A decoupled, convergent and fully linear algorithm for the Landau--Lifshitz--Gilbert equation with magnetoelastic effects

We consider the coupled system of the Landau--Lifshitz--Gilbert equation and the conservation of linear momentum law to describe magnetic processes in ferromagnetic materials including magnetoelastic effects in the small-strain regime. For this nonlinear system of time-dependent partial differential equations, we present a decoupled integrator based on first-order finite elements in space and an implicit one-step method in time. We prove unconditional convergence of the sequence of discrete approximations towards a weak solution of the system as the mesh size and the time-step size go to zero. Compared to previous numerical works on this problem, for our method, we prove a discrete energy law that mimics that of the continuous problem and, passing to the limit, yields an energy inequality satisfied by weak solutions. Moreover, our method does not employ a nodal projection to impose the unit length constraint on the discrete magnetisation, so that the stability of the method does not require weakly acute meshes. Furthermore, our integrator and its analysis hold for a more general setting, including body forces and traction, as well as a more general representation of the magnetostrain. Numerical experiments underpin the theory and showcase the applicability of the scheme for the simulation of the dynamical processes involving magnetoelastic materials at submicrometer length scales.

==> data/Applied_Field/0em4_zeeman.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.907124448821028116e-09    2.808479090711967675e-09    3.613282751439418579e-05    7.291749249898702988e-09    7.050629549719879362e-09    1.358982171655766236e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056203619140649226e-08    9.432393019979696589e-09    1.184180281951008936e-04    1.957050368110923891e-08    1.978511694055823445e-08    1.180832362782477038e-02
1.197604790419161825e-11    9.999999999855599953e-01    -2.057293365428886648e-08    1.803581719014092838e-08    2.306625267079478406e-04    4.082015975786903009e-08    4.213056024319372778e-08    1.051333814307899885e-02
1.596806387225549100e-11    9.999999999489520564e-01    -3.824376570177156407e-08    3.352884695458196386e-08    3.455122720015583971e-04    7.797025630406786582e-08    8.128296013905608984e-08    9.447960043409357744e-03
1.996007984031936375e-11    9.999999998570761051e-01    -6.416988083872495662e-08    5.565300091776834653e-08    4.362417014945028123e-04    1.312758037741372294e-07    1.382207237870182063e-07    8.529950205711411132e-03
2.395209580838323650e-11    9.999999997094100035e-01    -9.198460266764440373e-08    7.854428694158421456e-08    4.870087717200938986e-04    1.939712573458319482e-07    2.067510655310172569e-07    7.721391755951736297e-03
2.794411177644710924e-11    9.999999995525903351e-01    -1.152641085257270265e-07    9.689995244037070748e-08    4.936457663089822197e-04    2.578678935791373361e-07    2.786544569580163273e-07    7.001260024465189025e-03
3.193612774451098199e-11    9.999999994396103764e-01    -1.315435567812304853e-07    1.089604272536532455e-07    4.602806012087080120e-04    3.168169816478763980e-07    3.472395207407775182e-07    6.356170562587385928e-03
3.592814371257485474e-11    9.999999993997960024e-01    -1.404170143899576408e-07    1.145876963176292579e-07    3.970418034220624896e-04    3.665015718854754721e-07    4.074594147801835872e-07    5.776561907761875586e-03
3.992015968063872749e-11    9.999999994344267451e-01    -1.416975534509815922e-07    1.137157031930943872e-07    3.185430450010770455e-04    4.037205530381138478e-07    4.554097087721923710e-07    5.254968864498144564e-03
4.391217564870260024e-11    9.999999995214760018e-01    -1.360379743303364721e-07    1.070333441350594896e-07    2.413829969382512723e-04    4.268111700609111491e-07    4.888428611160755197e-07    4.785199879300996995e-03
4.790419161676647299e-11    9.999999996326744967e-01    -1.258397405132325924e-07    9.680462582185604618e-08    1.806434737066428119e-04    4.365365534497895891e-07    5.081334071971666206e-07    4.361925726792033678e-03
5.189620758483034574e-11    9.999999997450984557e-01    -1.148566810302684063e-07    8.643877849507053411e-08    1.467093328819836636e-04    4.364503151485284433e-07    5.167233235228704418e-07    3.980460504164742841e-03
5.588822355289421849e-11    9.999999998501529763e-01    -1.069888007519736376e-07    7.937007562100000441e-08    1.435415515852819931e-04    4.324872452700362100e-07    5.207396193003586083e-07    3.636635012479223425e-03
5.988023952095808478e-11    9.999999999480114754e-01    -1.052321726246463536e-07    7.815288785910836688e-08    1.686370437281716557e-04    4.320052450442011685e-07    5.279737339186592951e-07    3.326716341119210964e-03
6.387225548902196399e-11    1.000000000036076253e+00    -1.111015787920776240e-07    8.400038690769368333e-08    2.142829575943758572e-04    4.424949401095240734e-07    5.464648427319453359e-07    3.047351402257640618e-03
6.786427145708584320e-11    1.000000000103257625e+00    -1.243921210267122513e-07    9.659448751482010482e-08    2.695915677582910795e-04    4.701083798612937677e-07    5.828912748614947273e-07    2.795523472300033563e-03
7.185628742514970949e-11    1.000000000130137678e+00    -1.432012855168509691e-07    1.141036351446942047e-07    3.228805690798119184e-04    5.182769593680619011e-07    6.410757631018250631e-07    2.568516185296256058e-03
7.584830339321357577e-11    1.000000000104192877e+00    -1.642708336390562944e-07    1.334950311718530309e-07    3.639884853939109768e-04    5.868161894459520496e-07    7.210115580456766315e-07    2.363882543184114750e-03
7.984031936127745498e-11    1.000000000038289594e+00    -1.836507501803057868e-07    1.511528639953103359e-07    3.861074532883032226e-04    6.718236115660861604e-07    8.187163560094264492e-07    2.179417346116144325e-03
8.383233532934133420e-11    9.999999999486155478e-01    -1.975317486784762071e-07    1.636470438379009329e-07    3.867969516936892020e-04    7.663968332216979898e-07    9.269487945396150890e-07    2.013132829645776067e-03
8.782435129740520048e-11    9.999999998605635376e-01    -2.030192148658833826e-07    1.684297444754905786e-07    3.680355037407093653e-04    8.619360339990813008e-07    1.036559570879725283e-06    1.863237108452380332e-03
9.181636726546906677e-11    9.999999998074378116e-01    -1.986716356517675735e-07    1.643004752500212410e-07    3.353946371457025523e-04    9.496923401768409388e-07    1.138132866000037013e-06    1.728114663162373318e-03
9.580838323353294598e-11    9.999999998092246045e-01    -1.847212531938339292e-07    1.515795507142065016e-07    2.965945488484320481e-04    1.022248031147332477e-06    1.223585117647040986e-06    1.606309116358030191e-03
9.980039920159682519e-11    9.999999998589186312e-01    -1.629745052670076743e-07    1.319971472136311503e-07    2.597898166795306585e-04    1.074693811563925688e-06    1.287457668926906804e-06    1.496507909401531512e-03
1.037924151696606915e-10    9.999999999397874983e-01    -1.364324854434591491e-07    1.083375922811584282e-07    2.319427625757340683e-04    1.105336529987640078e-06    1.327712445592968959e-06    1.397528053476466189e-03
1.077844311377245578e-10    1.000000000042212456e+00    -1.087100993167630721e-07    8.390753422043439829e-08    2.175880254841205692e-04    1.115844339267643970e-06    1.345922740441290836e-06    1.308303170492857055e-03
1.117764471057884370e-10    1.000000000162994063e+00    -8.336168604859500954e-08    6.192474814893991039e-08    2.181891579139943885e-04    1.110820317069286582e-06    1.346842741480521049e-06    1.227871981434576357e-03
1.157684630738523162e-10    1.000000000300261593e+00    -6.324220642992255495e-08    4.494287394137285977e-08    2.321555874438522454e-04    1.096886565684675688e-06    1.337442303003871080e-06    1.155367937171239076e-03
1.197604790419161696e-10    1.000000000446348514e+00    -5.002445365254017404e-08    3.442105270654342505e-08    2.554527803143608489e-04    1.081446795421498583e-06    1.325587348512554580e-06    1.090009769831294922e-03
1.237524950099800488e-10    1.000000000584145621e+00    -4.395686293764114373e-08    3.051382987089964858e-08    2.826283642318742537e-04    1.071353341198609180e-06    1.318609023279733666e-06    1.031093031279747742e-03
1.277445109780439280e-10    1.000000000692498947e+00    -4.389513375888921946e-08    3.210930912711919988e-08    3.080129331537653911e-04    1.071718009046173931e-06    1.322020422700637885e-06    9.779827141808308637e-04
1.317365269461078072e-10    1.000000000754854623e+00    -4.758724373430366422e-08    3.709768527255642335e-08    3.268444414614627260e-04    1.085077238192441239e-06    1.338607962395403304e-06    9.301065766185842489e-04
1.357285429141716864e-10    1.000000000771079645e+00    -5.214877758740971010e-08    4.281056086682707891e-08    3.361051028323982582e-04    1.111051297711419670e-06    1.368048883853147727e-06    8.869489220541030249e-04
1.397205588822355398e-10    1.000000000755637108e+00    -5.462935461376388460e-08    4.654047699620541319e-08    3.349365208396599546e-04    1.146537843215029378e-06    1.407100877529475159e-06    8.480448442024149510e-04
1.437125748502994190e-10    1.000000000729632577e+00    -5.256000722590949159e-08    4.603806653364760436e-08    3.245939177344174596e-04    1.186376149675848191e-06    1.450299070015354297e-06    8.129751759614069727e-04
1.477045908183632982e-10    1.000000000722998328e+00    -4.438080777133238210e-08    3.989686482718500605e-08    3.079936321855566744e-04    1.224335534985939802e-06    1.491006086620541682e-06    7.813618859121690928e-04
1.516966067864271515e-10    1.000000000748752615e+00    -2.967850455940096457e-08    2.776393822336048029e-08    2.889820249342766136e-04    1.254234735601398580e-06    1.522608203574981893e-06    7.528641657257149509e-04
1.556886227544910308e-10    1.000000000801386069e+00    -9.204803316246688031e-09    1.035006747041632881e-08    2.714955190970461791e-04    1.270987724770107033e-06    1.539639275602226560e-06    7.271749323809163171e-04
1.596806387225549100e-10    1.000000000874254891e+00    1.531383880773681771e-08    -1.074871177478098030e-08    2.587858511814235046e-04    1.271399858054516871e-06    1.538641600480145814e-06    7.040174354565470471e-04
1.636726546906187892e-10    1.000000000959674340e+00    4.152645871047410143e-08    -3.337454023095454948e-08    2.528549137853528883e-04    1.254594488938999696e-06    1.518633652213234880e-06    6.831422257910803580e-04
1.676646706586826684e-10    1.000000001045567855e+00    6.689533707816600961e-08    -5.520890613869145232e-08    2.541884786048249608e-04    1.222023456542013071e-06    1.481131865556769332e-06    6.643244018701767754e-04
1.716566866267465218e-10    1.000000001120249005e+00    8.913587403104662066e-08    -7.417407423926264409e-08    2.618111439326759222e-04    1.177087964840467476e-06    1.429753224561210358e-06    6.473611217197176903e-04
1.756487025948104010e-10    1.000000001181939435e+00    1.065801829443830036e-07    -8.876391654853375849e-08    2.736200925271616859e-04    1.124460263201297538e-06    1.369494839864438833e-06    6.320695331173965511e-04
1.796407185628742802e-10    1.000000001238348535e+00    1.184081951621092979e-07    -9.825236179073643555e-08    2.869052950965289778e-04    1.069242380126682104e-06    1.305835286805812669e-06    6.182848837353245889e-04
1.836327345309381335e-10    1.000000001299125030e+00    1.247145519674863804e-07    -1.027520537685726290e-07    2.989365931961373646e-04    1.016116285998688895e-06    1.243823929492771305e-06    6.058586963177183546e-04
1.876247504990020127e-10    1.000000001371248226e+00    1.264114024819705170e-07    -1.031225408332290385e-07    3.074968459810117362e-04    9.686305523997256502e-07    1.187313995978381600e-06    5.946571049784293329e-04
1.916167664670658920e-10    1.000000001457149512e+00    1.249974490661095766e-07    -1.007563306571584138e-07    3.112627273704415224e-04    9.287334231602189370e-07    1.138457865534377975e-06    5.845594130704866815e-04
1.956087824351297712e-10    1.000000001559631091e+00    1.222443600344067975e-07    -9.729064241681280921e-08    3.099740777750107940e-04    8.966128847346376698e-07    1.097530606344330258e-06    5.754567963014909065e-04
1.996007984031936504e-10    1.000000001678210015e+00    1.198622948474343608e-07    -9.430105277348786424e-08    3.043797309981106426e-04    8.708473813956008302e-07    1.063085871508433144e-06    5.672511440045478227e-04
2.035928143712575037e-10    1.000000001805518623e+00    1.192052042732312426e-07    -9.303221051130482410e-08    2.959923877388469650e-04    8.488153209137830779e-07    1.032390431514133299e-06    5.598540397504991536e-04
2.075848303393213830e-10    1.000000001925278603e+00    1.210634485350512979e-07    -9.420844003489215929e-08    2.867190410132026577e-04    8.272725762180258003e-07    1.002039336011194247e-06    5.531858280971710048e-04
2.115768463073852622e-10    1.000000002014085121e+00    1.255720256176725642e-07    -9.795105006660131140e-08    2.784511394225762750e-04    8.029862637925711796e-07    9.686327762850446096e-07    5.471747322764294787e-04
2.155688622754491155e-10    1.000000002060869253e+00    1.322405517771751608e-07    -1.038066416987377730e-07    2.726981386976309461e-04    7.733131995896679069e-07    9.293957073678422046e-07    5.417559972002229966e-04
2.195608782435129947e-10    1.000000002068420546e+00    1.400886815703374446e-07    -1.108718769575279207e-07    2.703314545620387910e-04    7.366321729436365156e-07    8.826407667970028341e-07    5.368711997599694878e-04
2.235528942115768740e-10    1.000000002043874403e+00    1.478546731734880453e-07    -1.179851670363680786e-07    2.714778330402173225e-04    6.925693672003074040e-07    8.280108594242391582e-07    5.324676489600177866e-04
2.275449101796407532e-10    1.000000002006045108e+00    1.542335080798344354e-07    -1.239454683337701758e-07    2.755680698970778327e-04    6.419972273300410453e-07    7.664794149317946445e-07    5.284978877705329278e-04
2.315369261477046324e-10    1.000000001979503672e+00    1.581006157731070090e-07    -1.277175643759354690e-07    2.815163140512780314e-04    5.868289742622433113e-07    7.001325253956435947e-07    5.249192074147849933e-04
2.355289421157685116e-10    1.000000001983501585e+00    1.586853894083368519e-07    -1.285907629154157436e-07    2.879822303365348339e-04    5.296617377470782889e-07    6.317881981787433238e-07    5.216931317547006224e-04
2.395209580838323391e-10    1.000000002024902246e+00    1.556691864634146129e-07    -1.262692711982775033e-07    2.936568573841951573e-04    4.733404502268912942e-07    5.645305892922234609e-07    5.187849415558225654e-04
2.435129740518962183e-10    1.000000002105883246e+00    1.491988561248446545e-07    -1.208847816920500185e-07    2.975141726278003715e-04    4.205206804518719483e-07    5.012430835282991811e-07    5.161633030381793325e-04
2.475049900199600975e-10    1.000000002225166051e+00    1.398208403224961947e-07    -1.129359694196457511e-07    2.989828083228844211e-04    3.733040925613022727e-07    4.442182023064106011e-07    5.137999456090716274e-04
2.514970059880239767e-10    1.000000002373978125e+00    1.283565192304243992e-07    -1.031737959240384914e-07    2.980124066754914649e-04    3.329980776957056307e-07    3.949001978784567006e-07    5.116693794754771608e-04
2.554890219560878559e-10    1.000000002535339050e+00    1.157455830009224510e-07    -9.245815789828382077e-08    2.950320886646957334e-04    3.000252210814571957e-07    3.537875254071332306e-07    5.097486533711283315e-04
2.594810379241517352e-10    1.000000002690226708e+00    1.028874264150659669e-07    -8.161217180045397161e-08    2.908197214161225273e-04    2.739812816467493701e-07    3.204944651002912722e-07    5.080171092686744426e-04
2.634730538922156144e-10    1.000000002824450229e+00    9.050709306171468581e-08    -7.129847944396270887e-08    2.863162169779769821e-04    2.538174931931481725e-07    2.939450758159202989e-07    5.064561371489116571e-04
2.674650698602794936e-10    1.000000002928469023e+00    7.906562208772499874e-08    -6.193637199923383785e-08    2.824263980921345703e-04    2.381043759812228015e-07    2.726537715907739988e-07    5.050489514320132727e-04
2.714570858283433728e-10    1.000000002993652659e+00    6.872489344523193400e-08    -5.366865846366797857e-08    2.798465371478579757e-04    2.253244041962017584e-07    2.550372613341826117e-07    5.037804036857432581e-04
2.754491017964072003e-10    1.000000003014586136e+00    5.936635063038469270e-08    -4.637893854756048624e-08    2.789494516312876677e-04    2.141437155321115636e-07    2.397036638186206121e-07    5.026368168456204306e-04
2.794411177644710795e-10    1.000000002989591685e+00    5.065510513677526357e-08    -3.975017717479822094e-08    2.797438599278067998e-04    2.036211030426997221e-07    2.256749077316265289e-07    5.016058435493820581e-04
2.834331337325349587e-10    1.000000002929812393e+00    4.213190336365115799e-08    -3.334919301469076244e-08    2.819085720369408584e-04    1.933283846671681602e-07    2.125144549985409617e-07    5.006763559834892432e-04
2.874251497005988379e-10    1.000000002862238668e+00    3.331480124504461031e-08    -2.671965603637724927e-08    2.848874466502641901e-04    1.833734572326874419e-07    2.003509222788732102e-07    4.998383642185405887e-04
2.914171656686627172e-10    1.000000002811696431e+00    2.379279582841467756e-08    -1.946882562935137029e-08    2.880207473976865973e-04    1.743327852672424064e-07    1.898055365438735391e-07    4.990828836181606049e-04
2.954091816367265964e-10    1.000000002798436816e+00    1.329666891851272419e-08    -1.133378046337812053e-08    2.906837100182849652e-04    1.671144628118774322e-07    1.818464781853311127e-07    4.984018081328824316e-04
2.994011976047904756e-10    1.000000002837818425e+00    1.738052066345825552e-09    -2.218024181113137950e-09    2.924046247861208036e-04    1.627817956999298790e-07    1.776012923559292832e-07    4.977878094267672261e-04
3.033932135728543031e-10    1.000000002934690491e+00    -1.078600958310996568e-08    7.803613663888564344e-09    2.929415152365189901e-04    1.623703110143578245e-07    1.781627761808318066e-07    4.972342580186132465e-04
3.073852295409181823e-10    1.000000003078953092e+00    -2.401907880450247330e-08    1.850841030947820881e-08    2.923065806683015715e-04    1.667274699542473224e-07    1.844188087346661622e-07    4.967351733671864856e-04
3.113772455089820615e-10    1.000000003252350833e+00    -3.759345742150641279e-08    2.956862231916103867e-08    2.907387879006749542e-04    1.763960118554293734e-07    1.969292791506639827e-07    4.962851799076017922e-04
3.153692614770459407e-10    1.000000003434198259e+00    -5.108896974436995517e-08    4.060567089567261696e-08    2.886350232429184715e-04    1.915535592038777708e-07    2.158630636474998003e-07    4.958794469381322964e-04
3.193612774451098199e-10    1.000000003599490705e+00    -6.409291912997818604e-08    5.124604742721661747e-08    2.864573305674391430e-04    2.120116131259330257e-07    2.409974311391128787e-07    4.955136324246910097e-04
3.233532934131736991e-10    1.000000003721282837e+00    -7.625148155473659118e-08    6.116899744399303096e-08    2.846366206062426150e-04    2.372664343303624251e-07    2.717726450602907104e-07    4.951838218807415835e-04
3.273453093812375784e-10    1.000000003780580959e+00    -8.730490505560694478e-08    7.013967710128539173e-08    2.834919242730930388e-04    2.665863785662281816e-07    3.073849598063564989e-07    4.948864686800284263e-04
3.313373253493014576e-10    1.000000003775782575e+00    -9.710301315400255436e-08    7.802382934164594773e-08    2.831793485637987490e-04    2.991187164673311011e-07    3.468999399135899969e-07    4.946183560413914106e-04
3.353293413173653368e-10    1.000000003723758191e+00    -1.056023494944782638e-07    8.478612237860385673e-08    2.836777451239144753e-04    3.339983854590054776e-07    3.893671720725254064e-07    4.943765839820394139e-04
3.393213572854291643e-10    1.000000003650151070e+00    -1.128490973510711102e-07    9.047515938772924119e-08    2.848102882614907193e-04    3.704426788554933775e-07    4.339196506704296066e-07    4.941585525988259316e-04
3.433133732534930435e-10    1.000000003584627928e+00    -1.189519328317047844e-07    9.519851348567339037e-08    2.862942068065968924e-04    4.078194489233158521e-07    4.798460963583753767e-07    4.939619339848523583e-04
3.473053892215569227e-10    1.000000003552057537e+00    -1.240497769999880232e-07    9.909286468429960992e-08    2.878062238782861781e-04    4.456831549286016484e-07    5.266284516570158664e-07    4.937846347139490839e-04
3.512974051896208019e-10    1.000000003568274121e+00    -1.282812624359713584e-07    1.022948243015337772e-07    2.890494385978211378e-04    4.837785139855648820e-07    5.739460393358094468e-07    4.936247598583163665e-04
3.552894211576846811e-10    1.000000003641010382e+00    -1.317607285374177654e-07    1.049187723798099919e-07    2.898084692993928182e-04    5.220165144200635627e-07    6.216506642945621507e-07    4.934805881899302724e-04
3.592814371257485604e-10    1.000000003760197265e+00    -1.345631958897761666e-07    1.070421511925373437e-07    2.899833214296521056e-04    5.604300354511387120e-07    6.697202823410630124e-07    4.933505594737521956e-04
3.632734530938124396e-10    1.000000003900006984e+00    -1.367174781530838206e-07    1.086980011650366161e-07    2.895975090044678596e-04    5.991168927723876221e-07    7.182002063688039339e-07    4.932332745301004065e-04
3.672654690618762671e-10    1.000000004036192935e+00    -1.382073201842888897e-07    1.098750480220608126e-07    2.887813109226633739e-04    6.381808564356781687e-07    7.671417477693681358e-07    4.931274824701653786e-04
3.712574850299401463e-10    1.000000004152905131e+00    -1.389800460365975400e-07    1.105255439380242338e-07    2.877359013017535090e-04    6.776793661326821993e-07    8.165485312668881250e-07    4.930320593460327727e-04
3.752495009980040255e-10    1.000000004241298646e+00    -1.389593308929017928e-07    1.105777499080369768e-07    2.866872277837245958e-04    7.175840140926276583e-07    8.663348071841005163e-07    4.929459897225288174e-04
3.792415169660679047e-10    1.000000004297855183e+00    -1.380594111314832445e-07    1.099487869162661434e-07    2.858396263838867881e-04    7.577559543243344918e-07    9.163003908183028119e-07    4.928683538598831659e-04
3.832335329341317839e-10    1.000000004326928149e+00    -1.361986344989752607e-07    1.085575617902948629e-07    2.853381913667443889e-04    7.979384303641330908e-07    9.661234541804924581e-07    4.927983188552038712e-04
3.872255489021956631e-10    1.000000004335240389e+00    -1.333106956527909552e-07    1.063361361475584966e-07    2.852463789007400607e-04    8.377668233790800466e-07    1.015370911627131642e-06    4.927351330968885498e-04
3.912175648702595423e-10    1.000000004329479220e+00    -1.293534414574469644e-07    1.032389302438481062e-07    2.855417087074784408e-04    8.767917676648684624e-07    1.063522466430313101e-06    4.926781200527879977e-04
3.952095808383234216e-10    1.000000004317641134e+00    -1.243148700649131541e-07    9.924854711422330818e-08    2.861286070176647799e-04    9.145117749697866867e-07    1.110004293270901434e-06    4.926266711839036175e-04
3.992015968063873008e-10    1.000000004312190605e+00    -1.182150387944492302e-07    9.437782635908434881e-08    2.868641912761325840e-04    9.504103276920974062e-07    1.154228173911165752e-06    4.925802406503035618e-04
4.031936127744511283e-10    1.000000004326678127e+00    -1.111050976732097518e-07    8.866888605690115362e-08    2.875907173253107528e-04    9.839941951295994646e-07    1.195631256575751505e-06    4.925383377850445568e-04
4.071856287425150075e-10    1.000000004366908835e+00    -1.030641986771911210e-07    8.219030346762266777e-08    2.881677315509080474e-04    1.014827685702311818e-06    1.233711990589111011e-06    4.925005179841551251e-04
4.111776447105788867e-10    1.000000004429822065e+00    -9.419485127874172757e-08    7.503265827163691271e-08    2.884977066069175354e-04    1.042558374934033572e-06    1.268057948802276264e-06    4.924663776253411507e-04
4.151696606786427659e-10    1.000000004508287299e+00    -8.461676057840043061e-08    6.730211939021911642e-08    2.885407789183133112e-04    1.066933275586818080e-06    1.298363491435588121e-06    4.924355521417714829e-04
4.191616766467066451e-10    1.000000004592410230e+00    -7.445923096078222507e-08    5.911280918063694600e-08    2.883168311101513988e-04    1.087804131888678000e-06    1.324436262320563443e-06    4.924077147577316698e-04
4.231536926147705243e-10    1.000000004676902421e+00    -6.385350780186881524e-08    5.057906741556274557e-08    2.878957311688934233e-04    1.105121640174058659e-06    1.346192108285172789e-06    4.923825720062308771e-04
4.271457085828344036e-10    1.000000004756981697e+00    -5.292550922309602352e-08    4.180904696989568056e-08    2.873788058211398217e-04    1.118919662642043094e-06    1.363639596578614152e-06    4.923598593969743132e-04
4.311377245508982311e-10    1.000000004822943600e+00    -4.178972928047172196e-08    3.289884661545264346e-08    2.868760529971752611e-04    1.129292327701776478e-06    1.376856570418155715e-06    4.923393393796943272e-04
4.351297405189621103e-10    1.000000004869583847e+00    -3.054438766713840216e-08    2.392786563699019790e-08    2.864838908339617475e-04    1.136367119736077437e-06    1.385962657890731067e-06    4.923207967095748075e-04
4.391217564870259895e-10    1.000000004899120887e+00    -1.926841175684576887e-08    1.495662139885209626e-08    2.862677251973683450e-04    1.140277736878273888e-06    1.391090703931170378e-06    4.923040357851290322e-04
4.431137724550898687e-10    1.000000004917581675e+00    -8.021335403497975289e-09    6.027179437662983420e-09    2.862522735442744946e-04    1.141140539417313820e-06    1.392361469214476674e-06    4.922888801470471634e-04
4.471057884231537479e-10    1.000000004929385566e+00    3.153895327831291374e-09    -2.833474222371046140e-09    2.864207775648454227e-04    1.139037238800750432e-06    1.389864708844289948e-06    4.922751708806803999e-04
4.510978043912176271e-10    1.000000004942109388e+00    1.422576783857404906e-08    -1.160866928411667844e-08    2.867223489609512237e-04    1.134006065017584981e-06    1.383649215378709162e-06    4.922627656294032306e-04
4.550898203592815063e-10    1.000000004965616140e+00    2.516812079993944333e-08    -2.028584668581834200e-08    2.870852174050687400e-04    1.126042491378298864e-06    1.373723139047855297e-06    4.922515374528562814e-04
4.590818363273453855e-10    1.000000005007052328e+00    3.595294087292211734e-08    -2.884956301955386800e-08    2.874327483261649861e-04    1.115109597443623241e-06    1.360063538395926480e-06    4.922413718759257022e-04
4.630738522954092648e-10    1.000000005067428477e+00    4.654326787483426696e-08    -3.727507504671951372e-08    2.876988302653489538e-04    1.101155516857408183e-06    1.342634280879181144e-06    4.922321643818994763e-04
4.670658682634730923e-10    1.000000005141410409e+00    5.688774876104962560e-08    -4.552307951618658846e-08    2.878397052517840215e-04    1.084135250716557362e-06    1.321409031025035333e-06    4.922238194417519414e-04
4.710578842315370232e-10    1.000000005218612431e+00    6.691769284800588221e-08    -5.353741622444516097e-08    2.878402791326556106e-04    1.064034414415139110e-06    1.296396114731599165e-06    4.922162509326244700e-04
4.750499001996008507e-10    1.000000005284140459e+00    7.654750873148058713e-08    -6.124587792248825203e-08    2.877142437647359392e-04    1.040890308675980842e-06    1.267660926850664265e-06    4.922093824141737491e-04
4.790419161676646782e-10    1.000000005324294561e+00    8.567775082576433478e-08    -6.856335091984725012e-08    2.874985952198444049e-04    1.014807410705350164e-06    1.235342761471756965e-06    4.922031468005389323e-04
4.830339321357286091e-10    1.000000005337625231e+00    9.420071719503014679e-08    -7.539706670514022260e-08    2.872441347245991827e-04    9.859650872005492904e-07    1.199663585120586011e-06    4.921974834778812015e-04
4.870259481037924366e-10    1.000000005333697928e+00    1.020084209675330827e-07    -8.165392077995759809e-08    2.870042178269202300e-04    9.546166200314967900e-07    1.160926844105129646e-06    4.921923361137114277e-04
4.910179640718563675e-10    1.000000005330594188e+00    1.090009727738603274e-07    -8.724858661797629554e-08    2.868241153028348563e-04    9.210794076335703803e-07    1.119507484180874439e-06    4.921876527894591480e-04
4.950099800399201951e-10    1.000000005346910470e+00    1.150943859425677338e-07    -9.211015499054032484e-08    2.867329848937156199e-04    8.857178923253538742e-07    1.075833765399467003e-06    4.921833874693357916e-04
4.990019960079841260e-10    1.000000005390273117e+00    1.202267831687981440e-07    -9.618762716924209069e-08    2.867397907755129356e-04    8.489218176116910709e-07    1.030363891210465773e-06    4.921794999198298489e-04
5.029940119760479535e-10    1.000000005459763974e+00    1.243614872591970887e-07    -9.945257857587724140e-08    2.868335560978907818e-04    8.110826917295187213e-07    9.835609157322913079e-07    4.921759541441411614e-04
5.069860279441118844e-10    1.000000005551462401e+00    1.274869191324287633e-07    -1.018990269890793069e-07    2.869874501123816611e-04    7.725729142564876359e-07    9.358699570270804686e-07    4.921727174242253094e-04
5.109780439121757119e-10    1.000000005656391799e+00    1.296137584967768635e-07    -1.035404884816703638e-07    2.871655671190814925e-04    7.337297175839757205e-07    8.877005907629992428e-07    4.921697594367919733e-04
5.149700598802395394e-10    1.000000005757853083e+00    1.307698765241324991e-07    -1.044050022220567097e-07    2.873308230973833574e-04    6.948458321632944259e-07    8.394157242786166999e-07    4.921670517722152643e-04
5.189620758483034703e-10    1.000000005837712092e+00    1.309933722063994960e-07    -1.045289337070210788e-07    2.874523074667745867e-04    6.561676408758225325e-07    7.913293427424976215e-07    4.921645688687171193e-04
5.229540918163672978e-10    1.000000005884964738e+00    1.303251446864148973e-07    -1.039498913909076269e-07    2.875106853733534382e-04    6.179008038511469816e-07    7.437117845590150041e-07    4.921622887461032892e-04
5.269461077844312287e-10    1.000000005896118038e+00    1.288025155879057490e-07    -1.027010734277061114e-07    2.875008206255875521e-04    5.802222079053085516e-07    6.968017673751785235e-07    4.921601926983310915e-04
5.309381237524950563e-10    1.000000005875180786e+00    1.264549594541669563e-07    -1.008075068134049119e-07    2.874313770341427776e-04    5.432949013270479776e-07    6.508214974591230168e-07    4.921582640639905358e-04
5.349301397205589872e-10    1.000000005833129091e+00    1.233021499067164628e-07    -9.828441517220061210e-08    2.873217745484019201e-04    5.072834444089009991e-07    6.059927884560016602e-07    4.921564871120566323e-04
5.389221556886228147e-10    1.000000005787851975e+00    1.193544870388605127e-07    -9.513762797194077814e-08    2.871973390987173622e-04    4.723674626896455888e-07    5.625516195801207570e-07    4.921548463451461651e-04
5.429141716566867456e-10    1.000000005758828525e+00    1.146159163597944085e-07    -9.136648582820255593e-08    2.870837796193097995e-04    4.387509820509996387e-07    5.207577056566455093e-07    4.921533270470252602e-04
5.469061876247505731e-10    1.000000005760776522e+00    1.090891398074937334e-07    -8.696880282463345131e-08    2.870021448331677716e-04    4.066652740721534265e-07    4.808976762418571938e-07    4.921519163696697324e-04
5.508982035928144006e-10    1.000000005803458825e+00    1.027817110606897757e-07    -8.194625130750238960e-08    2.869651811389851330e-04    3.763653847754133061e-07    4.432813570435341404e-07    4.921506037672361946e-04
5.548902195608783315e-10    1.000000005888409982e+00    9.571138347667533715e-08    -7.630940306410754767e-08    2.869756595163443376e-04    3.481216226051202621e-07    4.082325766469340898e-07    4.921493809440715284e-04
5.588822355289421590e-10    1.000000006005927755e+00    8.791015313514203896e-08    -7.008133252179184737e-08    2.870268327895867614e-04    3.222066665825492395e-07    3.760753833758987668e-07    4.921482406088393624e-04
5.628742514970060899e-10    1.000000006140425279e+00    7.942703190552316009e-08    -6.330043903397326929e-08    2.871046879508310618e-04    2.988801334376478878e-07    3.471173777022989072e-07    4.921471753678904187e-04
5.668662674650699175e-10    1.000000006271619890e+00    7.032874068622232987e-08    -5.602084633465798570e-08    2.871913995464566924e-04    2.783734585970965212e-07    3.216335460897319185e-07    4.921461772984828077e-04
5.708582834331338484e-10    1.000000006381103201e+00    6.069771526967276836e-08    -4.831067316619661245e-08    2.872691899868126219e-04    2.608777516851857945e-07    2.998525986024945645e-07    4.921452385644897081e-04
5.748502994011976759e-10    1.000000006459788704e+00    5.062814024584108907e-08    -4.024844034594606199e-08    2.873237785740291681e-04    2.465354735443428373e-07    2.819480568283063682e-07    4.921443524110308276e-04
5.788423153692615034e-10    1.000000006504772498e+00    4.022089477829494569e-08    -3.191826132298191026e-08    2.873468118563345022e-04    2.354367990485339337e-07    2.680339934939088598e-07    4.921435136613629092e-04
5.828343313373254343e-10    1.000000006513358519e+00    2.957847154454436914e-08    -2.340545236773884976e-08    2.873369131988145965e-04    2.276213452021798870e-07    2.581665162164176090e-07    4.921427186481529140e-04
5.868263473053892618e-10    1.000000006483675374e+00    1.880022069825420435e-08    -1.479209367743357599e-08    2.872992795875764808e-04    2.230841714235864854e-07    2.523501584731866946e-07    4.921419646197908128e-04
5.908183632734531927e-10    1.000000006423519494e+00    7.977987799292899330e-09    -6.153234457232451236e-09    2.872440138612437259e-04    2.217852185458133078e-07    2.505478801739974710e-07    4.921412485730874368e-04
5.948103792415170202e-10    1.000000006349736070e+00    -2.806252691462542272e-09    2.445372708253662990e-09    2.871836599777777147e-04    2.236599998840874114e-07    2.526924603834141734e-07    4.921405665137734611e-04
5.988023952095809512e-10    1.000000006283967569e+00    -1.348085730848474483e-08    1.094747047111010312e-08    2.871305141146766903e-04    2.286299879848179793e-07    2.586970930670582718e-07    4.921399140009673039e-04
6.027944111776447787e-10    1.000000006246970718e+00    -2.398331598001626127e-08    1.930488735772853323e-08    2.870942501865513257e-04    2.366111541919515126e-07    2.684647385976484396e-07    4.921392871536661327e-04
6.067864271457086062e-10    1.000000006255797880e+00    -3.425783435298392907e-08    2.747565944820361729e-08    2.870802885887606317e-04    2.475191778351041438e-07    2.818940671636564279e-07    4.921386834082257722e-04
6.107784431137725371e-10    1.000000006319423429e+00    -4.425250668398335393e-08    3.542117126841072019e-08    2.870891464047870315e-04    2.612710231030299790e-07    2.988813011038030883e-07    4.921381015546329044e-04
6.147704590818363646e-10    1.000000006433445998e+00    -5.391619083760092986e-08    4.310330786446983598e-08    2.871168220646848454e-04    2.777827358127253185e-07    3.193180095626739884e-07    4.921375407971269366e-04
6.187624750499002955e-10    1.000000006582169254e+00    -6.319580177190989790e-08    5.048183163375090882e-08    2.871560297254641689e-04    2.969647811564651029e-07    3.430863397185340701e-07    4.921369997702419686e-04
6.227544910179641230e-10    1.000000006743462677e+00    -7.203437785687930765e-08    5.751269677428293112e-08    2.871979421393349124e-04    3.187156722597768601e-07    3.700524657185322819e-07    4.921364763194061237e-04
6.267465069860280539e-10    1.000000006890882087e+00    -8.037101557438705760e-08    6.414776467044009451e-08    2.872340794939874371e-04    3.429150952250978917e-07    4.000593677650981569e-07    4.921359679243587091e-04
6.307385229540918814e-10    1.000000007002055158e+00    -8.814205501637315719e-08    7.033554415604286018e-08    2.872579374367850626e-04    3.694176566143348938e-07    4.329207965676971153e-07    4.921354725823319813e-04
6.347305389221558124e-10    1.000000007063206908e+00    -9.528281844430267060e-08    7.602310480327041955e-08    2.872660622557902011e-04    3.980488890071597452e-07    4.684170365029028927e-07    4.921349892948724504e-04
6.387225548902196399e-10    1.000000007070668495e+00    -1.017300151455139472e-07    8.115813992396822773e-08    2.872584315387623319e-04    4.286042687720411868e-07    5.062938591152001719e-07    4.921345177947131135e-04
6.427145708582834674e-10    1.000000007033565064e+00    -1.074248151504482200e-07    8.569180219758523855e-08    2.872381158844948068e-04    4.608507935339677886e-07    5.462642707551599955e-07    4.921340576586199318e-04
6.467065868263473983e-10    1.000000006970407362e+00    -1.123159868930927198e-07    8.958149622513600969e-08    2.872103629384239803e-04    4.945310970307596086e-07    5.880131848669059201e-07    4.921336077473683398e-04
6.506986027944112258e-10    1.000000006901192728e+00    -1.163619801271916720e-07    9.279294025008803598e-08    2.871813544942697274e-04    5.293694694743425410e-07    6.312042359240337454e-07    4.921331666010356600e-04
6.546906187624751567e-10    1.000000006843342781e+00    -1.195322052542698315e-07    9.530125654144228294e-08    2.871569112138413604e-04    5.650792550267179858e-07    6.754875857333649342e-07    4.921327330948546208e-04
6.586826347305389842e-10    1.000000006813523079e+00    -1.218075450176158419e-07    9.709124388591980671e-08    2.871413831246851693e-04    6.013703180976676433e-07    7.205085995243344489e-07    4.921323067604367650e-04
6.626746506986029151e-10    1.000000006824599108e+00    -1.231799944401497125e-07    9.815733570287841604e-08    2.871369288206149944e-04    6.379556589649248477e-07    7.659152442731297689e-07    4.921318875464700563e-04
6.666666666666667427e-10    1.000000006878123404e+00    -1.236516748758719406e-07    9.850254971255892018e-08    2.871433124836540360e-04    6.745568542533924965e-07    8.113642315629957242e-07    4.921314754054905089e-04
6.706586826347306736e-10    1.000000006962949994e+00    -1.232328492998563178e-07    9.813670936860927388e-08    2.871581981304549992e-04    7.109073290637175804e-07    8.565249119249316258e-07    4.921310698160408963e-04
6.746506986027945011e-10    1.000000007061246698e+00    -1.219399156019693499e-07    9.707447210159546549e-08    2.871778257092913109e-04    7.467538927773665219e-07    9.010815117479480865e-07    4.921306697732754894e-04
6.786427145708583286e-10    1.000000007157584081e+00    -1.197938965967817354e-07    9.533411311112655187e-08    2.871978830072115609e-04    7.818566194533199156e-07    9.447334198461686869e-07    4.921302743126265613e-04
6.826347305389222595e-10    1.000000007241414357e+00    -1.168192081379087649e-07    9.293614861159259572e-08    2.872144024247071559e-04    8.159875171175911843e-07    9.871936932188156526e-07    4.921298829466242385e-04
6.866267465069860870e-10    1.000000007308186500e+00    -1.130427021788703623e-07    8.990249966523675745e-08    2.872245059201938540e-04    8.489282539424147148e-07    1.028187073177616212e-06    4.921294957427400484e-04
6.906187624750500179e-10    1.000000007360274168e+00    -1.084932920919961868e-07    8.625640895932507051e-08    2.872268544499620825e-04    8.804682201120067637e-07    1.067448075302890457e-06    4.921291129763304432e-04
6.946107784431138454e-10    1.000000007401561142e+00    -1.032022488843004642e-07    8.202249576037530978e-08    2.872217528067093784e-04    9.104032397139298686e-07    1.104719746928775902e-06    4.921287347230321853e-04
6.986027944111777763e-10    1.000000007434929783e+00    -9.720401388463356921e-08    7.722764348724103577e-08    2.872109326526861291e-04    9.385344818541719821e-07    1.139753026715288345e-06    4.921283607503896184e-04
7.025948103792416039e-10    1.000000007462636065e+00    -9.053694536719473603e-08    7.190170327404398289e-08    2.871970661085977033e-04    9.646688596298446588e-07    1.172307284198566904e-06    4.921279904855187714e-04
7.065868263473054314e-10    1.000000007484186160e+00    -8.324412483153329051e-08    6.607845523035746629e-08    2.871831562344587382e-04    9.886208574539934665e-07    1.202152436232983980e-06    4.921276231980879420e-04
7.105788423153693623e-10    1.000000007498985877e+00    -7.537423116013312849e-08    5.979621726365452398e-08    2.871719222941375113e-04    1.010215576612586134e-06    1.229072121566843128e-06    4.921272583982641297e-04
7.145708582834331898e-10    1.000000007508268673e+00    -6.698200853969987994e-08    5.309815802056784012e-08    2.871652943083997326e-04    1.029292026473038167e-06    1.252867829196685690e-06    4.921268960504878885e-04
7.185628742514971207e-10    1.000000007513837774e+00    -5.812812271728630846e-08    4.603250934747018483e-08    2.871641146255741323e-04    1.045706460113127320e-06    1.273362707633424461e-06    4.921265363327205966e-04
7.225548902195609482e-10    1.000000007516515854e+00    -4.887861208581228506e-08    3.865201962307601694e-08    2.871680861625492895e-04    1.059336071119347839e-06    1.290405475024639364e-06    4.921261794139648697e-04
7.265469061876248791e-10    1.000000007518891953e+00    -3.930417705510087554e-08    3.101337861105456025e-08    2.871759437978975557e-04    1.070081950745905356e-06    1.303873801653611768e-06    4.921258253732034267e-04
7.305389221556887066e-10    1.000000007526004930e+00    -2.947902716931797935e-08    2.317612917690193103e-08    2.871857848468911136e-04    1.077871101476062348e-06    1.313676709946741558e-06    4.921254741949923498e-04
7.345309381237525342e-10    1.000000007540284841e+00    -1.947941515136171903e-08    1.520152043567137186e-08    2.871955025453229188e-04    1.082657229055232889e-06    1.319755625706335393e-06    4.921251256543156694e-04
7.385229540918164651e-10    1.000000007560742254e+00    -9.382420480110509281e-09    7.151358985217993040e-09    2.872032236701010845e-04    1.084420685031670471e-06    1.322084319969008432e-06    4.921247793645651056e-04
7.425149700598802926e-10    1.000000007586275608e+00    7.352445544707543973e-10    -9.129350579141791650e-10    2.872076545151586407e-04    1.083167610132359158e-06    1.320668270896141592e-06    4.921244348907254616e-04
7.465069860279442235e-10    1.000000007620917231e+00    1.079837180779815709e-08    -8.931109833842722598e-09    2.872082665940688746e-04    1.078928296346360348e-06    1.315542718896688241e-06    4.921240919143937730e-04
7.504990019960080510e-10    1.000000007670416302e+00    2.073408834973606299e-08    -1.684502224384637605e-08    2.872053133053395838e-04    1.071755203590916521e-06    1.306770301923774001e-06    4.921237503895591016e-04
7.544910179640719819e-10    1.000000007736713048e+00    3.047233470806869918e-08    -2.459888254620993012e-08    2.871997084105217305e-04    1.061720721244111324e-06    1.294438544514018452e-06    4.921234106332934453e-04
7.584830339321358094e-10    1.000000007817665182e+00    3.994609974345237281e-08    -3.213937144988519486e-08    2.871927862791618128e-04    1.048915235711808291e-06    1.278657774342961590e-06    4.921230730837883880e-04
7.624750499001997403e-10    1.000000007907108301e+00    4.909157722094802279e-08    -3.941563233592882875e-08    2.871859982610154853e-04    1.033445365104067792e-06    1.259558949505239731e-06    4.921227380311064999e-04
7.664670658682635678e-10    1.000000007995323292e+00    5.784799243122318339e-08    -4.637939508242376837e-08    2.871806263112692843e-04    1.015432613716340935e-06    1.237291907914542498e-06    4.921224053198614435e-04
7.704590818363273954e-10    1.000000008073204993e+00    6.615758247399661474e-08    -5.298490218568553982e-08    2.871775486719976519e-04    9.950124255252818404e-07    1.212024415558286772e-06    4.921220744073382574e-04
7.744510978043913263e-10    1.000000008131662010e+00    7.396547151975684894e-08    -5.918853183014236999e-08    2.871771126751198363e-04    9.723339957444737332e-07    1.183941572579381161e-06    4.921217446397882934e-04
7.784431137724551538e-10    1.000000008162400533e+00    8.121950548311670261e-08    -6.494887041768733817e-08    2.871791286302298224e-04    9.475602753720986498e-07    1.153245681611015088e-06    4.921214156892409364e-04
7.824351297405190847e-10    1.000000008160396803e+00    8.787043313762968628e-08    -7.022692123795363275e-08    2.871829644514710270e-04    9.208677603251110319e-07    1.120156091932823145e-06    4.921210877606520305e-04
7.864271457085829122e-10    1.000000008125739193e+00    9.387221638508719542e-08    -7.498635195839540952e-08    2.871877126255088417e-04    8.924465668958944247e-07    1.084909285189815735e-06    4.921207615146463423e-04
7.904191616766468431e-10    1.000000008064134471e+00    9.918255955775287588e-08    -7.919368691353834802e-08    2.871923956459758042e-04    8.625003058980342257e-07    1.047758477610198288e-06    4.921204376016639686e-04
7.944111776447106706e-10    1.000000007989084949e+00    1.037634455361306028e-07    -8.281888330902326283e-08    2.871961616814444162e-04    8.312455094376101455e-07    1.008972496543317812e-06    4.921201161874715069e-04
7.984031936127746015e-10    1.000000007922371426e+00    1.075816709355025979e-07    -8.583580726402583732e-08    2.871984213436141976e-04    7.989103618508502974e-07    9.688343990615836329e-07    4.921197967489681887e-04
8.023952095808384291e-10    1.000000007886870934e+00    1.106096385996186000e-07    -8.822271400717120932e-08    2.871989220647124083e-04    7.657331284767758204e-07    9.276393869849236210e-07    4.921194784836332037e-04
8.063872255489022566e-10    1.000000007898834253e+00    1.128260417746319032e-07    -8.996291527120370289e-08    2.871977586691560301e-04    7.319598911203965478e-07    8.856921471513309507e-07    4.921191608997904079e-04
8.103792415169661875e-10    1.000000007964259474e+00    1.142163302812376507e-07    -9.104496725696350349e-08    2.871953180428617582e-04    6.978415720116998994e-07    8.433033982374312549e-07    4.921188441495553175e-04
8.143712574850300150e-10    1.000000008079298119e+00    1.147729166512514503e-07    -9.146290783020652853e-08    2.871921711308644408e-04    6.636309647710105460e-07    8.007864249237976483e-07    4.921185288313550564e-04
8.183632734530939459e-10    1.000000008229684711e+00    1.144952348767179935e-07    -9.121624227320464589e-08    2.871889408362758730e-04    6.295798764316597726e-07    7.584535560640562320e-07    4.921182154931112501e-04
8.223552894211577734e-10    1.000000008389923201e+00    1.133896829976195195e-07    -9.031005028263222520e-08    2.871861940438566506e-04    5.959365261158809090e-07    7.166128665801448594e-07    4.921179041722172727e-04
8.263473053892217043e-10    1.000000008531109152e+00    1.114693286213725729e-07    -8.875481465802572748e-08    2.871843570202869847e-04    5.629428872636219326e-07    6.755653015017439447e-07    4.921175944336344003e-04
8.303393213572855318e-10    1.000000008630637760e+00    1.087533216231407195e-07    -8.656585986023627228e-08    2.871836547929683186e-04    5.308326377316384521e-07    6.356020338986754509e-07    4.921172858109473152e-04
8.343313373253493593e-10    1.000000008676398267e+00    1.052662746101461139e-07    -8.376306062256664830e-08    2.871840929294638815e-04    4.998298679389891637e-07    5.970026010049018566e-07    4.921169781928828304e-04
8.383233532934132903e-10    1.000000008669070128e+00    1.010377120135280248e-07    -8.037032029352621211e-08    2.871854798215607075e-04    4.701480617432972641e-07    5.600335970734831170e-07    4.921166718233790623e-04
8.423153692614771178e-10    1.000000008619100766e+00    9.610174389320649000e-08    -7.641516215092268118e-08    2.871874776747293610e-04    4.419896411006723248e-07    5.249477907823135710e-07    4.921163670024918894e-04
8.463073852295410487e-10    1.000000008541813257e+00    9.049661299309880439e-08    -7.192832008301434084e-08    2.871896820576520337e-04    4.155453804892400976e-07    4.919833616731342293e-07    4.921160638147461467e-04
8.502994011976048762e-10    1.000000008455625533e+00    8.426426436493436223e-08    -6.694344614020762588e-08    2.871916991709923240e-04    3.909939596279976888e-07    4.613631606582516155e-07    4.921157620548350341e-04
8.542914171656688071e-10    1.000000008380160788e+00    7.745019715236908613e-08    -6.149701351053832803e-08    2.871932086406391482e-04    3.685013965974838384e-07    4.332942316321770906e-07    4.921154614178896826e-04
8.582834331337326346e-10    1.000000008332594614e+00    7.010355873470274817e-08    -5.562822165939887833e-08    2.871940071876994392e-04    3.482204267552186926e-07    4.079667992336388995e-07    4.921151617691728189e-04
8.622754491017964621e-10    1.000000008324405609e+00    6.227692453495118650e-08    -4.937903109585140796e-08    2.871940332349421981e-04    3.302896725040527397e-07    3.855532715960704408e-07    4.921148632549414729e-04
8.662674650698603930e-10    1.000000008360834025e+00    5.402609657554969702e-08    -4.279398272885553263e-08    2.871933602716950583e-04    3.148321876768266658e-07    3.662067356071978014e-07    4.921145662620100315e-04
8.702594810379242206e-10    1.000000008438884036e+00    4.541014699777812490e-08    -3.592019353092124265e-08    2.871921665317157422e-04    3.019540857585372436e-07    3.500594477230874681e-07    4.921142711200688713e-04
8.742514970059881515e-10    1.000000008546494179e+00    3.649129671867088184e-08    -2.880716726320722459e-08    2.871906989395057661e-04    2.917431557113276815e-07    3.372211539798946162e-07    4.921139777540141152e-04
8.782435129740519790e-10    1.000000008666523721e+00    2.733442960654861329e-08    -2.150663372004849163e-08    2.871892284381017996e-04    2.842675658309177733e-07    3.277774218327496451e-07    4.921136856789336310e-04
8.822355289421159099e-10    1.000000008782604644e+00    1.800662261247342622e-08    -1.407214827877503137e-08    2.871880014647544403e-04    2.795744845440105844e-07    3.217882461322954439e-07    4.921133943650317019e-04
8.862275449101797374e-10    1.000000008882673264e+00    8.576521904363196846e-09    -6.558518140504966259e-09    2.871871936988264554e-04    2.776893436984861780e-07    3.192868923816592793e-07    4.921131036476523871e-04
8.902195608782436683e-10    1.000000008956669406e+00    -8.863939512139130824e-10    9.786955566789742851e-10    2.871868898300571158e-04    2.786156821691938215e-07    3.202795430759862568e-07    4.921128138929876808e-04
8.942115768463074958e-10    1.000000008997270706e+00    -1.031257994689441859e-08    8.483918012606656450e-09    2.871870886729082631e-04    2.823351721319491334e-07    3.247454338109038649e-07    4.921125257831599105e-04
8.982035928143713233e-10    1.000000009003987334e+00    -1.963317919744346801e-08    1.590213077379881692e-08    2.871877097236428113e-04    2.888080526017928524e-07    3.326373866919230960e-07    4.921122398028028935e-04
9.021956087824352542e-10    1.000000008982448785e+00    -2.878068852994794146e-08    2.317950937194848784e-08    2.871886103623884682e-04    2.979739109894853168e-07    3.438825144313939795e-07    4.921119558776555032e-04
9.061876247504990818e-10    1.000000008942467433e+00    -3.768968471854428993e-08    3.026395179769682484e-08    2.871896182647572389e-04    3.097530931144252847e-07    3.583836047154812737e-07    4.921116734107108120e-04
9.101796407185630127e-10    1.000000008896287484e+00    -4.629735845396920982e-08    3.710565890997654628e-08    2.871905606862013992e-04    3.240482691955848978e-07    3.760210130342125310e-07    4.921113917685710805e-04
9.141716566866268402e-10    1.000000008856010814e+00    -5.454383663896811414e-08    4.365731261815835697e-08    2.871912959655539940e-04    3.407457374715439017e-07    3.966541586680094536e-07    4.921111107206660798e-04
9.181636726546907711e-10    1.000000008832891085e+00    -6.237240897127120895e-08    4.987401329177332457e-08    2.871917310648692406e-04    3.597163468075302167e-07    4.201227854099411001e-07    4.921108305353329203e-04
9.221556886227545986e-10    1.000000008835973508e+00    -6.972977792445089978e-08    5.571357675260314901e-08    2.871918268511129777e-04    3.808164798832523183e-07    4.462483790260956145e-07    4.921105517128773451e-04
9.261477045908185295e-10    1.000000008868592083e+00    -7.656622058319122642e-08    6.113676074663551147e-08    2.871915942886755168e-04    4.038892845669587989e-07    4.748356780556478686e-07    4.921102746861242454e-04
9.301397205588823570e-10    1.000000008925510553e+00    -8.283570294937667491e-08    6.610731078666051232e-08    2.871910937527172411e-04    4.287654171766738597e-07    5.056737316097497788e-07    4.921099995554453722e-04
9.341317365269461845e-10    1.000000008995151068e+00    -8.849604591165762201e-08    7.059176043249501361e-08    2.871904277089263745e-04    4.552634293370829680e-07    5.385367772923296107e-07    4.921097260305035267e-04
9.381237524950100121e-10    1.000000009064508699e+00    -9.350908146428637606e-08    7.455966470518456089e-08    2.871897202704581085e-04    4.831904758599221981e-07    5.731855221778492528e-07    4.921094536453365876e-04
9.421157684630740464e-10    1.000000009122687494e+00    -9.784099895888272327e-08    7.798409735819836155e-08    2.871890979948500591e-04    5.123434874842631789e-07    6.093684072968566740e-07    4.921091821140546451e-04
9.461077844311378739e-10    1.000000009164512260e+00    -1.014626853940340316e-07    8.084183124245136168e-08    2.871886688530906587e-04    5.425105373642779484e-07    6.468230603523633771e-07    4.921089114552255287e-04
9.500998003992017014e-10    1.000000009192236083e+00    -1.043499604094935704e-07    8.311350679762521799e-08    2.871885023342006190e-04    5.734720328692388410e-07    6.852777713768202554e-07    4.921086418666871867e-04
9.540918163672655289e-10    1.000000009214054408e+00    -1.064837947376762255e-07    8.478380812221350530e-08    2.871886117676920760e-04    6.050022997488815282e-07    7.244534327085836791e-07    4.921083735328298826e-04
9.580838323353293564e-10    1.000000009237595799e+00    -1.078505821855287861e-07    8.584195876431361727e-08    2.871889514057544878e-04    6.368715513562714008e-07    7.640656738088248916e-07    4.921081065724651525e-04
9.620758483033933907e-10    1.000000009265658241e+00    -1.084425208406610289e-07    8.628203203227993748e-08    2.871894363244441089e-04    6.688479087798598384e-07    8.038272067778942484e-07    4.921078410349584561e-04
9.660678642714572182e-10    1.000000009298428028e+00    -1.082576007457435899e-07    8.610290089700468303e-08    2.871899602078683807e-04    7.006992252926516457e-07    8.434501907986588955e-07    4.921075769004992512e-04
9.700598802395210457e-10    1.000000009334339746e+00    -1.072996172392494339e-07    8.530814671016338033e-08    2.871904120256203209e-04    7.321951070018233349e-07    8.826484715853032521e-07    4.921073140796004180e-04
9.740518962075848733e-10    1.000000009368780196e+00    -1.055782505920346457e-07    8.390604162707570967e-08    2.871907011571770709e-04    7.631090738124223681e-07    9.211401229899515666e-07    4.921070523944773029e-04
9.780439121756489076e-10    1.000000009395544565e+00    -1.031089699255733431e-07    8.190956882004799115e-08    2.871907792128413793e-04    7.932204483530286571e-07    9.586498703723494132e-07    4.921067916158299287e-04
9.820359281437127351e-10    1.000000009408570367e+00    -9.991284232996215972e-08    7.933611198230725434e-08    2.871906505197723198e-04    8.223160487099676954e-07    9.949113644212734555e-07    4.921065316234294901e-04
9.860279441117765626e-10    1.000000009405207502e+00    -9.601625377976484195e-08    7.620699102271503724e-08    2.871903705847116735e-04    8.501914751775402451e-07    1.029669065103232330e-06    4.921062725695455687e-04
9.900199600798403901e-10    1.000000009388268829e+00    -9.145053312067550300e-08    7.254717947113670087e-08    2.871900272166277618e-04    8.766525057873374395e-07    1.062680003450963936e-06    4.921060147828917831e-04
9.940119760479042176e-10    1.000000009365554776e+00    -8.625154417908857035e-08    6.838522931761985550e-08    2.871897157897953059e-04    9.015163524354341119e-07    1.093715476358001257e-06    4.921057585200306998e-04
9.980039920159682519e-10    1.000000009346519336e+00    -8.045939270255272285e-08    6.375314224159814954e-08    2.871895172606831023e-04    9.246128703825352203e-07    1.122562290117489038e-06    4.921055037743992094e-04


==> data/Applied_Field/1em4_zeeman.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    9.999999955929129714e-01    6.587242742833270194e-07    -1.327701662752803734e-04    3.613283098383356865e-05    7.303186367236434703e-09    4.619956192063045134e-09    1.358977343967867832e-02
7.984031936127745498e-12    9.999999735547201452e-01    1.303532649698963171e-06    -2.655366069999959755e-04    1.184180390638468739e-04    1.961769507249648398e-08    9.680286236832780936e-09    1.180822727466998914e-02
1.197604790419161825e-11    9.999999338824295814e-01    1.945180792515131365e-06    -3.983010722738945992e-04    2.306625422284390642e-04    4.093083417294705257e-08    1.832241220670180335e-08    1.051319382292214936e-02
1.596806387225549100e-11    9.999998765608838491e-01    2.594591497511264083e-06    -5.310584877236127410e-04    3.455122815164981772e-04    7.817372258078467708e-08    3.747233853666487662e-08    9.447767884960203352e-03
1.996007984031936375e-11    9.999998015632093340e-01    3.263918653829794984e-06    -6.638089808629495624e-04    4.362416871791167505e-04    1.316041651244939195e-07    6.781897852014050599e-08    8.529710400638258055e-03
2.395209580838323650e-11    9.999997088872780715e-01    3.964727059845625528e-06    -7.965583560299808324e-04    4.870087093987755995e-04    1.944596807990991273e-07    1.030285009738989895e-07    7.721104319539580894e-03
2.794411177644710924e-11    9.999995985755150141e-01    4.698810724217953600e-06    -9.293119529249448379e-04    4.936456268512547357e-04    2.585529978708511579e-07    1.351151510789483885e-07    7.000924562092962836e-03
3.193612774451098199e-11    9.999994706773183140e-01    5.452975174125939478e-06    -1.062071683876556231e-03    4.602803531677560848e-04    3.177345012689158041e-07    1.579543700405868326e-07    6.355786414617626244e-03
3.592814371257485474e-11    9.999993252191945459e-01    6.204705318190141203e-06    -1.194837921755293863e-03    3.970414164521230533e-04    3.676846845718871769e-07    1.671686766042242781e-07    5.776128463211644554e-03
3.992015968063872749e-11    9.999991621995995006e-01    6.931413332329717643e-06    -1.327610972218786715e-03    3.185424928796488789e-04    4.051989137135420664e-07    1.594191578741586944e-07    5.254485756517462101e-03
4.391217564870260024e-11    9.999989815947387672e-01    7.616462102461978339e-06    -1.460390315872635552e-03    2.413822594445376858e-04    4.286103634225740612e-07    1.327988573193057530e-07    4.784667043497381304e-03
4.790419161676647299e-11    9.999987833772883139e-01    8.252048084972916738e-06    -1.593173742952409691e-03    1.806425371508138284e-04    4.386780119493575375e-07    8.769938012050618498e-08    4.361343416410619692e-03
5.189620758483034574e-11    9.999985675285606446e-01    8.840874569561680144e-06    -1.725957769456200764e-03    1.467081893756410965e-04    4.389522682717972736e-07    2.717006052222752646e-08    3.979829282645107671e-03
5.588822355289421849e-11    9.999983340461913173e-01    9.396487325647842376e-06    -1.858738771693684618e-03    1.435401972745726520e-04    4.353668663580546709e-07    -4.347237347459880412e-08    3.635955681265003788e-03
5.988023952095808478e-11    9.999980829367753898e-01    9.941076481562062387e-06    -1.991513931680635729e-03    1.686354763137556771e-04    4.352815753630670804e-07    -1.175536876411154901e-07    3.325989786057081520e-03
6.387225548902196399e-11    9.999978142028611572e-01    1.050062928461663302e-05    -2.124281757026338317e-03    2.142811736250817907e-04    4.461919709422954603e-07    -1.882659486290645790e-07    3.046578397750116136e-03
6.786427145708584320e-11    9.999975278358201880e-01    1.109881668419220819e-05    -2.257042332330282553e-03    2.695895602563941579e-04    4.742577592747449137e-07    -2.500745502386015081e-07    2.794704505528447947e-03
7.185628742514970949e-11    9.999972238149090753e-01    1.175147079981702904e-05    -2.389797350652481805e-03    3.228783259641888220e-04    5.229198855943017479e-07    -3.000568074129747378e-07    2.567651347745268566e-03
7.584830339321357577e-11    9.999969021222232524e-01    1.246302931378174944e-05    -2.522549828823921619e-03    3.639859889663317255e-04    5.920041173650057795e-07    -3.387813376278331020e-07    2.362971509984683992e-03
7.984031936127745498e-11    9.999965627619995523e-01    1.322559149359454980e-05    -2.655303492920193728e-03    3.861046808052450937e-04    6.776174182391277305e-07    -3.704139634222039652e-07    2.178459442661195671e-03
8.383233532934133420e-11    9.999962057400724191e-01    1.402064285354858129e-05    -2.788061989073394031e-03    3.867938768514942675e-04    7.728643335574190897e-07    -4.020035212880520699e-07    2.012127170844951740e-03
8.782435129740520048e-11    9.999958310721732690e-01    1.482303694199342000e-05    -2.920828144535068255e-03    3.680320987339556521e-04    8.691481476736528458e-07    -4.421684680775337923e-07    1.862182782525795017e-03
9.181636726546906677e-11    9.999954387844239845e-01    1.560637750717989034e-05    -3.053603444423646975e-03    3.353908748950315023e-04    9.577182051005638039e-07    -4.995245624862527040e-07    1.727010921229079309e-03
9.580838323353294598e-11    9.999950288938904697e-01    1.634861339174092389e-05    -3.186387796283975116e-03    2.965904049549713075e-04    1.031149735492039596e-06    -5.811804809046808063e-07    1.605155525936472795e-03
9.980039920159682519e-11    9.999946013954559287e-01    1.703658891935637366e-05    -3.319179590157380656e-03    2.597852707750471940e-04    1.084521723600306308e-06    -6.915541058812386094e-07    1.495304438263999995e-03
1.037924151696606915e-10    9.999941562790536365e-01    1.766856118338834092e-05    -3.451976029001917450e-03    2.319377988549539335e-04    1.116126229719856411e-06    -8.316848782682674111e-07    1.396275067161423331e-03
1.077844311377245578e-10    9.999936935452091724e-01    1.825420060055584179e-05    -3.584773666511613128e-03    2.175826323817637805e-04    1.127615701270383827e-06    -9.991328991133625568e-07    1.307001346617714908e-03
1.117764471057884370e-10    9.999932132025599607e-01    1.881217520064929554e-05    -3.717569052956132530e-03    2.181833270431005219e-04    1.123578873968000523e-06    -1.188466492875988485e-06    1.226522161981007672e-03
1.157684630738523162e-10    9.999927152604153324e-01    1.936593262684673726e-05    -3.850359363472095550e-03    2.321493120462025060e-04    1.110626977314224586e-06    -1.392243932271248644e-06    1.153970951503891559e-03
1.197604790419161696e-10    9.999921997193715884e-01    1.993864044055867004e-05    -3.983142885387930786e-03    2.554460535260481705e-04    1.096158029370240523e-06    -1.602309424023064688e-06    1.088566266182244011e-03
1.237524950099800488e-10    9.999916665659375203e-01    2.054838176857200007e-05    -4.115919277623926453e-03    2.826211775207559517e-04    1.087024673018882230e-06    -1.811168688482507703e-06    1.029603351412542540e-03
1.277445109780439280e-10    9.999911157772906067e-01    2.120460352352912495e-05    -4.248689565243417114e-03    3.080052751722897695e-04    1.088344916962779267e-06    -2.013198106044598150e-06    9.764468356178231546e-04
1.317365269461078072e-10    9.999905473298846825e-01    2.190650901488068060e-05    -4.381455883018193533e-03    3.268362975021782738e-04    1.102666021586286698e-06    -2.205474647058275798e-06    9.285241316323748295e-04
1.357285429141716864e-10    9.999899612129483639e-01    2.264364230956251160e-05    -4.514221026700689088e-03    3.360964549390481598e-04    1.129621386127473613e-06    -2.388087814929592934e-06    8.853192864548381199e-04
1.397205588822355398e-10    9.999893574283177378e-01    2.339844324833812418e-05    -4.646987904614508294e-03    3.349273485026975665e-04    1.166121127073433549e-06    -2.563897156275122637e-06    8.463672746036806109e-04
1.437125748502994190e-10    9.999887359851549196e-01    2.415014962936311684e-05    -4.779758998036481854e-03    3.245841989920811624e-04    1.207013306469407695e-06    -2.737806271748527941e-06    8.112489651735233344e-04
1.477045908183632982e-10    9.999880969043190015e-01    2.487917297003879469e-05    -4.912535928135058384e-03    3.079833449061286231e-04    1.246069900945194426e-06    -2.915710388091717024e-06    7.795865037778281284e-04
1.516966067864271515e-10    9.999874401943229518e-01    2.557101898542694547e-05    -5.045319201942417148e-03    2.889711480376203111e-04    1.277104656330416934e-06    -3.103323436866965215e-06    7.510393571522288019e-04
1.556886227544910308e-10    9.999867658507179957e-01    2.621896504617094446e-05    -5.178108172206334105e-03    2.714840335000005757e-04    1.295019052310424407e-06    -3.305098725772812376e-06    7.253007547269527122e-04
1.596806387225549100e-10    9.999860738731294330e-01    2.682500774276830817e-05    -5.310901206629720962e-03    2.587737403225373882e-04    1.296600081765803738e-06    -3.523427258259758322e-06    7.020942306582139952e-04
1.636726546906187892e-10    9.999853642642315688e-01    2.739897735826693734e-05    -5.443696023656949268e-03    2.528421636812352080e-04    1.280949502345986157e-06    -3.758234688163047823e-06    6.811705362490431482e-04
1.676646706586826684e-10    9.999846370246957550e-01    2.795610121865291657e-05    -5.576490123194946351e-03    2.541750774618729467e-04    1.249497662153314711e-06    -4.007020303625118346e-06    6.623048503420018432e-04
1.716566866267465218e-10    9.999838921554573545e-01    2.851360084909383013e-05    -5.709281227902388879e-03    2.617970814304957294e-04    1.205627917000492011e-06    -4.265303301172016789e-06    6.452942814373739807e-04
1.756487025948104010e-10    9.999831296651362500e-01    2.908707401516392969e-05    -5.842067654094724831e-03    2.736053589252929229e-04    1.154001187293801479e-06    -4.527374496316772401e-06    6.299558151931687958e-04
1.796407185628742802e-10    9.999823495679766028e-01    2.968741698959294958e-05    -5.974848553194283401e-03    2.868898803355737228e-04    1.099716154368145905e-06    -4.787205899719231766e-06    6.161244637540608813e-04
1.836327345309381335e-10    9.999815518751791199e-01    3.031888504883078635e-05    -6.107623989954414842e-03    2.989204861532087179e-04    1.047459314395352771e-06    -5.039352277330633360e-06    6.036514927982250490e-04
1.876247504990020127e-10    9.999807365903746748e-01    3.097862032358647067e-05    -6.240394854726277404e-03    3.074800339928584992e-04    1.000790191131171424e-06    -5.279692492792913376e-06    5.924028111432485004e-04
1.916167664670658920e-10    9.999799037086769538e-01    3.165765751835303613e-05    -6.373162638288252038e-03    3.112451960780981269e-04    9.616718831009599838e-07    -5.505897737839553467e-06    5.822575723689047463e-04
1.956087824351297712e-10    9.999790532229214657e-01    3.234311416240858995e-05    -6.505929119794455311e-03    3.099558112791480778e-04    9.303079347773441522e-07    -5.717567346826902394e-06    5.731069038411204216e-04
1.996007984031936504e-10    9.999781851221872797e-01    3.302104802262218912e-05    -6.638696029627220302e-03    3.043607122696849032e-04    9.052896532762184902e-07    -5.916034534720027026e-06    5.648527518583935968e-04
2.035928143712575037e-10    9.999772993900508666e-01    3.367936094564596500e-05    -6.771464748054016776e-03    2.959725991927309461e-04    8.840028002452890093e-07    -6.103901393231126904e-06    5.574068445588011315e-04
2.075848303393213830e-10    9.999763960041900823e-01    3.431015512401196520e-05    -6.904236089120935685e-03    2.866984651006057594e-04    8.632034913415189311e-07    -6.284405303985258340e-06    5.506897244026813260e-04
2.115768463073852622e-10    9.999754749392164577e-01    3.491109642478078305e-05    -7.037010201944019459e-03    2.784297591831040369e-04    8.396519237540570709e-07    -6.460737944905373435e-06    5.446298227256976066e-04
2.155688622754491155e-10    9.999745361863195958e-01    3.548556946733000473e-05    -7.169786596575300486e-03    2.726759381306587148e-04    8.106923418224411295e-07    -6.635435890393987626e-06    5.391625603662876997e-04
2.195608782435129947e-10    9.999735797542794735e-01    3.604166720452424400e-05    -7.302564279700590050e-03    2.703084188114227991e-04    7.746876472929056325e-07    -6.809939698657331893e-06    5.342296245813708865e-04
2.235528942115768740e-10    9.999726056587513456e-01    3.659029415866248261e-05    -7.435341967092879562e-03    2.714539483605294345e-04    7.312477614882691953e-07    -6.984380925305312752e-06    5.297783511524174283e-04
2.275449101796407532e-10    9.999716139281007443e-01    3.714282177462310618e-05    -7.568118328195695861e-03    2.755433234372526761e-04    6.812316012428106800e-07    -7.157614631116107158e-06    5.257612260217564559e-04
2.315369261477046324e-10    9.999706045957375000e-01    3.770879673906029164e-05    -7.700892216555803652e-03    2.814906935120221323e-04    6.265439509656337917e-07    -7.327467924431066761e-06    5.221354163192893326e-04
2.355289421157685116e-10    9.999695776877023379e-01    3.829416406221419550e-05    -7.833662848362928435e-03    2.879557235755530477e-04    5.697799623548735375e-07    -7.491144537305459811e-06    5.188622838913594564e-04
2.395209580838323391e-10    9.999685332145320515e-01    3.890032982130170268e-05    -7.966429903436531013e-03    2.936294520412339841e-04    5.137894109428537355e-07    -7.645704461556528071e-06    5.159069445396827994e-04
2.435129740518962183e-10    9.999674711786457060e-01    3.952419977604413990e-05    -8.099193538446257390e-03    2.974858558257383501e-04    4.612386614197566858e-07    -7.788533700072226403e-06    5.132379297889441260e-04
2.475049900199600975e-10    9.999663915756277222e-01    4.015912023162179756e-05    -8.231954317523548781e-03    2.989535664875964918e-04    4.142440274733696355e-07    -7.917726026634590080e-06    5.108268896967764613e-04
2.514970059880239767e-10    9.999652943911627734e-01    4.079647499485957363e-05    -8.364713081330799049e-03    2.979822254951252519e-04    3.741283279355308389e-07    -8.032322408826807623e-06    5.086483228440076033e-04
2.554890219560878559e-10    9.999641796013342132e-01    4.142757438412994145e-05    -8.497470783906909894e-03    2.950009531492794618e-04    3.413274822242884725e-07    -8.132383419108482416e-06    5.066793319966956567e-04
2.594810379241517352e-10    9.999630471800322606e-01    4.204543661268897074e-05    -8.630228327414089101e-03    2.907876160791080639e-04    3.154461170950531162e-07    -8.218899571748836016e-06    5.048993637884857232e-04
2.634730538922156144e-10    9.999618971070800555e-01    4.264611080798418513e-05    -8.762986423019642271e-03    2.862831260430282517e-04    2.954387323378990285e-07    -8.293570285748227597e-06    5.032899392246178646e-04
2.674650698602794936e-10    9.999607293689649623e-01    4.322930526229868357e-05    -8.895745499847640750e-03    2.823923057143552144e-04    2.798735899257652685e-07    -8.358500702082975243e-06    5.018344022362550933e-04
2.714570858283433728e-10    9.999595439554049836e-01    4.379824120787262804e-05    -9.028505671713796601e-03    2.798114276011889759e-04    2.672268461825332561e-07    -8.415874054934871404e-06    5.005177066210448993e-04
2.754491017964072003e-10    9.999583408618714087e-01    4.435881264083902476e-05    -9.161266762395385913e-03    2.789133094408811670e-04    2.561567448370047983e-07    -8.467655384073246525e-06    4.993262316663355524e-04
2.794411177644710795e-10    9.999571200896301137e-01    4.491826691668930496e-05    -9.294028377364179153e-03    2.797066699274074479e-04    2.457155208587532435e-07    -8.515370614506478428e-06    4.982476322155876634e-04
2.834331337325349587e-10    9.999558816539863004e-01    4.548370003772751790e-05    -9.426790004334268183e-03    2.818703193557958600e-04    2.354723961080085986e-07    -8.559987700582352149e-06    4.972707315352623393e-04
2.874251497005988379e-10    9.999546255865805477e-01    4.606067938670173177e-05    -9.559551121515880157e-03    2.848481166491989612e-04    2.255378692850260497e-07    -8.601906668415412711e-06    4.963854526650739478e-04
2.914171656686627172e-10    9.999533519163718021e-01    4.665226100141341392e-05    -9.692311295839198954e-03    2.879803255681989910e-04    2.164958788098086444e-07    -8.641046809685517965e-06    4.955827055624084654e-04
2.954091816367265964e-10    9.999520606665333045e-01    4.725857071721337069e-05    -9.825070254724916491e-03    2.906421818680696221e-04    2.092656112875911719e-07    -8.677005114499994885e-06    4.948542824397801979e-04
2.994011976047904756e-10    9.999507518537280593e-01    4.787699338056616713e-05    -9.957827921973005578e-03    2.923619757293530966e-04    2.049229209777573840e-07    -8.709252486953471533e-06    4.941927766886165937e-04
3.033932135728543031e-10    9.999494254822516304e-01    4.850289055199585278e-05    -1.009058441634330672e-02    2.928977305078779006e-04    2.045146996322162286e-07    -8.737330195350179223e-06    4.935915178165732956e-04
3.073852295409181823e-10    9.999480815397834288e-01    4.913066832771773799e-05    -1.022334001740664647e-02    2.922616452660171992e-04    2.088962449173743798e-07    -8.761015400363780765e-06    4.930445270554887618e-04
3.113772455089820615e-10    9.999467200046633364e-01    4.975495988112080059e-05    -1.035609511001158237e-02    2.906926865816430484e-04    2.186132873141973516e-07    -8.780433379405471169e-06    4.925464700425102958e-04
3.153692614770459407e-10    9.999453408521611353e-01    5.037168033801025553e-05    -1.048885011855418825e-02    2.885877404967089068e-04    2.338415491082878838e-07    -8.796105041682791901e-06    4.920925857512077010e-04
3.193612774451098199e-10    9.999439440530564216e-01    5.097875233987431728e-05    -1.062160544210568984e-02    2.864088506663292470e-04    2.543866631028502430e-07    -8.808929609003808046e-06    4.916786144631110937e-04
3.233532934131736991e-10    9.999425295768948896e-01    5.157638184583231302e-05    -1.075436140255046566e-02    2.845869276393693742e-04    2.797374098038729791e-07    -8.820111872031487099e-06    4.913007194663338018e-04
3.273453093812375784e-10    9.999410974018229092e-01    5.216686194855000544e-05    -1.088711821249370784e-02    2.834410021960019513e-04    3.091560654032420683e-07    -8.831053514805894004e-06    4.909554122867918965e-04
3.313373253493014576e-10    9.999396475247031013e-01    5.275397627530790462e-05    -1.101987596581950092e-02    2.831271812433545682e-04    3.417879478824502098e-07    -8.843228495169099980e-06    4.906395045469772939e-04
3.353293413173653368e-10    9.999381799618403122e-01    5.334214856646154042e-05    -1.115263464862882234e-02    2.836243163836970260e-04    3.767717263317261791e-07    -8.858062224686221332e-06    4.903500912546958227e-04
3.393213572854291643e-10    9.999366947392880345e-01    5.393552147499154978e-05    -1.128539416433860937e-02    2.847555819235679606e-04    4.133341625399978696e-07    -8.876830813467428505e-06    4.900845373261402934e-04
3.433133732534930435e-10    9.999351918878086609e-01    5.453715359541167466e-05    -1.141815436785286776e-02    2.862382067244378264e-04    4.508570790204138056e-07    -8.900591340938207883e-06    4.898404584441926144e-04
3.473053892215569227e-10    9.999336714336009013e-01    5.514848430712105342e-05    -1.155091510197863054e-02    2.877489139581135605e-04    4.889110436454239917e-07    -8.930149699091340039e-06    4.896156960192861451e-04
3.512974051896208019e-10    9.999321333938060441e-01    5.576915250886333380e-05    -1.168367622933344334e-02    2.889908028088221696e-04    5.272562014636362498e-07    -8.966063029761909571e-06    4.894082944687744383e-04
3.552894211576846811e-10    9.999305777771692050e-01    5.639717788508064381e-05    -1.181643765327606427e-02    2.897484916783693966e-04    5.658153154853335923e-07    -9.008671198576154092e-06    4.892164878220167223e-04
3.592814371257485604e-10    9.999290045740921729e-01    5.702944308963270542e-05    -1.194919932795606397e-02    2.899219860777538520e-04    6.046267984860088838e-07    -9.058147882760208243e-06    4.890386945828996759e-04
3.632734530938124396e-10    9.999274137587700340e-01    5.766236314740916160e-05    -1.208196125823458693e-02    2.895348000623475184e-04    6.437867148356878552e-07    -9.114561634142849886e-06    4.888735202008642842e-04
3.672654690618762671e-10    9.999258053063216911e-01    5.829259572733033030e-05    -1.221472349166512379e-02    2.887172125584812538e-04    6.833901330784115204e-07    -9.177937455182017917e-06    4.887197413956892878e-04
3.712574850299401463e-10    9.999241791999359252e-01    5.891764908022514049e-05    -1.234748610349333149e-02    2.876703976660053381e-04    7.234803705971695397e-07    -9.248308406460539684e-06    4.885762776649101675e-04
3.752495009980040255e-10    9.999225354295526724e-01    5.953627725689056960e-05    -1.248024917921757189e-02    2.866203029902325301e-04    7.640118175242294293e-07    -9.325753436844567024e-06    4.884421631699631741e-04
3.792415169660679047e-10    9.999208739903754362e-01    6.014860208637319734e-05    -1.261301279944825222e-02    2.857712644830945358e-04    8.048285904773439963e-07    -9.410417599531821210e-06    4.883165237949979674e-04
3.832335329341317839e-10    9.999191948855714607e-01    6.075595873676228572e-05    -1.274577702818092094e-02    2.852683763302338283e-04    8.456604779374008806e-07    -9.502514807154708134e-06    4.881985596556051338e-04
3.872255489021956631e-10    9.999174981208982516e-01    6.136051539626350445e-05    -1.287854190536229584e-02    2.851750946219231775e-04    8.861357565101525682e-07    -9.602314177880804600e-06    4.880875340882724731e-04
3.912175648702595423e-10    9.999157837023765483e-01    6.196475924064191927e-05    -1.301130744360427631e-02    2.854689390131922742e-04    9.258060186029976839e-07    -9.710114517026578664e-06    4.879827658505436587e-04
3.952095808383234216e-10    9.999140516377046373e-01    6.257095798189581549e-05    -1.314407362906701814e-02    2.860543357019621554e-04    9.641789538919371374e-07    -9.826211405367987338e-06    4.878836244723481173e-04
3.992015968063873008e-10    9.999123019393761913e-01    6.318070599915583964e-05    -1.327684042516070854e-02    2.867884021415168156e-04    1.000753745198575907e-06    -9.950860987503917611e-06    4.877895305478891245e-04
4.031936127744511283e-10    9.999105346212598944e-01    6.379463635834270853e-05    -1.340960777761448196e-02    2.875133942332808775e-04    1.035055996047407679e-06    -1.008424454374984042e-05    4.876999556097226128e-04
4.071856287425150075e-10    9.999087496897740568e-01    6.441234154023522723e-05    -1.354237561879285782e-02    2.880888584706434055e-04    1.066667754092796073e-06    -1.022643744302686833e-05    4.876144206966426535e-04
4.111776447105788867e-10    9.999069471427759481e-01    6.503250283507073799e-05    -1.367514387094630017e-02    2.884172676475115350e-04    1.095249428113223801e-06    -1.037738631135793913e-05    4.875324976802923160e-04
4.151696606786427659e-10    9.999051269740432124e-01    6.565318677686672187e-05    -1.380791244904064352e-02    2.884587583585270258e-04    1.120553141303141310e-06    -1.053689645527897731e-05    4.874538113536652393e-04
4.191616766467066451e-10    9.999032891749739527e-01    6.627223880754443673e-05    -1.394068126347335415e-02    2.882332133871771127e-04    1.142426730799486278e-06    -1.070463011087298533e-05    4.873780391980529064e-04
4.231536926147705243e-10    9.999014337414112719e-01    6.688768969331591169e-05    -1.407345022268116815e-02    2.878105008609956874e-04    1.160808449648330468e-06    -1.088011616470091468e-05    4.873049049071403582e-04
4.271457085828344036e-10    9.998995606698680705e-01    6.749809419205433990e-05    -1.420621923505972252e-02    2.872919476153713825e-04    1.175712967875794534e-06    -1.106277001736543221e-05    4.872341697583587551e-04
4.311377245508982311e-10    9.998976699518654643e-01    6.810274249286159319e-05    -1.433898821157765860e-02    2.867875516455401104e-04    1.187211766562270372e-06    -1.125192110534743302e-05    4.871656249840395259e-04
4.351297405189621103e-10    9.998957615832388957e-01    6.870171424325119099e-05    -1.447175706919466044e-02    2.863937311111280936e-04    1.195410423358714676e-06    -1.144684488169588913e-05    4.870990814029422817e-04
4.391217564870259895e-10    9.998938355672638556e-01    6.929577711489350587e-05    -1.460452573443343435e-02    2.861758918682020159e-04    1.200425058722779172e-06    -1.164679630863550825e-05    4.870343620006569482e-04
4.431137724550898687e-10    9.998918919107045999e-01    6.988616202519428811e-05    -1.473729414574235022e-02    2.861587513548892285e-04    1.202361041816541818e-06    -1.185104004719862565e-05    4.869712985165567938e-04
4.471057884231537479e-10    9.998899306186309621e-01    7.047426914214322707e-05    -1.487006225400275272e-02    2.863255512490044314e-04    1.201296515799272149e-06    -1.205887385419942214e-05    4.869097292337355677e-04
4.510978043912176271e-10    9.998879516991102667e-01    7.106136802960681979e-05    -1.500283002183800882e-02    2.866254032669422335e-04    1.197272978318548104e-06    -1.226964272204180784e-05    4.868494995168749393e-04
4.550898203592815063e-10    9.998859551623872077e-01    7.164835012985967810e-05    -1.513559742088907596e-02    2.869865371311272075e-04    1.190293839598385846e-06    -1.248274207688132136e-05    4.867904639347187326e-04
4.590818363273453855e-10    9.998839410159768848e-01    7.223557740932125899e-05    -1.526836442712542485e-02    2.873323183592264656e-04    1.180331800610267651e-06    -1.269761084692438563e-05    4.867324874957571152e-04
4.630738522954092648e-10    9.998819092613879800e-01    7.282284860876526403e-05    -1.540113101492463638e-02    2.875966356134774756e-04    1.167343445961058166e-06    -1.291371557752462657e-05    4.866754473803654450e-04
4.670658682634730923e-10    9.998798598938789528e-01    7.340947999866168224e-05    -1.553389715051068341e-02    2.877357310608139452e-04    1.151289070260981064e-06    -1.313052942337500564e-05    4.866192354233542976e-04
4.710578842315370232e-10    9.998777929039778245e-01    7.399447535968555747e-05    -1.566666278716917840e-02    2.877345106848851067e-04    1.132155548939013782e-06    -1.334750974685423028e-05    4.865637606141099141e-04
4.750499001996008507e-10    9.998757082779234917e-01    7.457674521631848955e-05    -1.579942786315235645e-02    2.876066664614459643e-04    1.109977691860022230e-06    -1.356407901096928538e-05    4.865089497589645878e-04
4.790419161676646782e-10    9.998736060034474349e-01    7.515532752723969913e-05    -1.593219230191624675e-02    2.873891945484118677e-04    1.084855095186009530e-06    -1.377961237394156527e-05    4.864547459281966940e-04
4.830339321357286091e-10    9.998714860806825477e-01    7.572956740750926246e-05    -1.606495601553376007e-02    2.871328962230043939e-04    1.056961537256420299e-06    -1.399343467465636745e-05    4.864011031064319960e-04
4.870259481037924366e-10    9.998693485209052545e-01    7.629922437355941421e-05    -1.619771891073507400e-02    2.868911270550939864e-04    1.026545085541729664e-06    -1.420482784007105179e-05    4.863479808600873629e-04
4.910179640718563675e-10    9.998671933438992854e-01    7.686449184337652060e-05    -1.633048089737800662e-02    2.867091578241259559e-04    9.939187528225009356e-07    -1.441304663340312159e-05    4.862953413870740784e-04
4.950099800399201951e-10    9.998650205697360294e-01    7.742593315219783144e-05    -1.646324189624384648e-02    2.866161462693553059e-04    9.594431028829375589e-07    -1.461734142958116883e-05    4.862431484724112586e-04
4.990019960079841260e-10    9.998628302072215535e-01    7.798435367196358652e-05    -1.659600184594313757e-02    2.866210565671550186e-04    9.235039027630021941e-07    -1.481698430800720572e-05    4.861913659708277198e-04
5.029940119760479535e-10    9.998606222564352386e-01    7.854063929361009152e-05    -1.672876070729778508e-02    2.867129118739467964e-04    8.864882422654516764e-07    -1.501129529410979647e-05    4.861399560135172809e-04
5.069860279441118844e-10    9.998583967139023088e-01    7.909559479694268391e-05    -1.686151846502026430e-02    2.868648814670542516e-04    8.487631507751790130e-07    -1.519966506305616033e-05    4.860888790031668290e-04
5.109780439121757119e-10    9.998561535707976011e-01    7.964981435246696641e-05    -1.699427512611407023e-02    2.870410596808576731e-04    8.106589612861291299e-07    -1.538157095779714846e-05    4.860380945967203740e-04
5.149700598802395394e-10    9.998538928103812840e-01    8.020360669056263332e-05    -1.712703071482778866e-02    2.872043625275605395e-04    7.724600316247277504e-07    -1.555658540961022050e-05    4.859875635259896598e-04
5.189620758483034703e-10    9.998516144141497142e-01    8.075698445044389060e-05    -1.725978526579673156e-02    2.873238794500175574e-04    7.344039750965619991e-07    -1.572437538311763331e-05    4.859372507663325914e-04
5.229540918163672978e-10    9.998493183708325738e-01    8.130971319921603770e-05    -1.739253881591641335e-02    2.873802755996908041e-04    6.966888691093762002e-07    -1.588469511594709454e-05    4.858871280066219089e-04
5.269461077844312287e-10    9.998470046766594344e-01    8.186140524761220867e-05    -1.752529139741297246e-02    2.873684147709620732e-04    6.594868742436578425e-07    -1.603737299481405377e-05    4.858371743922222652e-04
5.309381237524950563e-10    9.998446733355547122e-01    8.241163740261503109e-05    -1.765804303296504910e-02    2.872969607364967955e-04    6.229608426486524823e-07    -1.618229654907092220e-05    4.857873753649719095e-04
5.349301397205589872e-10    9.998423243585956577e-01    8.296006560268714698e-05    -1.779079373333476016e-02    2.871853333938954671e-04    5.872809313475659319e-07    -1.631939770661286552e-05    4.857377207862527066e-04
5.389221556886228147e-10    9.998399577638895641e-01    8.350651445834136161e-05    -1.792354349788960466e-02    2.870588586208973922e-04    5.526384167688896336e-07    -1.644864059959780784e-05    4.856882028295306394e-04
5.429141716566867456e-10    9.998375735713490586e-01    8.405102572441674970e-05    -1.805629231836566526e-02    2.869432453128806931e-04    5.192539090166996114e-07    -1.657001439816287056e-05    4.856388148475840349e-04
5.469061876247505731e-10    9.998351717960888285e-01    8.459386041232504119e-05    -1.818904018500084110e-02    2.868595421615527797e-04    4.873780146694623991e-07    -1.668353158362731209e-05    4.855895508613451749e-04
5.508982035928144006e-10    9.998327524481517292e-01    8.513545793030166025e-05    -1.832178709339689002e-02    2.868204955616907178e-04    4.572848518419473585e-07    -1.678923177580597036e-05    4.855404047143846891e-04
5.548902195608783315e-10    9.998303155291700106e-01    8.567636273222627901e-05    -1.845453305045671732e-02    2.868288764974366275e-04    4.292599586858766442e-07    -1.688718902043938251e-05    4.854913693439429664e-04
5.588822355289421590e-10    9.998278610292299362e-01    8.621713647096456584e-05    -1.858727807857985317e-02    2.868779378088831739e-04    4.035842041173997937e-07    -1.697752112079498450e-05    4.854424355742994394e-04
5.628742514970060899e-10    9.998253889321974119e-01    8.675827426912013603e-05    -1.872002221835011859e-02    2.869536664886589150e-04    3.805162557854162132e-07    -1.706039981117300861e-05    4.853935916113951061e-04
5.668662674650699175e-10    9.998228992168693985e-01    8.730014060896671140e-05    -1.885276552803121300e-02    2.870382370551057818e-04    3.602768941261592610e-07    -1.713605878474416558e-05    4.853448236831435763e-04
5.708582834331338484e-10    9.998203918637399434e-01    8.784293589095448676e-05    -1.898550808023621514e-02    2.871138718456217663e-04    3.430384680245982946e-07    -1.720479863793796112e-05    4.852961178713686139e-04
5.748502994011976759e-10    9.998178668622129672e-01    8.838669686353998057e-05    -1.911824995660221793e-02    2.871662900658390727e-04    3.289197300185691690e-07    -1.726698786898234609e-05    4.852474622614754741e-04
5.788423153692615034e-10    9.998153242080186631e-01    8.893132762061719220e-05    -1.925099124151978189e-02    2.871871381140230937e-04    3.179865693430059378e-07    -1.732306028084941408e-05    4.851988483156241256e-04
5.828343313373254343e-10    9.998127638969429576e-01    8.947665318690108745e-05    -1.938373201651827360e-02    2.871750391896165321e-04    3.102587583971803876e-07    -1.737350852850793961e-05    4.851502712908468311e-04
5.868263473053892618e-10    9.998101859257993995e-01    9.002248314899180212e-05    -1.951647235526650023e-02    2.871351901016442731e-04    3.057211713150727777e-07    -1.741887528873927970e-05    4.851017295756589903e-04
5.908183632734531927e-10    9.998075903011496290e-01    9.056867037363699070e-05    -1.964921232061581091e-02    2.870776935371785357e-04    3.043369651326236935e-07    -1.745974381072353405e-05    4.850532229940237379e-04
5.948103792415170202e-10    9.998049770388411916e-01    9.111515373311836891e-05    -1.978195196421528301e-02    2.870150933471145457e-04    3.060590502241320355e-07    -1.749672881338747176e-05    4.850047512979841456e-04
5.988023952095809512e-10    9.998023461596653449e-01    9.166197820465165486e-05    -1.991469132874339187e-02    2.869596856604292464e-04    3.108382118892809571e-07    -1.753046827695054781e-05    4.849563137981804570e-04
6.027944111776447787e-10    9.997996976835326066e-01    9.220929014239041691e-05    -2.004743045145820912e-02    2.869211444058408951e-04    3.186268883000163988e-07    -1.756161510987770929e-05    4.849079095393989537e-04
6.067864271457086062e-10    9.997970316267531521e-01    9.275731031880475748e-05    -2.018016936797541183e-02    2.869048900438680235e-04    3.293781029495782490e-07    -1.759082998123416778e-05    4.848595374221560130e-04
6.107784431137725371e-10    9.997943479973891989e-01    9.330629142913396238e-05    -2.031290811608178759e-02    2.869114397533519966e-04    3.430403439794949838e-07    -1.761877532178331016e-05    4.848111959751210905e-04
6.147704590818363646e-10    9.997916467901658555e-01    9.385647042360727177e-05    -2.044564673848093747e-02    2.869367920505961765e-04    3.595498448466493241e-07    -1.764611034945015532e-05    4.847628825289661573e-04
6.187624750499002955e-10    9.997889279882343772e-01    9.440802589935767212e-05    -2.057838528421108634e-02    2.869736611343946179e-04    3.788229282363477955e-07    -1.767348659846337461e-05    4.847145926634961006e-04
6.227544910179641230e-10    9.997861915682042522e-01    9.496104856330137120e-05    -2.071112380807584377e-02    2.870132197346388753e-04    4.007494131168247693e-07    -1.770154466730096879e-05    4.846663205811922595e-04
6.267465069860280539e-10    9.997834375023358922e-01    9.551552872175448445e-05    -2.084386236867998357e-02    2.870469879344677970e-04    4.251882796021354083e-07    -1.773091211368654576e-05    4.846180602131271013e-04
6.307385229540918814e-10    9.997806657668415475e-01    9.607136262210241211e-05    -2.097660102530988016e-02    2.870684612047797943e-04    4.519663097897575798e-07    -1.776220203924370011e-05    4.845698067056590486e-04
6.347305389221558124e-10    9.997778763466171892e-01    9.662837443104089791e-05    -2.110933983442158171e-02    2.870741856055319301e-04    4.808800009923746974e-07    -1.779601257160147166e-05    4.845215573326012580e-04
6.387225548902196399e-10    9.997750692367221026e-01    9.718634887882398384e-05    -2.124207884667192806e-02    2.870641384825092205e-04    5.117005111193262530e-07    -1.783292591758503027e-05    4.844733114092512720e-04
6.427145708582834674e-10    9.997722444451827561e-01    9.774506692612861349e-05    -2.137481810419765427e-02    2.870413902247328218e-04    5.441799920188696347e-07    -1.787350752850071193e-05    4.844250692598860457e-04
6.467065868263473983e-10    9.997694019895099204e-01    9.830433629063520370e-05    -2.150755763917217706e-02    2.870111883454474675e-04    5.780581287808188613e-07    -1.791830426106530384e-05    4.843768313345811569e-04
6.506986027944112258e-10    9.997665418890423483e-01    9.886401230899045012e-05    -2.164029747355391761e-02    2.869797145982807543e-04    6.130681837224937953e-07    -1.796784104309486098e-05    4.843285981554119901e-04
6.546906187624751567e-10    9.997636641605737173e-01    9.942400575472312978e-05    -2.177303762012047089e-02    2.869527896981640520e-04    6.489424618741339978e-07    -1.802261626743302089e-05    4.842803704830724617e-04
6.586826347305389842e-10    9.997607688204360743e-01    9.998427721733252804e-05    -2.190577808398451107e-02    2.869347638212623440e-04    6.854161151264181271e-07    -1.808309573474600702e-05    4.842321491810673692e-04
6.626746506986029151e-10    9.997578558811748284e-01    1.005448196586605704e-04    -2.203851886459352524e-02    2.869277957545545072e-04    7.222288260622696327e-07    -1.814970627052129302e-05    4.841839346640068446e-04
6.666666666666667427e-10    9.997549253442181705e-01    1.011056340001128954e-04    -2.217125995723770449e-02    2.869316498869760291e-04    7.591252441381539868e-07    -1.822282844789817574e-05    4.841357264710980800e-04
6.706586826347306736e-10    9.997519771983154335e-01    1.016667050287077632e-04    -2.230400135439137427e-02    2.869439904114151597e-04    7.958546231278738218e-07    -1.830278988234014710e-05    4.840875228784579406e-04
6.746506986027945011e-10    9.997490114255656035e-01    1.022279808629284316e-04    -2.243674304668306571e-02    2.869610573659708255e-04    8.321707353805671245e-07    -1.838985955205279781e-05    4.840393211817907632e-04
6.786427145708583286e-10    9.997460280105842090e-01    1.027893607044499323e-04    -2.256948502267096257e-02    2.869785385416029301e-04    8.678318218170726483e-07    -1.848424456535975244e-05    4.839911185245657807e-04
6.826347305389222595e-10    9.997430269428647653e-01    1.033506918669607272e-04    -2.270222726868391383e-02    2.869924662594090857e-04    9.026005510204240118e-07    -1.858608955832198882e-05    4.839429127278153204e-04
6.866267465069860870e-10    9.997400082179979108e-01    1.039117772622641963e-04    -2.283496976855117072e-02    2.869999623319813764e-04    9.362442429220735087e-07    -1.869547777486320369e-05    4.838947026780236358e-04
6.906187624750500179e-10    9.997369718385282766e-01    1.044723906611713389e-04    -2.296771250257935090e-02    2.869996875504150606e-04    9.685359234438449434e-07    -1.881243378187647932e-05    4.838464881355216568e-04
6.946107784431138454e-10    9.997339178086477318e-01    1.050322956529664711e-04    -2.310045544696370801e-02    2.869919465610421710e-04    9.992558941387785105e-07    -1.893692695877317048e-05    4.837982693964894558e-04
6.986027944111777763e-10    9.997308461317253592e-01    1.055912653947939362e-04    -2.323319857316022072e-02    2.869784709316877051e-04    1.028193154841547036e-06    -1.906887572058711463e-05    4.837500470782261594e-04
7.025948103792416039e-10    9.997277568105101819e-01    1.061490986295321839e-04    -2.336594184777177757e-02    2.869619327703599944e-04    1.055147267201655365e-06    -1.920815172343803595e-05    4.837018218747780418e-04
7.065868263473054314e-10    9.997246498452408980e-01    1.067056297135250199e-04    -2.349868523239875134e-02    2.869453352063827635e-04    1.079930311330351716e-06    -1.935458288007122011e-05    4.836535944863316482e-04
7.105788423153693623e-10    9.997215252361011384e-01    1.072607313162601399e-04    -2.363142868382493711e-02    2.869313976524974453e-04    1.102368875761824701e-06    -1.950795521497536669e-05    4.836053657442283761e-04
7.145708582834331898e-10    9.997183829853175663e-01    1.078143100594021253e-04    -2.376417215452759565e-02    2.869220503283289626e-04    1.122305290744457849e-06    -1.966801313938059721e-05    4.835571366051056642e-04
7.185628742514971207e-10    9.997152230958002983e-01    1.083662964495893356e-04    -2.389691559294360168e-02    2.869181357976469918e-04    1.139598524711868306e-06    -1.983445887299891135e-05    4.835089077857754845e-04
7.225548902195609482e-10    9.997120455694497032e-01    1.089166321833437721e-04    -2.402965894379419445e-02    2.869193571728277810e-04    1.154126116416239790e-06    -2.000695059978426705e-05    4.834606795436757884e-04
7.265469061876248791e-10    9.997088504102487061e-01    1.094652579189803724e-04    -2.416240214809366182e-02    2.869244494805294897e-04    1.165786637221677034e-06    -2.018510080341711093e-05    4.834124516696102544e-04
7.305389221556887066e-10    9.997056376246077347e-01    1.100121036739512223e-04    -2.429514514377305312e-02    2.869315101244906984e-04    1.174502241293783761e-06    -2.036847589667210170e-05    4.833642236361069904e-04
7.345309381237525342e-10    9.997024072164476527e-01    1.105570839060709395e-04    -2.442788786639334131e-02    2.869384323657460530e-04    1.180220865420414987e-06    -2.055659774994576398e-05    4.833159946944034537e-04
7.385229540918164651e-10    9.996991591863686466e-01    1.111000982192533450e-04    -2.456063025013210249e-02    2.869433429611218571e-04    1.182918399959688617e-06    -2.074894743930581057e-05    4.832677641015883235e-04
7.425149700598802926e-10    9.996958935348672082e-01    1.116410368963063470e-04    -2.469337222899120263e-02    2.869449481533599389e-04    1.182600022118371149e-06    -2.094497115567116167e-05    4.832195313722022168e-04
7.465069860279442235e-10    9.996926102675739445e-01    1.121797897519129391e-04    -2.482611373847793540e-02    2.869427194082781662e-04    1.179299538143725924e-06    -2.114408873999732756e-05    4.831712964771735534e-04
7.504990019960080510e-10    9.996893093917658124e-01    1.127162556966741574e-04    -2.495885471748333570e-02    2.869369101127901495e-04    1.173076394397275143e-06    -2.134570276754471589e-05    4.831230600045326629e-04
7.544910179640719819e-10    9.996859909108423148e-01    1.132503519517771314e-04    -2.509159510935484935e-02    2.869284340672254561e-04    1.164011092067172250e-06    -2.154920666711516685e-05    4.830748231746675937e-04
7.584830339321358094e-10    9.996826548240727028e-01    1.137820209385541158e-04    -2.522433486212561152e-02    2.869186257320857137e-04    1.152200310934887225e-06    -2.175399095540620642e-05    4.830265874815669810e-04
7.624750499001997403e-10    9.996793011265179274e-01    1.143112334894432310e-04    -2.535707392824105427e-02    2.869089365828134184e-04    1.137752096854067993e-06    -2.195944783740274211e-05    4.829783542694015305e-04
7.664670658682635678e-10    9.996759298097659396e-01    1.148379882135873345e-04    -2.548981226392527805e-02    2.869006487137374935e-04    1.120782300235941755e-06    -2.216497363976313958e-05    4.829301243340211732e-04
7.704590818363273954e-10    9.996725408658415635e-01    1.153623079526999864e-04    -2.562254982790733090e-02    2.868946404971395325e-04    1.101412858957991304e-06    -2.236996943108895104e-05    4.828818978678711986e-04
7.744510978043913263e-10    9.996691342868180286e-01    1.158842335156641117e-04    -2.575528657955022602e-02    2.868912593626402529e-04    1.079772510281952532e-06    -2.257384081450490004e-05    4.828336747068470367e-04
7.784431137724551538e-10    9.996657100656641814e-01    1.164038172304915206e-04    -2.588802247729797557e-02    2.868903156662865528e-04    1.055999701109060369e-06    -2.277599766910721747e-05    4.827854548012017514e-04
7.824351297405190847e-10    9.996622681986224723e-01    1.169211173717356632e-04    -2.602075747775860551e-02    2.868911773135125070e-04    1.030246722332908272e-06    -2.297585542873202303e-05    4.827372384709613037e-04
7.864271457085829122e-10    9.996588086871369683e-01    1.174361941451598876e-04    -2.615349153588291883e-02    2.868929367451671293e-04    1.002684543426878233e-06    -2.317283811116618633e-05    4.826890264208873551e-04
7.904191616766468431e-10    9.996553315382973315e-01    1.179491082565562582e-04    -2.628622460562287169e-02    2.868946163910887181e-04    9.735067983412841512e-07    -2.336638381101996653e-05    4.826408193629801342e-04
7.944111776447106706e-10    9.996518367669695593e-01    1.184599219053251090e-04    -2.641895664206813515e-02    2.868953643677940308e-04    9.429316915245248151e-07    -2.355595253627115987e-05    4.825926176056018094e-04
7.984031936127746015e-10    9.996483243962135390e-01    1.189687011335890162e-04    -2.655168760420453800e-02    2.868945912772866212e-04    9.112005427703713973e-07    -2.374103493131954061e-05    4.825444208644821061e-04
8.023952095808384291e-10    9.996447944500473914e-01    1.194755185988599991e-04    -2.668441745780389049e-02    2.868920446049286546e-04    8.785731794767745727e-07    -2.392116058720732323e-05    4.824962286857328495e-04
8.063872255489022566e-10    9.996412469455600025e-01    1.199804567274846895e-04    -2.681714617797091582e-02    2.868878192837200146e-04    8.453209510252461979e-07    -2.409590450372333300e-05    4.824480410180160368e-04
8.103792415169661875e-10    9.996376818894624483e-01    1.204836099245994516e-04    -2.694987375029079049e-02    2.868823023437325919e-04    8.117184627083547524e-07    -2.426489163445380755e-05    4.823998584789689027e-04
8.143712574850300150e-10    9.996340992782315471e-01    1.209850850871308577e-04    -2.708260017113457013e-02    2.868760648782444148e-04    7.780357046307274450e-07    -2.442779878654042711e-05    4.823516821076302024e-04
8.183632734530939459e-10    9.996304990977465943e-01    1.214850007021381291e-04    -2.721532544666882200e-02    2.868697299103635219e-04    7.445313843918680950e-07    -2.458435419854935309e-05    4.823035128204732134e-04
8.223552894211577734e-10    9.996268813224097327e-01    1.219834849840388373e-04    -2.734804959098573185e-02    2.868638643768250474e-04    7.114487364277846218e-07    -2.473433497940334059e-05    4.822553509520866835e-04
8.263473053892217043e-10    9.996232459230417478e-01    1.224806739273818427e-04    -2.748077262335685972e-02    2.868588945069838617e-04    6.790140619025691431e-07    -2.487756384193601044e-05    4.822071962531524142e-04
8.303393213572855318e-10    9.996195928767289685e-01    1.229767081402404123e-04    -2.761349456537419422e-02    2.868550451991925643e-04    6.474379338250598526e-07    -2.501390666463083027e-05    4.821590483214839833e-04
8.343313373253493593e-10    9.996159221710064768e-01    1.234717298510764911e-04    -2.774621543889169845e-02    2.868523218239973937e-04    6.169183820615282103e-07    -2.514327082240172881e-05    4.821109070187381152e-04
8.383233532934132903e-10    9.996122338061886881e-01    1.239658807205277808e-04    -2.787893526454070237e-02    2.868505325470459104e-04    5.876448758214644524e-07    -2.526560483005410246e-05    4.820627724933793296e-04
8.423153692614771178e-10    9.996085277923193457e-01    1.244593003005314261e-04    -2.801165406125630947e-02    2.868493393700663279e-04    5.598024314969866828e-07    -2.538089945970939539e-05    4.820146449153009686e-04
8.463073852295410487e-10    9.996048041444841603e-01    1.249521254451051828e-04    -2.814437184655840807e-02    2.868483377121888635e-04    5.335745668140615800e-07    -2.548919021169753418e-05    4.819665242266439869e-04
8.502994011976048762e-10    9.996010628807032727e-01    1.254444898649250458e-04    -2.827708863825037500e-02    2.868471337078716652e-04    5.091447154581702020e-07    -2.559056089187792673e-05    4.819184100926199809e-04
8.542914171656688071e-10    9.995973040202021931e-01    1.259365244084792825e-04    -2.840980445682553604e-02    2.868454070093016234e-04    4.866950860815029916e-07    -2.568514711341689612e-05    4.818703020725851726e-04
8.582834331337326346e-10    9.995935275795608810e-01    1.264283567409524149e-04    -2.854251932797753286e-02    2.868429544432384080e-04    4.664029967000209126e-07    -2.577313922229984539e-05    4.818221998826597630e-04
8.622754491017964621e-10    9.995897335694768904e-01    1.269201109585206490e-04    -2.867523328444586059e-02    2.868397146011431747e-04    4.484351900597221551e-07    -2.585478313898490515e-05    4.817741035024580409e-04
8.662674650698603930e-10    9.995859219941546359e-01    1.274119069503519411e-04    -2.880794636692473806e-02    2.868357611347473928e-04    4.329409139304275636e-07    -2.593037895075659527e-05    4.817260131044281621e-04
8.702594810379242206e-10    9.995820928493166502e-01    1.279038590941942598e-04    -2.894065862402246322e-02    2.868312724064285557e-04    4.200452938462939418e-07    -2.600027673690037168e-05    4.816779287579465432e-04
8.742514970059881515e-10    9.995782461214783865e-01    1.283960751097188682e-04    -2.907337011089903070e-02    2.868264953858042175e-04    4.098444875318436696e-07    -2.606487005098517945e-05    4.816298500940209126e-04
8.782435129740519790e-10    9.995743817918556484e-01    1.288886551870595167e-04    -2.920608088692408857e-02    2.868217009600676970e-04    4.024036123429668465e-07    -2.612458832417484806e-05    4.815817763060447525e-04
8.822355289421159099e-10    9.995704998424089771e-01    1.293816912704684929e-04    -2.933879101299501080e-02    2.868171354036405316e-04    3.977571563066650918e-07    -2.617988940938821454e-05    4.815337065208324246e-04
8.862275449101797374e-10    9.995666002593872612e-01    1.298752665279567407e-04    -2.947150054900006186e-02    2.868129741551796500e-04    3.959119065285745871e-07    -2.623125337592142347e-05    4.814856401933511601e-04
8.902195608782436683e-10    9.995626830310042621e-01    1.303694547503693034e-04    -2.960420955181653976e-02    2.868093016219875973e-04    3.968516419824137802e-07    -2.627917736181760558e-05    4.814375773179531328e-04
8.942115768463074958e-10    9.995587481484478065e-01    1.308643207073835685e-04    -2.973691807392350381e-02    2.868061163366393963e-04    4.005426393026573156e-07    -2.632417244114076393e-05    4.813895182149947145e-04
8.982035928143713233e-10    9.995547956097535769e-01    1.313599203205676391e-04    -2.986962616312796234e-02    2.868033375600398957e-04    4.069386720779642112e-07    -2.636676297279458769e-05    4.813414630034745204e-04
9.021956087824352542e-10    9.995508254192415620e-01    1.318563003849288645e-04    -3.000233386330286925e-02    2.868008225182484220e-04    4.159840111880128209e-07    -2.640748770699821317e-05    4.812934112257990604e-04
9.061876247504990818e-10    9.995468375852506471e-01    1.323534980130396186e-04    -3.013504121589541396e-02    2.867983988346684715e-04    4.276143437501111297e-07    -2.644690069082716215e-05    4.812453618835424917e-04
9.101796407185630127e-10    9.995428321189021581e-01    1.328515399444943541e-04    -3.026774826127093948e-02    2.867958938165997892e-04    4.417552761511368525e-07    -2.648557092200190278e-05    4.811973139067286754e-04
9.141716566866268402e-10    9.995388090307841811e-01    1.333504415515841303e-04    -3.040045504021308270e-02    2.867931659282329355e-04    4.583187525702809358e-07    -2.652408041297026392e-05    4.811492665983420325e-04
9.181636726546907711e-10    9.995347683308678510e-01    1.338502059506245024e-04    -3.053316159485278819e-02    2.867901222947602936e-04    4.771985002377541245e-07    -2.656302003549964989e-05    4.811012197159314301e-04
9.221556886227545986e-10    9.995307100266335176e-01    1.343508227628234064e-04    -3.066586796852618924e-02    2.867867239416101383e-04    4.982660899230209892e-07    -2.660298267038786497e-05    4.810531732107889229e-04
9.261477045908185295e-10    9.995266341200911286e-01    1.348522672336082372e-04    -3.079857420464878620e-02    2.867829819508609210e-04    5.213690121778769507e-07    -2.664455417170756782e-05    4.810051269619482314e-04
9.301397205588823570e-10    9.995225406044102590e-01    1.353545004983448005e-04    -3.093128034476775104e-02    2.867789567351292828e-04    5.463310961607224912e-07    -2.668830377610811535e-05    4.809570805737992160e-04
9.341317365269461845e-10    9.995184294667479596e-01    1.358574711794360412e-04    -3.106398642678363450e-02    2.867747506958214800e-04    5.729556244156397270e-07    -2.673477553903838639e-05    4.809090333408640996e-04
9.381237524950100121e-10    9.995143006929505525e-01    1.363611174438601292e-04    -3.119669248321077157e-02    2.867704878047340456e-04    6.010306617572601519e-07    -2.678448180893129327e-05    4.808609844460829210e-04
9.421157684630740464e-10    9.995101542710778109e-01    1.368653688376801907e-04    -3.132939853989517853e-02    2.867662944019900217e-04    6.303356668981041832e-07    -2.683789948543038748e-05    4.808129333362651031e-04
9.461077844311378739e-10    9.995059901951722781e-01    1.373701484636010535e-04    -3.146210461583253543e-02    2.867622782268858424e-04    6.606476288197964454e-07    -2.689546911385321069e-05    4.807648798332551411e-04
9.500998003992017014e-10    9.995018084668836345e-01    1.378753746820068600e-04    -3.159481072384836414e-02    2.867585085626878603e-04    6.917452528499378655e-07    -2.695759634692071393e-05    4.807168239745292422e-04
9.540918163672655289e-10    9.994976090938796354e-01    1.383809618235261655e-04    -3.172751687188607450e-02    2.867549986088292670e-04    7.234109989533754037e-07    -2.702465417231102456e-05    4.806687657760808519e-04
9.580838323353293564e-10    9.994933920834131458e-01    1.388868196505495386e-04    -3.186022306415074029e-02    2.867517025832582475e-04    7.554310806826951971e-07    -2.709698466139298949e-05    4.806207051563896222e-04
9.620758483033933907e-10    9.994891574380230237e-01    1.393928523933530140e-04    -3.199292930207465330e-02    2.867485356148603793e-04    7.875941844690951682e-07    -2.717489922938415582e-05    4.805726419520378796e-04
9.660678642714572182e-10    9.994849051576834009e-01    1.398989581556460058e-04    -3.212563558514445333e-02    2.867453915222709093e-04    8.196893036687857849e-07    -2.725867767682079983e-05    4.805245758867613152e-04
9.700598802395210457e-10    9.994806352406360173e-01    1.404050275970701047e-04    -3.225834191125460243e-02    2.867421594419171751e-04    8.515034526865819809e-07    -2.734856581983610365e-05    4.804765065878391405e-04
9.740518962075848733e-10    9.994763476822418058e-01    1.409109432864945734e-04    -3.239104827629375044e-02    2.867387489309587852e-04    8.828202163770891181e-07    -2.744477104836629878e-05    4.804284336012484683e-04
9.780439121756489076e-10    9.994720424762680855e-01    1.414165800395459380e-04    -3.252375467292777100e-02    2.867351117354061227e-04    9.134197314953273045e-07    -2.754745688372310745e-05    4.803803564588535690e-04
9.820359281437127351e-10    9.994677196168842981e-01    1.419218060849318345e-04    -3.265646108928891428e-02    2.867312522683405245e-04    9.430804061889582162e-07    -2.765673752165379921e-05    4.803322748755042295e-04
9.860279441117765626e-10    9.994633791017694113e-01    1.424264854102696726e-04    -3.278916750777729344e-02    2.867272260337883874e-04    9.715823679930659062e-07    -2.777267348824332169e-05    4.802841889435038934e-04
9.900199600798403901e-10    9.994590209343228171e-01    1.429304805417684209e-04    -3.292187390428056443e-02    2.867231207853586155e-04    9.987122051158357580e-07    -2.789526919514077405e-05    4.802360990398371913e-04
9.940119760479042176e-10    9.994546451231400841e-01    1.434336555181204371e-04    -3.305458024783607812e-02    2.867190318091176809e-04    1.024268062128524819e-06    -2.802447251454719511e-05    4.801880055557292614e-04
9.980039920159682519e-10    9.994502516787371338e-01    1.439358781997086563e-04    -3.318728650096257338e-02    2.867150399730702048e-04    1.048064429514529107e-06    -2.816017665613761256e-05    4.801399087040556109e-04


==> data/Applied_Field/3em4_zeeman.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    9.999999603350827604e-01    1.981986940349073599e-06    -3.983161087353166078e-04    3.613283508062681970e-05    7.326115739088045343e-09    -2.413370389397626596e-10    1.358938881471663182e-02
7.984031936127745498e-12    9.999997620092541117e-01    3.931721622494729775e-06    -7.966286156446685624e-04    1.184180370563741268e-04    1.971217386439482673e-08    -1.052929146389859201e-08    1.180745828660857699e-02
1.197604790419161825e-11    9.999994050213159014e-01    5.876687971157354668e-06    -1.194939043060954005e-03    2.306624820043342542e-04    4.115232443541208610e-08    -2.929377671540032035e-08    1.051204245328570160e-02
1.596806387225549100e-11    9.999988893627416164e-01    7.860261806883566844e-06    -1.593241931547267941e-03    3.455120592997803315e-04    7.858085040811534257e-08    -5.014876751586000200e-08    9.446235709875017150e-03
1.996007984031936375e-11    9.999982150124320235e-01    9.920095470743994759e-06    -1.991537090685998896e-03    4.362411503914826599e-04    1.322610780802252572e-07    -7.298437889620382691e-08    8.527797786482601422e-03
2.395209580838323650e-11    9.999973819658000140e-01    1.207815015785756344e-05    -2.389830149036341767e-03    4.870076671686424021e-04    1.954367152515565597e-07    -1.044164467288550064e-07    7.718809822385644913e-03
2.794411177644710924e-11    9.999963902571553653e-01    1.432695955899484469e-05    -2.788126464411275207e-03    4.936438658351088946e-04    2.599234125947614454e-07    -1.519631188695296925e-07    6.998244323712423005e-03
3.193612774451098199e-11    9.999952399288006832e-01    1.662201057983330910e-05    -3.186428198505262838e-03    4.602776565369534763e-04    3.195697518402539231e-07    -2.206152991091537410e-07    6.352715063387522759e-03
3.592814371257485474e-11    9.999939310012462279e-01    1.889494651535197225e-05    -3.584736137576053239e-03    3.970375825310566362e-04    3.700510871749570183e-07    -3.134117028305683525e-07    5.772661088628547321e-03
3.992015968063872749e-11    9.999924634665295908e-01    2.107763001359168548e-05    -3.983051009947529385e-03    3.185373495359300152e-04    4.081557756154540302e-07    -4.325601034654184589e-07    5.250619512645173480e-03
4.391217564870260024e-11    9.999908372963903780e-01    2.312145624721798545e-05    -4.381372579341503287e-03    2.413756713732652490e-04    4.322087885147235796e-07    -5.792862584271524943e-07    4.780401857040973007e-03
4.790419161676647299e-11    9.999890524649299728e-01    2.500781816146001153e-05    -4.779698688469537216e-03    1.806344052639892157e-04    4.429608073772268706e-07    -7.531643221466758353e-07    4.356682089513313171e-03
5.189620758483034574e-11    9.999871089618472819e-01    2.675233383395199207e-05    -5.178025647479527621e-03    1.466984433088312778e-04    4.439558392592331167e-07    -9.519301390777278752e-07    3.974777183303969744e-03
5.588822355289421849e-11    9.999850067978334200e-01    2.840344061866782914e-05    -5.576349397717885077e-03    1.435287830214607662e-04    4.411255093050383700e-07    -1.171887430230977085e-06    3.630519916822844226e-03
5.988023952095808478e-11    9.999827459939341079e-01    3.003370022840163474e-05    -5.974666537772454177e-03    1.686223417025450833e-04    4.418333262914906934e-07    -1.408596251383553254e-06    3.320177831210409641e-03
6.387225548902196399e-11    9.999803265648744555e-01    3.172410246195580001e-05    -6.372974960635675173e-03    2.142662545588098068e-04    4.535847607499470080e-07    -1.657711032145533836e-06    3.040396468108172781e-03
6.786427145708584320e-11    9.999777485092294915e-01    3.354524842562546023e-05    -6.771274228059407166e-03    2.695727703112520005e-04    4.825548451984235451e-07    -1.915984464566135145e-06    2.788156147193477860e-03
7.185628742514970949e-11    9.999750118055780179e-01    3.554082759999752035e-05    -7.169565699924910704e-03    3.228595511223469167e-04    5.322036318198756983e-07    -2.182293804904020289e-06    2.560736631254436832e-03
7.584830339321357577e-11    9.999721164265902296e-01    3.771763510736436215e-05    -7.567852304946021472e-03    3.639650880479939200e-04    6.023773988609164616e-07    -2.458331245587848893e-06    2.355686997755134654e-03
7.984031936127745498e-11    9.999690623594571504e-01    4.004406861980744581e-05    -7.966137933413240668e-03    3.860814910317133153e-04    6.892019508038998957e-07    -2.748629470989820043e-06    2.170798899964837721e-03
8.383233532934133420e-11    9.999658495887249199e-01    4.245696724036021515e-05    -8.364426607264616523e-03    3.867682230444097181e-04    7.857956963703797806e-07    -3.059852080054611967e-06    2.004082853650039023e-03
8.782435129740520048e-11    9.999624781090599157e-01    4.487510502597292399e-05    -8.762721656073852589e-03    3.680038040809170230e-04    8.835680918250360049e-07    -3.399555656241481576e-06    1.853747034864820656e-03
9.181636726546906677e-11    9.999589479304036299e-01    4.721641365097782681e-05    -9.161025077836110544e-03    3.353597711132956928e-04    9.737649114401360867e-07    -3.774755611211575987e-06    1.718177750693709004e-03
9.580838323353294598e-11    9.999552590619247283e-01    4.941520804034810546e-05    -9.559337179392987660e-03    2.965563399866225254e-04    1.048947267371742926e-06    -4.190610616330395074e-06    1.595921820095683348e-03
9.980039920159682519e-11    9.999514115011889359e-01    5.143563720396281016e-05    -9.957656535191598129e-03    2.597481127757188517e-04    1.104170698789676281e-06    -4.649456745707437069e-06    1.485670561389639552e-03
1.037924151696606915e-10    9.999474052513592781e-01    5.327847669951155725e-05    -1.035598026676500839e-02    2.318974360533010578e-04    1.137697682782419777e-06    -5.150335900374133444e-06    1.386244719482196712e-03
1.077844311377245578e-10    9.999432403345529519e-01    5.497996714493316674e-05    -1.075430459222869416e-02    2.175389692155167394e-04    1.151149256542621623e-06    -5.689074676623945985e-06    1.296580734505148194e-03
1.117764471057884370e-10    9.999389167855768923e-01    5.660321864897099230e-05    -1.115262554218054460e-02    2.181362776361856480e-04    1.149085476867784806e-06    -6.258886116285297157e-06    1.215718674216572726e-03
1.157684630738523162e-10    9.999344346394208882e-01    5.822427980991882318e-05    -1.155093969340635282e-02    2.320987924872267201e-04    1.138095903574091001e-06    -6.851384368895779905e-06    1.142791631586459987e-03
1.197604790419161696e-10    9.999297939168690919e-01    5.991599345678964335e-05    -1.194924477027405930e-02    2.553919745198336938e-04    1.125567095603854060e-06    -7.457833642450677268e-06    1.077016403057483090e-03
1.237524950099800488e-10    9.999249946151511637e-01    6.173310077893024491e-05    -1.234754000255143709e-02    2.825634387268175147e-04    1.118352315149974686e-06    -8.070413055218843965e-06    1.017685474494526296e-03
1.277445109780439280e-10    9.999200367103833198e-01    6.370165039206249148e-05    -1.274582618558367693e-02    3.079437621592892691e-04    1.121581953423684668e-06    -8.683277613872831394e-06    9.641603070663891731e-04
1.317365269461078072e-10    9.999149201664659925e-01    6.581474708100142242e-05    -1.314410544782274037e-02    3.267708816035912265e-04    1.137824944000235258e-06    -9.293230694645790603e-06    9.158653968466454708e-04
1.357285429141716864e-10    9.999096449507617335e-01    6.803525633921277713e-05    -1.354238078320695211e-02    3.360269958166609678e-04    1.166740940918249624e-06    -9.899894944160382457e-06    8.722827062100002495e-04
1.397205588822355398e-10    9.999042110385066850e-01    7.030460188017736728e-05    -1.394065544529607403e-02    3.348536986279391104e-04    1.205264977283944114e-06    -1.050536403219963318e-05    8.329463441279818517e-04
1.437125748502994190e-10    9.998986184126559262e-01    7.255556640669408829e-05    -1.433893232259096651e-02    3.245062090516860772e-04    1.248262691967601790e-06    -1.111341865445015935e-05    7.974376552526635589e-04
1.477045908183632982e-10    9.998928670734587021e-01    7.472627253982819175e-05    -1.473721340928999500e-02    3.079008690319974626e-04    1.289511363398648571e-06    -1.172846939246906351e-05    7.653804456750645281e-04
1.516966067864271515e-10    9.998869570187552958e-01    7.677241768128687189e-05    -1.513549946382237825e-02    2.888840479112250574e-04    1.322814764276304101e-06    -1.235443022236603383e-05    7.364366382484558576e-04
1.556886227544910308e-10    9.998808882453947833e-01    7.867534205614077822e-05    -1.553378990982229313e-02    2.713921806844263166e-04    1.343049397602165498e-06    -1.299372840211578867e-05    7.103021824225861551e-04
1.596806387225549100e-10    9.998746607663183683e-01    8.044448990449289962e-05    -1.593208298667760092e-02    2.586770165683325521e-04    1.346965538221670968e-06    -1.364662116678052460e-05    6.867030372589814783e-04
1.636726546906187892e-10    9.998682746073694894e-01    8.211405156908710163e-05    -1.633037610933173178e-02    2.527404593625715229e-04    1.333621760672863894e-06    -1.431092205574756558e-05    6.653916128588436294e-04
1.676646706586826684e-10    9.998617297979819352e-01    8.373477839834330815e-05    -1.672866635885554218e-02    2.540682886237920560e-04    1.304405442248222371e-06    -1.498216143191995386e-05    6.461436888538327639e-04
1.716566866267465218e-10    9.998550263685530570e-01    8.536289628181807805e-05    -1.712695100298918319e-02    2.616851061371082703e-04    1.262664248255841758e-06    -1.565413049001601573e-05    6.287558528047537286e-04
1.756487025948104010e-10    9.998481643527938889e-01    8.704852594765651779e-05    -1.752522794740425313e-02    2.734880936621801248e-04    1.213036439283901530e-06    -1.631969554180043896e-05    6.130436134321842452e-04
1.796407185628742802e-10    9.998411437814641589e-01    8.882598957300290429e-05    -1.792349604244778197e-02    2.867672171155367586e-04    1.160613996587011942e-06    -1.697172942196791256e-05    5.988398987795385230e-04
1.836327345309381335e-10    9.998339646714164974e-01    9.070785990764115706e-05    -1.832175520107735475e-02    2.987923107755605947e-04    1.110092509042825991e-06    -1.760399479582934118e-05    5.859937345075389228e-04
1.876247504990020127e-10    9.998266270207510908e-01    9.268373988291221427e-05    -1.872000631908549151e-02    3.073462256879305374e-04    1.065053357241485784e-06    -1.821183439830949516e-05    5.743690904798537823e-04
1.916167664670658920e-10    9.998191308093934415e-01    9.472374070654336316e-05    -1.911825102740594140e-02    3.111056283579240666e-04    1.027489330473756488e-06    -1.879256624326700587e-05    5.638438519790141008e-04
1.956087824351297712e-10    9.998114760091220132e-01    9.678567952280949741e-05    -1.951649133250159610e-02    3.098103537865108193e-04    9.976350939672003659e-07    -1.934553814671820918e-05    5.543087626736215153e-04
1.996007984031936504e-10    9.998036625861925764e-01    9.882431913481926663e-05    -1.991472921779641539e-02    3.042092331289960889e-04    9.741076824961669538e-07    -1.987185674958967551e-05    5.456662937296131045e-04
2.035928143712575037e-10    9.997956905043687836e-01    1.008006667697221146e-04    -2.031296627808294383e-02    2.958149673728774245e-04    9.543076308138492197e-07    -2.037386153554797335e-05    5.378294476367615103e-04
2.075848303393213830e-10    9.997875597282528393e-01    1.026894557900906934e-04    -2.071120345038297492e-02    2.865345523790373316e-04    9.349915066957897554e-07    -2.085445448255539763e-05    5.307204912112046744e-04
2.115768463073852622e-10    9.997792702285638322e-01    1.044834174873199517e-04    -2.110944088298906049e-02    2.782594413152127198e-04    9.129056540056038089e-07    -2.131641075130390810e-05    5.242696596929381390e-04
2.155688622754491155e-10    9.997708220025629533e-01    1.061936855393338686e-04    -2.150767795673169669e-02    2.724990951895311648e-04    8.853691899529314044e-07    -2.176178971122318324e-05    5.184138936069336871e-04
2.195608782435129947e-10    9.997622150737744962e-01    1.078464943801506112e-04    -2.190591344249516459e-02    2.701249347021481505e-04    8.507132521297046365e-07    -2.219153806082387045e-05    5.130958318438045380e-04
2.235528942115768740e-10    9.997534494785987880e-01    1.094770727914424926e-04    -2.230414575515388131e-02    2.712637096909486351e-04    8.085152615840617794e-07    -2.260533603038359057e-05    5.082630412931184562e-04
2.275449101796407532e-10    9.997445252686721906e-01    1.111221352485292383e-04    -2.270237324920045333e-02    2.753462180351614209e-04    7.596070958523021350e-07    -2.300169543301945485e-05    5.038675187084989699e-04
2.315369261477046324e-10    9.997354424991793387e-01    1.128125615776224340e-04    -2.310059450017375171e-02    2.812866089141650787e-04    7.058766741802377821e-07    -2.337826957113976224e-05    4.998653657183789196e-04
2.355289421157685116e-10    9.997262012130860853e-01    1.145677212350773333e-04    -2.349880852221405275e-02    2.877445457656996569e-04    6.499151759647802739e-07    -2.373230547555025996e-05    4.962165514357636496e-04
2.395209580838323391e-10    9.997168014307333817e-01    1.163924670081781070e-04    -2.389701489063256190e-02    2.934110646228839619e-04    5.945820380526312944e-07    -2.406115128296017051e-05    4.928847697771595151e-04
2.435129740518962183e-10    9.997072431561168093e-01    1.182772240949762514e-04    -2.429521375586584514e-02    2.972601397402939178e-04    5.425652967221915172e-07    -2.436273155446075502e-05    4.898373847184906999e-04
2.475049900199600975e-10    9.996975263788329125e-01    1.202009442463118990e-04    -2.469340575661085890e-02    2.987204002619524745e-04    4.960105008441490844e-07    -2.463591254652453815e-05    4.870453472194065164e-04
2.514970059880239767e-10    9.996876510728188725e-01    1.221361451206107434e-04    -2.509159185663887778e-02    2.977414858820669153e-04    4.562713517159591772e-07    -2.488070549165733418e-05    4.844830319219820556e-04
2.554890219560878559e-10    9.996776171993168036e-01    1.240548881653727518e-04    -2.548977314180562656e-02    2.947525160014608653e-04    4.238103394271213334e-07    -2.509828895766471373e-05    4.821279779823118335e-04
2.594810379241517352e-10    9.996674247174335282e-01    1.259344380393617995e-04    -2.588795061550924065e-02    2.905313572347083544e-04    3.982498030401851317e-07    -2.529086293340908947e-05    4.799605037204961199e-04
2.634730538922156144e-10    9.996570735949733555e-01    1.277614978651759237e-04    -2.628612502932856435e-02    2.860189220845196041e-04    3.785507494291463067e-07    -2.546137368449082056e-05    4.779632341426168392e-04
2.674650698602794936e-10    9.996465638112738139e-01    1.295342721067252510e-04    -2.668429677559604196e-02    2.821200344473147542e-04    3.632769457846265145e-07    -2.561316534567369000e-05    4.761206145690336997e-04
2.714570858283433728e-10    9.996358953549921988e-01    1.312620979371448217e-04    -2.708246585433114750e-02    2.795309682033027981e-04    3.508919369501807773e-07    -2.574962093344753615e-05    4.744184795526382647e-04
2.754491017964072003e-10    9.996250682263011500e-01    1.329628879632360945e-04    -2.748063191362598925e-02    2.786245422965149795e-04    3.400381976053741203e-07    -2.587385171621010008e-05    4.728437092392648918e-04
2.794411177644710795e-10    9.996140824359972532e-01    1.346590448660474272e-04    -2.787879434792498584e-02    2.794094762035130857e-04    3.297548632013826752e-07    -2.598847924856005604e-05    4.713840066217064775e-04
2.834331337325349587e-10    9.996029380117629204e-01    1.363727652179741109e-04    -2.827695243076026529e-02    2.815645804572691540e-04    3.196059714786966309e-07    -2.609553424994258790e-05    4.700278119894336763e-04
2.874251497005988379e-10    9.995916349981546212e-01    1.381217065105785305e-04    -2.867510545368584865e-02    2.845337137123223775e-04    3.097072286171694226e-07    -2.619647396644273442e-05    4.687643396148005693e-04
2.914171656686627172e-10    9.995801734356046797e-01    1.399158532890122338e-04    -2.907325284717619113e-02    2.876571390522038611e-04    3.006575135434378349e-07    -2.629229866660362687e-05    4.675836274833792606e-04
2.954091816367265964e-10    9.995685533554177216e-01    1.417561201102724387e-04    -2.947139426326135167e-02    2.903100913143838468e-04    2.933981807375689032e-07    -2.638373562650070804e-05    4.664766156455785271e-04
2.994011976047904756e-10    9.995567747781881618e-01    1.436348410124195236e-04    -2.986952961019948005e-02    2.920208597288323276e-04    2.890301921063642529e-07    -2.647145258802385595e-05    4.654352309572382974e-04
3.033932135728543031e-10    9.995448377075883961e-01    1.455379129293211146e-04    -3.026765903841733066e-02    2.925474668702011797e-04    2.886230989764703957e-07    -2.655625892791048243e-05    4.644524392518012911e-04
3.073852295409181823e-10    9.995327421270721047e-01    1.474480498721450169e-04    -3.066578288462550733e-02    2.919021112898949138e-04    2.930478615761977788e-07    -2.663926184331355193e-05    4.635222500913189765e-04
3.113772455089820615e-10    9.995204880080285070e-01    1.493484251252379580e-04    -3.106390159184538660e-02    2.903237593703824303e-04    3.028562822936243015e-07    -2.672195681763502788e-05    4.626396454060800203e-04
3.153692614770459407e-10    9.995080753178211541e-01    1.512259516292628614e-04    -3.146201561948179515e-02    2.882092972431850807e-04    3.182201484462651391e-07    -2.680624436551239055e-05    4.618004213134757011e-04
3.193612774451098199e-10    9.994955040197709417e-01    1.530735766409864961e-04    -3.186012536136668960e-02    2.860207688234542300e-04    3.389333750940894707e-07    -2.689437663516614679e-05    4.610009881313371547e-04
3.233532934131736991e-10    9.994827740777914027e-01    1.548912113983134508e-04    -3.225823108535686573e-02    2.841890849761477674e-04    3.644697980540940013e-07    -2.698884847552543109e-05    4.602381512388394524e-04
3.273453093812375784e-10    9.994698854672121602e-01    1.566852128524330752e-04    -3.265633290291570373e-02    2.830332767042184833e-04    3.940795482045213930e-07    -2.709225739655566953e-05    4.595089113928841414e-04
3.313373253493014576e-10    9.994568381848365490e-01    1.584666254830159506e-04    -3.305443077130577889e-02    2.827094509623495687e-04    4.269040453435265468e-07    -2.720715634897923340e-05    4.588103314359089709e-04
3.353293413173653368e-10    9.994436322496021985e-01    1.602486258144341703e-04    -3.345252452189019510e-02    2.831964592075550554e-04    4.620894351995147916e-07    -2.733592067275087851e-05    4.581394869080249524e-04
3.393213572854291643e-10    9.994302676921444917e-01    1.620437263381879528e-04    -3.385061390619890920e-02    2.843174754448173276e-04    4.988814022294446898e-07    -2.748064461280978339e-05    4.574934761931161945e-04
3.433133732534930435e-10    9.994167445487706081e-01    1.638613140913267681e-04    -3.424869864806252134e-02    2.857897281416336283e-04    5.366896927352820554e-07    -2.764307675501224401e-05    4.568694716184300113e-04
3.473053892215569227e-10    9.994030628514172232e-01    1.657059819227409657e-04    -3.464677849312235852e-02    2.872899400780671284e-04    5.751170787903164872e-07    -2.782459853900535944e-05    4.562647944073323501e-04
3.512974051896208019e-10    9.993892226219193153e-01    1.675769241693683481e-04    -3.504485324628545811e-02    2.885212101395939017e-04    6.139545523626128562e-07    -2.802623989038922596e-05    4.556769993853743888e-04
3.552894211576846811e-10    9.993752238725522874e-01    1.694684327422269648e-04    -3.544292279034889220e-02    2.892681566166809101e-04    6.531484209887830984e-07    -2.824872385217091597e-05    4.551039546748646570e-04
3.592814371257485604e-10    9.993610665955543482e-01    1.713713127695043839e-04    -3.584098708644217757e-02    2.894307851223074167e-04    6.927481688849863539e-07    -2.849252719255095079e-05    4.545438988524450183e-04
3.632734530938124396e-10    9.993467507656323967e-01    1.732748756416825978e-04    -3.623904615900762349e-02    2.890326099458886576e-04    7.328463263080974493e-07    -2.875794605805183712e-05    4.539954643814437325e-04
3.672654690618762671e-10    9.993322763573930789e-01    1.751690706269857080e-04    -3.663710007176246980e-02    2.882039103334555407e-04    7.735206417803516581e-07    -2.904515784086830250e-05    4.534576403382571284e-04
3.712574850299401463e-10    9.993176433529156188e-01    1.770463243691564384e-04    -3.703514889866767884e-02    2.871458607217649010e-04    8.147862144897715858e-07    -2.935426880176713753e-05    4.529296878590657947e-04
3.752495009980040255e-10    9.993028517411681744e-01    1.789027509825738050e-04    -3.743319269644115183e-02    2.860844089938887041e-04    8.565630586740883182e-07    -2.968534412596602590e-05    4.524110350581406919e-04
3.792415169660679047e-10    9.992879015170093027e-01    1.807385459601065813e-04    -3.783123148497887639e-02    2.852238912322358822e-04    8.986612362337294891e-07    -3.003841845187003366e-05    4.519011730301381187e-04
3.832335329341317839e-10    9.992727926840582198e-01    1.825575500058285812e-04    -3.822926523784404840e-02    2.847094015792580885e-04    9.407836372129153852e-07    -3.041348970828710669e-05    4.513995689111051346e-04
3.872255489021956631e-10    9.992575252495545790e-01    1.843661312273766381e-04    -3.862729388280610604e-02    2.846043959334033468e-04    9.825443386725723458e-07    -3.081049891207128831e-05    4.509056105811689382e-04
3.912175648702595423e-10    9.992420992220418796e-01    1.861716615818444329e-04    -3.902531731064221715e-02    2.848863936490742574e-04    1.023496832432895003e-06    -3.122930171388449628e-05    4.504185856348411413e-04
3.952095808383234216e-10    9.992265146122935038e-01    1.879809154353640952e-04    -3.942333538881701016e-02    2.854598205936172053e-04    1.063167134651431060e-06    -3.166963700812075596e-05    4.499376952152260166e-04
3.992015968063873008e-10    9.992107714364165671e-01    1.897987127604204289e-04    -3.982134797717226671e-02    2.861817939603164269e-04    1.101085794630770253e-06    -3.213109655730862475e-05    4.494620983087126522e-04
4.031936127744511283e-10    9.991948697119336087e-01    1.916270540445817034e-04    -4.021935494094992097e-02    2.868945695583977268e-04    1.136816054228088467e-06    -3.261309822173534545e-05    4.489909703385303605e-04
4.071856287425150075e-10    9.991788094488935901e-01    1.934648769471286730e-04    -4.061735615824944162e-02    2.874576940057742042e-04    1.169975412851514577e-06    -3.311486469431182796e-05    4.485235627577001827e-04
4.111776447105788867e-10    9.991625906485933628e-01    1.953084351053405588e-04    -4.101535152082228658e-02    2.877736404074980928e-04    1.200249921523956895e-06    -3.363541066931638918e-05    4.480592552552624028e-04
4.151696606786427659e-10    9.991462133082551489e-01    1.971521741431239109e-04    -4.141334092967751540e-02    2.878025458322041761e-04    1.227401944009165482e-06    -3.417354041253597567e-05    4.475975896954036094e-04
4.191616766467066451e-10    9.991296774226807731e-01    1.989898967925437102e-04    -4.181132428826097452e-02    2.875642936059963676e-04    1.251271568829448309e-06    -3.472785551755631461e-05    4.471382779341046324e-04
4.231536926147705243e-10    9.991129829913117932e-01    2.008159654199513330e-04    -4.220930149440198925e-02    2.871287523957963750e-04    1.271772214035498565e-06    -3.529677397025665435e-05    4.466811795460917407e-04
4.271457085828344036e-10    9.990961300146581348e-01    2.026263022879105989e-04    -4.260727243324386598e-02    2.865972494933796580e-04    1.288880221150543370e-06    -3.587855876362292017e-05    4.462262590943249130e-04
4.311377245508982311e-10    9.990791184885998710e-01    2.044190109153962002e-04    -4.300523697377735960e-02    2.860797831534809860e-04    1.302621834622727647e-06    -3.647135357502293528e-05    4.457735341243545570e-04
4.351297405189621103e-10    9.990619484137988060e-01    2.061945282044787026e-04    -4.340319496975906383e-02    2.856727715742640597e-04    1.313058865946892989e-06    -3.707322372492034650e-05    4.453230193063309667e-04
4.391217564870259895e-10    9.990446197985474175e-01    2.079553141390672272e-04    -4.380114626576343817e-02    2.854416204771638909e-04    1.320272297632149659e-06    -3.768219952353869166e-05    4.448746816059325534e-04
4.431137724550898687e-10    9.990271326547837116e-01    2.097051777602112804e-04    -4.419909070537549750e-02    2.854110470751502105e-04    1.324345516842690114e-06    -3.829631621123491785e-05    4.444284143259720986e-04
4.471057884231537479e-10    9.990094869925327803e-01    2.114484020153288351e-04    -4.459702813927594878e-02    2.855642927903983500e-04    1.325349506085233591e-06    -3.891364630675046659e-05    4.439840304375587470e-04
4.510978043912176271e-10    9.989916828246498959e-01    2.131888553350527640e-04    -4.499495843259484346e-02    2.858504691570271203e-04    1.323332257393750161e-06    -3.953232209242349974e-05    4.435412755913889439e-04
4.550898203592815063e-10    9.989737201656644361e-01    2.149292618496248704e-04    -4.539288146934880586e-02    2.861978058847283865e-04    1.318313013838279313e-06    -4.015054583902209350e-05    4.430998565643642180e-04
4.590818363273453855e-10    9.989555990269969321e-01    2.166707630548174088e-04    -4.579079715238514731e-02    2.865296686863964500e-04    1.310283676941924617e-06    -4.076658811023361058e-05    4.426594758886877009e-04
4.630738522954092648e-10    9.989373194138224665e-01    2.184128304070423324e-04    -4.618870539814545068e-02    2.867799466147937936e-04    1.299217704302921685e-06    -4.137877591676327707e-05    4.422198672622501222e-04
4.670658682634730923e-10    9.989188813250562404e-01    2.201535187089563800e-04    -4.658660612778520171e-02    2.869048823443598917e-04    1.285085975559032255e-06    -4.198547566789612921e-05    4.417808250175018136e-04
4.710578842315370232e-10    9.989002847552094222e-01    2.218899812278279828e-04    -4.698449925733298727e-02    2.868893824034443292e-04    1.267877898872711433e-06    -4.258507572060820940e-05    4.413422225774517533e-04
4.750499001996008507e-10    9.988815296949687950e-01    2.236191251612107834e-04    -4.738238468958263366e-02    2.867471392255964489e-04    1.247623334677070355e-06    -4.317597387306864698e-05    4.409040156706067856e-04
4.790419161676646782e-10    9.988626161371486623e-01    2.253382677366482032e-04    -4.778026230954484505e-02    2.865151492326583932e-04    1.224412145460490298e-06    -4.375657383009206463e-05    4.404662302883597053e-04
4.830339321357286091e-10    9.988435440875441662e-01    2.270456632242746995e-04    -4.817813198296368865e-02    2.862442137610822458e-04    1.198406958594687723e-06    -4.432529370413443157e-05    4.400289370603462785e-04
4.870259481037924366e-10    9.988243135635596071e-01    2.287408075257260653e-04    -4.857599356014875164e-02    2.859876882707279252e-04    1.169845421440053650e-06    -4.488058585643816818e-05    4.395922209039054536e-04
4.910179640718563675e-10    9.988049245912122842e-01    2.304244804655805308e-04    -4.897384688544602349e-02    2.857908433359994632e-04    1.139031773632857466e-06    -4.542096417076831266e-05    4.391561533473939275e-04
4.950099800399201951e-10    9.987853771967237781e-01    2.320985382979719517e-04    -4.937169180710517663e-02    2.856828365040691309e-04    1.106318802725482361e-06    -4.594503600649048130e-05    4.387207717670857593e-04
4.990019960079841260e-10    9.987656713948009912e-01    2.337655175983832168e-04    -4.976952818699412195e-02    2.856726318183140829e-04    1.072084302356730987e-06    -4.645153373150606019e-05    4.382860671418774778e-04
5.029940119760479535e-10    9.987458071905834789e-01    2.354281453856214661e-04    -5.016735590849184800e-02    2.857492523974696419e-04    1.036706498114182820e-06    -4.693934325970071223e-05    4.378519810902768423e-04
5.069860279441118844e-10    9.987257845850232574e-01    2.370888552913978902e-04    -5.056517488193235099e-02    2.858858676413486783e-04    1.000541662579825953e-06    -4.740752658363252194e-05    4.374184140771382109e-04
5.109780439121757119e-10    9.987056035728421044e-01    2.387494058032840023e-04    -5.096298504515804628e-02    2.860465721475054582e-04    9.639063475111003590e-07    -4.785533461241188381e-05    4.369852417007748235e-04
5.149700598802395394e-10    9.986852641402316211e-01    2.404106657079725087e-04    -5.136078635875813980e-02    2.861942822337685058e-04    9.270681659056709370e-07    -4.828221020896820244e-05    4.365523354543719529e-04
5.189620758483034703e-10    9.986647662713289408e-01    2.420725963141939557e-04    -5.175857879764284714e-02    2.862980875779807719e-04    8.902472122442044880e-07    -4.868778200570800160e-05    4.361195839008899359e-04
5.229540918163672978e-10    9.986441099572642699e-01    2.437344130827769767e-04    -5.215636234109502500e-02    2.863386534575762662e-04    8.536264258321046301e-07    -4.907185318376288140e-05    4.356869088522718320e-04
5.269461077844312287e-10    9.986232951971273364e-01    2.453948799159615612e-04    -5.255413696345861280e-02    2.863108436465770378e-04    8.173685338356821682e-07    -4.943438615461152316e-05    4.352542739620357190e-04
5.309381237524950563e-10    9.986023219979349719e-01    2.470526699430786524e-04    -5.295190262656821606e-02    2.862233217361064529e-04    7.816360021169302573e-07    -4.977548775586194187e-05    4.348216836650072047e-04
5.349301397205589872e-10    9.985811903746145690e-01    2.487067129318617804e-04    -5.334965927636468874e-02    2.860955073203343873e-04    7.466101573057691269e-07    -5.009539725558576111e-05    4.343891746345925715e-04
5.389221556886228147e-10    9.985599003494698422e-01    2.503564625072534429e-04    -5.374740684330021889e-02    2.859527259496888333e-04    7.125055114735620793e-07    -5.039447887648360508e-05    4.339568018905381195e-04
5.429141716566867456e-10    9.985384519468898379e-01    2.520020353691591842e-04    -5.414514524786064736e-02    2.858206862689749135e-04    6.795757801657808047e-07    -5.067321940631521306e-05    4.335246237697610141e-04
5.469061876247505731e-10    9.985168451865574779e-01    2.536442072025829717e-04    -5.454287440919250440e-02    2.857204368466802983e-04    6.481101261533264946e-07    -5.093222940306493698e-05    4.330926884126759242e-04
5.508982035928144006e-10    9.984950800825785899e-01    2.552842782892294333e-04    -5.494059425468117430e-02    2.856647241208380337e-04    6.184207205734337542e-07    -5.117224718173812165e-05    4.326610227437833480e-04
5.548902195608783315e-10    9.984731566399621672e-01    2.569238428741747998e-04    -5.533830472777528237e-02    2.856563193083653564e-04    5.908235095797787688e-07    -5.139414231195946095e-05    4.322296267548222069e-04
5.588822355289421590e-10    9.984510748514211498e-01    2.585645181953030464e-04    -5.573600579342050804e-02    2.856884755846084579e-04    5.656156877318979591e-07    -5.159891605210501696e-05    4.317984727885817238e-04
5.628742514970060899e-10    9.984288347024448118e-01    2.602076882090636686e-04    -5.613369744039927584e-02    2.857471802623573281e-04    5.430540141883679361e-07    -5.178769857240171133e-05    4.313675102891872536e-04
5.668662674650699175e-10    9.984064361727854608e-01    2.618543103995550213e-04    -5.653137967907264499e-02    2.858146080486248628e-04    5.233380203576874988e-07    -5.196174069915644148e-05    4.309366754698557033e-04
5.708582834331338484e-10    9.983838792431629638e-01    2.635048195895952640e-04    -5.692905253477668209e-02    2.858729812342994912e-04    5.066025735941294098e-07    -5.212240150633626893e-05    4.305059033949494227e-04
5.748502994011976759e-10    9.983611639032268226e-01    2.651591371403614586e-04    -5.732671603910514252e-02    2.859080187614262514e-04    4.929191935133294220e-07    -5.227113334706218743e-05    4.300751395730587089e-04
5.788423153692615034e-10    9.983382901489602501e-01    2.668167740341660416e-04    -5.772437022078922425e-02    2.859113665533261246e-04    4.823053245261146767e-07    -5.240946571990844462e-05    4.296443484469088269e-04
5.828343313373254343e-10    9.983152579770442347e-01    2.684770014678961015e-04    -5.812201509760998169e-02    2.858816471820727805e-04    4.747411552369029746e-07    -5.253898881284987569e-05    4.292135175040236411e-04
5.868263473053892618e-10    9.982920673860139482e-01    2.701390507470774081e-04    -5.851965067029388928e-02    2.858240567004918559e-04    4.701912258220137649e-07    -5.266133979284665393e-05    4.287826560548693407e-04
5.908183632734531927e-10    9.982687183848115708e-01    2.718022979221058465e-04    -5.891727692131100425e-02    2.857486971097028647e-04    4.686251026301416927e-07    -5.277819442762172981e-05    4.283517888864042731e-04
5.948103792415170202e-10    9.982452109922292927e-01    2.734663962173595271e-04    -5.931489381800182648e-02    2.856681118008877647e-04    4.700303972021737860e-07    -5.289126251944204925e-05    4.279209481664311482e-04
5.988023952095809512e-10    9.982215452321610005e-01    2.751313372977572352e-04    -5.971250131969202402e-02    2.855945967697855691e-04    4.744163741876528550e-07    -5.300228443230444922e-05    4.274901654459424159e-04
6.027944111776447787e-10    9.981977211275386841e-01    2.767974344264444836e-04    -6.011009938570999883e-02    2.855378261697979797e-04    4.818082199880596407e-07    -5.311302477955859763e-05    4.270594649092817859e-04
6.067864271457086062e-10    9.981737386970818138e-01    2.784652372161086653e-04    -6.050768798283042565e-02    2.855032210004456394e-04    4.922334568482926417e-07    -5.322526279508544948e-05    4.266288583123288938e-04
6.107784431137725371e-10    9.981495979506573857e-01    2.801353986043142019e-04    -6.090526709095491625e-02    2.854912992075474320e-04    5.057034648766023920e-07    -5.334077802059717391e-05    4.261983426035890273e-04
6.147704590818363646e-10    9.981252988839013351e-01    2.818085261569208038e-04    -6.130283670579696892e-02    2.854980600934573062e-04    5.221947824515480514e-07    -5.346133098530592387e-05    4.257679000525646149e-04
6.187624750499002955e-10    9.981008414801894046e-01    2.834850491973086488e-04    -6.170039683768222677e-02    2.855162184367656731e-04    5.416354573864039460e-07    -5.358864031776386800e-05    4.253375012673027552e-04
6.227544910179641230e-10    9.980762257160505913e-01    2.851651263871343581e-04    -6.209794750660461993e-02    2.855369472053206057e-04    5.638980057745935014e-07    -5.372435988112209788e-05    4.249071106898006170e-04
6.267465069860280539e-10    9.980514515633852612e-01    2.868486084183784787e-04    -6.249548873554107431e-02    2.855517662323530563e-04    5.888001775592809113e-07    -5.387005809396866582e-05    4.244766934521124841e-04
6.307385229540918814e-10    9.980265189984524055e-01    2.885350588586333819e-04    -6.289302054272764841e-02    2.855541702577759060e-04    6.161132917737548063e-07    -5.402720162003409347e-05    4.240462218991283296e-04
6.347305389221558124e-10    9.980014280067015520e-01    2.902238236942983047e-04    -6.329054293547405063e-02    2.855407042673482497e-04    6.455759547143133947e-07    -5.419714534650328224e-05    4.236156799750504572e-04
6.387225548902196399e-10    9.979761785845775446e-01    2.919141340291115370e-04    -6.368805590499219960e-02    2.855113443581710586e-04    6.769108479312981074e-07    -5.438112744931250357e-05    4.231850647005547228e-04
6.427145708582834674e-10    9.979507707422535789e-01    2.936052187070557805e-04    -6.408555942395496863e-02    2.854691597871589822e-04    7.098405199313619449e-07    -5.458027035983769654e-05    4.227543840967262789e-04
6.467065868263473983e-10    9.979252045003913496e-01    2.952964020631489552e-04    -6.448305344764931890e-02    2.854193973308155195e-04    7.440987764803840484e-07    -5.479558455386973885e-05    4.223236534657882641e-04
6.506986027944112258e-10    9.978994798819434964e-01    2.969871702191737928e-04    -6.488053791730068187e-02    2.853682385440687035e-04    7.794367584606366757e-07    -5.502797214035512024e-05    4.218928915986167602e-04
6.546906187624751567e-10    9.978735969078861290e-01    2.986771973177951463e-04    -6.527801276543883369e-02    2.853215044763961509e-04    8.156245464754052557e-07    -5.527822867290884372e-05    4.214621168229958277e-04
6.586826347305389842e-10    9.978475555987000867e-01    3.003663293043517353e-04    -6.567547792110864369e-02    2.852835461581051230e-04    8.524477584288788341e-07    -5.554704216851505356e-05    4.210313431346097979e-04
6.626746506986029151e-10    9.978213559708924985e-01    3.020545314386294906e-04    -6.607293331525894431e-02    2.852565236087093500e-04    8.896992948214407064e-07    -5.583498888594379473e-05    4.206005769058308104e-04
6.666666666666667427e-10    9.977949980295819365e-01    3.037418131474140448e-04    -6.647037888364350222e-02    2.852402025345674862e-04    9.271698274027693722e-07    -5.614252376346819644e-05    4.201698162071348334e-04
6.706586826347306736e-10    9.977684817668766026e-01    3.054281517324072413e-04    -6.686781456725923722e-02    2.852322482076314865e-04    9.646402198814963234e-07    -5.646996806413114012e-05    4.197390511595286812e-04
6.746506986027945011e-10    9.977418071681180001e-01    3.071134275977077015e-04    -6.726524031097311229e-02    2.852289012393820059e-04    1.001878197520035342e-06    -5.681749685167783041e-05    4.193082664459169429e-04
6.786427145708583286e-10    9.977149742209490135e-01    3.087973840001831914e-04    -6.766265606057363102e-02    2.852258494129627175e-04    1.038638357997561089e-06    -5.718512992106510582e-05    4.188774448384941190e-04
6.826347305389222595e-10    9.976879829180594905e-01    3.104796157871879034e-04    -6.806006176001568042e-02    2.852191244749945694e-04    1.074664811634745312e-06    -5.757272701216979574e-05    4.184465711798616527e-04
6.866267465069860870e-10    9.976608332583983829e-01    3.121595900061944042e-04    -6.845745734840801011e-02    2.852058472542430730e-04    1.109696272998279964e-06    -5.797998709973580016e-05    4.180156352896183172e-04
6.906187624750500179e-10    9.976335252483610194e-01    3.138366905228208437e-04    -6.885484275697263679e-02    2.851846774002125416e-04    1.143473137659430401e-06    -5.840645269766691266e-05    4.175846332461915730e-04
6.946107784431138454e-10    9.976060588965077747e-01    3.155102756636406431e-04    -6.925221790759222840e-02    2.851559185315717020e-04    1.175744778604078103e-06    -5.885151786858087292e-05    4.171535676688714047e-04
6.986027944111777763e-10    9.975784342112377079e-01    3.171797387983012434e-04    -6.964958271235664744e-02    2.851213015203924719e-04    1.206275915955866918e-06    -5.931443957716688400e-05    4.167224466163307363e-04
7.025948103792416039e-10    9.975506512008333049e-01    3.188445575595597048e-04    -7.004693707487685828e-02    2.850834982864575541e-04    1.234851435952713371e-06    -5.979435137133506711e-05    4.162912817206983131e-04
7.065868263473054314e-10    9.975227098715340190e-01    3.205043255867493402e-04    -7.044428089157819817e-02    2.850455122827102766e-04    1.261278590947611277e-06    -6.029027665113212479e-05    4.158600860565645906e-04
7.105788423153693623e-10    9.974946102298996031e-01    3.221587621890883340e-04    -7.084161405353914254e-02    2.850100636693058136e-04    1.285386936801676927e-06    -6.080114054461240925e-05    4.154288720854724341e-04
7.145708582834331898e-10    9.974663522846057839e-01    3.238077001890073180e-04    -7.123893644853487861e-02    2.849790836958049898e-04    1.307025422946639828e-06    -6.132577900538915307e-05    4.149976497561953651e-04
7.185628742514971207e-10    9.974379360451562926e-01    3.254510555228305128e-04    -7.163624796256037874e-02    2.849534160159157342e-04    1.326058446713949385e-06    -6.186294469173535910e-05    4.145664250510063833e-04
7.225548902195609482e-10    9.974093615203223351e-01    3.270887885044790051e-04    -7.203354847911314085e-02    2.849327646571532991e-04    1.342364258786569193e-06    -6.241130927590124455e-05    4.141351996946623817e-04
7.265469061876248791e-10    9.973806287209331378e-01    3.287208656880180797e-04    -7.243083787892508341e-02    2.849158652240366281e-04    1.355836440530962444e-06    -6.296946523258720901e-05    4.137039716958245718e-04
7.305389221556887066e-10    9.973517376606181317e-01    3.303472286505474841e-04    -7.282811603884692397e-02    2.849008153511016711e-04    1.366387514520274083e-06    -6.353592954898656486e-05    4.132727366533921047e-04
7.345309381237525342e-10    9.973226883508595764e-01    3.319677763093088979e-04    -7.322538283225225875e-02    2.848855081792731514e-04    1.373953922659706347e-06    -6.410915043096197721e-05    4.128414895940671109e-04
7.385229540918164651e-10    9.972934807999901397e-01    3.335823645251776944e-04    -7.362263812958697029e-02    2.848680700477523452e-04    1.378502656266467792e-06    -6.468751842019900759e-05    4.124102266688064902e-04
7.425149700598802926e-10    9.972641150165921786e-01    3.351908203463390030e-04    -7.401988180001141393e-02    2.848472066132294741e-04    1.380036943813461633e-06    -6.526938283172408677e-05    4.119789464731537761e-04
7.465069860279442235e-10    9.972345910141455771e-01    3.367929662117970777e-04    -7.441711371471765313e-02    2.848223888129190404e-04    1.378597533914393740e-06    -6.585307344358605963e-05    4.115476505790781401e-04
7.504990019960080510e-10    9.972049088075815026e-01    3.383886469049365332e-04    -7.481433375091239846e-02    2.847938697733453967e-04    1.374257719254948615e-06    -6.643692298592256693e-05    4.111163438062325599e-04
7.544910179640719819e-10    9.971750684075701976e-01    3.399777561918153703e-04    -7.521154179435206311e-02    2.847625633501521536e-04    1.367114077944899488e-06    -6.701928646085981056e-05    4.106850337118080193e-04
7.584830339321358094e-10    9.971450698200829965e-01    3.415602568853460326e-04    -7.560873773995269165e-02    2.847298043544979965e-04    1.357275757927083016e-06    -6.759855566414479553e-05    4.102537292826690480e-04
7.624750499001997403e-10    9.971149130466210320e-01    3.431361902691186191e-04    -7.600592149089026306e-02    2.846970448364528439e-04    1.344853605902549793e-06    -6.817316865143271661e-05    4.098224393760129024e-04
7.664670658682635678e-10    9.970845980847660162e-01    3.447056745522877256e-04    -7.640309295646605103e-02    2.846655675232369819e-04    1.329952185845919370e-06    -6.874161357159791919e-05    4.093911714717349748e-04
7.704590818363273954e-10    9.970541249325290956e-01    3.462688941647845860e-04    -7.680025204842987063e-02    2.846362513599217585e-04    1.312666539468845236e-06    -6.930242865801691386e-05    4.089599307626162034e-04
7.744510978043913263e-10    9.970234935881918670e-01    3.478260815292736480e-04    -7.719739867622314733e-02    2.846094441521906785e-04    1.293084684369808530e-06    -6.985420046562614005e-05    4.085287201603100913e-04
7.784431137724551538e-10    9.969927040514394712e-01    3.493774978104657002e-04    -7.759453274211682017e-02    2.845849563193796950e-04    1.271296301903770851e-06    -7.039556287300068375e-05    4.080975409915454585e-04
7.824351297405190847e-10    9.969617563260454451e-01    3.509234160332812854e-04    -7.799165413793250623e-02    2.845621555092977444e-04    1.247405514534558897e-06    -7.092520062652316927e-05    4.076663936081977350e-04
7.864271457085829122e-10    9.969306504216715048e-01    3.524641082385678264e-04    -7.838876274542586065e-02    2.845401336883618230e-04    1.221545185314415434e-06    -7.144185859785817140e-05    4.072352780944044786e-04
7.904191616766468431e-10    9.968993863543216261e-01    3.539998401142082588e-04    -7.878585843801316768e-02    2.845179127246489801e-04    1.193889070179519177e-06    -7.194435745043765832e-05    4.068041946062894471e-04
7.944111776447106706e-10    9.968679641480742148e-01    3.555308729244317464e-04    -7.918294108558311672e-02    2.844946402617995690e-04    1.164658656735384048e-06    -7.243161484314120135e-05    4.063731434432901984e-04
7.984031936127746015e-10    9.968363838349807438e-01    3.570574694336196148e-04    -7.958001056190008859e-02    2.844697267506127907e-04    1.134121337751086640e-06    -7.290266877862506374e-05    4.059421249579823403e-04
8.023952095808384291e-10    9.968046454474985829e-01    3.585799009348352362e-04    -7.997706675225045581e-02    2.844429199736849445e-04    1.102579790462109409e-06    -7.335669830337005056e-05    4.055111400282004072e-04
8.063872255489022566e-10    9.967727490100798393e-01    3.600984549312781892e-04    -8.037410955963732173e-02    2.844143155718101431e-04    1.070355564399759012e-06    -7.379303755644879873e-05    4.050801906158592964e-04
8.103792415169661875e-10    9.967406945355975489e-01    3.616134409869265496e-04    -8.077113890802478657e-02    2.843843015388903672e-04    1.037770322599429505e-06    -7.421118247326444249e-05    4.046492795493206304e-04
8.143712574850300150e-10    9.967084820254963340e-01    3.631251922623440157e-04    -8.116815474258544383e-02    2.843534499984912622e-04    1.005128209045059469e-06    -7.461078957649077011e-05    4.042184098374864559e-04
8.183632734530939459e-10    9.966761114694118184e-01    3.646340626962872003e-04    -8.156515702661151779e-02    2.843223848528702137e-04    9.727016401372390721e-07    -7.499166769179107161e-05    4.037875837818499705e-04
8.223552894211577734e-10    9.966435828449925483e-01    3.661404213538247570e-04    -8.196214573580765106e-02    2.842916734658025948e-04    9.407239187170574295e-07    -7.535376374439245819e-05    4.033568026272195753e-04
8.263473053892217043e-10    9.966108961259145804e-01    3.676446468525683951e-04    -8.235912085080905609e-02    2.842617418372849142e-04    9.093901690287484537e-07    -7.569714726262874449e-05    4.029260663709444503e-04
8.303393213572855318e-10    9.965780512924509171e-01    3.691471198371384845e-04    -8.275608234930881268e-02    2.842328140102340947e-04    8.788650310182202696e-07    -7.602199782552870183e-05    4.024953739823647716e-04
8.343313373253493593e-10    9.965450483355678957e-01    3.706482151597972115e-04    -8.315303020104167220e-02    2.842048940504386407e-04    8.492947151939504885e-07    -7.632859636277538392e-05    4.020647240644028815e-04
8.383233532934132903e-10    9.965118872599956212e-01    3.721482957595233058e-04    -8.354996436435972729e-02    2.841777886567678621e-04    8.208209486882066581e-07    -7.661732147261800447e-05    4.016341151310447231e-04
8.423153692614771178e-10    9.964785680808959656e-01    3.736477091776848475e-04    -8.394688478507859875e-02    2.841511585575886732e-04    7.935941450959283363e-07    -7.688865100181270528e-05    4.012035455293108937e-04
8.463073852295410487e-10    9.964450908192777900e-01    3.751467863578429661e-04    -8.434379139863541763e-02    2.841245983320810574e-04    7.677834042875094753e-07    -7.714316788718379974e-05    4.007730134360189462e-04
8.502994011976048762e-10    9.964114554996591488e-01    3.766458415560656071e-04    -8.474068413546131939e-02    2.840977139021003866e-04    7.435816082713648469e-07    -7.738156935748156798e-05    4.003425168754549089e-04
8.542914171656688071e-10    9.963776621475066708e-01    3.781451731874227690e-04    -8.513756292844704143e-02    2.840701854101978108e-04    7.212031447955422866e-07    -7.760467641554478927e-05    3.999120537122789168e-04
8.582834331337326346e-10    9.963437107850995345e-01    3.796450627576590563e-04    -8.553442772054561938e-02    2.840418107825012635e-04    7.008741583386375227e-07    -7.781344057619542156e-05    3.994816219270361625e-04
8.622754491017964621e-10    9.963096014278121082e-01    3.811457743705630582e-04    -8.593127847017781318e-02    2.840125300643519938e-04    6.828173367190989374e-07    -7.800894423887560851e-05    3.990512196704428449e-04
8.662674650698603930e-10    9.962753340832687377e-01    3.826475531891161078e-04    -8.632811515424311521e-02    2.839824183970561565e-04    6.672340017019623900e-07    -7.819239358129529414e-05    3.986208449322251263e-04
8.702594810379242206e-10    9.962409087493981907e-01    3.841506216317741454e-04    -8.672493776811315835e-02    2.839516553560913407e-04    6.542870828569123895e-07    -7.836510299174059640e-05    3.981904952381160674e-04
8.742514970059881515e-10    9.962063254138525670e-01    3.856551762643654012e-04    -8.712174632180176570e-02    2.839204885231871867e-04    6.440893886221337842e-07    -7.852847221456021041e-05    3.977601675136616197e-04
8.782435129740519790e-10    9.961715840584870474e-01    3.871613861203239892e-04    -8.751854083349175362e-02    2.838891886342477132e-04    6.366999918864849337e-07    -7.868396028905682855e-05    3.973298581395924567e-04
8.822355289421159099e-10    9.961366846656396490e-01    3.886693917892053689e-04    -8.791532132233753627e-02    2.838580010730853650e-04    6.321282045176060380e-07    -7.883306044502021398e-05    3.968995633464308470e-04
8.862275449101797374e-10    9.961016272224030299e-01    3.901793047500061473e-04    -8.831208780195601293e-02    2.838270998798344972e-04    6.303437982562328446e-07    -7.897727921321361165e-05    3.964692795906326435e-04
8.902195608782436683e-10    9.960664117185099586e-01    3.916912071403809664e-04    -8.870884027557834894e-02    2.837965678139059791e-04    6.312913187721344297e-07    -7.911812031031063407e-05    3.960390040883724296e-04
8.942115768463074958e-10    9.960310381476471520e-01    3.932051542350640519e-04    -8.910557873321676980e-02    2.837664017507316068e-04    6.349064780250264829e-07    -7.925707550054538093e-05    3.956087346426648277e-04
8.982035928143713233e-10    9.959955065112359174e-01    3.947211762898811347e-04    -8.950230315222511279e-02    2.837365196291790227e-04    6.411302306603219626e-07    -7.939562366507983357e-05    3.951784689832573295e-04
9.021956087824352542e-10    9.959598168175448629e-01    3.962392791504326401e-04    -8.989901350066499541e-02    2.837067779478645991e-04    6.499161845944813524e-07    -7.953523545794895873e-05    3.947482042815497879e-04
9.061876247504990818e-10    9.959239690792495159e-01    3.977594439720283283e-04    -9.029570974260686667e-02    2.836770042885718591e-04    6.612305452952122281e-07    -7.967737871998755664e-05    3.943179371641976848e-04
9.101796407185630127e-10    9.958879633114502417e-01    3.992816262929973635e-04    -9.069239184351797489e-02    2.836470265851085077e-04    6.750445391970827451e-07    -7.982352117016999293e-05    3.938876639716754838e-04
9.141716566866268402e-10    9.958517995283716617e-01    4.008057538427311941e-04    -9.108905977510399488e-02    2.836167043951214853e-04    6.913211214537965407e-07    -7.997512756161474659e-05    3.934573812165194492e-04
9.181636726546907711e-10    9.958154777427277171e-01    4.023317243239826497e-04    -9.148571351778339578e-02    2.835859461717210941e-04    7.099995428593634288e-07    -8.013364973760616554e-05    3.930270855543389528e-04
9.221556886227545986e-10    9.957789979640817579e-01    4.038594023421830724e-04    -9.188235306087283449e-02    2.835547142619420616e-04    7.309816242470141963e-07    -8.030050895219652263e-05    3.925967735635587969e-04
9.261477045908185295e-10    9.957423601959450865e-01    4.053886171218605192e-04    -9.227897839959341153e-02    2.835230208255932463e-04    7.541235595019775841e-07    -8.047707185779501889e-05    3.921664417315228867e-04
9.301397205588823570e-10    9.957055644331077593e-01    4.069191637185408383e-04    -9.267558952966206687e-02    2.834909268398103695e-04    7.792356903025802502e-07    -8.066462392525390872e-05    3.917360867064614599e-04
9.341317365269461845e-10    9.956686106646962520e-01    4.084508078740595139e-04    -9.307218644150633269e-02    2.834585346130014875e-04    8.060909818120252862e-07    -8.086434562185531726e-05    3.913057054893951422e-04
9.381237524950100121e-10    9.956314988792647203e-01    4.099832924915918679e-04    -9.346876911541029953e-02    2.834259674142207441e-04    8.344396695955977978e-07    -8.107729530107213865e-05    3.908752955396870704e-04
9.421157684630740464e-10    9.955942290686069507e-01    4.115163437410456729e-04    -9.386533751890592525e-02    2.833933504111361989e-04    8.640265231151371639e-07    -8.130440063628924620e-05    3.904448552716434828e-04
9.461077844311378739e-10    9.955568012313320558e-01    4.130496780644159443e-04    -9.426189160649775522e-02    2.833607899569471570e-04    8.946065093298484772e-07    -8.154645872175004661e-05    3.900143840858505775e-04
9.500998003992017014e-10    9.955192153743666061e-01    4.145830076818440369e-04    -9.465843132203563548e-02    2.833283540480246846e-04    9.259549264370727909e-07    -8.180414334220677502e-05    3.895838819097311020e-04
9.540918163672655289e-10    9.954814715110986700e-01    4.161160430996345503e-04    -9.505495660285835646e-02    2.832960550198950454e-04    9.578703561917458208e-07    -8.207801545513501100e-05    3.891533486273188462e-04
9.580838323353293564e-10    9.954435696546112267e-01    4.176484920734702512e-04    -9.545146738412335630e-02    2.832638468183562293e-04    9.901707716428402195e-07    -8.236853262892655434e-05    3.887227838487631692e-04
9.620758483033933907e-10    9.954055098131816548e-01    4.191800575122521305e-04    -9.584796360232758494e-02    2.832316448288218482e-04    1.022685684194918502e-06    -8.267605449926583756e-05    3.882921869918091237e-04
9.660678642714572182e-10    9.953672919922432749e-01    4.207104356113517069e-04    -9.624444519765038009e-02    2.831993435667066431e-04    1.055246110458436731e-06    -8.300084455782387471e-05    3.878615570303868554e-04
9.700598802395210457e-10    9.953289161949735453e-01    4.222393122054137371e-04    -9.664091211486211530e-02    2.831668331710701734e-04    1.087673714653455132e-06    -8.334306755727644185e-05    3.874308925926743291e-04
9.740518962075848733e-10    9.952903824214129891e-01    4.237663610242548245e-04    -9.703736430185078143e-02    2.831340242483740234e-04    1.119772154723626023e-06    -8.370278134997485289e-05    3.870001922442970073e-04
9.780439121756489076e-10    9.952516906699877541e-01    4.252912443168425862e-04    -9.743380170625233483e-02    2.831008693743815633e-04    1.151323241181339821e-06    -8.407992549366780620e-05    3.865694547865696959e-04
9.820359281437127351e-10    9.952128409398056652e-01    4.268136160776755906e-04    -9.783022427095768025e-02    2.830673733934571234e-04    1.182088834135668656e-06    -8.447430938478853136e-05    3.861386797427336258e-04
9.860279441117765626e-10    9.951738332341446558e-01    4.283331284127954593e-04    -9.822663192973933588e-02    2.830335917825249192e-04    1.211818428370295617e-06    -8.488560318007573591e-05    3.857078677137046525e-04
9.900199600798403901e-10    9.951346675629718641e-01    4.298494390541610804e-04    -9.862302460435112827e-02    2.829996119226859492e-04    1.240260561221305132e-06    -8.531333397716581613e-05    3.852770203248708598e-04
9.940119760479042176e-10    9.950953439423974034e-01    4.313622192787663900e-04    -9.901940220327024034e-02    2.829655285589405245e-04    1.267175539552002279e-06    -8.575688793327188215e-05    3.848461398135174204e-04
9.980039920159682519e-10    9.950558623915474188e-01    4.328711601201568624e-04    -9.941576462251086599e-02    2.829314220281757444e-04    1.292347316569573971e-06    -8.621551835897152362e-05    3.844152288232947695e-04


==> data/Applied_Field/5em4_zeeman.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    9.999998898190582963e-01    3.305249552869734591e-06    -6.638620302076911469e-04    3.613283538498004879e-05    7.349007378603194230e-09    -5.102670127594605596e-09    1.358862009483689272e-02
7.984031936127745498e-12    9.999993389146474287e-01    6.559910107088731783e-06    -1.327720413816021279e-03    1.184180033860741395e-04    1.980659927870362593e-08    -3.073892948125781830e-08    1.180592092308101540e-02
1.197604790419161825e-11    9.999983472877427282e-01    9.808194219475366597e-06    -1.991576276512187823e-03    2.306623000887678219e-04    4.137376926715480658e-08    -7.691000582307956696e-08    1.050974077846049751e-02
1.596806387225549100e-11    9.999969149370632193e-01    1.312593053047376625e-05    -2.655423605481979730e-03    3.455115154157599911e-04    7.898796133982044312e-08    -1.377698039253245952e-07    9.443173058273503229e-03
1.996007984031936375e-11    9.999950418485901160e-01    1.657627033333646760e-05    -3.319261724131245851e-03    4.362399360357597481e-04    1.329180268067193549e-07    -2.137873779649742631e-07    8.523974500469619006e-03
2.395209580838323650e-11    9.999927280165394894e-01    2.019156980486213140e-05    -3.983095916501338228e-03    4.870054014710134874e-04    1.964138460503112143e-07    -3.118604634052806748e-07    7.714222493988021241e-03
2.794411177644710924e-11    9.999899734684365438e-01    2.395510218980579154e-05    -4.646931390096285114e-03    4.936401286997184681e-04    2.612939841861265750e-07    -4.390394552838733788e-07    6.992885002610491584e-03
3.193612774451098199e-11    9.999867782403728533e-01    2.779103543088908343e-05    -5.310770387447370441e-03    4.602720258564064397e-04    3.214052168473045018e-07    -5.991814196691899708e-07    6.346572975301942483e-03
3.592814371257485474e-11    9.999831423472158587e-01    3.158517138547222369e-05    -5.974613939637763577e-03    3.970296686824268903e-04    3.724176905793460055e-07    -7.939861495319651571e-07    5.765726404941054310e-03
3.992015968063872749e-11    9.999790657746399081e-01    3.522382449130620643e-05    -6.638463029222266797e-03    3.185268208371143904e-04    4.111126965736926284e-07    -1.024530083435922819e-06    5.242886570916449954e-03
4.391217564870260024e-11    9.999745484899786874e-01    3.862642424492152048e-05    -7.302317534075923253e-03    2.413622660256172089e-04    4.358070626159014979e-07    -1.291357453715968326e-06    4.771870658970557046e-03
4.790419161676647299e-11    9.999695904691697779e-01    4.176356239584952184e-05    -7.966175181123571689e-03    1.806179285967646089e-04    4.472431650239294944e-07    -1.594007885341665796e-06    4.347358498155216681e-03
5.189620758483034574e-11    9.999641917116622869e-01    4.466377313660261988e-05    -8.630031905966124850e-03    1.466787522012252105e-04    4.489586131288625263e-07    -1.931002078656428869e-06    3.964672221395471215e-03
5.588822355289421849e-11    9.999583522435590011e-01    4.741038503789345707e-05    -9.293883046560910688e-03    1.435057617675468715e-04    4.468829304811841472e-07    -2.300263855178707104e-06    3.619648030699798222e-03
5.988023952095808478e-11    9.999520721037831184e-01    5.012632889588343601e-05    -9.957724449604059974e-03    1.685958747347333583e-04    4.483833724988309889e-07    -2.699587185204540617e-06    3.308554099099832949e-03
6.387225548902196399e-11    9.999453513238188984e-01    5.294759243943536605e-05    -1.062155322527777272e-02    2.142362015533737360e-04    4.609753364480367123e-07    -3.127088432703210202e-06    3.028033327174474432e-03
6.786427145708584320e-11    9.999381899141311925e-01    5.599170111559563393e-05    -1.128536824422159482e-02    2.695389482784856764e-04    4.908491792719775323e-07    -3.581807151861346485e-06    2.775060572422749158e-03
7.185628742514970949e-11    9.999305878572487538e-01    5.933019583301834285e-05    -1.194917036435696502e-02    3.228217262939609452e-04    5.414840403589189281e-07    -4.064420076378024007e-06    2.546908543217748632e-03
7.584830339321357577e-11    9.999225451201133597e-01    6.297222549004366271e-05    -1.261296225813824702e-02    3.639229782633150571e-04    6.127467017043645160e-07    -4.577742450753391610e-06    2.341119242045098820e-03
7.984031936127745498e-11    9.999140616754824684e-01    6.686248571264512362e-05    -1.327674781118197769e-02    3.860347771997616850e-04    7.007817844245430961e-07    -5.126673261229572046e-06    2.155478728936489029e-03
8.383233532934133420e-11    9.999051374878494824e-01    7.089317342243338306e-05    -1.394053125239865312e-02    3.867165666399473138e-04    7.987215359494872510e-07    -5.717490256918161813e-06    1.987994559623386132e-03
8.782435129740520048e-11    9.998957725312299649e-01    7.492699132583630019e-05    -1.460431624477567802e-02    3.679468667669646975e-04    8.979815703136844400e-07    -6.356687475385892162e-06    1.836875187199368820e-03
9.181636726546906677e-11    9.998859667990763755e-01    7.882621040239246968e-05    -1.526810513050544903e-02    3.352972325402747136e-04    9.898040580393482130e-07    -7.049679275034622389e-06    1.700510365993926918e-03
9.580838323353294598e-11    9.998757202929057231e-01    8.248152395252157253e-05    -1.593189844698695776e-02    2.964879105175121450e-04    1.066735983964431365e-06    -7.799673551533858957e-06    1.577452790604174379e-03
9.980039920159682519e-11    9.998650330140066433e-01    8.583439518480732793e-05    -1.659569478422211544e-02    2.596735392039269293e-04    1.123809424582557316e-06    -8.606923760825671121e-06    1.466400823474686525e-03
1.037924151696606915e-10    9.998539049814387791e-01    8.888812348199544181e-05    -1.725949101398008279e-02    2.318164998440752872e-04    1.159257254223246767e-06    -9.468473415302649824e-06    1.366181931670408089e-03
1.077844311377245578e-10    9.998423362436114070e-01    9.170551806259692133e-05    -1.792328285049315378e-02    2.174514783612995893e-04    1.174669108314262898e-06    -1.037841470283987953e-05    1.275737569739111019e-03
1.117764471057884370e-10    9.998303268678299105e-01    9.439412265895577797e-05    -1.858706563685353502e-02    2.180420542655664841e-04    1.174576378377037887e-06    -1.132860444393382287e-05    1.194110125349975588e-03
1.157684630738523162e-10    9.998178769224097540e-01    9.708257286771518238e-05    -1.925083518335180682e-02    2.319976589970889486e-04    1.165546947359268860e-06    -1.230971171625968315e-05    1.120431919229579899e-03
1.197604790419161696e-10    9.998049864565862199e-01    9.989336992841285395e-05    -1.991458848342713903e-02    2.552837410100162346e-04    1.154955952274536130e-06    -1.331241971658776946e-05    1.053916137112854284e-03
1.237524950099800488e-10    9.997916554861950855e-01    1.029178972719682503e-04    -2.057832416955858792e-02    2.824478939988419842e-04    1.149657279886583154e-06    -1.432857995329347906e-05    9.938496442473611792e-04
1.277445109780439280e-10    9.997778839929694072e-01    1.061987944950059737e-04    -2.124204263902273321e-02    3.078206696398334287e-04    1.154793754634829957e-06    -1.535212500391004299e-05    9.395874840728777851e-04
1.317365269461078072e-10    9.997636719333733435e-01    1.097230654273888820e-04    -2.190574584535871436e-02    3.266399805052364524e-04    1.172955911493345744e-06    -1.637958365816638741e-05    8.905482695514692652e-04
1.357285429141716864e-10    9.997490192563047717e-01    1.134269040943680363e-04    -2.256943681171318453e-02    3.358880067739757015e-04    1.203829642148897353e-06    -1.741011065863874404e-05    8.462097840331334487e-04
1.397205588822355398e-10    9.997339259121623689e-01    1.172107344288056239e-04    -2.323311896785476213e-02    3.347063323282652657e-04    1.244374882572393571e-06    -1.844503273388944182e-05    8.061044356425255044e-04
1.437125748502994190e-10    9.997183918586095563e-01    1.209609067674028435e-04    -2.389679544023166555e-02    3.243501759033276532e-04    1.289474826184602839e-06    -1.948700660267874948e-05    7.698145822475422392e-04
1.477045908183632982e-10    9.997024170763046946e-01    1.245732794688290750e-04    -2.456046842694830853e-02    3.077358879421388232e-04    1.332912056523237539e-06    -2.053895710802440221e-05    7.369674317217679745e-04
1.516966067864271515e-10    9.996860015539805744e-01    1.279737634324608331e-04    -2.522413876937045635e-02    2.887098526242805894e-04    1.368480394221329215e-06    -2.160299717088703174e-05    7.072299028287793755e-04
1.556886227544910308e-10    9.996691452932612298e-01    1.311317755359051236e-04    -2.588780579254350983e-02    2.712085226929127112e-04    1.391031316134304054e-06    -2.267952692252143466e-05    6.803034566525811410e-04
1.596806387225549100e-10    9.996518483258236554e-01    1.340642111040545482e-04    -2.655146743955261526e-02    2.584836644148371114e-04    1.397278400751955135e-06    -2.376666872584716061e-05    6.559189495405138345e-04
1.636726546906187892e-10    9.996341107081310184e-01    1.368296118021667762e-04    -2.721512065370527284e-02    2.525371948520558751e-04    1.386237084046656706e-06    -2.486012289944381176e-05    6.338321259191256841e-04
1.676646706586826684e-10    9.996159325077116353e-01    1.395142340987593182e-04    -2.787876192961943542e-02    2.538549009742866315e-04    1.359251773961658446e-06    -2.595344978757865972e-05    6.138199519646782417e-04
1.716566866267465218e-10    9.995973137946566611e-01    1.422132830058663565e-04    -2.854238791256833579e-02    2.614613853634475829e-04    1.319634466415781706e-06    -2.703871149933919296e-05    5.956779318572455245e-04
1.756487025948104010e-10    9.995782546381863920e-01    1.450113761774416657e-04    -2.920599593005035119e-02    2.732538245644893816e-04    1.272000784440959152e-06    -2.810734877472625316e-05    5.792185614422664264e-04
1.796407185628742802e-10    9.995587550953169975e-01    1.479662408091140494e-04    -2.986958436353277443e-02    2.865221749244609758e-04    1.221436011435874836e-06    -2.915113423329217498e-05    5.642705356722554303e-04
1.836327345309381335e-10    9.995388151968876977e-01    1.510987559706889708e-04    -3.053315280610479840e-02    2.985362590969370096e-04    1.172644777023941718e-06    -3.016303746067668681e-05    5.506783414295034597e-04
1.876247504990020127e-10    9.995184349420107583e-01    1.543909866882807393e-04    -3.119670199054767890e-02    3.070789168735871613e-04    1.129230381445112968e-06    -3.113786405237193905e-05    5.383020270705506051e-04
1.916167664670658920e-10    9.994976143004042912e-01    1.577921355481428560e-04    -3.186023351903916057e-02    3.108268059983870595e-04    1.093215288085354397e-06    -3.207257789428892108e-05    5.270169198665411708e-04
1.956087824351297712e-10    9.994763532263140071e-01    1.612307445248798170e-04    -3.252374945624288138e-02    3.095197565611261547e-04    1.064865245317617227e-06    -3.296627438018888710e-05    5.167129978729024815e-04
1.996007984031936504e-10    9.994546516663491698e-01    1.646303120302649897e-04    -3.318725186919569553e-02    3.039065992085661209e-04    1.042822996013626833e-06    -3.381983270097017777e-05    5.072938048103107578e-04
2.035928143712575037e-10    9.994325095676840354e-01    1.679249805029938878e-04    -3.385074239794664402e-02    2.955000384343063830e-04    1.024503747115296678e-06    -3.463532891225729651e-05    4.986749297076347202e-04
2.075848303393213830e-10    9.994099268862646213e-01    1.710721375172868691e-04    -3.451422193337558980e-02    2.862070765056903658e-04    1.006664552373155902e-06    -3.541532873710863275e-05    4.907821333374545129e-04
2.115768463073852622e-10    9.993869035950662116e-01    1.740595911529777603e-04    -3.517769045430593766e-02    2.779191743697485189e-04    9.860379375933673728e-07    -3.616219001497754501e-05    4.835493024930196749e-04
2.155688622754491155e-10    9.993634397052264529e-01    1.769062215679231104e-04    -3.584114704417160763e-02    2.721458005556058059e-04    9.599179289863282931e-07    -3.687749415122624439e-05    4.769164521928209201e-04
2.195608782435129947e-10    9.993395352648025698e-01    1.796563885101419068e-04    -3.650459007032624131e-02    2.697583816802243063e-04    9.266039450818691911e-07    -3.756169326756198445e-05    4.708281457049624851e-04
2.235528942115768740e-10    9.993151903421810811e-01    1.823696186021126376e-04    -3.716801747880371654e-02    2.708836709372723487e-04    8.856409589577881853e-07    -3.821401560609016118e-05    4.652324170269465519e-04
2.275449101796407532e-10    9.992904050240224434e-01    1.851079379499428947e-04    -3.783142714190686900e-02    2.749524666974178188e-04    8.378338026871201742e-07    -3.883262910694092250e-05    4.600802740012592085e-04
2.315369261477046324e-10    9.992651793990531273e-01    1.879235304631026663e-04    -3.849481718970076960e-02    2.808789160093348204e-04    7.850535335197364617e-07    -3.941501268461153432e-05    4.553256643816169097e-04
2.355289421157685116e-10    9.992395135382756699e-01    1.908491684744442361e-04    -3.915818626653230772e-02    2.873226782919754410e-04    7.298873624153479981e-07    -3.995845612119038412e-05    4.509257418583533092e-04
2.395209580838323391e-10    9.992134074815268718e-01    1.938931422318725692e-04    -3.982153367540541139e-02    2.929747846402159638e-04    6.752043568392993610e-07    -4.046059520545340789e-05    4.468413251109586756e-04
2.435129740518962183e-10    9.991868612427922125e-01    1.970394011567591056e-04    -4.048485939244969578e-02    2.968092044973748007e-04    6.237141590529332761e-07    -4.091989262053309043e-05    4.430374153621007460e-04
2.475049900199600975e-10    9.991598748127274998e-01    2.002525207436690988e-04    -4.114816396223777012e-02    2.982545632421068930e-04    5.775915200170598067e-07    -4.133598667478373590e-05    4.394835453736829073e-04
2.514970059880239767e-10    9.991324481596888241e-01    2.034861794806382877e-04    -4.181144830245202282e-02    2.972604984349145273e-04    5.382209861388292175e-07    -4.170985846876384577e-05    4.361538322427983274e-04
2.554890219560878559e-10    9.991045812359664602e-01    2.066932205130724909e-04    -4.247471346158185335e-02    2.942561291686285481e-04    5.060916082541334527e-07    -4.204380418639512589e-05    4.330266886795161216e-04
2.594810379241517352e-10    9.990762739921169588e-01    2.098351823261734319e-04    -4.313796037566902664e-02    2.900193234011463873e-04    4.808434405904670326e-07    -4.234123294064786339e-05    4.300841863242461905e-04
2.634730538922156144e-10    9.990475263912035331e-01    2.128894407843104873e-04    -4.380118966754813908e-02    2.854909961554102276e-04    4.614440289943944801e-07    -4.260633751287384191e-05    4.273111745209970890e-04
2.674650698602794936e-10    9.990183384141414491e-01    2.158527026756688644e-04    -4.446440152395603196e-02    2.815759743967309451e-04    4.464526685476627254e-07    -4.284370074968921497e-05    4.246943206159343380e-04
2.714570858283433728e-10    9.989887100586739566e-01    2.187404133003149887e-04    -4.512759566284984397e-02    2.789705349157978751e-04    4.343203315039441283e-07    -4.305790519782622556e-05    4.222212394515743677e-04
2.754491017964072003e-10    9.989586413413958921e-01    2.215824838214588424e-04    -4.579077138863425073e-02    2.780474988299641136e-04    4.236737620545274509e-07    -4.325320813102126168e-05    4.198798281300615510e-04
2.794411177644710795e-10    9.989281322952333619e-01    2.244164440373515258e-04    -4.645392771694419748e-02    2.788155866540566251e-04    4.135390314341213937e-07    -4.343332654267252261e-05    4.176578957225873454e-04
2.834331337325349587e-10    9.988971829734096808e-01    2.272795605393323885e-04    -4.711706353952350296e-02    2.809536087212772333e-04    4.034750043284693642e-07    -4.360135375284378859e-05    4.155431200862132060e-04
2.874251497005988379e-10    9.988657934463208710e-01    2.302015543913493159e-04    -4.778017779358219308e-02    2.839054224744259262e-04    3.936025754677681757e-07    -4.375980407934563344e-05    4.135232954094044625e-04
2.914171656686627172e-10    9.988339637780758729e-01    2.331993210803178656e-04    -4.844326960534444532e-02    2.870112890943835710e-04    3.845355257108352313e-07    -4.391075862464540060e-05    4.115867084307574426e-04
2.954091816367265964e-10    9.988016940193436000e-01    2.362745586902858152e-04    -4.910633838359769465e-02    2.896464412602501931e-04    3.772373283860726976e-07    -4.405607480437982607e-05    4.097225845673104156e-04
2.994011976047904756e-10    9.987689842046711952e-01    2.394145586000607335e-04    -4.976938385307561052e-02    2.913391662658947664e-04    3.728339768478541532e-07    -4.419761705729301546e-05    4.079215062077776806e-04
3.033932135728543031e-10    9.987358343464511901e-01    2.425957727099075788e-04    -5.043240602746707629e-02    2.918474853534501110e-04    3.724176628525061944e-07    -4.433746267921802385e-05    4.061757011732352435e-04
3.073852295409181823e-10    9.987022444323655490e-01    2.457892494523341155e-04    -5.109540513210263785e-02    2.911835965346185572e-04    3.768749677275680334e-07    -4.447804872494611226e-05    4.044791473757880203e-04
3.113772455089820615e-10    9.986682144355367718e-01    2.489667302965253349e-04    -5.175838149931803051e-02    2.895864664356099052e-04    3.867637586464848512e-07    -4.462224069785575823e-05    4.028274541643719333e-04
3.153692614770459407e-10    9.986337443243382683e-01    2.521061500834219154e-04    -5.242133545462233923e-02    2.874529820830610855e-04    4.022519844466925549e-07    -4.477331848933853285e-05    4.012175302760193204e-04
3.193612774451098199e-10    9.985988340647669048e-01    2.551954959737364175e-04    -5.308426721781062119e-02    2.852451886444837118e-04    4.231218927302892290e-07    -4.493488699383894674e-05    3.996471278435947505e-04
3.233532934131736991e-10    9.985634836263213021e-01    2.582343881996666747e-04    -5.374717683394438644e-02    2.833939982356923509e-04    4.488324322411039156e-07    -4.511073095000484224e-05    3.981143409578914000e-04
3.273453093812375784e-10    9.985276929939399526e-01    2.612332395138549138e-04    -5.441006414519061057e-02    2.822184427709362219e-04    4.786216405050781235e-07    -4.530464353447531385e-05    3.966171551289731853e-04
3.313373253493014576e-10    9.984914621778726573e-01    2.642103377550702428e-04    -5.507292880423603210e-02    2.818746295851465408e-04    5.116270629750665492e-07    -4.552025652877573147e-05    3.951531425940415306e-04
3.353293413173653368e-10    9.984547912139152270e-01    2.671875891476227787e-04    -5.573577031969223494e-02    2.823414099538366375e-04    5.470023035708754348e-07    -4.576089502245588416e-05    3.937193467424275790e-04
3.393213572854291643e-10    9.984176801517632427e-01    2.701858527643992316e-04    -5.639858812336815547e-02    2.834419572145242231e-04    5.840119374359352854e-07    -4.602947117446889644e-05    3.923123386510988294e-04
3.433133732534930435e-10    9.983801290474124679e-01    2.732208254698189264e-04    -5.706138164013028341e-02    2.848934988707597362e-04    6.220935619056967361e-07    -4.632842480847917959e-05    3.909284081567245862e-04
3.473053892215569227e-10    9.983421379519116234e-01    2.763002437846339668e-04    -5.772415035065067701e-02    2.863727566827433887e-04    6.608820632842917245e-07    -4.665971258274480618e-05    3.895638384849157195e-04
3.512974051896208019e-10    9.983037069046123424e-01    2.794228588554436687e-04    -5.838689383418316919e-02    2.875828287008709854e-04    7.001991931096507649e-07    -4.702483680943713503e-05    3.882152057906559147e-04
3.552894211576846811e-10    9.982648359330076326e-01    2.825792471061018356e-04    -5.904961178478232431e-02    2.883083328060172604e-04    7.400147384645112820e-07    -4.742490324160688719e-05    3.868796453449683485e-04
3.592814371257485604e-10    9.982255250424063586e-01    2.857541573305702725e-04    -5.971230400219067203e-02    2.884492747072185908e-04    7.803892304600586145e-07    -4.786069121514679829e-05    3.855550334929813824e-04
3.632734530938124396e-10    9.981857742189224059e-01    2.889298234008840405e-04    -6.037497036195350886e-02    2.880291691554903721e-04    8.214116810610833620e-07    -4.833272391279794239e-05    3.842400534585994659e-04
3.672654690618762671e-10    9.981455834475895239e-01    2.920895125039328351e-04    -6.103761077544494346e-02    2.871782961227864147e-04    8.631425963697657535e-07    -4.884133053815160690e-05    3.829341154652339757e-04
3.712574850299401463e-10    9.981049527210070771e-01    2.952205918227214271e-04    -6.170022514684691400e-02    2.860978308975144430e-04    9.055689532982703595e-07    -4.938668997700785846e-05    3.816371605638363613e-04
3.752495009980040255e-10    9.980638820395444366e-01    2.983165499743601289e-04    -6.236281333569143603e-02    2.850137221460616213e-04    9.485765027055895669e-07    -4.996885309222186413e-05    3.803494021168828555e-04
3.792415169660679047e-10    9.980223714110203481e-01    3.013776610951035984e-04    -6.302537513292680305e-02    2.841303064584742711e-04    9.919413597349005884e-07    -5.058774356650542120e-05    3.790710600226087127e-04
3.832335329341317839e-10    9.979804208540598021e-01    3.044102671958251113e-04    -6.368791025361406066e-02    2.835926781234858495e-04    1.035339618218071593e-06    -5.124314282241461795e-05    3.778021351091675052e-04
3.872255489021956631e-10    9.979380303927956053e-01    3.074249250178661677e-04    -6.435041834539492744e-02    2.834642928419031606e-04    1.078371194222064964e-06    -5.193466324890803269e-05    3.765422652717160526e-04
3.912175648702595423e-10    9.978952000540227685e-01    3.104338764267403593e-04    -6.501289900930004584e-02    2.837226694947460781e-04    1.120591434083581365e-06    -5.266171677677020368e-05    3.752906778993874153e-04
3.952095808383234216e-10    9.978519298677769322e-01    3.134483879518187529e-04    -6.567535182637701530e-02    2.842722332939495527e-04    1.161544610287396430e-06    -5.342348500799698035e-05    3.740462405466478163e-04
3.992015968063873008e-10    9.978082198694501193e-01    3.164764950257231008e-04    -6.633777638512061703e-02    2.849701008617796529e-04    1.200792486853445264e-06    -5.421889461011898437e-05    3.728075925148343532e-04
4.031936127744511283e-10    9.977640700954482078e-01    3.195215629098010937e-04    -6.700017230239475874e-02    2.856585276699976435e-04    1.237935787535141172e-06    -5.504659921350704786e-05    3.715733206076136334e-04
4.071856287425150075e-10    9.977194805738441863e-01    3.225818800930206577e-04    -6.766253923403636739e-02    2.861970603697766395e-04    1.272627351248032747e-06    -5.590496792939182822e-05    3.703421403833480796e-04
4.111776447105788867e-10    9.976744513232701506e-01    3.256512863721888642e-04    -6.832487687316379787e-02    2.864881724587596741e-04    1.304578754626165486e-06    -5.679208250624544842e-05    3.691130495529630390e-04
4.151696606786427659e-10    9.976289823576870441e-01    3.287206264360796148e-04    -6.898718493881816904e-02    2.864920016932625624e-04    1.333562594789644848e-06    -5.770574511793668854e-05    3.678854254786089210e-04
4.191616766467066451e-10    9.975830736884441219e-01    3.317796833051897022e-04    -6.964946315909131824e-02    2.862284322776606862e-04    1.359411246313464224e-06    -5.864349562637216531e-05    3.666590486893269037e-04
4.231536926147705243e-10    9.975367253319810112e-01    3.348191730290070098e-04    -7.031171125297716595e-02    2.857673337931486424e-04    1.382013381070124595e-06    -5.960264003616937102e-05    3.654340493805476498e-04
4.271457085828344036e-10    9.974899373065215791e-01    3.378324032838185445e-04    -7.097392891451913266e-02    2.852100343487491479e-04    1.401307151589257139e-06    -6.058028789181040663e-05    3.642107966565998035e-04
4.311377245508982311e-10    9.974427096269600224e-01    3.408163028712138647e-04    -7.163611580274638346e-02    2.846665326761034639e-04    1.417273722055773453e-06    -6.157339613161960071e-05    3.629897579003066722e-04
4.351297405189621103e-10    9.973950423143325139e-01    3.437716700846135958e-04    -7.229827154022178126e-02    2.842332470498114901e-04    1.429931279594568346e-06    -6.257881902845868402e-05    3.617713526155933433e-04
4.391217564870259895e-10    9.973469353982740149e-01    3.467026538864455341e-04    -7.296039572203404100e-02    2.839755829465614155e-04    1.439325769238203998e-06    -6.359336138213448925e-05    3.605558332978195065e-04
4.431137724550898687e-10    9.972983889128890223e-01    3.496156336201448021e-04    -7.362248792916450957e-02    2.839182571530766931e-04    1.445518629098927194e-06    -6.461382817993316038e-05    3.593432143539448910e-04
4.471057884231537479e-10    9.972494028907349373e-01    3.525177640808150031e-04    -7.428454774452274145e-02    2.840445105737559694e-04    1.448573643989834007e-06    -6.563706586933592754e-05    3.581332572368151903e-04
4.510978043912176271e-10    9.971999773668174250e-01    3.554155019484018271e-04    -7.494657476814198249e-02    2.843034543256421761e-04    1.448545206310492696e-06    -6.665999314704993707e-05    3.569255082889405753e-04
4.550898203592815063e-10    9.971501123773629516e-01    3.583133971285425851e-04    -7.560856862895255770e-02    2.846233179987056171e-04    1.445468264811176390e-06    -6.767961818817930361e-05    3.557193795647771786e-04
4.590818363273453855e-10    9.970998079546520287e-01    3.612133683381537458e-04    -7.627052898902504652e-02    2.849274675651077026e-04    1.439353809149857474e-06    -6.869304218045905075e-05    3.545142503515975266e-04
4.630738522954092648e-10    9.970490641240554730e-01    3.641145638348674846e-04    -7.693245553907979151e-02    2.851497927028130079e-04    1.430192079698607623e-06    -6.969745152798304672e-05    3.533095692564382673e-04
4.670658682634730923e-10    9.969978809043983370e-01    3.670137861185562823e-04    -7.759434798717937398e-02    2.852465369487514795e-04    1.417964493348457356e-06    -7.069010478679755476e-05    3.521049375053392585e-04
4.710578842315370232e-10    9.969462583101125208e-01    3.699063502159734415e-04    -7.825620604417599102e-02    2.852026077762367527e-04    1.402662986918789681e-06    -7.166832019979363312e-05    3.509001590640995838e-04
4.750499001996008507e-10    9.968941963524884375e-01    3.727871745361348603e-04    -7.891802941009580519e-02    2.850316984127118755e-04    1.384312505348110603e-06    -7.262946982108646628e-05    3.496952481765956667e-04
4.790419161676646782e-10    9.968416950457156256e-01    3.756518687447929126e-04    -7.957981776357506143e-02    2.847708057104817846e-04    1.362993231868984678e-06    -7.357098487610839034e-05    3.484903965021250976e-04
4.830339321357286091e-10    9.967887544178830606e-01    3.784976057249113011e-04    -8.024157075618161550e-02    2.844707310554243050e-04    1.338856686065660732e-06    -7.449037578340251002e-05    3.472859069286344798e-04
4.870259481037924366e-10    9.967353745097423667e-01    3.813236214021953601e-04    -8.090328801437669803e-02    2.841848296442485802e-04    1.312130115503872985e-06    -7.538526442200699272e-05    3.460821136026235082e-04
4.910179640718563675e-10    9.966815553711031450e-01    3.841312807116951662e-04    -8.156496914939018184e-02    2.839583716136413424e-04    1.283108981333844605e-06    -7.625342292069628317e-05    3.448793044811035002e-04
4.950099800399201951e-10    9.966272970523574193e-01    3.869237259268867531e-04    -8.222661376935365418e-02    2.838205141181646563e-04    1.252138282350269937e-06    -7.709281477431222768e-05    3.436776618470714748e-04
4.990019960079841260e-10    9.965725995922914970e-01    3.897052143727933442e-04    -8.288822149192469346e-02    2.837802209417167147e-04    1.219587816300072217e-06    -7.790163180610509906e-05    3.424772287814663676e-04
5.029940119760479535e-10    9.965174630197118910e-01    3.924803023259390328e-04    -8.354979195618016108e-02    2.838265151444739425e-04    1.185826936575282994e-06    -7.867832499496532790e-05    3.412779040599404272e-04
5.069860279441118844e-10    9.964618873584706327e-01    3.952530408578315817e-04    -8.421132483033207106e-02    2.839325663985885445e-04    1.151201172870310367e-06    -7.942162683754397238e-05    3.400794670570526142e-04
5.109780439121757119e-10    9.964058726254118037e-01    3.980263438424470825e-04    -8.487281981546809795e-02    2.840624698724973749e-04    1.116013337203943492e-06    -8.013056101812658790e-05    3.388816245910134277e-04
5.149700598802395394e-10    9.963494188281635244e-01    4.008016346840137327e-04    -8.553427664089371940e-02    2.841791425472682780e-04    1.080514399972413201e-06    -8.080444008319884002e-05    3.376840696876723955e-04
5.189620758483034703e-10    9.962925259721194804e-01    4.035788219698314776e-04    -8.619569505431486089e-02    2.842516746362041733e-04    1.044907058264276317e-06    -8.144285364652289181e-05    3.364865385427209875e-04
5.229540918163672978e-10    9.962351940696866359e-01    4.063565732983082102e-04    -8.685707480982730877e-02    2.842607317433128535e-04    1.009359233570632601e-06    -8.204565322606467508e-05    3.352888539102326631e-04
5.269461077844312287e-10    9.961774231416473668e-01    4.091328084860193829e-04    -8.751841565616122476e-02    2.842011776803610233e-04    9.740243164964182920e-07    -8.261293473831242916e-05    3.340909492379387892e-04
5.309381237524950563e-10    9.961192132175302749e-01    4.119053019839526630e-04    -8.817971732699404763e-02    2.840816757663844122e-04    9.390644263550073444e-07    -8.314502388827923075e-05    3.328928675131541371e-04
5.349301397205589872e-10    9.960605643355957550e-01    4.146722616861556448e-04    -8.884097953591264807e-02    2.839216450755912722e-04    9.046720191209605719e-07    -8.364246689841636924e-05    3.316947391256098369e-04
5.389221556886228147e-10    9.960014765423239602e-01    4.174327711392437391e-04    -8.950220197749955697e-02    2.837464105871930734e-04    8.710847176905685450e-07    -8.410602771218456813e-05    3.304967447740946116e-04
5.429141716566867456e-10    9.959419498867557730e-01    4.201870198592397754e-04    -9.016338433313263179e-02    2.835816805267049557e-04    8.385891295871930545e-07    -8.453669034742198728e-05    3.292990722026893765e-04
5.469061876247505731e-10    9.958819844131239218e-01    4.229362921260749076e-04    -9.082452628387104043e-02    2.834485033007847843e-04    8.075127168030050894e-07    -8.493566299401907266e-05    3.281018770137026220e-04
5.508982035928144006e-10    9.958215801596074224e-01    4.256827400523126520e-04    -9.148562752150977972e-02    2.833596255327362409e-04    7.782054418848211625e-07    -8.530438213551886132e-05    3.269052513078589102e-04
5.548902195608783315e-10    9.957607371544010544e-01    4.284289968905182801e-04    -9.214668775874819417e-02    2.833178190299439074e-04    7.510134182478290924e-07    -8.564451223618906159e-05    3.257092081626806503e-04
5.588822355289421590e-10    9.956994554123496100e-01    4.311777244501550661e-04    -9.280770673549755545e-02    2.833163377323480924e-04    7.262500989716621654e-07    -8.595793735462636277e-05    3.245136820357815994e-04
5.628742514970060899e-10    9.956377349399644361e-01    4.339311856183535629e-04    -9.346868422103707386e-02    2.833411697558217007e-04    7.041703688711436837e-07    -8.624674540371078863e-05    3.233185440967831551e-04
5.668662674650699175e-10    9.955755757371437253e-01    4.366909235458296505e-04    -9.412962001004636370e-02    2.833744903762462023e-04    6.849526913176372724e-07    -8.651320370526979157e-05    3.221236300217211052e-04
5.708582834331338484e-10    9.955129778045327393e-01    4.394576032254292742e-04    -9.479051391270493232e-02    2.833985220219896266e-04    6.686947598310937916e-07    -8.675972927310093353e-05    3.209287726692222251e-04
5.748502994011976759e-10    9.954499411517820917e-01    4.422310296880101492e-04    -9.545136574270071672e-02    2.833989833384816318e-04    6.554212669234311519e-07    -8.698885795437471429e-05    3.197338325263318322e-04
5.788423153692615034e-10    9.953864657956549289e-01    4.450103228157670883e-04    -9.611217530567936485e-02    2.833675195996510922e-04    6.451016374981103063e-07    -8.720321477266099858e-05    3.185387202712060598e-04
5.828343313373254343e-10    9.953225517551654855e-01    4.477942035052243932e-04    -9.677294238788108904e-02    2.833027523889841020e-04    6.376768456037847982e-07    -8.740548748799748663e-05    3.173434083788131748e-04
5.868263473053892618e-10    9.952581990525660727e-01    4.505813293755747489e-04    -9.743366674999152932e-02    2.832098765342177995e-04    6.330913335649389255e-07    -8.759840797522921258e-05    3.161479284300742153e-04
5.908183632734531927e-10    9.951934077220255803e-01    4.533706034967187760e-04    -9.809434812691596173e-02    2.830989928981451236e-04    6.313210687118168171e-07    -8.778474482802483029e-05    3.149523556283442805e-04
5.948103792415170202e-10    9.951281778084462015e-01    4.561613954515862570e-04    -9.875498623462593273e-02    2.829826441482062734e-04    6.323881203426265971e-07    -8.796730322285210726e-05    3.137567875222082485e-04
5.988023952095809512e-10    9.950625093619860362e-01    4.589536437255876001e-04    -9.941558078230257334e-02    2.828731261600950122e-04    6.363597876096963108e-07    -8.814892606701274405e-05    3.125613205874499699e-04
6.027944111776447787e-10    9.949964024313860955e-01    4.617478269809139604e-04    -1.000761314843692795e-01    2.827801136304803503e-04    6.433334407875550503e-07    -8.833248962326397801e-05    3.113660295716198789e-04
6.067864271457086062e-10    9.949298570600988434e-01    4.645448207978419147e-04    -1.007366380714371235e-01    2.827090286981806251e-04    6.534105254901423095e-07    -8.852089137817888284e-05    3.101709522178613845e-04
6.107784431137725371e-10    9.948628732813084019e-01    4.673456751447641836e-04    -1.013971002979901503e-01    2.826603909021140168e-04    6.666648421235640582e-07    -8.871702742238609632e-05    3.089760825805069715e-04
6.147704590818363646e-10    9.947954511125868260e-01    4.701513657404757522e-04    -1.020575179450090852e-01    2.826302012052378781e-04    6.831129541217145605e-07    -8.892375885393626143e-05    3.077813730871106573e-04
6.187624750499002955e-10    9.947275905581485222e-01    4.729625722570693163e-04    -1.027178908160185644e-01    2.826111756946361893e-04    7.026945780148902945e-07    -8.914387055539262225e-05    3.065867445615112091e-04
6.227544910179641230e-10    9.946592916147348751e-01    4.757795229607776144e-04    -1.033782187283096288e-01    2.825944879986837244e-04    7.252651802312152925e-07    -8.938002887081604475e-05    3.053921023190971844e-04
6.267465069860280539e-10    9.945905542747562889e-01    4.786019333956028818e-04    -1.040385015012065401e-01    2.825716577040920507e-04    7.506016874264926724e-07    -8.963474241328798066e-05    3.041973543530311587e-04
6.307385229540918814e-10    9.945213785357428504e-01    4.814290417873224237e-04    -1.046987389439724275e-01    2.825361783837749890e-04    7.784205266511869196e-07    -8.991033096868138728e-05    3.030024278500007321e-04
6.347305389221558124e-10    9.944517644057284667e-01    4.842597260029819209e-04    -1.053589308473067421e-01    2.824845931575904832e-04    8.084030049433733669e-07    -9.020890600026164438e-05    3.018072804054461149e-04
6.387225548902196399e-10    9.943817119054529918e-01    4.870926746442146840e-04    -1.060190769755208068e-01    2.824168759272570111e-04    8.402237911080585638e-07    -9.053236168920613921e-05    3.006119048635307284e-04
6.427145708582834674e-10    9.943112210712107268e-01    4.899265760294160181e-04    -1.066791770646854653e-01    2.823360939297582333e-04    8.735761048512632615e-07    -9.088237764101058671e-05    2.994163251198778998e-04
6.467065868263473983e-10    9.942402919512507431e-01    4.927602822377562426e-04    -1.073392308261486433e-01    2.822474926449608057e-04    9.081879100525426419e-07    -9.126042819411372855e-05    2.982205867182784816e-04
6.506986027944112258e-10    9.941689245972773481e-01    4.955929203760221346e-04    -1.079992379536003633e-01    2.821572533195431331e-04    9.438280548046902832e-07    -9.166779283391190026e-05    2.970247455810707941e-04
6.546906187624751567e-10    9.940971190594596330e-01    4.984239366856741283e-04    -1.086591981325147893e-01    2.820711977305128478e-04    9.803040008092165935e-07    -9.210556429650326932e-05    2.958288558310877346e-04
6.586826347305389842e-10    9.940248753873364151e-01    5.012530709721168621e-04    -1.093191110490092238e-01    2.819936785716006247e-04    1.017451364805190545e-06    -9.257465263425425448e-05    2.946329581875184998e-04
6.626746506986029151e-10    9.939521936259088086e-01    5.040802677085639335e-04    -1.099789763985833529e-01    2.819268582644099516e-04    1.055115767329775746e-06    -9.307578309322675112e-05    2.934370718043526277e-04
6.666666666666667427e-10    9.938790738078437936e-01    5.069055520595963735e-04    -1.106387938901954443e-01    2.818705051192025787e-04    1.093133472485816849e-06    -9.360948428775314690e-05    2.922411924881960056e-04
6.706586826347306736e-10    9.938055159521360649e-01    5.097289018180965270e-04    -1.112985632459268515e-01    2.818222865363024837e-04    1.131316680726805325e-06    -9.417607027238277591e-05    2.910452947130974348e-04
6.746506986027945011e-10    9.937315200704612828e-01    5.125501388131782545e-04    -1.119582841975221427e-01    2.817784442689459570e-04    1.169446978215071753e-06    -9.477562125557412480e-05    2.898493385562007159e-04
6.786427145708583286e-10    9.936570861765485763e-01    5.153688610369692525e-04    -1.126179564805525474e-01    2.817346661080040514e-04    1.207275442179784574e-06    -9.540796879419971891e-05    2.886532786033557609e-04
6.826347305389222595e-10    9.935822142892629660e-01    5.181844231682985634e-04    -1.132775798291774938e-01    2.816869827621520527e-04    1.244527806543975964e-06    -9.607268683792844855e-05    2.874570740949929136e-04
6.866267465069860870e-10    9.935069044343427525e-01    5.209959701139234463e-04    -1.139371539702984937e-01    2.816325131958765044e-04    1.280914479200781108e-06    -9.676908932004755506e-05    2.862606970050746288e-04
6.906187624750500179e-10    9.934311566457992848e-01    5.238025104631314783e-04    -1.145966786188417769e-01    2.815699148925116446e-04    1.316143552353036343e-06    -9.749623606055111437e-05    2.850641362507587429e-04
6.946107784431138454e-10    9.933549709609665879e-01    5.266030121060271720e-04    -1.152561534751829486e-01    2.814994895546890467e-04    1.349933691708035807e-06    -9.825294523450601699e-05    2.838673991716217392e-04
6.986027944111777763e-10    9.932783474182325101e-01    5.293965028646518403e-04    -1.159155782251650030e-01    2.814229667417958588e-04    1.382025512438750222e-06    -9.903781186415798064e-05    2.826705089145714568e-04
7.025948103792416039e-10    9.932012860568399937e-01    5.321821531925957291e-04    -1.165749525428023958e-01    2.813430180431585807e-04    1.412189289613991747e-06    -9.984923089550372475e-05    2.814734989621561724e-04
7.065868263473054314e-10    9.931237869148900055e-01    5.349593288637317099e-04    -1.172342760926305960e-01    2.812626475462854780e-04    1.440227414931880995e-06    -1.006854206673122660e-04    2.802764070970098953e-04
7.105788423153693623e-10    9.930458500311657444e-01    5.377276070856629869e-04    -1.178935485333583028e-01    2.811845768360137117e-04    1.465972305107885145e-06    -1.015444447707168000e-04    2.790792691572001652e-04
7.145708582834331898e-10    9.929674754469591802e-01    5.404867570399857820e-04    -1.185527695213575983e-01    2.811107390974349439e-04    1.489279416027528734e-06    -1.024242299449371085e-04    2.778821131933527150e-04
7.185628742514971207e-10    9.928886632043195659e-01    5.432366895107550251e-04    -1.192119387132333924e-01    2.810419800204346993e-04    1.510018505090230444e-06    -1.033225784225155709e-04    2.766849557851177948e-04
7.225548902195609482e-10    9.928094133446808689e-01    5.459773916929117283e-04    -1.198710557651135045e-01    2.809780053104961079e-04    1.528068548107189556e-06    -1.042371744396928591e-04    2.754878018512375761e-04
7.265469061876248791e-10    9.927297259118511574e-01    5.487088639777288430e-04    -1.205301203304786489e-01    2.809175515967703152e-04    1.543318227014703915e-06    -1.051655895344810878e-04    2.742906460589465256e-04
7.305389221556887066e-10    9.926496009528023023e-01    5.514310674029254851e-04    -1.211891320587556720e-01    2.808587168830953534e-04    1.555670571935384055e-06    -1.061052903915400664e-04    2.730934763915365392e-04
7.345309381237525342e-10    9.925690385129074533e-01    5.541438933380055630e-04    -1.218480905947785242e-01    2.807993940271059528e-04    1.565050671091082036e-06    -1.070536507577846477e-04    2.718962794151666093e-04
7.385229540918164651e-10    9.924880386351376815e-01    5.568471620707427482e-04    -1.225069955788091886e-01    2.807377085271274097e-04    1.571416679160465887e-06    -1.080079699323095564e-04    2.706990448284828901e-04
7.425149700598802926e-10    9.924066013630148397e-01    5.595406450695291235e-04    -1.231658466488091130e-01    2.806723648782105305e-04    1.574769799100679578e-06    -1.089654996881933948e-04    2.695017690559838876e-04
7.465069860279442235e-10    9.923247267450449050e-01    5.622241042266653329e-04    -1.238246434454537970e-01    2.806028329841699976e-04    1.575157490678990853e-06    -1.099234790315320632e-04    2.683044564905198346e-04
7.504990019960080510e-10    9.922424148306852043e-01    5.648973360938539965e-04    -1.244833856181322695e-01    2.805293654657042596e-04    1.572666544455433069e-06    -1.108791700074880882e-04    2.671071199627180251e-04
7.544910179640719819e-10    9.921596656645114143e-01    5.675602158491037212e-04    -1.251420728287012951e-01    2.804528762711063937e-04    1.567409232285448460e-06    -1.118298881644670510e-04    2.659097791816559283e-04
7.584830339321358094e-10    9.920764792857545977e-01    5.702127303605342666e-04    -1.258007047524051236e-01    2.803747008606387401e-04    1.559506846919111124e-06    -1.127730253477553474e-04    2.647124575553860045e-04
7.624750499001997403e-10    9.919928557285008219e-01    5.728549938118957614e-04    -1.264592810763154884e-01    2.802962923595838361e-04    1.549072875380673852e-06    -1.137060640648715568e-04    2.635151784150463819e-04
7.664670658682635678e-10    9.919087950225957684e-01    5.754872451233630825e-04    -1.271178014959589986e-01    2.802189346700943522e-04    1.536200676597730103e-06    -1.146265828025906349e-04    2.623179621519409945e-04
7.704590818363273954e-10    9.918242971982560441e-01    5.781098305244545925e-04    -1.277762657093988730e-01    2.801435077995041646e-04    1.520958747845098208e-06    -1.155322555059281735e-04    2.611208235037161670e-04
7.744510978043913263e-10    9.917393622866257363e-01    5.807231735156981236e-04    -1.284346734093860798e-01    2.800703602442981442e-04    1.503394979413036744e-06    -1.164208483879359938e-04    2.599237710892971886e-04
7.784431137724551538e-10    9.916539903215189078e-01    5.833277426962892552e-04    -1.290930242752962587e-01    2.799993025254827604e-04    1.483551024000222428e-06    -1.172902183065282469e-04    2.587268085942652507e-04
7.824351297405190847e-10    9.915681813424724877e-01    5.859240234306339890e-04    -1.297513179684184614e-01    2.799297017926126257e-04    1.461483572984464700e-06    -1.181383186328534458e-04    2.575299361299379381e-04
7.864271457085829122e-10    9.914819353966998206e-01    5.885124966840809277e-04    -1.304095541312996764e-01    2.798606491089329390e-04    1.437287961141559365e-06    -1.189632147300396771e-04    2.563331521004219116e-04
7.904191616766468431e-10    9.913952525390965498e-01    5.910936297118241350e-04    -1.310677323916505932e-01    2.797911652825924543e-04    1.411118342694209536e-06    -1.197631097068096209e-04    2.551364549201666325e-04
7.944111776447106706e-10    9.913081328334825137e-01    5.936678778093950302e-04    -1.317258523693911054e-01    2.797203970684668229e-04    1.383199381300455850e-06    -1.205363788387563172e-04    2.539398444179188983e-04
7.984031936127746015e-10    9.912205763517155654e-01    5.962356948912569217e-04    -1.323839136877148215e-01    2.796477546643299432e-04    1.353824056832697634e-06    -1.212816073607900723e-04    2.527433215226581502e-04
8.023952095808384291e-10    9.911325831649525631e-01    5.987975438736809885e-04    -1.330419159861644107e-01    2.795729864786485096e-04    1.323337122405188248e-06    -1.219976234006017610e-04    2.515468891972080052e-04
8.063872255489022566e-10    9.910441533349162446e-01    6.013539097241200372e-04    -1.336998589300848750e-01    2.794961895767500318e-04    1.292109436061297670e-06    -1.226835195183805492e-04    2.503505527484350089e-04
8.103792415169661875e-10    9.909552869096678318e-01    6.039053086700425007e-04    -1.343577422155994572e-01    2.794177538812236267e-04    1.260508886030801809e-06    -1.233386615439312250e-04    2.491543188472065246e-04
8.143712574850300150e-10    9.908659839237923261e-01    6.064522911948108316e-04    -1.350155655701089086e-01    2.793382535917065135e-04    1.228873166787579561e-06    -1.239626843073968838e-04    2.479581938902182254e-04
8.183632734530939459e-10    9.907762443985075329e-01    6.089954373894091756e-04    -1.356733287471376670e-01    2.792583144160863760e-04    1.197488164606014402e-06    -1.245554756262388766e-04    2.467621825278089277e-04
8.223552894211577734e-10    9.906860683419252966e-01    6.115353479426820097e-04    -1.363310315170689069e-01    2.791785046461383972e-04    1.166577437333634818e-06    -1.251171506386586937e-04    2.455662874390148235e-04
8.263473053892217043e-10    9.905954557583481757e-01    6.140726354392721763e-04    -1.369886736545037620e-01    2.790992499355019743e-04    1.136305496712740170e-06    -1.256480242613038090e-04    2.443705086399686243e-04
8.303393213572855318e-10    9.905044066590048546e-01    6.166079116074144745e-04    -1.376462549271980640e-01    2.790207727665189015e-04    1.106791881627935614e-06    -1.261485886699734702e-04    2.431748435758193324e-04
8.343313373253493593e-10    9.904129210676433370e-01    6.191417748613377726e-04    -1.383037750857458170e-01    2.789430747806364652e-04    1.078131930091234653e-06    -1.266194976481784592e-04    2.419792881684397620e-04
8.383233532934132903e-10    9.903209990232280102e-01    6.216748014099702981e-04    -1.389612338598132657e-01    2.788659599526752326e-04    1.050420510099740038e-06    -1.270615596039924669e-04    2.407838371910754724e-04
8.423153692614771178e-10    9.902286405773111921e-01    6.242075381490919074e-04    -1.396186309565646821e-01    2.787890866769804159e-04    1.023774084354398856e-06    -1.274757395566553857e-04    2.395884850957637668e-04
8.463073852295410487e-10    9.901358457891585862e-01    6.267405012039986394e-04    -1.402759660641343664e-01    2.787120480570921301e-04    9.983476225064896961e-07    -1.278631682256258179e-04    2.383932263463405346e-04
8.502994011976048762e-10    9.900426147225561690e-01    6.292741763331950950e-04    -1.409332388606431841e-01    2.786344497715263812e-04    9.743433173040617896e-07    -1.282251566824461105e-04    2.371980554877874483e-04
8.542914171656688071e-10    9.899489474424595370e-01    6.318090203402811035e-04    -1.415904490263679982e-01    2.785559731029193620e-04    9.520071889106962378e-07    -1.285632116263634556e-04    2.360029668195820973e-04
8.582834331337326346e-10    9.898548440097959533e-01    6.343454594930552845e-04    -1.422475962563801433e-01    2.784764183196458448e-04    9.316133594624961598e-07    -1.288790457598158149e-04    2.348079547290283283e-04
8.622754491017964621e-10    9.897603044767863123e-01    6.368838890524445998e-04    -1.429046802692128804e-01    2.783957284866126337e-04    9.134394970653609076e-07    -1.291745776026607354e-04    2.336130137096567290e-04
8.662674650698603930e-10    9.896653288859412756e-01    6.394246713181216254e-04    -1.435617008119739746e-01    2.783139818434147072e-04    8.977381110020964799e-07    -1.294519186583609075e-04    2.324181374388944901e-04
8.702594810379242206e-10    9.895699172678369404e-01    6.419681296896772140e-04    -1.442186576603386172e-01    2.782313605213014920e-04    8.847093305967897062e-07    -1.297133465448184182e-04    2.312233184825210005e-04
8.742514970059881515e-10    9.894740696410978531e-01    6.445145439464835613e-04    -1.448755506123582670e-01    2.781481134880084676e-04    8.744824171235103332e-07    -1.299612659684417943e-04    2.300285485078849867e-04
8.782435129740519790e-10    9.893777860177818129e-01    6.470641478939244667e-04    -1.455323794779610491e-01    2.780645113675620774e-04    8.671106293322801649e-07    -1.301981643982161123e-04    2.288338184356995385e-04
8.822355289421159099e-10    9.892810664105273766e-01    6.496171281018472835e-04    -1.461891440674026044e-01    2.779807979958496210e-04    8.625786972478146529e-07    -1.304265695006037674e-04    2.276391189171951491e-04
8.862275449101797374e-10    9.891839108374516076e-01    6.521736231513759101e-04    -1.468458441811279491e-01    2.778971448991833493e-04    8.608201915191983274e-07    -1.306490136954876851e-04    2.264444406527588724e-04
8.902195608782436683e-10    9.890863193211438809e-01    6.547337235680597512e-04    -1.475024796021922047e-01    2.778136318424949554e-04    8.617412715017057051e-07    -1.308680071454648242e-04    2.252497755566534963e-04
8.942115768463074958e-10    9.889882918900778641e-01    6.572974761176051317e-04    -1.481590500919791054e-01    2.777302526888348212e-04    8.652477527658014224e-07    -1.310860225857872832e-04    2.240551166726574518e-04
8.982035928143713233e-10    9.888898285823904954e-01    6.598648871048220241e-04    -1.488155553914299600e-01    2.776469230152166039e-04    8.712680823459789418e-07    -1.313054939795436752e-04    2.228604572617269000e-04
9.021956087824352542e-10    9.887909294443595343e-01    6.624359238848451020e-04    -1.494719952277023811e-01    2.775634981219336057e-04    8.797650776005865720e-07    -1.315288245132617616e-04    2.216657900829331726e-04
9.061876247504990818e-10    9.886915945271871342e-01    6.650105146250866357e-04    -1.501283693222126014e-01    2.774798057099265832e-04    8.907349218135379224e-07    -1.317583963018858063e-04    2.204711074542150108e-04
9.101796407185630127e-10    9.885918238842490435e-01    6.675885474671322756e-04    -1.507846773999953482e-01    2.773956751107327216e-04    9.041936317889795737e-07    -1.319965759378341551e-04    2.192764010274131467e-04
9.141716566866268402e-10    9.884916175670215299e-01    6.701698675029201663e-04    -1.514409191981641867e-01    2.773109681552136723e-04    9.201542666786340167e-07    -1.322457106441187109e-04    2.180816622228405708e-04
9.181636726546907711e-10    9.883909756240976119e-01    6.727542729222227074e-04    -1.520970944691647508e-01    2.772255960505513937e-04    9.386007976387798715e-07    -1.325081125173032130e-04    2.168868821911089926e-04
9.221556886227545986e-10    9.882898980993587434e-01    6.753415113068926426e-04    -1.527532029820639625e-01    2.771395238667423888e-04    9.594648493720305857e-07    -1.327860301556425490e-04    2.156920513958057099e-04
9.261477045908185295e-10    9.881883850297206173e-01    6.779312758213001510e-04    -1.534092445174015384e-01    2.770527660461870583e-04    9.826113197741925632e-07    -1.330816098520472615e-04    2.144971601803031744e-04
9.301397205588823570e-10    9.880864364434321923e-01    6.805232070988247867e-04    -1.540652188582713744e-01    2.769653848679274602e-04    1.007837514643817288e-06    -1.333968522792002931e-04    2.133021999837846441e-04
9.341317365269461845e-10    9.879840523638564465e-01    6.831169019043197791e-04    -1.547211257806130613e-01    2.768774826784621123e-04    1.034886855234764391e-06    -1.337335736188725638e-04    2.121071636920267647e-04
9.381237524950100121e-10    9.878812328152354327e-01    6.857119226200083682e-04    -1.553769650463680263e-01    2.767891816058139329e-04    1.063472629380007978e-06    -1.340933779814336467e-04    2.109120459431334149e-04
9.421157684630740464e-10    9.877779778267361532e-01    6.883078079290450447e-04    -1.560327363989512661e-01    2.767006047517972544e-04    1.093305674089459403e-06    -1.344776440145147110e-04    2.097168436115019535e-04
9.461077844311378739e-10    9.876742874361483793e-01    6.909040842914673580e-04    -1.566884395628467819e-01    2.766118559602445898e-04    1.124119364169545826e-06    -1.348875258962042541e-04    2.085215556618589779e-04
9.500998003992017014e-10    9.875701616907486269e-01    6.935002747513993636e-04    -1.573440742476918675e-01    2.765230008695914897e-04    1.155685583509665984e-06    -1.353239662136396064e-04    2.073261821798229310e-04
9.540918163672655289e-10    9.874656006449946677e-01    6.960959030356046089e-04    -1.579996401550997631e-01    2.764340502267426222e-04    1.187818610793408183e-06    -1.357877144742901214e-04    2.061307232077922433e-04
9.580838323353293564e-10    9.873606043531821808e-01    6.986904922162219577e-04    -1.586551369860562388e-01    2.763449575394292938e-04    1.220367392133864324e-06    -1.362793440168911737e-04    2.049351781212102206e-04
9.620758483033933907e-10    9.872551728644965996e-01    7.012835615181737831e-04    -1.593105644466691062e-01    2.762556387156763675e-04    1.253201335356266290e-06    -1.367992625726068890e-04    2.037395459185370830e-04
9.660678642714572182e-10    9.871493062243850147e-01    7.038746231564766732e-04    -1.599659222519658197e-01    2.761659896440215537e-04    1.286192561195249860e-06    -1.373477167274243836e-04    2.025438245538057833e-04
9.700598802395210457e-10    9.870430044751322685e-01    7.064631767243219731e-04    -1.606212101275182602e-01    2.760759024352941104e-04    1.319196685459022559e-06    -1.379247891413975082e-04    2.013480111631124917e-04
9.740518962075848733e-10    9.869362676550239577e-01    7.090487062053075487e-04    -1.612764278069603874e-01    2.759852897538777054e-04    1.352037126435327216e-06    -1.385303868068998140e-04    2.001521030104676051e-04
9.780439121756489076e-10    9.868290958005165869e-01    7.116306814537066028e-04    -1.619315750267859011e-01    2.758941058288249225e-04    1.384497505955640986e-06    -1.391642238917313514e-04    1.989560979827201335e-04
9.820359281437127351e-10    9.867214889492250673e-01    7.142085633606287936e-04    -1.625866515184759553e-01    2.758023564027520507e-04    1.416323675762673663e-06    -1.398258036853193553e-04    1.977599956535469020e-04
9.860279441117765626e-10    9.866134471439810261e-01    7.167818137830510306e-04    -1.632416570013272838e-01    2.757100969753264520e-04    1.447235327241968749e-06    -1.405144049664144097e-04    1.965637979759671185e-04
9.900199600798403901e-10    9.865049704359540872e-01    7.193499073810550454e-04    -1.638965911774440398e-01    2.756174143039700109e-04    1.476943884767930601e-06    -1.412290768972051960e-04    1.953675092749431277e-04
9.940119760479042176e-10    9.863960588843108113e-01    7.219123440469967391e-04    -1.645514537297332602e-01    2.755244022061547476e-04    1.505172661793771557e-06    -1.419686436964795483e-04    1.941711355915986398e-04
9.980039920159682519e-10    9.862867125531858958e-01    7.244686586773523831e-04    -1.652062443230694622e-01    2.754311401179293842e-04    1.531675649991692153e-06    -1.427317188744744601e-04    1.929746844102052936e-04


==> data/Applied_Field/7em4_zeeman.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    9.999997840448795472e-01    4.628512003935370277e-06    -9.294079165066681256e-04    3.613283189809785874e-05    7.371922645421962213e-09    -9.963980060580017407e-09    1.358746728011838573e-02
7.984031936127745498e-12    9.999987042712510377e-01    9.188097750087733824e-06    -1.858811860888893953e-03    1.184179380531488312e-04    1.990108207289301541e-08    -5.094850181189972615e-08    1.180361518451283377e-02
1.197604790419161825e-11    9.999967606830567624e-01    1.373969881045526036e-05    -2.788212281071114282e-03    2.306619964828964756e-04    4.159531970318826566e-08    -1.245260537578983664e-07    1.050628879962598079e-02
1.596806387225549100e-11    9.999939532878555637e-01    1.839159684368544013e-05    -3.717602330253179811e-03    3.455106498671169243e-04    7.939523562097235666e-08    -2.253903730354515433e-07    9.438579932393800082e-03
1.996007984031936375e-11    9.999902820808727055e-01    2.323244111522943737e-05    -4.646980564455039341e-03    4.362380441216146530e-04    1.335751989692192832e-07    -3.545893025885387775e-07    8.518240546570798877e-03
2.395209580838323650e-11    9.999857470577105945e-01    2.830498252399685303e-05    -5.576351642510584891e-03    4.870019123273832719e-04    1.973912524142630470e-07    -5.193022741895358393e-07    7.707342339978145301e-03
2.794411177644710924e-11    9.999803482419410416e-01    3.358323249601336777e-05    -6.505720340657888609e-03    4.936344154972092946e-04    2.626648473495560489e-07    -7.261116862899271585e-07    6.984846606267007367e-03
3.193612774451098199e-11    9.999740856660308541e-01    3.896003972581335714e-05    -7.435088701690081327e-03    4.602634612108649445e-04    3.232409681975298755e-07    -9.777404294567053289e-07    6.337360160112446086e-03
3.592814371257485474e-11    9.999669593415957403e-01    4.427536522351555953e-05    -8.364457720241379179e-03    3.970176750429389159e-04    3.747845199400650172e-07    -1.274549031644269903e-06    5.755324424756635276e-03
3.992015968063872749e-11    9.999589692501257288e-01    4.936997770761473975e-05    -9.293828352383888200e-03    3.185109069844663568e-04    4.140697624678861091e-07    -1.616482145447380388e-06    5.231286947897153920e-03
4.391217564870260024e-11    9.999501153569868572e-01    5.413134385818633716e-05    -1.022320030939356979e-02    2.413420437360615331e-04    4.394053138549292333e-07    -2.003402075065780753e-06    4.759073469959454114e-03
4.790419161676647299e-11    9.999403976432529317e-01    5.851925857459235432e-05    -1.115257092109713313e-02    1.805931076615047354e-04    4.515252420223021849e-07    -2.434813417124805047e-06    4.333372667225663874e-03
5.189620758483034574e-11    9.999298161222125447e-01    6.257517375705873893e-05    -1.208193546782382506e-02    1.466491167999717650e-04    4.539607626106815137e-07    -2.910021184057472312e-06    3.949514425987975252e-03
5.588822355289421849e-11    9.999183708410139815e-01    6.641730881403734165e-05    -1.301128840335656622e-02    1.434711345645405499e-04    4.526393061738248514e-07    -3.428568709176134550e-06    3.603340055471852821e-03
5.988023952095808478e-11    9.999060618633534014e-01    7.021895892808027652e-05    -1.394062454171425200e-02    1.685560768520853140e-04    4.549318873508881900e-07    -3.990483240149206901e-06    3.291118624900632103e-03
6.387225548902196399e-11    9.998928892454844730e-01    7.417110231577814250e-05    -1.486993992984596280e-02    2.141910165464152758e-04    4.683638254969723866e-07    -4.596342398925792823e-06    3.009489011717128744e-03
6.786427145708584320e-11    9.998788530185009904e-01    7.843817872841731670e-05    -1.579923246629232753e-02    2.694880966916817530e-04    4.991408116115010750e-07    -5.247471848250644352e-06    2.755417818275492960e-03
7.185628742514970949e-11    9.998639531775525002e-01    8.311957067040707647e-05    -1.672850222675070775e-02    3.227648547263847366e-04    5.507610856676377829e-07    -5.946346968515992406e-06    2.526167120796566062e-03
7.584830339321357577e-11    9.998481896919498846e-01    8.822677486568576732e-05    -1.765775134633371102e-02    3.638596637084069870e-04    6.231119165575056917e-07    -6.696905168528957993e-06    2.319268281123757717e-03
7.984031936127745498e-11    9.998315625271345652e-01    9.368078423608739021e-05    -1.858698342513248267e-02    3.859645443977849149e-04    7.123567217446010126e-07    -7.504410764824697715e-06    2.132498971259795713e-03
8.383233532934133420e-11    9.998140716337808875e-01    9.932916049544874247e-05    -1.951620261791299493e-02    3.866389138812003365e-04    8.116415637432431274e-07    -8.374754599819333282e-06    1.963862337459374927e-03
8.782435129740520048e-11    9.997957169705221636e-01    1.049785494362958955e-04    -2.044541264008510953e-02    3.678612943742206719e-04    9.123881771665745718e-07    -9.313367031592466511e-06    1.811567299383795571e-03
9.181636726546906677e-11    9.997764985195272125e-01    1.104355806513591568e-04    -2.137461589673076562e-02    3.352032682999779470e-04    1.005835074858912727e-06    -1.032406015879804275e-05    1.674008842017725342e-03
9.580838323353294598e-11    9.997564162802730081e-01    1.155473459706172367e-04    -2.230381287457348580e-02    2.963851274388976803e-04    1.084515092211015875e-06    -1.140808979718162613e-05    1.549748530134134605e-03
9.980039920159682519e-11    9.997354702647418545e-01    1.202326396563806215e-04    -2.323300189816351891e-02    2.595615629462942934e-04    1.143436833544802513e-06    -1.256362540059573108e-05    1.437495336168987184e-03
1.037924151696606915e-10    9.997136605166407897e-01    1.244972933944736440e-04    -2.416217930899702132e-02    2.316950053699906630e-04    1.180803616937658670e-06    -1.378571061424498116e-05    1.336086833000261001e-03
1.077844311377245578e-10    9.996909871214788579e-01    1.284306819358738605e-04    -2.509134003691170997e-02    2.173201775055435343e-04    1.198173672129975532e-06    -1.506670171578708807e-05    1.244471995583987462e-03
1.117764471057884370e-10    9.996674501919299294e-01    1.321847682626321480e-04    -2.602047845713412882e-02    2.179006774677787455e-04    1.200049713782388207e-06    -1.639709775698286654e-05    1.161696667358976280e-03
1.157684630738523162e-10    9.996430498441395418e-01    1.359407508410213591e-04    -2.694958933325407313e-02    2.318459352844667637e-04    1.192977970725104011e-06    -1.776662113390278780e-05    1.086891969382801013e-03
1.197604790419161696e-10    9.996177861708529511e-01    1.398707609331147506e-04    -2.787866864797289984e-02    2.551213802328740755e-04    1.184322170501744403e-06    -1.916537238202409163e-05    1.019265621388135493e-03
1.237524950099800488e-10    9.995916592215280394e-01    1.441027977110649117e-04    -2.880771415630176482e-02    2.822745744747167133e-04    1.180936815274558344e-06    -2.058487372257368633e-05    9.580960089997362554e-04
1.277445109780439280e-10    9.995646689979632571e-01    1.486960738378398958e-04    -2.973672557685851786e-02    3.076360330684794532e-04    1.187977131093504863e-06    -2.201883361105174360e-05    9.027285107971417741e-04
1.317365269461078072e-10    9.995368154617916279e-01    1.536314882450167025e-04    -3.066570440750625987e-02    3.264436343936424813e-04    1.208055263418458153e-06    -2.346350449979179477e-05    8.525728933183962608e-04
1.357285429141716864e-10    9.995080985548259189e-01    1.588185758833667060e-04    -3.159465341960059070e-02    3.356795331820730597e-04    1.240883320588765512e-06    -2.491757147140116798e-05    8.071006697117339259e-04
1.397205588822355398e-10    9.994785182126223466e-01    1.641167887117528758e-04    -3.252357593776201983e-02    3.344853006434390518e-04    1.283446100901542491e-06    -2.638159254320140211e-05    7.658417139216537432e-04
1.437125748502994190e-10    9.994480743768843212e-01    1.693660832179379433e-04    -3.345247504474140737e-02    3.241161567625307433e-04    1.330644326916353996e-06    -2.785709866068494925e-05    7.283799349436929135e-04
1.477045908183632982e-10    9.994167670181459684e-01    1.744200954870305821e-04    -3.438135286108154332e-02    3.074884655717593888e-04    1.376265878668600750e-06    -2.934552711601982330e-05    6.943476820550488308e-04
1.516966067864271515e-10    9.993845961268436051e-01    1.791749861816089933e-04    -3.531021002918629387e-02    2.884486333980115715e-04    1.414094558766628023e-06    -3.084718796601868364e-05    6.634194068493486432e-04
1.556886227544910308e-10    9.993515617217484381e-01    1.835882724343637965e-04    -3.623904549627103566e-02    2.709331386211088436e-04    1.438956893077071655e-06    -3.236045234505576933e-05    6.353048695515923529e-04
1.596806387225549100e-10    9.993176638681455781e-01    1.876843057310974218e-04    -3.716785662745188124e-02    2.581937714629399029e-04    1.447529785970060731e-06    -3.388130590932109121e-05    6.097422918046854811e-04
1.636726546906187892e-10    9.992829026702237938e-01    1.915459638469968679e-04    -3.809663961487633199e-02    2.522324669254082433e-04    1.438785552781719712e-06    -3.540333393899653807e-05    5.864924242757054785e-04
1.676646706586826684e-10    9.992472782526349295e-01    1.952949761655128067e-04    -3.902539008692634814e-02    2.535350211510239570e-04    1.414025709288393029e-06    -3.691812494517442015e-05    5.653340035371040052e-04
1.716566866267465218e-10    9.992107907455088922e-01    1.990654842212523747e-04    -3.995410378715635868e-02    2.611260363408037183e-04    1.376526598580557652e-06    -3.841601017525865216e-05    5.460608877518983734e-04
1.756487025948104010e-10    9.991734402742905585e-01    2.029765587526014545e-04    -4.088277718529127747e-02    2.729026802335789343e-04    1.330881195233764693e-06    -3.988700305518395357e-05    5.284810260872464284e-04
1.796407185628742802e-10    9.991352269425474164e-01    2.071092961265627770e-04    -4.181140791436062376e-02    2.861548945531535012e-04    1.282168047518767878e-06    -4.132177427640607178e-05    5.124167355466004289e-04
1.836327345309381335e-10    9.990961508142144343e-01    2.114928630409412846e-04    -4.273999496773336210e-02    2.981524849438288959e-04    1.235100810371908677e-06    -4.271249867746994397e-05    4.977056702232054725e-04
1.876247504990020127e-10    9.990562119069604785e-01    2.161017894349883100e-04    -4.366853863445693124e-02    3.066782753307469240e-04    1.193304629004537378e-06    -4.405344311215067743e-05    4.842019795110464589e-04
1.916167664670658920e-10    9.990154101965377231e-01    2.208643940656964744e-04    -4.459704020716007827e-02    3.104089116467934561e-04    1.158831616885150429e-06    -4.534121576895955546e-05    4.717771464459946467e-04
1.956087824351297712e-10    9.989737456348710687e-01    2.256799860485289935e-04    -4.552550152717745047e-02    3.090842180868052310e-04    1.131978566888365920e-06    -4.657465810112749218e-05    4.603200034800820645e-04
1.996007984031936504e-10    9.989312181636548216e-01    2.304408510104795295e-04    -4.645392446368837996e-02    3.034530258190723268e-04    1.111413877296727612e-06    -4.775442038517095948e-05    4.497357140789095447e-04
2.035928143712575037e-10    9.988878277289150454e-01    2.350543169901699015e-04    -4.738231042074819016e-02    2.950280455215015208e-04    1.094567466057075627e-06    -4.888231381651363198e-05    4.399437633861033939e-04
2.075848303393213830e-10    9.988435742945291906e-01    2.394604648134326854e-04    -4.831065996202756757e-02    2.857162895383998070e-04    1.078196886210710073e-06    -4.996056650053520528e-05    4.308751710047217733e-04
2.115768463073852622e-10    9.987984578541521108e-01    2.436421985664471079e-04    -4.923897261618839782e-02    2.774092304118579416e-04    1.059020904015646353e-06    -5.099111766703185290e-05    4.224693177620601238e-04
2.155688622754491155e-10    9.987524784536291333e-01    2.476261405247037208e-04    -5.016724688903456686e-02    2.716163474529798222e-04    1.034308503518539619e-06    -5.197506952584251075e-05    4.146708425555922567e-04
2.195608782435129947e-10    9.987056361881949673e-01    2.514747482845980874e-04    -5.109548046467213278e-02    2.692090753291546609e-04    1.002327427998695030e-06    -5.291237846035035011e-05    4.074272019981428497e-04
2.235528942115768740e-10    9.986579311823953198e-01    2.552718016584841184e-04    -5.202367054136668167e-02    2.703141713159540587e-04    9.625902020083465936e-07    -5.380181962819446614e-05    4.006871314943376023e-04
2.275449101796407532e-10    9.986093635832117288e-01    2.591045856563207127e-04    -5.295181423043718999e-02    2.743624335769445297e-04    9.158746997720685268e-07    -5.464121608516395699e-05    3.944001512474222385e-04
2.315369261477046324e-10    9.985599335383372743e-01    2.630465384579200316e-04    -5.387990893714850182e-02    2.802680052557171607e-04    8.640351325871268926e-07    -5.542787141685263404e-05    3.885169699593948585e-04
2.355289421157685116e-10    9.985096411716422038e-01    2.671437989450957504e-04    -5.480795265705450114e-02    2.866905393430918699e-04    8.096547169350070681e-07    -5.615911729064163141e-05    3.829905080276202337e-04
2.395209580838323391e-10    9.984584865664187792e-01    2.714080790545305008e-04    -5.573594414089964172e-02    2.923210594855207931e-04    7.556120841088447035e-07    -5.683287634416975118e-05    3.777772610303448391e-04
2.435129740518962183e-10    9.984064697693377788e-01    2.758168607441637324e-04    -5.666388291095789120e-02    2.961335282047739383e-04    7.046384222592514091e-07    -5.744814865057030372e-05    3.728386770804462450e-04
2.475049900199600975e-10    9.983535907937648446e-01    2.803203730449122075e-04    -5.759176913697983125e-02    2.975565658047209824e-04    6.589376231174840551e-07    -5.800534388087329863e-05    3.681421553049312009e-04
2.514970059880239767e-10    9.982998496234796182e-01    2.848535009984560508e-04    -5.851960340993772602e-02    2.965398073909945712e-04    6.199250283624422579e-07    -5.850641235357916436e-05    3.636614228050807007e-04
2.554890219560878559e-10    9.982452462228647017e-01    2.893499208655570909e-04    -5.944738645994896570e-02    2.935123723885436171e-04    5.881162174096020416e-07    -5.895476725954602962e-05    3.593762017828020655e-04
2.594810379241517352e-10    9.981897805555123293e-01    2.937554913315180961e-04    -6.037511887431114277e-02    2.892521314935733961e-04    5.631689567495466592e-07    -5.935502626978137050e-05    3.552711954343071863e-04
2.634730538922156144e-10    9.981334526025926746e-01    2.980382924619407684e-04    -6.130280086666073380e-02    2.847000040749544394e-04    5.440573723038366064e-07    -5.971262816480019873e-05    3.513345930519198228e-04
2.674650698602794936e-10    9.980762623711203485e-01    3.021935436645377306e-04    -6.223043213784330147e-02    2.807608220611451915e-04    5.293363702937647521e-07    -6.003339404529246153e-05    3.475563993732471509e-04
2.714570858283433728e-10    9.980182098941658975e-01    3.062427856479316667e-04    -6.315801184387652423e-02    2.781308667595348816e-04    5.174444186336449052e-07    -6.032310557143762396e-05    3.439269042030066717e-04
2.754491017964072003e-10    9.979592952326166166e-01    3.102278948026426222e-04    -6.408553866604219107e-02    2.771829624946562450e-04    5.069926147223876767e-07    -6.058716566927215230e-05    3.404355345112890598e-04
2.794411177644710795e-10    9.978995184708154831e-01    3.142014808585825623e-04    -6.501301096204477326e-02    2.779258311457621249e-04    4.969940193910562382e-07    -6.083038647392163020e-05    3.370702624900432883e-04
2.834331337325349587e-10    9.978388797171798830e-01    3.182158292562659789e-04    -6.594042696302680751e-02    2.800382824746559481e-04    4.870023455351622880e-07    -6.105692365175086100e-05    3.338176255993989235e-04
2.874251497005988379e-10    9.977773790979149737e-01    3.223126797483282088e-04    -6.686778497298062618e-02    2.829641718325321678e-04    4.771436634490304255e-07    -6.127034836519529380e-05    3.306632901942540724e-04
2.914171656686627172e-10    9.977150167301591654e-01    3.265158090172039641e-04    -6.779508353492612327e-02    2.860437573354296511e-04    4.680466021564270481e-07    -6.147382233630809694e-05    3.275929174102765206e-04
2.954091816367265964e-10    9.976517927126363761e-01    3.308276899861346972e-04    -6.872232153515248076e-02    2.886522683196792740e-04    4.606966650909769121e-07    -6.167033290332203958e-05    3.245931606521679203e-04
2.994011976047904756e-10    9.975877071217077452e-01    3.352305849782283471e-04    -6.964949823536685514e-02    2.903179892091821293e-04    4.562447753120471210e-07    -6.186294096413138600e-05    3.216525842015253338e-04
3.033932135728543031e-10    9.975227600054290544e-01    3.396915330897282148e-04    -7.057661323245992269e-02    2.907989394247196451e-04    4.558056705853267849e-07    -6.205499145557386194e-05    3.187623063988140304e-04
3.073852295409181823e-10    9.974569513826682110e-01    3.441699614273929569e-04    -7.150366636025515255e-02    2.901073164502344036e-04    4.602815262348755854e-07    -6.225025099362655335e-05    3.159162541938346710e-04
3.113772455089820615e-10    9.973902812551779240e-01    3.486262270595631469e-04    -7.243065756017331991e-02    2.884820876475318176e-04    4.702362980760925946e-07    -6.245295479301569183e-05    3.131109737885935597e-04
3.153692614770459407e-10    9.973227496201985121e-01    3.530293268244767539e-04    -7.335758674324766027e-02    2.863201418112897175e-04    4.858341490575995829e-07    -6.266776180282480348e-05    3.103450388092462466e-04
3.193612774451098199e-10    9.972543564752125445e-01    3.573623135381098206e-04    -7.428445367505039088e-02    2.840835264095155029e-04    5.068457566276448753e-07    -6.289962935311330680e-05    3.076182106060878618e-04
3.233532934131736991e-10    9.971851018257086308e-01    3.616245232588749829e-04    -7.521125789832133757e-02    2.822031558121295509e-04    5.327152974739642816e-07    -6.315363177707161322e-05    3.049305139768737800e-04
3.273453093812375784e-10    9.971149856979912851e-01    3.658304114524999861e-04    -7.613799870618313814e-02    2.809980636076613698e-04    5.626688150190148157e-07    -6.343475763555482788e-05    3.022814110243656404e-04
3.313373253493014576e-10    9.970440081489985173e-01    3.700054804782995275e-04    -7.706467516776088766e-02    2.806243579187203121e-04    5.958400443217853496e-07    -6.374771725747362756e-05    2.996692392842125277e-04
3.353293413173653368e-10    9.969721692653833456e-01    3.741803279283405139e-04    -7.799128618999061346e-02    2.810608898776866438e-04    6.313900544124996738e-07    -6.409678517243063084e-05    2.970909971271035047e-04
3.393213572854291643e-10    9.968994691502445216e-01    3.783841207746851216e-04    -7.891783060612106437e-02    2.821308318685143506e-04    6.686022416150955479e-07    -6.448569109181486847e-05    2.945424691955406148e-04
3.433133732534930435e-10    9.968259079138193091e-01    3.826388347054411913e-04    -7.984430726343395845e-02    2.835514099310206568e-04    7.069419346565254209e-07    -6.491756563468279795e-05    2.920186270342816563e-04
3.473053892215569227e-10    9.967514856602934792e-01    3.869553336595669057e-04    -8.077071509867045362e-02    2.849993442499296962e-04    7.460759801734079170e-07    -6.539494013232033170e-05    2.895142022359344807e-04
3.512974051896208019e-10    9.966762024799732389e-01    3.913319277034526568e-04    -8.169705318633341262e-02    2.861777315736077176e-04    7.858567327780185303e-07    -6.591978862485749181e-05    2.870243074144803006e-04
3.552894211576846811e-10    9.966000584483694080e-01    3.957554980350535948e-04    -8.262332075253650543e-02    2.868711891402733337e-04    8.262773400502488502e-07    -6.649359880711789282e-05    2.845449815359883563e-04
3.592814371257485604e-10    9.965230536162739128e-01    4.002047719829742692e-04    -8.354951715622530029e-02    2.869797228142678355e-04    8.674093199153252707e-07    -6.711745172264301645e-05    2.820735585043826965e-04
3.632734530938124396e-10    9.964451880136689921e-01    4.046549494594874367e-04    -8.447564184420597311e-02    2.865268481004285906e-04    9.093381812822151068e-07    -6.779209666845240827e-05    2.796087961537188356e-04
3.672654690618762671e-10    9.963664616687744058e-01    4.090826594617771352e-04    -8.540169429592510408e-02    2.856428461771152614e-04    9.521072649098281005e-07    -6.851801370610601698e-05    2.771507330734082793e-04
3.712574850299401463e-10    9.962868746182230728e-01    4.134702466252238072e-04    -8.632767396621070233e-02    2.845288937661557410e-04    9.956755741926737025e-07    -6.929545338880756960e-05    2.747003255782177154e-04
3.752495009980040255e-10    9.962064269083739099e-01    4.178085981326659908e-04    -8.725358023805798724e-02    2.834109409001018078e-04    1.039894774819637449e-06    -7.012445131183338569e-05    2.722589599556527774e-04
3.792415169660679047e-10    9.961251185959267840e-01    4.220980753254787473e-04    -8.817941239442353418e-02    2.824933251330918708e-04    1.084507215583886674e-06    -7.100481928294408531e-05    2.698279448468689744e-04
3.832335329341317839e-10    9.960429497516454234e-01    4.263475147425341218e-04    -8.910516961300124494e-02    2.819211411899756451e-04    1.129162298367255863e-06    -7.193612129923496277e-05    2.674080784927962049e-04
3.872255489021956631e-10    9.959599204547184836e-01    4.305716430466300314e-04    -9.003085098278100495e-02    2.817578446544692986e-04    1.173445834531005687e-06    -7.291764019739048182e-05    2.649993727842048469e-04
3.912175648702595423e-10    9.958760307893437247e-01    4.347875474217036259e-04    -9.095645553675028860e-02    2.819809538051906792e-04    1.216915039900245857e-06    -7.394834323974789410e-05    2.626009660304175382e-04
3.952095808383234216e-10    9.957912808441486963e-01    4.390109628475005548e-04    -9.188198229118345328e-02    2.824948930008846061e-04    1.259132290018864874e-06    -7.502685366622376595e-05    2.602112282246636069e-04
3.992015968063873008e-10    9.957056707131876072e-01    4.432531235983530756e-04    -9.280743028464533140e-02    2.831567780083370190e-04    1.299690401521874825e-06    -7.615143188883560430e-05    2.578280237436458150e-04
4.031936127744511283e-10    9.956192004907216120e-01    4.475187545457267831e-04    -9.373279860714597844e-02    2.838088638176255877e-04    1.338227344657476119e-06    -7.731996597583009646e-05    2.554490616276985362e-04
4.071856287425150075e-10    9.955318702616159365e-01    4.518055044842633392e-04    -9.465808641366002529e-02    2.843106971193336881e-04    1.374431013389877700e-06    -7.852996993888068417e-05    2.530722582634168023e-04
4.111776447105788867e-10    9.954436800998338608e-01    4.561048220910916351e-04    -9.558329292004230648e-02    2.845647519363719001e-04    1.408038368576409689e-06    -7.977859095430927172e-05    2.506960421613305384e-04
4.151696606786427659e-10    9.953546300740098163e-01    4.604039844053806323e-04    -9.650841738443874385e-02    2.845311670610055767e-04    1.438832097371770130e-06    -8.106262731608154467e-05    2.483195454156370170e-04
4.191616766467066451e-10    9.952647202500984891e-01    4.646887922314771910e-04    -9.743345908046806281e-02    2.842298279755633744e-04    1.466636881616831333e-06    -8.237855533949811810e-05    2.459426516082035088e-04
4.231536926147705243e-10    9.951739506998547036e-01    4.689463517582657232e-04    -9.835841726964883458e-02    2.837306056362925771e-04    1.491316793881497927e-06    -8.372256724742498503e-05    2.435658948603974285e-04
4.271457085828344036e-10    9.950823214983900433e-01    4.731673864595469588e-04    -9.928329117607329057e-02    2.831348294088955578e-04    1.512772022782086156e-06    -8.509061740161843709e-05    2.411902473192635251e-04
4.311377245508982311e-10    9.949898327197672643e-01    4.773476688776552850e-04    -1.002080799702947111e-01    2.825524988001601261e-04    1.530938915427247499e-06    -8.647847437430197326e-05    2.388168471719277004e-04
4.351297405189621103e-10    9.948964844466052782e-01    4.814883654837757532e-04    -1.011327827657709511e-01    2.820800322809919355e-04    1.545792278922245057e-06    -8.788177988086047379e-05    2.364467168825281046e-04
4.391217564870259895e-10    9.948022767723233573e-01    4.855953098931181807e-04    -1.020573986297756558e-01    2.817828350611130384e-04    1.557343190722639461e-06    -8.929611178465224753e-05    2.340805334503459709e-04
4.431137724550898687e-10    9.947072097963360893e-01    4.896774366844141007e-04    -1.029819266032865471e-01    2.816856233854838558e-04    1.565631222921702988e-06    -9.071704344012520064e-05    2.317184914649241835e-04
4.471057884231537479e-10    9.946112836175091676e-01    4.937447547263542832e-04    -1.039063657239948785e-01    2.817716374740099360e-04    1.570712938598513035e-06    -9.214019382894201421e-05    2.293602744917507127e-04
4.510978043912176271e-10    9.945144983372979919e-01    4.978062923560439392e-04    -1.048307150494600382e-01    2.819899878859209751e-04    1.572649016414322058e-06    -9.356126660769823334e-05    2.270051306946139439e-04
4.550898203592815063e-10    9.944168540578310900e-01    5.018684126531557186e-04    -1.057549736757387449e-01    2.822689040847966798e-04    1.571489937787491542e-06    -9.497607430484720766e-05    2.246520326560859414e-04
4.590818363273453855e-10    9.943183508764215084e-01    5.059338082813347355e-04    -1.066791407459195401e-01    2.825317524641594857e-04    1.567265591884441971e-06    -9.638054707740583327e-05    2.222998777299566356e-04
4.630738522954092648e-10    9.942189888826521438e-01    5.100013098272888771e-04    -1.076032154465910995e-01    2.827124236597088904e-04    1.559982852486881042e-06    -9.777072897899638309e-05    2.199476902369530023e-04
4.670658682634730923e-10    9.941187681590278880e-01    5.140664820075982033e-04    -1.085271969952646132e-01    2.827671625169834980e-04    1.549633593289072172e-06    -9.914276892104652490e-05    2.175947844258824758e-04
4.710578842315370232e-10    9.940176887838751973e-01    5.181228239695429699e-04    -1.094510846197346565e-01    2.826808779469618181e-04    1.536212273757716238e-06    -1.004929132409996677e-04    2.152408608117446179e-04
4.750499001996008507e-10    9.939157508332140400e-01    5.221632875571022292e-04    -1.103748775391119874e-01    2.824672644012533374e-04    1.519738977690282588e-06    -1.018175065107930022e-04    2.128860218372881569e-04
4.790419161676646782e-10    9.938129543872633587e-01    5.261817958282558570e-04    -1.112985749481230774e-01    2.821633194200462826e-04    1.500284289219921443e-06    -1.031130058303662058e-04    2.105307063046833109e-04
4.830339321357286091e-10    9.937092995418187469e-01    5.301744546976893411e-04    -1.122221760061390683e-01    2.818198445264946282e-04    1.477988689234409404e-06    -1.043760123724526767e-04    2.081755632826084415e-04
4.870259481037924366e-10    9.936047864067453217e-01    5.341402474117958087e-04    -1.131456798388970897e-01    2.814901945947338442e-04    1.453069068091968013e-06    -1.056033160695161392e-04    2.058212973579200188e-04
4.910179640718563675e-10    9.934994151023743836e-01    5.380811200578425064e-04    -1.140690855473143472e-01    2.812196391943199564e-04    1.425812114246527959e-06    -1.067919458909121877e-04    2.034685184599450850e-04
4.950099800399201951e-10    9.933931857504715301e-01    5.420014899804804142e-04    -1.149923922223153733e-01    2.810373349860074521e-04    1.396555020874366906e-06    -1.079392201047805095e-04    2.011176233591198349e-04
4.990019960079841260e-10    9.932860984616238564e-01    5.459073177555232720e-04    -1.159155989606143883e-01    2.809522454685975455e-04    1.365659579716057218e-06    -1.090427886561274278e-04    1.987687314740267945e-04
5.029940119760479535e-10    9.931781533366461634e-01    5.498049685006651741e-04    -1.168387048789835542e-01    2.809533937282784606e-04    1.333486275792299053e-06    -1.101006662672063838e-04    1.964216766474599684e-04
5.069860279441118844e-10    9.930693504708225650e-01    5.537000917852003858e-04    -1.177617091270572597e-01    2.810139499603715296e-04    1.300369945154665889e-06    -1.111112546355756328e-04    1.940760567594486527e-04
5.109780439121757119e-10    9.929596899518225994e-01    5.575967412005362151e-04    -1.186846108920019405e-01    2.810980103111361929e-04    1.266599775999595232e-06    -1.120733489571711111e-04    1.917313268194979217e-04
5.149700598802395394e-10    9.928491718578409397e-01    5.614968858481532736e-04    -1.196074093946216527e-01    2.811684928912635997e-04    1.232410268480173477e-06    -1.129861302695004061e-04    1.893869136749983635e-04
5.189620758483034703e-10    9.927377962647471188e-01    5.654003792852666877e-04    -1.205301038781324968e-01    2.811944888513406653e-04    1.197986938315006106e-06    -1.138491480870368013e-04    1.870423266083783931e-04
5.229540918163672978e-10    9.926255632559294328e-01    5.693053446712969135e-04    -1.214526935944202218e-01    2.811566644248109765e-04    1.163482906968832678e-06    -1.146623013182332168e-04    1.846972411553254151e-04
5.269461077844312287e-10    9.925124729239996890e-01    5.732088651349534405e-04    -1.223751777898118287e-01    2.810498836269079300e-04    1.129042397248841409e-06    -1.154258185830710107e-04    1.823515460867743002e-04
5.309381237524950563e-10    9.923985253717150234e-01    5.771078247628849299e-04    -1.232975556928659067e-01    2.808828095179466931e-04    1.094827255430937924e-06    -1.161402437893742904e-04    1.800053421006748641e-04
5.349301397205589872e-10    9.922837207118712088e-01    5.809997150093977299e-04    -1.242198265084596548e-01    2.806748605469677944e-04    1.061041003304482579e-06    -1.168064295442013345e-04    1.776588996816759458e-04
5.389221556886228147e-10    9.921680590669664790e-01    5.848832516729189591e-04    -1.251419894181418635e-01    2.804513609859562171e-04    1.027944157777424332e-06    -1.174255389754909145e-04    1.753125864464960787e-04
5.429141716566867456e-10    9.920515405627261529e-01    5.887586926292018123e-04    -1.260640435891275390e-01    2.802380185821531054e-04    9.958558695819363791e-07    -1.179990527595010388e-04    1.729667828117576194e-04
5.469061876247505731e-10    9.919341653204180043e-01    5.926278210016349248e-04    -1.269859881874585983e-01    2.800558816535365014e-04    9.651414658088104192e-07    -1.185287760512768982e-04    1.706218038346886498e-04
5.508982035928144006e-10    9.918159334548185546e-01    5.964936256105491741e-04    -1.279078223930122937e-01    2.799176972614218556e-04    9.361882575139657199e-07    -1.190168427014754549e-04    1.682778381706100817e-04
5.548902195608783315e-10    9.916968450699104043e-01    6.003597606810222569e-04    -1.288295454110606197e-01    2.798262382539590970e-04    9.093721832041718132e-07    -1.194657111326385973e-04    1.659349178553185379e-04
5.588822355289421590e-10    9.915769002552629052e-01    6.042299139179060528e-04    -1.297511564796992034e-01    2.797747599054013485e-04    8.850227416094172398e-07    -1.198781471469844367e-04    1.635929205355474213e-04
5.628742514970060899e-10    9.914560990910904481e-01    6.081072105926729494e-04    -1.306726548720131831e-01    2.797492517159836495e-04    8.633929885202921487e-07    -1.202571953201323526e-04    1.612516005933414224e-04
5.668662674650699175e-10    9.913344416504167311e-01    6.119937672080898302e-04    -1.315940398899990149e-01    2.797318900222606664e-04    8.446406215132838617e-07    -1.206061384616397811e-04    1.589106438990582940e-04
5.708582834331338484e-10    9.912119280070109673e-01    6.158904718645230548e-04    -1.325153108519021017e-01    2.797048976724656345e-04    8.288266946702228292e-07    -1.209284507002795247e-04    1.565697312777400885e-04
5.748502994011976759e-10    9.910885582444409758e-01    6.197970120861673012e-04    -1.334364670769679351e-01    2.796539931168828255e-04    8.159297449256511563e-07    -1.212277508192872191e-04    1.542285967466399917e-04
5.788423153692615034e-10    9.909643324551808963e-01    6.237121196837986867e-04    -1.343575078707936188e-01    2.795708209004414625e-04    8.058718882964891350e-07    -1.215077591407461152e-04    1.518870714206422591e-04
5.828343313373254343e-10    9.908392507360351820e-01    6.276339721148743288e-04    -1.352784325123755349e-01    2.794540014013146634e-04    7.985554917252709822e-07    -1.217722611088726951e-04    1.495451055707589546e-04
5.868263473053892618e-10    9.907133131899995560e-01    6.315606603930445885e-04    -1.361992402461777163e-01    2.793087278671975882e-04    7.939052463659092400e-07    -1.220250836987570839e-04    1.472027644052701788e-04
5.908183632734531927e-10    9.905865199341572502e-01    6.354906207375804255e-04    -1.371199302838593259e-01    2.791450996993462296e-04    7.919035160507944876e-07    -1.222700888693985276e-04    1.448601985721265344e-04
5.948103792415170202e-10    9.904588710976446331e-01    6.394229427384924731e-04    -1.380405018153693375e-01    2.789756586977602815e-04    7.926064318541034211e-07    -1.225111776781890899e-04    1.425176032958439909e-04
5.988023952095809512e-10    9.903303668154151973e-01    6.433575129593361403e-04    -1.389609540242199848e-01    2.788127007503241137e-04    7.961385922539658971e-07    -1.227522958662885879e-04    1.401751715535379283e-04
6.027944111776447787e-10    9.902010072203708546e-01    6.472949726462901964e-04    -1.398812861048327749e-01    2.786659015314880690e-04    8.026686054908722116e-07    -1.229974312862595692e-04    1.378330536581288230e-04
6.067864271457086062e-10    9.900707924388979508e-01    6.512365186426514194e-04    -1.408014972758144523e-01    2.785406850352139109e-04    8.123708600219224938e-07    -1.232505991917178499e-04    1.354913262465299618e-04
6.107784431137725371e-10    9.899397225852272220e-01    6.551835925034273349e-04    -1.417215867903187099e-01    2.784375733248179363e-04    8.253807633887090955e-07    -1.235158113282587393e-04    1.331499794617275665e-04
6.147704590818363646e-10    9.898077977562140806e-01    6.591375340124944497e-04    -1.426415539384002507e-01    2.783525700096392010e-04    8.417544184059770308e-07    -1.237970281602279819e-04    1.308089217685125640e-04
6.187624750499002955e-10    9.896750180340689873e-01    6.630992716200494793e-04    -1.435613980403762369e-01    2.782783933134874320e-04    8.614431551965994966e-07    -1.240980994908597544e-04    1.284680006255017025e-04
6.227544910179641230e-10    9.895413834932158537e-01    6.670691071177225215e-04    -1.444811184337006227e-01    2.782062180799687689e-04    8.842857361530667712e-07    -1.244227028636018021e-04    1.261270335580086876e-04
6.267465069860280539e-10    9.894068942043624526e-01    6.710466290382262507e-04    -1.454007144573749299e-01    2.781275637775736456e-04    9.100189817426472553e-07    -1.247742860472296261e-04    1.237858440150392092e-04
6.307385229540918814e-10    9.892715502449327403e-01    6.750307627596511964e-04    -1.463201854359705290e-01    2.780359224974373700e-04    9.383053303443211590e-07    -1.251560212680104299e-04    1.214442925352953020e-04
6.347305389221558124e-10    9.891353517051260091e-01    6.790199338345204519e-04    -1.472395306673460191e-01    2.779278348821974712e-04    9.687696956115626756e-07    -1.255707762731412863e-04    1.191022980862487310e-04
6.387225548902196399e-10    9.889982986908182339e-01    6.830123067849437884e-04    -1.481587494131396121e-01    2.778032718295104760e-04    1.001039481158305156e-06    -1.260211013319471516e-04    1.167598476899125385e-04
6.427145708582834674e-10    9.888603913260947120e-01    6.870060491331262667e-04    -1.490778408985080350e-01    2.776652978194921228e-04    1.034779023032998983e-06    -1.265092335496350803e-04    1.144169888815801207e-04
6.467065868263473983e-10    9.887216297496095319e-01    6.909995585060314371e-04    -1.499968043155942288e-01    2.775191565972667807e-04    1.069710521628443441e-06    -1.270371115367520940e-04    1.120738128562134736e-04
6.506986027944112258e-10    9.885820141050930543e-01    6.949916206625209990e-04    -1.509156388365379409e-01    2.773710291447226031e-04    1.105620208126702454e-06    -1.276063924501927565e-04    1.097304306361453360e-04
6.546906187624751567e-10    9.884415445357037644e-01    6.989814688132026631e-04    -1.518343436253918877e-01    2.772267384424989263e-04    1.142352330240800393e-06    -1.282184662724172538e-04    1.073869499166757327e-04
6.586826347305389842e-10    9.883002211838680662e-01    7.029687492957678975e-04    -1.527529178509527408e-01    2.770906397906479422e-04    1.179791680463094099e-06    -1.288744647607602452e-04    1.050434516027000230e-04
6.626746506986029151e-10    9.881580441864271647e-01    7.069533979613513378e-04    -1.536713606991151337e-01    2.769648993059283773e-04    1.217835767502053424e-06    -1.295752613916755760e-04    1.026999741920765232e-04
6.666666666666667427e-10    9.880150136670169392e-01    7.109354678877455791e-04    -1.545896713768015740e-01    2.768492892598253124e-04    1.256365789039900590e-06    -1.303214573226428640e-04    1.003565105431156228e-04
6.706586826347306736e-10    9.878711297347476661e-01    7.149149500364341582e-04    -1.555078491115702566e-01    2.767414803442214827e-04    1.295224867502010382e-06    -1.311133579830397534e-04    9.801301251971148917e-05
6.746506986027945011e-10    9.877263924906105608e-01    7.188916230042702825e-04    -1.564258931471111114e-01    2.766377161461050244e-04    1.334208322107765231e-06    -1.319509471909987664e-04    9.566940390448541406e-05
6.786427145708583286e-10    9.875808020375919094e-01    7.228649568038554747e-04    -1.573438027332392797e-01    2.765336846499712414e-04    1.373063810248058302e-06    -1.328338667159403711e-04    9.332559785603029877e-05
6.826347305389222595e-10    9.874343584842492083e-01    7.268340858355005867e-04    -1.582615771190160614e-01    2.764254151929596676e-04    1.411499036188179014e-06    -1.337614032917739271e-04    9.098151600569591034e-05
6.866267465069860870e-10    9.872870619469960030e-01    7.307978549895917560e-04    -1.591792155441535961e-01    2.763100241746400346e-04    1.449196554041304318e-06    -1.347324845427164803e-04    8.863710404557079581e-05
6.906187624750500179e-10    9.871389125520851904e-01    7.347549212275624473e-04    -1.600967172326407950e-01    2.761861660775500292e-04    1.485832609517859479e-06    -1.357456865025582463e-04    8.629234034966085532e-05
6.946107784431138454e-10    9.869899104310683180e-01    7.387038863170367498e-04    -1.610140813890325595e-01    2.760541399256456925e-04    1.521095608111606211e-06    -1.367992505625392524e-04    8.394723928294331417e-05
6.986027944111777763e-10    9.868400557184979771e-01    7.426434367716462735e-04    -1.619313071987744934e-01    2.759156735134112243e-04    1.554702330373249409e-06    -1.378911089951287438e-04    8.160184602076409901e-05
7.025948103792416039e-10    9.866893485515619844e-01    7.465724581210438473e-04    -1.628483938320259283e-01    2.757734380919892167e-04    1.586408536239575446e-06    -1.390189173548590979e-04    7.925622635690364069e-05
7.065868263473054314e-10    9.865377890676441108e-01    7.504901082587081291e-04    -1.637653404476215879e-01    2.756304388234614706e-04    1.616011694537462873e-06    -1.401800880453351315e-04    7.691045475945751538e-05
7.105788423153693623e-10    9.863853774057482759e-01    7.543958402781852923e-04    -1.646821461983281332e-01    2.754893995115927714e-04    1.643346916350720918e-06    -1.413718220813127175e-04    7.456460171725668178e-05
7.145708582834331898e-10    9.862321137078009503e-01    7.582893758118056018e-04    -1.655988102357676406e-01    2.753522563016175457e-04    1.668275985514912812e-06    -1.425911357449588025e-04    7.221872202117614260e-05
7.185628742514971207e-10    9.860779981167734354e-01    7.621706346542729852e-04    -1.665153317138049205e-01    2.752198579807942080e-04    1.690673929175925933e-06    -1.438348794247728234e-04    6.987284804276670455e-05
7.225548902195609482e-10    9.859230307753152900e-01    7.660396445092492899e-04    -1.674317097872438098e-01    2.750919128233003316e-04    1.710420490883837551e-06    -1.450997483993334328e-04    6.752698925989752716e-05
7.265469061876248791e-10    9.857672118290921048e-01    7.698964524862343022e-04    -1.683479436089960757e-01    2.749671590678185265e-04    1.727399621410734930e-06    -1.463822917459538882e-04    6.518113525576157215e-05
7.305389221556887066e-10    9.856105414276458143e-01    7.737410514628228174e-04    -1.692640323277765091e-01    2.748436953757448170e-04    1.741505109172960926e-06    -1.476789244073871898e-04    6.283526268515179220e-05
7.345309381237525342e-10    9.854530197199853347e-01    7.775733379766206930e-04    -1.701799750868518146e-01    2.747194143168366813e-04    1.752650937274490951e-06    -1.489859443744587307e-04    6.048934523704013077e-05
7.385229540918164651e-10    9.852946468538930080e-01    7.813931088530837914e-04    -1.710957710233732276e-01    2.745924402890257137e-04    1.760786551239774873e-06    -1.502995585501434525e-04    5.814336273893384941e-05
7.425149700598802926e-10    9.851354229786885019e-01    7.852000913281831926e-04    -1.720114192715366253e-01    2.744614762180990668e-04    1.765911028164619674e-06    -1.516159200852589765e-04    5.579730805497295034e-05
7.465069860279442235e-10    9.849753482487699774e-01    7.889939971786764233e-04    -1.729269189689306430e-01    2.743259906342617556e-04    1.768078174275270548e-06    -1.529311760700427449e-04    5.345118928514074378e-05
7.504990019960080510e-10    9.848144228193177474e-01    7.927745837936623881e-04    -1.738422692644235046e-01    2.741862355703613341e-04    1.767387701711518658e-06    -1.542415165142972916e-04    5.110503055794708878e-05
7.544910179640719819e-10    9.846526468400290666e-01    7.965417150563507218e-04    -1.747574693231189746e-01    2.740431252432648881e-04    1.763966962565314001e-06    -1.555432158644424350e-04    4.875886902393149989e-05
7.584830339321358094e-10    9.844900204545379285e-01    8.002954068035304444e-04    -1.756725183272916102e-01    2.738979962020637632e-04    1.757948862021996959e-06    -1.568326640402496047e-04    4.641274902903848938e-05
7.624750499001997403e-10    9.843265438009131119e-01    8.040358484152736185e-04    -1.765874154745637470e-01    2.737523032785132960e-04    1.749449265927299714e-06    -1.581063857650848138e-04    4.406671526478081588e-05
7.664670658682635678e-10    9.841622170124941782e-01    8.077634010986424430e-04    -1.775021599741281320e-01    2.736073322235320349e-04    1.738550461603264004e-06    -1.593610475001107319e-04    4.172080660012763241e-05
7.704590818363273954e-10    9.839970402234411440e-01    8.114785723327677929e-04    -1.784167510371362508e-01    2.734639647330701167e-04    1.725294975942137284e-06    -1.605934565958767749e-04    3.937505149769714017e-05
7.744510978043913263e-10    9.838310135701858750e-01    8.151819748182800255e-04    -1.793311878665553860e-01    2.733225504568734926e-04    1.709691543913515125e-06    -1.618005568867500140e-04    3.702946657809314462e-05
7.784431137724551538e-10    9.836641371939409684e-01    8.188742813985912033e-04    -1.802454696462618411e-01    2.731829002125719268e-04    1.691735006800111527e-06    -1.629794266260008563e-04    3.468405858833093218e-05
7.824351297405190847e-10    9.834964112444603002e-01    8.225561854094940763e-04    -1.811595955348102860e-01    2.730443805799065210e-04    1.671435846707952688e-06    -1.641272867731874950e-04    3.233882680404521939e-05
7.864271457085829122e-10    9.833278358817261200e-01    8.262283711066372056e-04    -1.820735646648260764e-01    2.729060814638631133e-04    1.648852837100534042e-06    -1.652415226790218076e-04    2.999376657346331903e-05
7.904191616766468431e-10    9.831584112762172811e-01    8.298914997871064759e-04    -1.829873761467790960e-01    2.727670222891823127e-04    1.624121007938703631e-06    -1.663197197861047472e-04    2.764887328782247478e-05
7.944111776447106706e-10    9.829881376085609634e-01    8.335462120417697811e-04    -1.839010290805540571e-01    2.726263486796036786e-04    1.597468042230205623e-06    -1.673597110172757719e-04    2.530414543542138309e-05
7.984031936127746015e-10    9.828170150678523509e-01    8.371931422931725439e-04    -1.848145225687731485e-01    2.724834706400116224e-04    1.569211722608781750e-06    -1.683596287142560366e-04    2.295958420312219629e-05
8.023952095808384291e-10    9.826450438415202937e-01    8.408329324452313951e-04    -1.857278557349665293e-01    2.723381376824242795e-04    1.539737629573440535e-06    -1.693179495471695904e-04    2.061519533069843224e-05
8.063872255489022566e-10    9.824722241055416916e-01    8.444662518921074211e-04    -1.866410277363313441e-01    2.721904491531382470e-04    1.509464477579358154e-06    -1.702335233881074525e-04    1.827098829057060601e-05
8.103792415169661875e-10    9.822985560199938293e-01    8.480938085627576142e-04    -1.875540377697482441e-01    2.720407980053217390e-04    1.478805016786029758e-06    -1.711055842431538653e-04    1.592697518477052715e-05
8.143712574850300150e-10    9.821240397288522050e-01    8.517163547665307973e-04    -1.884668850727518608e-01    2.718897616856167992e-04    1.448129507324859737e-06    -1.719337430223934313e-04    1.358316721545315077e-05
8.183632734530939459e-10    9.819486753607300500e-01    8.553346810586364823e-04    -1.893795689165714558e-01    2.717379687742581653e-04    1.417736909304615440e-06    -1.727179640005813935e-04    1.123957238620438092e-05
8.223552894211577734e-10    9.817724630303600319e-01    8.589496044632930231e-04    -1.902920885932106454e-01    2.715859891468096763e-04    1.387841325380903471e-06    -1.734585279983565217e-04    8.896195274249689281e-06
8.263473053892217043e-10    9.815954028489051186e-01    8.625619559196733574e-04    -1.912044433984615988e-01    2.714342481558879592e-04    1.358577574008467544e-06    -1.741559931025813465e-04    6.553035957583643472e-06
8.303393213572855318e-10    9.814174949359163458e-01    8.661725634077199060e-04    -1.921166326173439076e-01    2.712829662078155473e-04    1.330021442454548833e-06    -1.748111624019196072e-04    4.210089435984092662e-06
8.343313373253493593e-10    9.812387394258904605e-01    8.697822334496336898e-04    -1.930286555097024126e-01    2.711321415924954244e-04    1.302218935896830409e-06    -1.754250615355264795e-04    1.867347925395718539e-06
8.383233532934132903e-10    9.810591364714119633e-01    8.733917409610034372e-04    -1.939405113057909025e-01    2.709815745051576933e-04    1.275219491828113791e-06    -1.759989284279213936e-04    -4.751995990567953009e-07
8.423153692614771178e-10    9.808786862411295049e-01    8.770018181385102552e-04    -1.948521992037083594e-01    2.708309201394541125e-04    1.249106674331129635e-06    -1.765342155884455069e-04    -2.817564946141341033e-06
8.463073852295410487e-10    9.806973889142317491e-01    8.806131508855308829e-04    -1.957637183750184084e-01    2.706797696693937719e-04    1.224021785245516299e-06    -1.770326022426566589e-04    -5.159759075821561834e-06
8.502994011976048762e-10    9.805152446765993401e-01    8.842263814390869140e-04    -1.966750679766541832e-01    2.705277286704265219e-04    1.200176080694331977e-06    -1.774960141382839370e-04    -7.501792863780619588e-06
8.542914171656688071e-10    9.803322537158638550e-01    8.878421096205048541e-04    -1.975862471675126908e-01    2.703744803599333999e-04    1.177846303665882575e-06    -1.779266443007781117e-04    -9.843677391899687185e-06
8.582834331337326346e-10    9.801484162146385515e-01    8.914608911781558538e-04    -1.984972551255942408e-01    2.702198287248186773e-04    1.157353151438299653e-06    -1.783269667692006643e-04    -1.218542352653551058e-05
8.622754491017964621e-10    9.799637323449859050e-01    8.950832379577364911e-04    -1.994080910600877221e-01    2.700637215471582506e-04    1.139027667931335499e-06    -1.786997356871055731e-04    -1.452704201486384585e-05
8.662674650698603930e-10    9.797782022664512924e-01    8.987096154463835576e-04    -2.003187542178488378e-01    2.699062418992185792e-04    1.123172090507952612e-06    -1.790479667179770671e-04    -1.686854495394950133e-05
8.702594810379242206e-10    9.795918261239551228e-01    9.023404370474488604e-04    -2.012292438838481912e-01    2.697475759546721160e-04    1.110022744409323891e-06    -1.793748990102318394e-04    -1.920994696214778054e-05
8.742514970059881515e-10    9.794046040486868998e-01    9.059760563202180891e-04    -2.021395593723007977e-01    2.695879749984224989e-04    1.099725009042483164e-06    -1.796839402829604959e-04    -2.155126357146501845e-05
8.782435129740519790e-10    9.792165361642463095e-01    9.096167648352159124e-04    -2.030497000130869201e-01    2.694277097600759419e-04    1.092326706677495706e-06    -1.799786045730491113e-04    -2.389251134423731916e-05
8.822355289421159099e-10    9.790276225953937761e-01    9.132627906674506456e-04    -2.039596651357796220e-01    2.692670220674123053e-04    1.087788958713139651e-06    -1.802624525182781011e-04    -2.623370734420547032e-05
8.862275449101797374e-10    9.788378634740010353e-01    9.169142972765474643e-04    -2.048694540561544208e-01    2.691060800249206312e-04    1.086010465669340484e-06    -1.805390415810197559e-04    -2.857486882206290954e-05
8.902195608782436683e-10    9.786472589391346233e-01    9.205713837038277366e-04    -2.057790660658624371e-01    2.689449592693910450e-04    1.086860386800034904e-06    -1.808118882569861266e-04    -3.091601135537488568e-05
8.942115768463074958e-10    9.784558091388909640e-01    9.242340891884047232e-04    -2.066885004284782501e-01    2.687836495062127882e-04    1.090215723131579713e-06    -1.810844468308893764e-04    -3.325714827906063733e-05
8.982035928143713233e-10    9.782635142341118417e-01    9.279023992461514188e-04    -2.075977563794160485e-01    2.686220631090816989e-04    1.095992902421737758e-06    -1.813601073930340933e-04    -3.559829278186604643e-05
9.021956087824352542e-10    9.780703743958895080e-01    9.315762464456749971e-04    -2.085068331359479776e-01    2.684600538883971503e-04    1.104163713998085317e-06    -1.816422068289737680e-04    -3.793945818833092839e-05
9.061876247504990818e-10    9.778763898014531941e-01    9.352555113806725788e-04    -2.094157299079113244e-01    2.682974499914930386e-04    1.114753390334982911e-06    -1.819340424487717891e-04    -4.028065833819800313e-05
9.101796407185630127e-10    9.776815606298622230e-01    9.389400214102194961e-04    -2.103244459121846599e-01    2.681340830703098587e-04    1.127821333095270893e-06    -1.822388800908932417e-04    -4.262190814603653152e-05
9.141716566866268402e-10    9.774858870572223912e-01    9.426295467851212532e-04    -2.112329803817469265e-01    2.679698185841351637e-04    1.143429132706693501e-06    -1.825599490865516164e-04    -4.496322302720831066e-05
9.181636726546907711e-10    9.772893692549446953e-01    9.463237968154676648e-04    -2.121413325719530285e-01    2.678045720120830037e-04    1.161604194690527509e-06    -1.829004207211440403e-04    -4.730461940457458044e-05
9.221556886227545986e-10    9.770920073878553991e-01    9.500224145826097980e-04    -2.130495017613525388e-01    2.676383127169291217e-04    1.182307176133502640e-06    -1.832633692954408497e-04    -4.964611484827436945e-05
9.261477045908185295e-10    9.768938016128004831e-01    9.537249729821492550e-04    -2.139574872452081611e-01    2.674710587778553325e-04    1.205411666271391157e-06    -1.836517189044265289e-04    -5.198772707922550979e-05
9.301397205588823570e-10    9.766947520780240311e-01    9.574309775031561096e-04    -2.148652883235865896e-01    2.673028746909279470e-04    1.230702678037012060e-06    -1.840681837727508555e-04    -5.432947154033225393e-05
9.341317365269461845e-10    9.764948589283738434e-01    9.611398776023412360e-04    -2.157729042883388126e-01    2.671338631631440608e-04    1.257895368343232772e-06    -1.845152146790160778e-04    -5.667136058473171048e-05
9.381237524950100121e-10    9.762941223119866452e-01    9.648510797798108725e-04    -2.166803344129215603e-01    2.669641449494720357e-04    1.286667551026562348e-06    -1.849949611001189622e-04    -5.901340331560627324e-05
9.421157684630740464e-10    9.760925423844680759e-01    9.685639612544218484e-04    -2.175875779475638372e-01    2.667938404089210892e-04    1.316697408040689079e-06    -1.855092530019195605e-04    -6.135560473745707566e-05
9.461077844311378739e-10    9.758901193127182960e-01    9.722778854676261033e-04    -2.184946341183127694e-01    2.666230499676794743e-04    1.347697464852168869e-06    -1.860596025483638534e-04    -6.369796627752645490e-05
9.500998003992017014e-10    9.756868532751956646e-01    9.759922136593892966e-04    -2.194015021328042936e-01    2.664518360454349363e-04    1.379436202874895153e-06    -1.866472222623256135e-04    -6.604048743332670431e-05
9.540918163672655289e-10    9.754827444586404717e-01    9.797063103776323424e-04    -2.203081811892270980e-01    2.662802073195585798e-04    1.411742845212781728e-06    -1.872730511683115388e-04    -6.838316781058663321e-05
9.580838323353293564e-10    9.752777930499777481e-01    9.834195420819515088e-04    -2.212146704867537506e-01    2.661081168203535555e-04    1.444496080268713439e-06    -1.879377788952051151e-04    -7.072600823402728392e-05
9.620758483033933907e-10    9.750719992308506390e-01    9.871312721401650364e-04    -2.221209692330303742e-01    2.659354814467447970e-04    1.477603652390690515e-06    -1.886418610828016860e-04    -7.306900996390952726e-05
9.660678642714572182e-10    9.748653631780479500e-01    9.908408568943133116e-04    -2.230270766499884705e-01    2.657621992746293034e-04    1.510977290943373639e-06    -1.893855264924196519e-04    -7.541217587442361535e-05
9.700598802395210457e-10    9.746578850640252867e-01    9.945476396767006372e-04    -2.239329919750055742e-01    2.655881654891330095e-04    1.544505433578086759e-06    -1.901687740801391254e-04    -7.775551070590400236e-05
9.740518962075848733e-10    9.744495650561637579e-01    9.982509456938903902e-04    -2.248387144589436004e-01    2.654132959957303012e-04    1.578030723337891956e-06    -1.909913578837154756e-04    -8.009901865534019175e-05
9.780439121756489076e-10    9.742404033199082436e-01    1.001950084969507708e-03    -2.257442433578750740e-01    2.652375476709088764e-04    1.611338780213696668e-06    -1.918527644321051594e-04    -8.244270280387111093e-05
9.820359281437127351e-10    9.740304000225865622e-01    1.005644358797685772e-03    -2.266495779229777130e-01    2.650609278136100257e-04    1.644160332262227173e-06    -1.927521888364538798e-04    -8.478656314646369015e-05
9.860279441117765626e-10    9.738195553386136405e-01    1.009333073381720033e-03    -2.275547173904921283e-01    2.648834922070313633e-04    1.676186628731855445e-06    -1.936885168814808872e-04    -8.713059573488491283e-05
9.900199600798403901e-10    9.736078694531088429e-01    1.013015554762138276e-03    -2.284596609748814899e-01    2.647053269490981194e-04    1.707093530750548869e-06    -1.946603188049714998e-04    -8.947479232389233172e-05
9.940119760479042176e-10    9.733953425621723055e-01    1.016691164847723268e-03    -2.293644078663663877e-01    2.645265247579766093e-04    1.736568777930442560e-06    -1.956658565461076463e-04    -9.181914127639524172e-05
9.980039920159682519e-10    9.731819748694601202e-01    1.020359314777391198e-03    -2.302689572322886291e-01    2.643471639841303740e-04    1.764337425100465001e-06    -1.967031040102177870e-04    -9.416362825837900892e-05


==> data/CFL_Test/k0000625h084.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.920662209428996681e-01,5.533355748037668132e-05,-5.846453552576177812e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.616567465706935991e+01,6.616567465706935991e+01,0.000000000000000000e+00,1.525485355921701603e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.920854503443339523e-01,5.534652757995250509e-05,-5.847913936491962259e-05,2.567634722726838618e-09,5.169711760913571183e-13,2.486423375318088256e-12,6.615593432964958254e+01,6.615589795252560634e+01,3.637712397483332304e-05,6.085884160113719764e-03,1.000915325375172582e+00
6.024096385542168234e-14,8.921043635467340582e-01,5.528976706277200252e-05,-5.854791551237488846e-05,1.010939603247726340e-08,1.516461040948785348e-12,1.185284943414910144e-11,6.614621873109967964e+01,6.614611598140247395e+01,1.027496972009719922e-04,1.215639311380768174e-02,1.001693407631486066e+00
9.036144578313252982e-14,8.921233737563482036e-01,5.527114822807429847e-05,-5.860907548599650975e-05,2.277763714436871637e-08,2.248450360361679535e-12,3.094143738133537508e-11,6.613653359726268377e+01,6.613635642800993253e+01,1.771692527516934869e-04,1.820793276437293259e-02,1.002184007675836819e+00
1.204819277108433647e-13,8.921423796747713908e-01,5.530580977499032131e-05,-5.862719432526455855e-05,4.066682665603343020e-08,4.441756593483092183e-12,5.767738339314665665e-11,6.612687809867441047e+01,6.612662323467228020e+01,2.548640021258232716e-04,2.424100333446913350e-02,1.002463532165732474e+00
1.506024096385541995e-13,8.921612833755655503e-01,5.528343663519229593e-05,-5.862028084477900318e-05,6.384214486582145136e-08,1.072526416555468174e-11,8.588421260522916474e-11,6.611724877839583314e+01,6.611691621926972573e+01,3.325591261042232672e-04,3.025775519375606404e-02,1.002951358669455395e+00
1.807228915662650596e-13,8.921801378877182165e-01,5.529148081876632216e-05,-5.865203239820910891e-05,9.235819412157990760e-08,2.160275067172969035e-11,1.132864063415959020e-10,6.610764486742215240e+01,6.610723345474649193e+01,4.114126756563964431e-04,3.625867257964961177e-02,1.003553529827093227e+00
2.108433734939758945e-13,8.921989684136767407e-01,5.530529507124155614e-05,-5.862364125652017851e-05,1.262640063998394875e-07,3.228237599419241554e-11,1.417966644472306343e-10,6.609806646666132224e+01,6.609757424993203756e+01,4.922167292783963168e-04,4.224367754312920165e-02,1.004037506081475017e+00
2.409638554216867294e-13,8.922177611432947630e-01,5.528896493359143410e-05,-5.857853858746100729e-05,1.656096070550838652e-07,3.789038082842476081e-11,1.705658784841016348e-10,6.608851435214812398e+01,6.608794083077036419e+01,5.735213777584563652e-04,4.821227691482187633e-02,1.004630052221932468e+00
2.710843373493975642e-13,8.922365502254940850e-01,5.526707288253774426e-05,-5.854549285640385764e-05,2.104495548044576355e-07,3.690675851726285679e-11,1.991823896143337092e-10,6.607898888172007901e+01,6.607833675384998173e+01,6.521278700931372550e-04,5.416424201542446859e-02,1.005154047276545892e+00
3.012048192771083991e-13,8.922552913592113333e-01,5.523880180385000801e-05,-5.850544068769755247e-05,2.608510854383610717e-07,2.594688146070628534e-11,2.297728263295380946e-10,6.606949005257504837e+01,6.606876408570488479e+01,7.259668701598029177e-04,6.009958086868933541e-02,1.005445713348988468e+00
3.313253012048192339e-13,8.922739800740441263e-01,5.517413827425188190e-05,-5.849469176307986240e-05,3.168862356160195091e-07,2.274138361889749629e-12,2.679660371018351485e-10,6.606001726628387871e+01,6.605922232233618274e+01,7.949439476958342380e-04,6.601867254072271707e-02,1.006032142875949997e+00
3.614457831325301193e-13,8.922926448689950663e-01,5.520553924554957804e-05,-5.848365999017536077e-05,3.786135743528932169e-07,-3.486874221831800753e-11,3.208673354911098142e-10,6.605057034504108060e+01,6.604971032887077342e+01,8.600161703016691566e-04,7.192160642007115745e-02,1.006455632494105190e+00
3.915662650602409542e-13,8.923112898528499093e-01,5.517857434908231100e-05,-5.835774441168772528e-05,4.460758345804906942e-07,-8.606084799050276097e-11,3.935829880784745138e-10,6.604114996528231529e+01,6.604022877077881049e+01,9.211945035061633747e-04,7.780797520710130977e-02,1.006940531679689554e+00
4.216867469879517890e-13,8.923298801871251129e-01,5.505911362504983521e-05,-5.837634362337621135e-05,5.193105704008747130e-07,-1.499913649651152054e-10,4.898261834164964278e-10,6.603175583126771642e+01,6.603077792497599319e+01,9.779062917207115638e-04,8.367795707908574909e-02,1.007508509554413401e+00
4.518072289156626239e-13,8.923484346201284723e-01,5.503685002231874023e-05,-5.836967081374710959e-05,5.983616096586957332e-07,-2.228249404037917779e-10,6.179882885854420388e-10,6.602238792023823066e+01,6.602135758072756744e+01,1.030339510661339945e-03,8.953156303668803606e-02,1.007913701444995702e+00
4.819277108433734587e-13,8.923669669216257594e-01,5.502524764756096894e-05,-5.838662373701720173e-05,6.832847108957118254e-07,-3.033465218112082650e-10,7.895281367679733730e-10,6.601304672191952250e+01,6.601196756234038787e+01,1.079159579127676695e-03,9.536848425660136852e-02,1.008339725608113024e+00
5.120481927710843441e-13,8.923854136352279420e-01,5.499841247062489333e-05,-5.841462465980371433e-05,7.741458839928228038e-07,-3.957123979606540920e-10,1.011407587804759581e-09,6.600373152673437005e+01,6.600260663748107959e+01,1.124889253290438113e-03,1.011891677974000037e-01,1.008929348030426221e+00
5.421686746987951285e-13,8.924038584920928052e-01,5.503725749900524058e-05,-5.841496572976419678e-05,8.710173149517705011e-07,-5.072448014724393700e-10,1.279623417766368852e-09,6.599444303430468040e+01,6.599327525292726193e+01,1.167781377413371069e-03,1.069931659896459358e-01,1.009677458339963918e+00
5.722891566265060138e-13,8.924222374642337696e-01,5.500280573343088226e-05,-5.839675476465323043e-05,9.739621325259254822e-07,-6.458905356676067550e-10,1.580030816324019392e-09,6.598518087138286603e+01,6.598397326321145329e+01,1.207608171415715595e-03,1.127807061486702789e-01,1.010913225721293385e+00
6.024096385542167982e-13,8.924405692052416184e-01,5.498524748049082877e-05,-5.837529955163031588e-05,1.083025240891383720e-06,-8.179090042514032358e-10,1.896592128198006205e-09,6.597594533350613233e+01,6.597470106145242141e+01,1.244272053715196613e-03,1.185516036484859786e-01,1.011196557629582937e+00
6.325301204819276835e-13,8.924589093270353102e-01,5.494198010674432742e-05,-5.839016857036423235e-05,1.198236062119139390e-06,-1.026532003698875821e-09,2.217641067613214819e-09,6.596673668523762046e+01,6.596545845075522152e+01,1.278234482396774490e-03,1.243057037845709395e-01,1.011325243266337104e+00
6.626506024096384679e-13,8.924772238356438736e-01,5.485986089372332466e-05,-5.834246107206484403e-05,1.319613708139694579e-06,-1.272921947648879301e-09,2.537065281804717300e-09,6.595755507792873118e+01,6.595624458227852926e+01,1.310495650207354817e-03,1.300429122272014903e-01,1.011480682747876836e+00
6.927710843373493532e-13,8.924955002360854817e-01,5.476695509216468211e-05,-5.838197639927937674e-05,1.447175434996669284e-06,-1.555017259535094994e-09,2.852975949996772917e-09,6.594839969097652954e+01,6.594705753762154643e+01,1.342153354979776919e-03,1.357637438563379373e-01,1.011594630726753596e+00
7.228915662650602386e-13,8.925137622153939132e-01,5.470623698737678590e-05,-5.844025350808295722e-05,1.580944609861142727e-06,-1.864039381965639046e-09,3.169445162154340204e-09,6.593927092767721376e+01,6.593789684755449798e+01,1.374080122717532496e-03,1.414679357410274507e-01,1.011959417552700691e+00
7.530120481927710230e-13,8.925319649159395574e-01,5.461952149760665410e-05,-5.845182999331746269e-05,1.720952968276769691e-06,-2.184007603971985901e-09,3.494963381076074562e-09,6.593016916139843886e+01,6.592876235425356413e+01,1.406807144875320444e-03,1.471552467668075237e-01,1.012378193336199272e+00
7.831325301204819083e-13,8.925501475640437166e-01,5.458498172037107727e-05,-5.857668428549007707e-05,1.867239689604987108e-06,-2.496219641476853165e-09,3.839904790961303381e-09,6.592109384493406310e+01,6.591965329911859328e+01,1.440545815474756838e-03,1.528260215591991655e-01,1.012753666140040032e+00
8.132530120481926927e-13,8.925682868862276909e-01,5.461614727942082343e-05,-5.860744498037375914e-05,2.019849095782434427e-06,-2.786136197766159139e-09,4.212688525258712113e-09,6.591204408036529117e+01,6.591056871768120118e+01,1.475362684087828729e-03,1.584808239305035282e-01,1.013130803246068190e+00
8.433734939759035780e-13,8.925863683191415099e-01,5.460431925631308492e-05,-5.859371571584994144e-05,2.178827852532292894e-06,-3.042480431753472016e-09,4.619705345922062995e-09,6.590301979587967196e+01,6.590150845459604056e+01,1.511341283633570870e-03,1.641197161439829910e-01,1.013515498507266743e+00
8.734939759036143624e-13,8.926044171346270151e-01,5.452693256788178984e-05,-5.859317239333983738e-05,2.344220141464098714e-06,-3.256868176084263364e-09,5.068827259845269203e-09,6.589402062880185440e+01,6.589247193836868632e+01,1.548690433160978142e-03,1.697429149664557713e-01,1.013797958049285075e+00
9.036144578313252477e-13,8.926224313711826897e-01,5.454774637309695132e-05,-5.858696845861253750e-05,2.516063128854497859e-06,-3.425968211722611481e-09,5.568506192877500811e-09,6.588504575161785226e+01,6.588345833457442779e+01,1.587417043426088501e-03,1.753509440058365343e-01,1.014091812690304240e+00
9.337349397590360321e-13,8.926403962360297539e-01,5.451478014164981497e-05,-5.854583417175484677e-05,2.694389148790799285e-06,-3.551430910804987076e-09,6.125151820064790917e-09,6.587609587259353816e+01,6.587446848474580463e+01,1.627387847730413098e-03,1.809433440787640013e-01,1.014357186204434713e+00
9.638554216867469175e-13,8.926582992281275608e-01,5.445850206126976833e-05,-5.841826332051679443e-05,2.879231823799839477e-06,-3.642889304318121651e-09,6.740546944142965810e-09,6.586717179739356709e+01,6.586550342603236174e+01,1.668371361203392590e-03,1.865196182623373167e-01,1.014774018268651545e+00
9.939759036144578028e-13,8.926761925065190839e-01,5.432730587557582077e-05,-5.838102343691919639e-05,3.070629438558394335e-06,-3.715938121362782326e-09,7.407403573899996799e-09,6.585827420335245108e+01,6.585656421106602920e+01,1.709992286424726190e-03,1.920793404247395364e-01,1.015058303843675125e+00
1.024096385542168688e-12,8.926940497541667741e-01,5.419987272134701300e-05,-5.833574787380426356e-05,3.268623527387076943e-06,-3.785679709803893935e-09,8.111296156124724753e-09,6.584940501934667623e+01,6.584765325416327642e+01,1.751765183399081474e-03,1.976212955053182618e-01,1.015303868411901789e+00
1.054216867469879372e-12,8.927118755378457005e-01,5.407077120950874575e-05,-5.831706522511070359e-05,3.473251974948714081e-06,-3.863485947329909595e-09,8.834825496750687311e-09,6.584056456275625635e+01,6.583877126646937938e+01,1.793296286879607088e-03,2.031452894808338794e-01,1.015480288835435285e+00
1.084337349397590257e-12,8.927296581346700899e-01,5.391611976871931231e-05,-5.828255457330936209e-05,3.684547041542840448e-06,-3.957208244958255261e-09,9.561881704376831197e-09,6.583175285388861653e+01,6.582991840483340695e+01,1.834449055211057663e-03,2.086513225536943128e-01,1.015701997899296050e+00
1.114457831325301142e-12,8.927474306607919852e-01,5.386500610175533836e-05,-5.829493003484095733e-05,3.902534892391806369e-06,-4.072285132221315186e-09,1.027966125996366224e-08,6.582296943567868652e+01,6.582109436979708050e+01,1.875065881610375176e-03,2.141396719641714408e-01,1.016009986375853824e+00
1.144578313253012028e-12,8.927651589939279431e-01,5.379349512406946828e-05,-5.827993350485929160e-05,4.127238735227544881e-06,-4.210807300763419285e-09,1.098083089561956239e-08,6.581421292854017224e+01,6.581229830039958983e+01,1.914628140579662527e-03,2.196111901636878250e-01,1.016220549711703391e+00
1.174698795180722711e-12,8.927828666038656324e-01,5.371557326964258866e-05,-5.816310400851468329e-05,4.358682079635750936e-06,-4.373234560823383698e-09,1.166468079572380187e-08,6.580548180761314825e+01,6.580352953871218347e+01,1.952268900968659980e-03,2.250668390830779519e-01,1.016448269107835367e+00
1.204819277108433596e-12,8.928004894611603071e-01,5.363583478259881758e-05,-5.810230748385784735e-05,4.596889673814653527e-06,-4.558840419943425557e-09,1.233389952185130518e-08,6.579677432812083282e+01,6.579478710520379536e+01,1.987222917042046327e-03,2.305077175113427745e-01,1.016649555223655188e+00
1.234939759036144482e-12,8.928180196696178239e-01,5.353436711367986833e-05,-5.796424295932102661e-05,4.841888870445587437e-06,-4.765599722147594712e-09,1.299247574477333531e-08,6.578808835685725853e+01,6.578606894059785759e+01,2.019416259396223691e-03,2.359351371861561908e-01,1.016793610366255374e+00
1.265060240963855367e-12,8.928354752755623958e-01,5.341755606785797232e-05,-5.785150067712179042e-05,5.093708631700550993e-06,-4.992343134909612067e-09,1.364116023064163951e-08,6.577942250803241109e+01,6.577737297681521511e+01,2.049531217192751900e-03,2.413499631648191035e-01,1.017008769316589678e+00
1.295180722891566252e-12,8.928528854270431081e-01,5.328853973738899421e-05,-5.777859628094732871e-05,5.352378894885972408e-06,-5.239732174186438430e-09,1.427783637696622741e-08,6.577077561444319542e+01,6.576869706771915958e+01,2.078546724032759221e-03,2.467529276822006679e-01,1.017115369436237371e+00
1.325301204819276936e-12,8.928702113557690501e-01,5.324002156417581783e-05,-5.770778579946883087e-05,5.617931042612269066e-06,-5.512336813972743826e-09,1.489609093505915761e-08,6.576214769955315376e+01,6.576004056268128295e+01,2.107136871870774700e-03,2.521440259221974789e-01,1.017336154878906607e+00
1.355421686746987821e-12,8.928875260324872221e-01,5.311753927409912406e-05,-5.757715207592229079e-05,5.890395611039712112e-06,-5.811342167693154016e-09,1.548107856498615938e-08,6.575353901901610243e+01,6.575140371528078731e+01,2.135303735317356771e-03,2.575230978817176775e-01,1.017569706957980769e+00
1.385542168674698706e-12,8.929047796184372832e-01,5.300559563827303005e-05,-5.743315934745039973e-05,6.169801063471224687e-06,-6.128182185915174371e-09,1.601645455291541239e-08,6.574495046203870174e+01,6.574278780674565326e+01,2.162655293055358498e-03,2.628895834616398752e-01,1.017649222466308512e+00
1.415662650602409592e-12,8.929220052418106457e-01,5.290188061651568971e-05,-5.735468497464093189e-05,6.456173847532260059e-06,-6.447251404259885519e-09,1.649107494137286534e-08,6.573638314479923395e+01,6.573419427081860533e+01,2.188873980621687618e-03,2.682427945526130175e-01,1.017885219710882305e+00
1.445783132530120477e-12,8.929392827390980614e-01,5.287538228899551487e-05,-5.719920556109909994e-05,6.749539172236551455e-06,-6.746975782564446862e-09,1.690196269259375345e-08,6.572783720513298533e+01,6.572562312545163365e+01,2.214079681351359755e-03,2.735826451604901899e-01,1.018033142507725142e+00
1.475903614457831161e-12,8.929565506290568777e-01,5.280278515687675055e-05,-5.710045124431681367e-05,7.049923267847541862e-06,-7.004219119456126516e-09,1.725410385328198569e-08,6.571931417264295305e+01,6.571707540364563727e+01,2.238768997320336046e-03,2.789081759012516093e-01,1.018185121344243882e+00
1.506024096385542046e-12,8.929738003524082535e-01,5.279854824825922166e-05,-5.697576295650655528e-05,7.357356714995341174e-06,-7.199602710148454632e-09,1.755761759485643344e-08,6.571081559408361272e+01,6.570855198340305492e+01,2.263610680558045783e-03,2.842184199874111528e-01,1.018383367831473318e+00
1.536144578313252931e-12,8.929910495202476595e-01,5.284969766900554953e-05,-5.675435186181474205e-05,7.671879193492948178e-06,-7.322793463985251767e-09,1.782304766984181262e-08,6.570234288754727459e+01,6.570005350442161784e+01,2.289383125654461965e-03,2.895124952828510012e-01,1.018664603449335404e+00
1.566265060240963817e-12,8.930081886167272609e-01,5.278984231193884505e-05,-5.648525873083052793e-05,7.993537567030089367e-06,-7.374390372713409251e-09,1.806019105443967334e-08,6.569389785930343351e+01,6.569158100097551767e+01,2.316858327912936586e-03,2.947892719404189288e-01,1.018834765126611419e+00
1.596385542168674500e-12,8.930252880929966386e-01,5.274439452387072778e-05,-5.624205695452332671e-05,8.322382816006609039e-06,-7.366861234366217270e-09,1.827934959500696911e-08,6.568548145846115460e+01,6.568313464915675581e+01,2.346809304395194862e-03,3.000481402804240361e-01,1.019043650655324651e+00
1.626506024096385385e-12,8.930422797536203827e-01,5.269233936342978966e-05,-5.607657817653088623e-05,8.658467742121629977e-06,-7.319814901444737204e-09,1.849002957925238950e-08,6.567709448364256275e+01,6.567471457232882415e+01,2.379911313741189458e-03,3.052886143862053592e-01,1.019153278670690721e+00
1.656626506024096271e-12,8.930592335415601379e-01,5.263652638430020450e-05,-5.586422163299421009e-05,9.001843548102014892e-06,-7.253683454951033290e-09,1.870325287941321329e-08,6.566873704946149815e+01,6.566632047378764980e+01,2.416575673845960167e-03,3.105106226805205982e-01,1.019276972353230892e+00
1.686746987951807156e-12,8.930761562347371285e-01,5.258698372938421455e-05,-5.566541304283635308e-05,9.352556468716474773e-06,-7.186100635702047072e-09,1.893242573836977734e-08,6.566041011003976280e+01,6.565795318775137446e+01,2.456922288383054254e-03,3.157135650254487835e-01,1.019484493739666986e+00
1.716867469879518041e-12,8.930929796281235067e-01,5.251259431728311884e-05,-5.544178359161240681e-05,9.710642549688098982e-06,-7.130101279179419805e-09,1.919264977579970232e-08,6.565211331850774457e+01,6.564961262156015209e+01,2.500696947589503127e-03,3.208976701240662255e-01,1.019549995135430986e+00
1.746987951807228725e-12,8.931097808242153269e-01,5.252705570288635498e-05,-5.525043626715699075e-05,1.007612601602625750e-05,-7.092703563105222639e-09,1.949655687098232397e-08,6.564384689283463103e+01,6.564129951807420582e+01,2.547374760422918463e-03,3.260628020944106309e-01,1.019728391935395884e+00
1.777108433734939610e-12,8.931265810578625786e-01,5.252672581400075766e-05,-5.494051445509075011e-05,1.044901738539295478e-05,-7.075448676767145643e-09,1.985040343201532940e-08,6.563561012719459598e+01,6.563301363327205706e+01,2.596493922540449480e-03,3.312093983463781366e-01,1.019957020628983857e+00
1.807228915662650495e-12,8.931433885512387594e-01,5.248320295952213260e-05,-5.460817370641103392e-05,1.082931611486994479e-05,-7.076533773820991482e-09,2.024894099925483526e-08,6.562740359122602740e+01,6.562475580898599503e+01,2.647782240028387357e-03,3.363371079350019333e-01,1.019975994100801087e+00
1.837349397590361179e-12,8.931601942348795786e-01,5.235192160964917207e-05,-5.430224938992775884e-05,1.121701758645497822e-05,-7.091258083096587332e-09,2.067539930021198794e-08,6.561922780584492898e+01,6.561652673491815335e+01,2.701070926773256956e-03,3.414455917772286631e-01,1.020154438675726194e+00
1.867469879518072064e-12,8.931770271789252202e-01,5.223255526209082057e-05,-5.395539502798755570e-05,1.161212214602529223e-05,-7.112494237259917051e-09,2.110474886440571721e-08,6.561108118683388568e+01,6.560832492920070536e+01,2.756257633186837835e-03,3.465358413582005914e-01,1.020364918442039581e+00
1.897590361445782950e-12,8.931938844669411459e-01,5.212658869532098835e-05,-5.366183338256345930e-05,1.201464287901303195e-05,-7.130025336517988960e-09,2.150625050265822059e-08,6.560296320337995724e+01,6.560015002422336750e+01,2.813179156584786223e-03,3.516081830559533716e-01,1.020437384311441820e+00
1.927710843373493835e-12,8.932108202729425184e-01,5.203830703585228762e-05,-5.331531760647268401e-05,1.242460767796542721e-05,-7.131044785067143006e-09,2.184960290982547424e-08,6.559487264637847659e+01,6.559200107345904485e+01,2.871572919425593572e-03,3.566633797140091322e-01,1.020648499842995660e+00
1.957831325301204720e-12,8.932276971938556409e-01,5.200929217074629237e-05,-5.306463733482734814e-05,1.284204663816110314e-05,-7.103043429452381709e-09,2.211118160648445436e-08,6.558680820954023716e+01,6.558387698882472705e+01,2.931220715508488835e-03,3.617022384125272993e-01,1.020728143843148805e+00
1.987951807228915606e-12,8.932445995881125311e-01,5.195832304489858376e-05,-5.265081166963506024e-05,1.326701236275957250e-05,-7.033491371489433797e-09,2.228172154155316942e-08,6.557876832248233256e+01,6.557577621357182807e+01,2.992108910503621117e-03,3.667257420642049959e-01,1.020779189058989234e+00
2.018072289156626491e-12,8.932614043280157068e-01,5.183164252603849736e-05,-5.227330147790146660e-05,1.369957177958475968e-05,-6.910864345368652558e-09,2.236658917696736672e-08,6.557075129039097305e+01,6.556769689925648947e+01,3.054391134488466421e-03,3.717349539730188668e-01,1.020980892749388858e+00
2.048192771084337376e-12,8.932780683072307770e-01,5.180106343339041113e-05,-5.199593097079280589e-05,1.413980628998687382e-05,-6.725706519023317801e-09,2.238189396839653648e-08,6.556275583226391745e+01,6.555963760076433289e+01,3.118231499586162758e-03,3.767306856340165155e-01,1.021065822024887604e+00
2.078313253012047858e-12,8.932946868731024281e-01,5.183868990674639712e-05,-5.150646558683824589e-05,1.458781475245230252e-05,-6.472164880908542860e-09,2.234863530237683569e-08,6.555478048320321705e+01,6.555159695147688126e+01,3.183531726338191276e-03,3.817138442625265249e-01,1.021165698199446581e+00
2.108433734939758743e-12,8.933111737334414881e-01,5.168312463354227620e-05,-5.103402056801007006e-05,1.504371150691317064e-05,-6.148486123773711088e-09,2.228614777071054298e-08,6.554682427163442071e+01,6.554357437546373433e+01,3.249896170681562581e-03,3.866850327762940687e-01,1.021400351673261708e+00
2.138554216867469628e-12,8.933275021861896148e-01,5.152066783155242330e-05,-5.067409684596712124e-05,1.550761649476608739e-05,-5.752689889203116574e-09,2.221078613312665370e-08,6.553888656573430183e+01,6.553556976844664916e+01,3.316797287647834172e-03,3.916446468502062794e-01,1.021458605461381008e+00
2.168674698795180514e-12,8.933436987297868059e-01,5.136528997759356649e-05,-5.033613192273337836e-05,1.597964140918479553e-05,-5.284914697393344563e-09,2.213964457673791524e-08,6.553096705115586929e+01,6.552758327615696032e+01,3.383774998912472687e-03,3.965928803925553026e-01,1.021545963097279852e+00
2.198795180722891399e-12,8.933596488356488896e-01,5.121895171661942263e-05,-4.994371241314729320e-05,1.645987743997047673e-05,-4.750758388578684407e-09,2.208689856843782386e-08,6.552306517257926544e+01,6.551961458241682124e+01,3.450590162450047679e-03,4.015300860328613886e-01,1.021728409066839705e+00
2.228915662650602285e-12,8.933753540151928574e-01,5.103396637572816895e-05,-4.953087670841054859e-05,1.694838594194002525e-05,-4.160120146487102851e-09,2.206011384751694714e-08,6.551517998263356901e+01,6.551166293717167832e+01,3.517045461889830096e-03,4.064568513894789570e-01,1.021758485166519348e+00
2.259036144578313170e-12,8.933908749156904694e-01,5.083218996042729521e-05,-4.914146738207475658e-05,1.744519157528089042e-05,-3.523778225541772549e-09,2.206083064148841532e-08,6.550731089491983994e+01,6.550372811162448272e+01,3.582783295352801219e-03,4.113735403332680063e-01,1.021999265498235721e+00
2.289156626506024055e-12,8.934062193475957869e-01,5.054080981184493564e-05,-4.868687253587163978e-05,1.795028137232478513e-05,-2.849849742909024350e-09,2.208997679983012075e-08,6.549945751680189687e+01,6.549581018807545263e+01,3.647328726450150931e-03,4.162804070500731868e-01,1.022040903308302884e+00
2.319277108433734941e-12,8.934213354864902756e-01,5.011468372057815507e-05,-4.832200048557079428e-05,1.846361603308710353e-05,-2.143718714863088250e-09,2.215165023196455489e-08,6.549161839571853250e+01,6.548790816624020295e+01,3.710229478335452628e-03,4.211783631256337257e-01,1.022068954709796973e+00
2.349397590361445422e-12,8.934362639568612652e-01,4.975580174299810244e-05,-4.812339366567897325e-05,1.898514642786296701e-05,-1.410180644183546124e-09,2.225143614101976109e-08,6.548379204260190534e+01,6.548002093061124640e+01,3.771111990659340753e-03,4.260683413498041472e-01,1.022196179391479331e+00
2.379518072289156307e-12,8.934510411577643030e-01,4.946124939043616505e-05,-4.785101370563307055e-05,1.951483344542799474e-05,-6.521165787466551952e-10,2.239328943018732153e-08,6.547597727009647883e+01,6.547214755560091248e+01,3.829714495570527011e-03,4.309510829293533019e-01,1.022245023713125089e+00
2.409638554216867193e-12,8.934656803032551275e-01,4.901761908157996074e-05,-4.758894253712380129e-05,2.005267236544314467e-05,1.343230127311396071e-10,2.258020510512350896e-08,6.546817244842097239e+01,6.546428661322046594e+01,3.885835200507895687e-03,4.358276007926173978e-01,1.022301427334026958e+00
2.439759036144578078e-12,8.934801662313024417e-01,4.869001728373783242e-05,-4.747367322796274821e-05,2.059871527320513153e-05,9.601351254620075165e-10,2.281785525963780616e-08,6.546037622835142145e+01,6.545643687537368294e+01,3.939352977733104680e-03,4.406987370589878217e-01,1.022443512523113940e+00
2.469879518072288963e-12,8.934945646368608330e-01,4.833008661303447298e-05,-4.721980580197606482e-05,2.115308533151457867e-05,1.838979516552683360e-09,2.311324788598793879e-08,6.545258758363158336e+01,6.544859730259626929e+01,3.990281035307688233e-03,4.455651319296509705e-01,1.022465152342059813e+00
2.499999999999999849e-12,8.935088519535219209e-01,4.783288496828099428e-05,-4.697215436132773966e-05,2.171598042581560775e-05,2.785222136949944831e-09,2.347154687807600419e-08,6.544480654040657441e+01,6.544076789144327222e+01,4.038648963299941268e-03,4.504267661596284555e-01,1.022497881294379907e+00
2.530120481927710734e-12,8.935230851612866454e-01,4.739021371424471149e-05,-4.674437429981468571e-05,2.228766317670895759e-05,3.809987588970114859e-09,2.389724625346105480e-08,6.543703321863037559e+01,6.543294879873705838e+01,4.084419893312921622e-03,4.552835716280320133e-01,1.022603566930254226e+00
2.560240963855421619e-12,8.935372877740077602e-01,4.687640723884121724e-05,-4.648045666585414099e-05,2.286843739576601816e-05,4.918536928134668044e-09,2.439314652318674359e-08,6.542926782205185532e+01,6.542514038877695270e+01,4.127433274895876691e-03,4.601354168609385620e-01,1.022754421370651201e+00
2.590361445783132505e-12,8.935515059194045762e-01,4.645920200479668264e-05,-4.638034299178341930e-05,2.345860879677184299e-05,6.111026555414033052e-09,2.496078387361223361e-08,6.542151086363286083e+01,6.541734341198461777e+01,4.167451648243915112e-03,4.649819851340614152e-01,1.023011948558803619e+00
2.620481927710842986e-12,8.935657449902051352e-01,4.606778725482294775e-05,-4.612332846954471420e-05,2.405843955171066480e-05,7.382300504012520171e-09,2.559919939894793925e-08,6.541376311142701638e+01,6.540955881063429445e+01,4.204300792719453672e-03,4.698228008576241232e-01,1.023269824193801414e+00
2.650602409638553872e-12,8.935800081853773058e-01,4.555596947044855406e-05,-4.586382951431303763e-05,2.466810557589662226e-05,8.723526570291120620e-09,2.630563132476851463e-08,6.540602509031148770e+01,6.540178718128824187e+01,4.237909023248397772e-03,4.746575272077702135e-01,1.023464769041927847e+00
2.680722891566264757e-12,8.935943313262424414e-01,4.503042970128364348e-05,-4.570944088786216053e-05,2.528766231069258752e-05,1.012237667044300423e-08,2.708007179356401009e-08,6.539829746389335696e+01,6.539402920261301233e+01,4.268261280347680590e-03,4.794857451598654174e-01,1.023637669039736631e+00
2.710843373493975642e-12,8.936087062460079666e-01,4.466849029218127108e-05,-4.548459393280759199e-05,2.591702556163586940e-05,1.156244763283790728e-08,2.792465901972823518e-08,6.539058120631767679e+01,6.538628587008055604e+01,4.295336237122303856e-03,4.843068482723759116e-01,1.023805632464228399e+00
2.740963855421686528e-12,8.936231525135757137e-01,4.424733177782638169e-05,-4.515705764744392173e-05,2.655596882104239550e-05,1.302313275021530884e-08,2.884060408946732513e-08,6.538287661254695138e+01,6.537855758134926987e+01,4.319031197683348942e-03,4.891206636729455992e-01,1.024003019105260259e+00
2.771084337349397413e-12,8.936376905496866696e-01,4.378855286988445099e-05,-4.486353513477794869e-05,2.720413683614146671e-05,1.447952154394335888e-08,2.982238853042777966e-08,6.537518441225624599e+01,6.537084508173465736e+01,4.339330521586598315e-03,4.939267297447439420e-01,1.024155975746695146e+00
2.801204819277108298e-12,8.936523555002068298e-01,4.344378814459722433e-05,-4.457196137057460995e-05,2.786107249194302401e-05,1.590510642735760246e-08,3.085478132821378614e-08,6.536750484185374432e+01,6.536314842396959079e+01,4.356417884158065787e-03,4.987249041768850866e-01,1.024246374952009209e+00
2.831325301204819184e-12,8.936671587093431013e-01,4.309394266092411398e-05,-4.411254986039821467e-05,2.852625311996386995e-05,1.727456172869100613e-08,3.191257296460050343e-08,6.535983824160804545e+01,6.535546755004844499e+01,4.370691559604646809e-03,5.035149714377807895e-01,1.024373455120268117e+00
2.861445783132530069e-12,8.936820992938488972e-01,4.268258375361881694e-05,-4.359380031049721571e-05,2.919912922714210918e-05,1.856778634499962218e-08,3.296471301738031756e-08,6.535218501529396917e+01,6.534780232804216382e+01,4.382687251800334617e-03,5.082966820314293033e-01,1.024559265288920606e+00
2.891566265060240954e-12,8.936971885063123011e-01,4.229263830153105714e-05,-4.303027637478873629e-05,2.987915995098343059e-05,1.977130976899447310e-08,3.397965553922050230e-08,6.534454548971297072e+01,6.534015241282088482e+01,4.393076892091339267e-03,5.130698326890874572e-01,1.024675690709555331e+00
2.921686746987951436e-12,8.937124330769763425e-01,4.195590263295458696e-05,-4.231420086071694970e-05,3.056584084877031422e-05,2.087854889458369217e-08,3.492963207216242030e-08,6.533692029855214400e+01,6.533251753128602957e+01,4.402767266110366520e-03,5.178340198808030204e-01,1.024783228750719255e+00
2.951807228915662321e-12,8.937277969786463494e-01,4.143359376995235617e-05,-4.163847573923730108e-05,3.125872390837297502e-05,2.188843206664447545e-08,3.579630135092548374e-08,6.532930979805006189e+01,6.532489698624632979e+01,4.412811803732941303e-03,5.225890103299629663e-01,1.024929571211803614e+00
2.981927710843373207e-12,8.937432548743298177e-01,4.094883795686244900e-05,-4.097076490537986891e-05,3.195742679076070419e-05,2.280276052008960702e-08,3.657232046167063693e-08,6.532171411168555153e+01,6.531728978084477433e+01,4.424330840780909928e-03,5.273347336611449165e-01,1.025139039072941571e+00
3.012048192771084092e-12,8.937588302436659804e-01,4.046591470008706261e-05,-4.023025008524817739e-05,3.266163012973844534e-05,2.362632661410937934e-08,3.725927349867498485e-08,6.531413404656598232e+01,6.530969558248179396e+01,4.438464084182851266e-03,5.320706847080445279e-01,1.025259925148425788e+00
3.042168674698794977e-12,8.937745417784207502e-01,3.993195764413401665e-05,-3.955034669092752516e-05,3.337106987766492978e-05,2.436400334385081797e-08,3.786533373122488104e-08,6.530657006564632638e+01,6.530211376548238889e+01,4.456300163937431183e-03,5.367965734781249276e-01,1.025449933053464102e+00
3.072289156626505863e-12,8.937903877354763660e-01,3.958425819466521856e-05,-3.885419747040469045e-05,3.408552913042957235e-05,2.501908365250324533e-08,3.840019338623497198e-08,6.529902306794843980e+01,6.529454433998523655e+01,4.478727963196800152e-03,5.415118370343754428e-01,1.025559512437399290e+00
3.102409638554216748e-12,8.938063012717438749e-01,3.918715774329514730e-05,-3.797622154008503415e-05,3.480483073886153200e-05,2.559338032072327986e-08,3.887432155106601113e-08,6.529149349106785394e+01,6.528698718932662359e+01,4.506301741235523364e-03,5.462162014758805695e-01,1.025814871338696754e+00
3.132530120481927633e-12,8.938222825734108978e-01,3.870619568619605965e-05,-3.710699799422129407e-05,3.552883134827922190e-05,2.608710922521567354e-08,3.929865298410516729e-08,6.528398144898913813e+01,6.527944222833630761e+01,4.539220652835938147e-03,5.509095873497705798e-01,1.025932362713400936e+00
3.162650602409638519e-12,8.938383837184153968e-01,3.836681364946595692e-05,-3.618608982300786629e-05,3.625741622980406363e-05,2.649866906900485753e-08,3.968630821117406968e-08,6.527648737883959029e+01,6.527190989284869715e+01,4.577485990899142314e-03,5.555917252394895200e-01,1.026130563006769414e+00
3.192771084337349000e-12,8.938545304841116756e-01,3.792356118739417830e-05,-3.509406367819786662e-05,3.699049456460454385e-05,2.682326159032988679e-08,4.005206774115570002e-08,6.526901144992237391e+01,6.526439044789560739e+01,4.621002026765485583e-03,5.602625033803508847e-01,1.026295182430680963e+00
3.222891566265059885e-12,8.938707886710025585e-01,3.756238083968098927e-05,-3.402414555067548709e-05,3.772799251063591974e-05,2.705404701270999111e-08,4.041218585662812414e-08,6.526155437092697298e+01,6.525688487762128887e+01,4.669493305687342881e-03,5.649214897614057707e-01,1.026578407809974891e+00
3.253012048192770771e-12,8.938870882105643956e-01,3.723265056046673585e-05,-3.282921658358110058e-05,3.846984561633532340e-05,2.718193149969550603e-08,4.078365397264632034e-08,6.525411682574632266e+01,6.524939426717192248e+01,4.722558574396740205e-03,5.695682686634387926e-01,1.026691825164672833e+00
3.283132530120481656e-12,8.939033861617032839e-01,3.684694512051187444e-05,-3.157208502534741465e-05,3.921599300315647789e-05,2.719771462592303449e-08,4.118364179281320505e-08,6.524669958898427069e+01,6.524191989617267495e+01,4.779692811590926724e-03,5.742023408392318284e-01,1.026914766768381782e+00
3.313253012048192541e-12,8.939197069540666396e-01,3.643057591150004356e-05,-3.025815940396953387e-05,3.996637241020018817e-05,2.709188175751591841e-08,4.163041690830870344e-08,6.523930421990473860e+01,6.523446397839163069e+01,4.840241513109281961e-03,5.788227417219716786e-01,1.026991961458008307e+00
3.343373493975903427e-12,8.939359740461001458e-01,3.600970375879610554e-05,-2.883597925339264270e-05,4.072091785316225881e-05,2.685404210560471309e-08,4.214005258617179575e-08,6.523193183958167651e+01,6.522702845227560431e+01,4.903387306073881888e-03,5.834287637922955794e-01,1.027177540014955870e+00
3.373493975903614312e-12,8.939521625635021840e-01,3.551297303323346284e-05,-2.737044927453704128e-05,4.147955798932726986e-05,2.647480349478496941e-08,4.272325436209968267e-08,6.522458378566444992e+01,6.521961551729711459e+01,4.968268367329805972e-03,5.880195701445384282e-01,1.027332632272631052e+00
3.403614457831325197e-12,8.939682243358895164e-01,3.492981107712544216e-05,-2.587550627532824883e-05,4.224221842665493002e-05,2.594748431970039274e-08,4.338456101894204235e-08,6.521726048075471738e+01,6.521222639668964405e+01,5.034084065076996177e-03,5.925948996421838144e-01,1.027484043929911328e+00
3.433734939759036083e-12,8.939841775167833848e-01,3.433971793706222834e-05,-2.439283123264049863e-05,4.300882177890448613e-05,2.527031332689006303e-08,4.412211314188670993e-08,6.520996265495718092e+01,6.520486253195966242e+01,5.100122997513270237e-03,5.971542947218314579e-01,1.027663725452282240e+00
3.463855421686746564e-12,8.940000459358593554e-01,3.367908892725947768e-05,-2.293372297746259448e-05,4.377928256659084183e-05,2.444596412232919748e-08,4.492886659847739740e-08,6.520269074207786275e+01,6.519752492097150309e+01,5.165821106365373235e-03,6.016974768096187143e-01,1.027794824304018917e+00
3.493975903614457450e-12,8.940158024045211649e-01,3.313266108961357393e-05,-2.145893412393919084e-05,4.455350374371245224e-05,2.347860736789542165e-08,4.579613438756454892e-08,6.519544488316027753e+01,6.519021411893561435e+01,5.230764224657890107e-03,6.062243685269939064e-01,1.027953371379698444e+00
3.524096385542168335e-12,8.940314473816582952e-01,3.254566893669116271e-05,-1.975568315144668366e-05,4.533137650285491108e-05,2.237295103897784118e-08,4.671600872571586141e-08,6.518822518547274569e+01,6.518293051961231299e+01,5.294665860425885537e-03,6.107348949763238277e-01,1.028122960835288202e+00
3.554216867469879220e-12,8.940470500324350089e-01,3.178084534589369211e-05,-1.806534265586429876e-05,4.611278194950809578e-05,2.113520799370695925e-08,4.768235336018155015e-08,6.518103181893928877e+01,6.517567459163862509e+01,5.357227300670512789e-03,6.152289545377385149e-01,1.028313318535641008e+00
3.584337349397590106e-12,8.940624960528643639e-01,3.097797079963031212e-05,-1.640043715999573926e-05,4.689759028713868274e-05,1.977230457957311668e-08,4.869212561056824862e-08,6.517386433721401318e+01,6.516844631832051959e+01,5.418018893495901538e-03,6.197068194066261970e-01,1.028563046732567265e+00
3.614457831325300991e-12,8.940778389587714647e-01,3.018875881132634093e-05,-1.461031794348770048e-05,4.768566224406239212e-05,1.828999528924978919e-08,4.974532586091663861e-08,6.516672270778086329e+01,6.516124611271970934e+01,5.476595061149100441e-03,6.241685096157146839e-01,1.028708170704103253e+00
3.644578313253011472e-12,8.940930440947734148e-01,2.929392132628250039e-05,-1.274182341847102375e-05,4.847685226818924416e-05,1.669474895951314960e-08,5.084300844897734761e-08,6.515960654817540387e+01,6.515407388665079225e+01,5.532661524609899274e-03,6.286142780133235908e-01,1.028844697466975378e+00
3.674698795180722358e-12,8.941080502330621682e-01,2.836554093044990469e-05,-1.082052336502003650e-05,4.927101311180695850e-05,1.499806924811765731e-08,5.198682600965470490e-08,6.515251475423059446e+01,6.514692869392500540e+01,5.586060305588574741e-03,6.330448140996266515e-01,1.029133950448590351e+00
3.704819277108433243e-12,8.941229172362216149e-01,2.750518014938746800e-05,-8.906774128111064827e-06,5.006800154408451735e-05,1.321572096883333611e-08,5.317991451224108651e-08,6.514544735689254651e+01,6.513981064874674587e+01,5.636708145805017188e-03,6.374601009752940417e-01,1.029224805503512252e+00
3.734939759036144128e-12,8.941376261654874202e-01,2.666501324453106155e-05,-6.861863776788294808e-06,5.086768276243787450e-05,1.136464305352003969e-08,5.442543963790381166e-08,6.513840414471971485e+01,6.513271965779355810e+01,5.684486926155394443e-03,6.418602691237204061e-01,1.029637976958663215e+00
3.765060240963855014e-12,8.941522224539615316e-01,2.576187374236174282e-05,-4.666646504777303136e-06,5.166993085813848446e-05,9.461215916640038829e-09,5.572647492076394036e-08,6.513138561789385506e+01,6.512565642230644869e+01,5.729195587410510285e-03,6.462449965953996900e-01,1.029798261429381023e+00
3.795180722891565899e-12,8.941667090947306162e-01,2.476016493636389677e-05,-2.377822199256979714e-06,5.247462500064351031e-05,7.520411781562365253e-09,5.708645988565601168e-08,6.512439217103289479e+01,6.511862162007653865e+01,5.770550956361694857e-03,6.506140342897753781e-01,1.030048959130382080e+00
3.825301204819276785e-12,8.941810011179498474e-01,2.374658085782529820e-05,2.982658565634402277e-08,5.328164383523127705e-05,5.555376177173477776e-09,5.850887355858555895e-08,6.511742412362804089e+01,6.511161587383732297e+01,5.808249790718150382e-03,6.549671799318164123e-01,1.030187184846567572e+00
3.855421686746987670e-12,8.941951174336175701e-01,2.264403361912633797e-05,2.493987291784223681e-06,5.409085906239082935e-05,3.576822479826305663e-09,5.999560493784390161e-08,6.511048130790879895e+01,6.510463931466446752e+01,5.841993244330990522e-03,6.593045422375622966e-01,1.030347484610542486e+00
3.885542168674698555e-12,8.942089985977140776e-01,2.150007195485381249e-05,5.018317972350407639e-06,5.490213163175079134e-05,1.592511834048563749e-09,6.154673725804097801e-08,6.510356412631509215e+01,6.509769265761225654e+01,5.871468702836766564e-03,6.636258826709706682e-01,1.030475077853890697e+00
3.915662650602409441e-12,8.942226517706991507e-01,2.033054956500093228e-05,7.587798994752024610e-06,5.571531326983000988e-05,-3.935305165822369212e-10,6.315976469046980785e-08,6.509667262430659207e+01,6.509077627900927610e+01,5.896345297315584363e-03,6.679311661135336475e-01,1.030670215978477522e+00
3.945783132530120326e-12,8.942360924079713058e-01,1.903275612603741641e-05,1.024352691514925204e-05,5.653025115320629401e-05,-2.376566742363078147e-09,6.483013141712239817e-08,6.508980669963167998e+01,6.508389038718144093e+01,5.916312450245961134e-03,6.722204573124204163e-01,1.030827286041561930e+00
3.975903614457831211e-12,8.942492629069057619e-01,1.763570398554257281e-05,1.283992312742360649e-05,5.734679427170390518e-05,-4.348538177368079330e-09,6.655369072422430246e-08,6.508296597582319976e+01,6.507703474144037159e+01,5.931234382826939926e-03,6.764939906370699418e-01,1.031038311023390275e+00
4.006024096385542097e-12,8.942621070690172091e-01,1.620016465911630878e-05,1.552846739599556192e-05,5.816479666794092051e-05,-6.299342230254325873e-09,6.832856011832840629e-08,6.507615055909029422e+01,6.507020927630900076e+01,5.941282781297586510e-03,6.807517032441747773e-01,1.031191330598295375e+00
4.036144578313252982e-12,8.942747168192937135e-01,1.465965593787560607e-05,1.814728335426259065e-05,5.898411524129154246e-05,-8.220946132579629076e-09,7.015541451443450351e-08,6.506935981256742707e+01,6.506341286567075599e+01,5.946946896672902425e-03,6.849939987439730427e-01,1.031270818072967721e+00
4.066265060240963867e-12,8.942870683137368326e-01,1.307626521294132812e-05,2.068360752468671103e-05,5.980460612383608446e-05,-1.011035319194374652e-08,7.203619664740999953e-08,6.506259381063311764e+01,6.505664490790695709e+01,5.948902726161179634e-03,6.892208368788657058e-01,1.031504000139144450e+00
4.096385542168674753e-12,8.942991665890037689e-01,1.131661405716460291e-05,2.321450065610208450e-05,6.062612142854495884e-05,-1.197213704468727149e-08,7.397343961516133180e-08,6.505585207539904502e+01,6.504990421281350166e+01,5.947862585537586240e-03,6.934325094851664373e-01,1.031609546933028643e+00
4.126506024096385638e-12,8.943110504736028199e-01,9.280977834836474271e-06,2.564308706655317059e-05,6.144850732917477617e-05,-1.381926425467043401e-08,7.596911789521016737e-08,6.504913397555459653e+01,6.504318954846615952e+01,5.944427088437786999e-03,6.976294107693654656e-01,1.031965296371284202e+00
4.156626506024095716e-12,8.943226235936506674e-01,7.160073615184148313e-06,2.786448157212049494e-05,6.227160385421560041e-05,-1.567081308619828318e-08,7.802580015188158608e-08,6.504243904783359653e+01,6.503650005921048205e+01,5.938988623109621272e-03,7.018118297429322139e-01,1.032162385982126507e+00
4.186746987951806601e-12,8.943338783929717373e-01,4.926940355396807998e-06,2.996385904743482156e-05,6.309524564755420980e-05,-1.755249059473256828e-08,8.014829088206796758e-08,6.503576609349893545e+01,6.502983428868417093e+01,5.931804814761076038e-03,7.059805122731706017e-01,1.032404434260866477e+00
4.216867469879517486e-12,8.943448613099692635e-01,2.631684497950742522e-06,3.190301752835283602e-05,6.391926555314312360e-05,-1.949806009098800083e-08,8.234158789801524603e-08,6.502911477900978809e+01,6.502319176972849846e+01,5.923009281285551188e-03,7.101356662165884126e-01,1.032577341343136945e+00
4.246987951807228372e-12,8.943556075949035122e-01,2.515938003547017819e-07,3.367298083559790042e-05,6.474350082992814796e-05,-2.154792656274793291e-08,8.460948854814729694e-08,6.502248373253782177e+01,6.501657110574606691e+01,5.912626791761871163e-03,7.142781481474895777e-01,1.032694748398057971e+00
4.277108433734939257e-12,8.943661199624537428e-01,-2.134839822491071706e-06,3.530388471306470060e-05,6.556779911227361734e-05,-2.374544589154765681e-08,8.695420331432549029e-08,6.501587130791526192e+01,6.500997060717106990e+01,5.900700744198492803e-03,7.184089821687399402e-01,1.032809296158176959e+00
4.307228915662650142e-12,8.943764405080758539e-01,-4.653028524050152704e-06,3.689032017452265782e-05,6.639201962699754777e-05,-2.613351311966036222e-08,8.937787220632728018e-08,6.500927694109392974e+01,6.500338943650791634e+01,5.887504586013292580e-03,7.225285236073341055e-01,1.032983933833426571e+00
4.337349397590361028e-12,8.943865482971239400e-01,-7.206320161384764412e-06,3.836264976523650526e-05,6.721603060252886758e-05,-2.875208958979779958e-08,9.188193597890475819e-08,6.500269971993930085e+01,6.499682612303865881e+01,5.873596900647876616e-03,7.266373438053740363e-01,1.033035760566012984e+00
4.367469879518071913e-12,8.943964168179038277e-01,-9.819082583528037549e-06,3.981788454473141487e-05,6.803970503480933274e-05,-3.163284200593855331e-08,9.446546332660745186e-08,6.499613886191943379e+01,6.499027919864064984e+01,5.859663278786296330e-03,7.307359304201059835e-01,1.033274073702461049e+00
4.397590361445782798e-12,8.944061406862241492e-01,-1.266441522227716589e-05,4.130734269050265276e-05,6.886291557826177182e-05,-3.479693377752857912e-08,9.712414616381797550e-08,6.498959362085558666e+01,6.498374726126274936e+01,5.846359592843772962e-03,7.348247547425655890e-01,1.033333336928748736e+00
4.427710843373493684e-12,8.944157043643397031e-01,-1.586120605911613322e-05,4.267184219230030624e-05,6.968553369376291053e-05,-3.825500173493815327e-08,9.984932216165781262e-08,6.498306286852383096e+01,6.497722867897721244e+01,5.834189546615842041e-03,7.389045145973909268e-01,1.033484381670410901e+00
4.457831325301204569e-12,8.944251413442967369e-01,-1.919414407660227851e-05,4.383334929798916559e-05,7.050743077905617879e-05,-4.200812636854049683e-08,1.026298183757129133e-07,6.497654565010476801e+01,6.497072214028882797e+01,5.823509815934918739e-03,7.429758151460260640e-01,1.033534223257954965e+00
4.487951807228915454e-12,8.944344368248490218e-01,-2.261086399784411699e-05,4.491871714734264214e-05,7.132847831839635741e-05,-4.605224095760968204e-08,1.054521938617420141e-07,6.497004086246943189e+01,6.496422624124564038e+01,5.814621223792841749e-03,7.470393450520900203e-01,1.033690177080862860e+00
4.518072289156626340e-12,8.944436329276996833e-01,-2.623137269877783879e-05,4.590499837448058058e-05,7.214854860607773559e-05,-5.038179778579573972e-08,1.082989476953224532e-07,6.496354751024432517e+01,6.495773966763906060e+01,5.807842605268188560e-03,7.510957210724376054e-01,1.033739308849633609e+00
4.548192771084337225e-12,8.944527604007802557e-01,-2.997448828782481387e-05,4.674667493875815161e-05,7.296751779645456568e-05,-5.499340334862781013e-08,1.111480784167556573e-07,6.495706476169233667e+01,6.495126123700686094e+01,5.803524685478122190e-03,7.551454633013208184e-01,1.033917414479094354e+00
4.578313253012048110e-12,8.944618847054190969e-01,-3.380938614960637127e-05,4.743446659092796330e-05,7.378526990757091546e-05,-5.988527248657131740e-08,1.139741237703896291e-07,6.495059103447373161e+01,6.494478902665632347e+01,5.802007817404596784e-03,7.591895605076509623e-01,1.033970629265758001e+00
4.608433734939758996e-12,8.944710043225051477e-01,-3.776133143241653197e-05,4.802094011283961067e-05,7.460169891261266614e-05,-6.505665332154480759e-08,1.167522699878013612e-07,6.494412522517967545e+01,6.493832177907590619e+01,5.803446103767953730e-03,7.632286992844550255e-01,1.034127867815798130e+00
4.638554216867469881e-12,8.944801043398491469e-01,-4.182376421196151028e-05,4.846255084861904934e-05,7.541671120979579282e-05,-7.050673381067352354e-08,1.194576786205654870e-07,6.493766666122310482e+01,6.493185887562096070e+01,5.807785602140833926e-03,7.672633066184483264e-01,1.034178425888538255e+00
4.668674698795180766e-12,8.944891412704314426e-01,-4.594331011528020672e-05,4.879396831576299990e-05,7.623022571710537333e-05,-7.623023622641684090e-08,1.220664947700746782e-07,6.493121434046459228e+01,6.492539941269167514e+01,5.814927772916590222e-03,7.712940094530222890e-01,1.034326772742193645e+00
4.698795180722890844e-12,8.944980877042221223e-01,-5.021777456991329219e-05,4.897210302266597127e-05,7.704216937231842866e-05,-8.221390667237986286e-08,1.245584416656859272e-07,6.492476702825331358e+01,6.491894222624897282e+01,5.824802004346301548e-03,7.753215836642947112e-01,1.034357768691090307e+00
4.728915662650601729e-12,8.945069339216999982e-01,-5.452595578162387345e-05,4.892117356024514989e-05,7.785247128327594016e-05,-8.843494765319806368e-08,1.269212639631871873e-07,6.491832408366727236e+01,6.491248668091451179e+01,5.837402752755607195e-03,7.793464295523501173e-01,1.034424780038634140e+00
4.759036144578312615e-12,8.945156875182024292e-01,-5.887452480362742065e-05,4.879528865139715321e-05,7.866105643737270384e-05,-9.486619624293947195e-08,1.291531966218395650e-07,6.491188468397113809e+01,6.490603202730633825e+01,5.852656664796442205e-03,7.833690618076056822e-01,1.034498302072285325e+00
4.789156626506023500e-12,8.945243449162753047e-01,-6.331833060973296923e-05,4.843567984609435716e-05,7.946784334066087216e-05,-1.014797229227347734e-07,1.312630710510465150e-07,6.490544828993786552e+01,6.489957803638108658e+01,5.870253556782276290e-03,7.873898157576858514e-01,1.034590362224162563e+00
4.819277108433734385e-12,8.945329062701163902e-01,-6.769037523217790050e-05,4.785140838282206572e-05,8.027274174962938981e-05,-1.082495005126150150e-07,1.332717467952762255e-07,6.489901442574732471e+01,6.489312473652971391e+01,5.889689217606561278e-03,7.914089853766972382e-01,1.034663419434649567e+00
4.849397590361445271e-12,8.945413914846231940e-01,-7.193510893912200032e-05,4.701132719360429687e-05,8.107565012300617564e-05,-1.151554507355307930e-07,1.352129110605895928e-07,6.489258222283226019e+01,6.488667180710042715e+01,5.910415731838322174e-03,7.954271235085568215e-01,1.034746126612903216e+00
4.879518072289156156e-12,8.945498470831158011e-01,-7.605275664957149935e-05,4.601882071097354549e-05,8.187645088098014846e-05,-1.221874031061564823e-07,1.371325651430335815e-07,6.488615148101580132e+01,6.488021952681873472e+01,5.931954197068898225e-03,7.994443400625624863e-01,1.034796328321406556e+00
4.909638554216867041e-12,8.945582698667399191e-01,-8.004222244366199115e-05,4.487240658282840624e-05,8.267500629105662801e-05,-1.293464736462659630e-07,1.390852003321469918e-07,6.487972212131434446e+01,6.487376825308143680e+01,5.953868232905650676e-03,8.034606904366455860e-01,1.034868368005933847e+00
4.939759036144577927e-12,8.945666829634991712e-01,-8.389181927986249859e-05,4.367603217325436278e-05,8.347115498819511687e-05,-1.366428285762928677e-07,1.411297934646826296e-07,6.487329325283420189e+01,6.486731756546626571e+01,5.975687367934028223e-03,8.074767325353688907e-01,1.034902689257002795e+00
4.969879518072288812e-12,8.945750886777135147e-01,-8.750661285123120120e-05,4.237259726678570509e-05,8.426470977634351218e-05,-1.440952792213663702e-07,1.433246001287457252e-07,6.486686408348256805e+01,6.486086723454404535e+01,5.996848938516936844e-03,8.114929554390746258e-01,1.034956029082333862e+00
4.999999999999999697e-12,8.945833972059050732e-01,-9.089126544416898604e-05,4.106246050879634626e-05,8.505546310202979194e-05,-1.517310052812844635e-07,1.457210033488721676e-07,6.486043405090320846e+01,6.485441728124429517e+01,6.016769658910636927e-03,8.155097148308555477e-01,1.035024147536347527e+00
5.030120481927710583e-12,8.945916942959467599e-01,-9.418661489499166345e-05,3.986194148083718281e-05,8.584319911945117705e-05,-1.595832610739089194e-07,1.483616794292162002e-07,6.485400336058386017e+01,6.484796839517237288e+01,6.034965411482629861e-03,8.195268916587628016e-01,1.035061394738705953e+00
5.060240963855421468e-12,8.946000095386936746e-01,-9.740777106293402625e-05,3.861401910718854181e-05,8.662770611219904851e-05,-1.676893142949206341e-07,1.512827996264664985e-07,6.484757189237252817e+01,6.484152074593349369e+01,6.051146439041127541e-03,8.235445587930927402e-01,1.035080918990478605e+00
5.090361445783132354e-12,8.946082768912803074e-01,-1.005029291130483330e-04,3.749142688541635640e-05,8.740878817696476225e-05,-1.760903996624543056e-07,1.545152367483629660e-07,6.484113928915581937e+01,6.483507406530185335e+01,6.065223853962316454e-03,8.275629411181640860e-01,1.035116097687711401e+00
5.120481927710843239e-12,8.946164806833846184e-01,-1.035709039623084219e-04,3.642359967504530473e-05,8.818627542508391615e-05,-1.848330100453594428e-07,1.580840131205210048e-07,6.483470563259814412e+01,6.482862836873430012e+01,6.077263863836897262e-03,8.315819722988475604e-01,1.035149017071246513e+00
5.150602409638554124e-12,8.946246220525055914e-01,-1.065330245296000356e-04,3.535882850664370526e-05,8.896003400056457292e-05,-1.939670869218659259e-07,1.620064795406003213e-07,6.482827090547635862e+01,6.482218350601790746e+01,6.087399458444636702e-03,8.356016647423157861e-01,1.035202335550010178e+00
5.180722891566265010e-12,8.946327397203948095e-01,-1.093484847283262412e-04,3.440131201674195003e-05,8.972997233405693291e-05,-2.035414652133721806e-07,1.662905819652243037e-07,6.482183502839804135e+01,6.481573928216899105e+01,6.095746229050119994e-03,8.396220752936512932e-01,1.035257631227123998e+00
5.210843373493975895e-12,8.946408250913107096e-01,-1.121447935321108594e-04,3.345374082038597919e-05,9.049604268878224636e-05,-2.136008161254224207e-07,1.709321371421954233e-07,6.481539846034881691e+01,6.480929603402627492e+01,6.102426322547734386e-03,8.436429305699223447e-01,1.035322078404981916e+00
5.240963855421685972e-12,8.946488875470210989e-01,-1.147631620466038496e-04,3.251937629592906637e-05,9.125824133619827162e-05,-2.241852871633806391e-07,1.759113612487704055e-07,6.480896116309152433e+01,6.480285354846813561e+01,6.107614623394133115e-03,8.476642450089095782e-01,1.035345223312987395e+00
5.271084337349396858e-12,8.946569089908974481e-01,-1.171986249632488749e-04,3.168898926568979111e-05,9.201660791824815204e-05,-2.353331086696991634e-07,1.811922002010275037e-07,6.480252329571847270e+01,6.479641176470630626e+01,6.111531012170306337e-03,8.516859130007413681e-01,1.035453475439371607e+00
5.301204819277107743e-12,8.946649158827670867e-01,-1.196147303359731322e-04,3.093077609814462312e-05,9.277123419733011823e-05,-2.470783536802067054e-07,1.867269722614487425e-07,6.479608554772946150e+01,6.478997109416579292e+01,6.114453563673449658e-03,8.557075462529077914e-01,1.035525369946520113e+00
5.331325301204818629e-12,8.946728678696158621e-01,-1.218489215697986120e-04,3.020902884776263043e-05,9.352224634752852078e-05,-2.594509345733599476e-07,1.924594360988680246e-07,6.478964808493277872e+01,6.478353152616743671e+01,6.116558765345752290e-03,8.597290126009715650e-01,1.035647790053950468e+00
5.361445783132529514e-12,8.946808303416875496e-01,-1.240447669014631716e-04,2.958321967119373236e-05,9.426976595929309098e-05,-2.724817775948306899e-07,1.983232850716163148e-07,6.478321087496439645e+01,6.477709280798580949e+01,6.118066978582232737e-03,8.637503271694539908e-01,1.035749298534270224e+00
5.391566265060240399e-12,8.946888314324650260e-01,-1.262082490749889818e-04,2.903184948784803929e-05,9.501391697014190054e-05,-2.861998656857671866e-07,2.042488727016319634e-07,6.477677343009322897e+01,6.477065425349853456e+01,6.119176594694740109e-03,8.677717932379663823e-01,1.035853327686605541e+00
5.421686746987951285e-12,8.946968687027045952e-01,-1.284511634494841657e-04,2.836041106214276240e-05,9.575481817381444321e-05,-3.006303961156511455e-07,2.101665757914148039e-07,6.477033560133773449e+01,6.476421568118020389e+01,6.119920157530244972e-03,8.717934918815759548e-01,1.035920130751152302e+00
5.451807228915662170e-12,8.947049970494490578e-01,-1.304892869870806829e-04,2.771412069000074433e-05,9.649257716664703282e-05,-3.157941055298189620e-07,2.160094170866297283e-07,6.476389759426467663e+01,6.475777747386310068e+01,6.120120401574145191e-03,8.758153001313070396e-01,1.035953733744567895e+00
5.481927710843373055e-12,8.947131695918635330e-01,-1.325174058346762678e-04,2.703441893062187776e-05,9.722728284624736900e-05,-3.317065787811455611e-07,2.217123889515498762e-07,6.475745984599041094e+01,6.475134040358163645e+01,6.119442408768070718e-03,8.798369471444675849e-01,1.035974448775058177e+00
5.512048192771083941e-12,8.947214198231723259e-01,-1.344850380774209066e-04,2.624353774628645711e-05,9.795899813591681386e-05,-3.483742908234394133e-07,2.272124033195871086e-07,6.475102290837392616e+01,6.474490538985195087e+01,6.117518521970670420e-03,8.838580868466685558e-01,1.036045277846349366e+00
5.542168674698794826e-12,8.947297601151011914e-01,-1.363119252441614688e-04,2.543570974419992437e-05,9.868775398830374366e-05,-3.657922216164741839e-07,2.324518480431787225e-07,6.474458701869302502e+01,6.473847296419820907e+01,6.114054494821568979e-03,8.878785609476363971e-01,1.036088969895538892e+00
5.572289156626505711e-12,8.947381723163555511e-01,-1.381931946437307357e-04,2.473525096421681137e-05,9.941354419135221008e-05,-3.839421415274551121e-07,2.373799966561853441e-07,6.473815211031768513e+01,6.473204326948162191e+01,6.108840836060802117e-03,8.918984089270276527e-01,1.036139873058820715e+00
5.602409638554216597e-12,8.947466964399450884e-01,-1.399873554491267021e-04,2.398166237267058726e-05,1.001363206759124511e-04,-4.027891995581644590e-07,2.419531897346151515e-07,6.473171867371867449e+01,6.472561699407694391e+01,6.101679641734630323e-03,8.959173269230125136e-01,1.036162667152962458e+00
5.632530120481927482e-12,8.947553171987602250e-01,-1.417350009637707679e-04,2.329453969537033806e-05,1.008559881108890864e-04,-4.222806888800182112e-07,2.461339902145444085e-07,6.472528745515920434e+01,6.471919511313133455e+01,6.092342027870741895e-03,8.999348534610340788e-01,1.036206968514052473e+00
5.662650602409638367e-12,8.947639800369119323e-01,-1.434731874490861197e-04,2.275629782701888288e-05,1.015724004248807761e-04,-4.423475785524447773e-07,2.498907011034212122e-07,6.471885940871015919e+01,6.471277886536540791e+01,6.080543344752852020e-03,9.039503817192527935e-01,1.036218115027898845e+00
5.692771084337349253e-12,8.947727745001161637e-01,-1.452830754967934530e-04,2.223813418723399982e-05,1.022853605598859986e-04,-4.629099925445079086e-07,2.531990796311711651e-07,6.471243537743058027e+01,6.470636939463049941e+01,6.065982800080753530e-03,9.079633899594893309e-01,1.036250981252990089e+00
5.722891566265060138e-12,8.947817259172503590e-01,-1.471818582429091943e-04,2.179483246856737881e-05,1.029946258434311936e-04,-4.838827939739738404e-07,2.560413564575319442e-07,6.470601585887327190e+01,6.469996740651581035e+01,6.048452357463159935e-03,9.119735763982272925e-01,1.036295797773792104e+00
5.753012048192771023e-12,8.947907426665566710e-01,-1.491202062546129257e-04,2.136201226445125109e-05,1.036999200688719179e-04,-5.051790351669639794e-07,2.584049014815125300e-07,6.469960184522429358e+01,6.469357402149574909e+01,6.027823728550208739e-03,9.159803168688430697e-01,1.036405993387462754e+00
5.783132530120481909e-12,8.947998398864277503e-01,-1.511303987286997138e-04,2.106822559330238581e-05,1.044009464997278270e-04,-5.267129299557256644e-07,2.602815897615871146e-07,6.469319439050615017e+01,6.468719034966569836e+01,6.004040840449422281e-03,9.199829642041198463e-01,1.036458208978377371e+00
5.813253012048191986e-12,8.948090075199502946e-01,-1.533132261555998090e-04,2.083456614627302771e-05,1.050974021628423754e-04,-5.484014168159316596e-07,2.616714677989818412e-07,6.468679408761752825e+01,6.468081703108090608e+01,5.977056536619447351e-03,9.239811389641592321e-01,1.036553224614024327e+00
5.843373493975902872e-12,8.948182184974962095e-01,-1.557594487031740602e-04,2.052324476003395334e-05,1.057889925321358227e-04,-5.701670076082562901e-07,2.625877653385287510e-07,6.468040127003501993e+01,6.467445443995696053e+01,5.946830078053751134e-03,9.279746245358250212e-01,1.036577967864921845e+00
5.873493975903613757e-12,8.948274609753580355e-01,-1.583339244581911270e-04,2.013597556485758854e-05,1.064754427617902165e-04,-5.919396567289560926e-07,2.630593316657360629e-07,6.467401573434196393e+01,6.466810237575022313e+01,5.913358591737295951e-03,9.319635559633491217e-01,1.036631959418538251e+00
5.903614457831324642e-12,8.948366967082118650e-01,-1.610813862587352676e-04,1.974174515993193385e-05,1.071565041244676366e-04,-6.136573718961600074e-07,2.631298977874222604e-07,6.466763764411111026e+01,6.466176102860430319e+01,5.876615506812713288e-03,9.359478380772443540e-01,1.036647381470317431e+00
5.933734939759035528e-12,8.948459455242683269e-01,-1.641225265280896271e-04,1.929084492106931760e-05,1.078319566324819208e-04,-6.352620803802367561e-07,2.628559658421730826e-07,6.466126687693395070e+01,6.465543027121654518e+01,5.836605717409823306e-03,9.399275339298597265e-01,1.036715456014906556e+00
5.963855421686746413e-12,8.948551898384166092e-01,-1.672080022782925066e-04,1.853760163131399074e-05,1.085016059992606973e-04,-6.566973734550892004e-07,2.623081451857833017e-07,6.465490333982890547e+01,6.464910982834787490e+01,5.793511481033080009e-03,9.439026957322355083e-01,1.036727950304118018e+00
5.993975903614457298e-12,8.948643826540807478e-01,-1.702504924689100438e-04,1.772607162293210573e-05,1.091652776297441074e-04,-6.779102288280159393e-07,2.615670401079439615e-07,6.464854672095974308e+01,6.464279895183781832e+01,5.747769121922975850e-03,9.478735226660449653e-01,1.036770389339521703e+00
6.024096385542168184e-12,8.948735385493199468e-01,-1.734203804710629428e-04,1.692328123650281606e-05,1.098228130483834135e-04,-6.988498203341966077e-07,2.607169120495833926e-07,6.464219648196817047e+01,6.463649654530857447e+01,5.699936659602521105e-03,9.518403555705767793e-01,1.037010100788059219e+00
6.054216867469879069e-12,8.948826990316778307e-01,-1.768153883756202994e-04,1.596398993115639528e-05,1.104740682307873664e-04,-7.194655480429359082e-07,2.598390652155700165e-07,6.463585252439784767e+01,6.463020198121108706e+01,5.650543186755950173e-03,9.558032477417141015e-01,1.037667216403272308e+00
6.084337349397589954e-12,8.948918380809788298e-01,-1.801414632759831228e-04,1.480311060742537299e-05,1.111189134714370304e-04,-7.397040054437643817e-07,2.590093070797586492e-07,6.462951427543845284e+01,6.462391418066700055e+01,5.600094771446876771e-03,9.597625569518575261e-01,1.038337336020213497e+00
6.114457831325300840e-12,8.949009303006006943e-01,-1.834251602370352288e-04,1.355772557490219050e-05,1.117572354765277158e-04,-7.595097897424239864e-07,2.582984649449446787e-07,6.462318025550038669e+01,6.461763118165224284e+01,5.549073848145373231e-03,9.637192084363713773e-01,1.038758183209404162e+00
6.144578313253011725e-12,8.949099957527754112e-01,-1.867676517302644377e-04,1.211178644770451403e-05,1.123889390573018168e-04,-7.788269154340282311e-07,2.577724250537657010e-07,6.461684936858036110e+01,6.461135142396881292e+01,5.497944611541741994e-03,9.676738820183937717e-01,1.038882780548101348e+00
6.174698795180722610e-12,8.949190320554892830e-01,-1.900095468241414312e-04,1.039064487416005707e-05,1.130139484167188278e-04,-7.975999383261855938e-07,2.574906644682281514e-07,6.461052045494302831e+01,6.460507321880584186e+01,5.447236137189789308e-03,9.716272903094056446e-01,1.038893403153036576e+00
6.204819277108433496e-12,8.949280031374479139e-01,-1.932684099178600930e-04,8.519628681800113135e-06,1.136322083042281948e-04,-8.157731729350271474e-07,2.575062549457806286e-07,6.460419293515160177e+01,6.459879535116485272e+01,5.397583986755473406e-03,9.755798062965506112e-01,1.039010987969267052e+00
6.234939759036144381e-12,8.949369476729887030e-01,-1.964363225360477028e-04,6.344271878428534536e-06,1.142436830297993835e-04,-8.332904053718530284e-07,2.578710191034502079e-07,6.459786625600423804e+01,6.459251661804816536e+01,5.349637956079788224e-03,9.795317790678684799e-01,1.039290021720642443e+00
6.265060240963855266e-12,8.949458995634232972e-01,-1.994800688035566912e-04,3.921004046589280700e-06,1.148483504489431758e-04,-8.500987094789007792e-07,2.586401761964790281e-07,6.459153996713072843e+01,6.458623597738431954e+01,5.303989746402187726e-03,9.834834875974479695e-01,1.039618403943309843e+00
6.295180722891566152e-12,8.949547979240025652e-01,-2.023176567797089142e-04,1.283663822046119821e-06,1.154461937914016869e-04,-8.661525927104902197e-07,2.598704246924537885e-07,6.458521364429250866e+01,6.457995248991154824e+01,5.261154380963632693e-03,9.874351981751763319e-01,1.039790881860696681e+00
6.325301204819277037e-12,8.949636517172370187e-01,-2.049988603312611387e-04,-1.640909228218220092e-06,1.160371954256245766e-04,-8.814149444124004801e-07,2.616163034420354913e-07,6.457888722002013537e+01,6.457366564235537965e+01,5.221577664755796232e-03,9.913869473883172301e-01,1.039856335197544501e+00
6.355421686746987115e-12,8.949725361149063474e-01,-2.075200993671152223e-04,-4.678076564279942962e-06,1.166213328335657283e-04,-8.958568968591492170e-07,2.639279835329113583e-07,6.457256033565131759e+01,6.456737465889312944e+01,5.185676758190252075e-03,9.953389628430703295e-01,1.039872357514509016e+00
6.385542168674698000e-12,8.949814107408398112e-01,-2.098957283744126321e-04,-7.879931131043278400e-06,1.171985778218714034e-04,-9.094572177756394603e-07,2.668497125694986298e-07,6.456623295969536969e+01,6.456107920682046597e+01,5.153752874902472678e-03,9.992912735696966031e-01,1.039905549580765420e+00
6.415662650602408885e-12,8.949902839687595701e-01,-2.121430981438592826e-04,-1.114797385347117028e-05,1.177688970844126964e-04,-9.222005789965916670e-07,2.704200723764484991e-07,6.455990560369731668e+01,6.455477974364208649e+01,5.125860055228343044e-03,1.003243549935420420e+00,1.039930565286337316e+00
6.445783132530119771e-12,8.949991708242711619e-01,-2.142361917353152062e-04,-1.455882038937247046e-05,1.183322542653854575e-04,-9.340746962200573469e-07,2.746738442774383147e-07,6.455357850697645006e+01,6.454847680762017603e+01,5.101699356272209988e-03,1.007195641847922651e+00,1.039938943310426467e+00
6.475903614457830656e-12,8.950080712244437020e-01,-2.162410736762863635e-04,-1.805081196928896332e-05,1.188886104944815913e-04,-9.450685853525407578e-07,2.796444327988932769e-07,6.454725160023514263e+01,6.454217091362477277e+01,5.080686610373489655e-03,1.011147604797996591e+00,1.039948476829875901e+00
6.506024096385541541e-12,8.950170138970831024e-01,-2.181305741116737560e-04,-2.154803467308162695e-05,1.194379212457566023e-04,-9.551722020579801892e-07,2.853658108889615692e-07,6.454092543481090161e+01,6.453586334215469833e+01,5.062092656206215041e-03,1.015099103804873115e+00,1.040035463660086146e+00
6.536144578313252427e-12,8.950260004525065760e-01,-2.200776034391894868e-04,-2.518546855488783511e-05,1.199801309005657366e-04,-9.643779816188468162e-07,2.918764321579790210e-07,6.453460053834719190e+01,6.452955534231264778e+01,5.045196034550808450e-03,1.019049814984379410e+00,1.040199311127265380e+00
6.566265060240963312e-12,8.950350135464424373e-01,-2.219009037722029091e-04,-2.888677359190808936e-05,1.205151684317881639e-04,-9.726862422574748118e-07,2.992191514649788350e-07,6.452827732713507203e+01,6.452324798657457450e+01,5.029340560500442266e-03,1.022999475077805975e+00,1.040398666549999351e+00
6.596385542168674198e-12,8.950440708089951736e-01,-2.236650423396869397e-04,-3.264304843255253673e-05,1.210429452732972701e-04,-9.801054206801027799e-07,3.074353521403380394e-07,6.452195657403375151e+01,6.451694259008158383e+01,5.013983952168541564e-03,1.026947606900879828e+00,1.040498870376326712e+00
6.626506024096385083e-12,8.950531394881136027e-01,-2.253093486033597821e-04,-3.645309775318631486e-05,1.215633572930921544e-04,-9.866498818921690061e-07,3.165625730044458510e-07,6.451563912453856631e+01,6.451064037087218139e+01,4.998753666380997135e-03,1.030893682993956117e+00,1.040534044008907477e+00
6.656626506024095968e-12,8.950622004434826140e-01,-2.267822003407571113e-04,-4.023921718194145640e-05,1.220762893542030479e-04,-9.923399204958539128e-07,3.266334752514533902e-07,6.450932524597207873e+01,6.450434174611309857e+01,4.983499858977023800e-03,1.034837526884870629e+00,1.040608063080930235e+00
6.686746987951806854e-12,8.950712556630580075e-01,-2.282158234246480291e-04,-4.393150858819886182e-05,1.225816185557908409e-04,-9.972018090759424926e-07,3.376757304293980179e-07,6.450301520905452435e+01,6.449804687933423963e+01,4.968329720278745996e-03,1.038778980777357752e+00,1.040817906106678459e+00
6.716867469879517739e-12,8.950802796891776936e-01,-2.294819660359444290e-04,-4.753684363099841336e-05,1.230792150031714675e-04,-1.001266884783138067e-06,3.497117765684297916e-07,6.449670883329122262e+01,6.449175521636018971e+01,4.953616931033043291e-03,1.042718152932548215e+00,1.041146107677544785e+00
6.746987951807228624e-12,8.950892511149648456e-01,-2.306211398019615110e-04,-5.096355131044410787e-05,1.235689417184202108e-04,-1.004569177712621928e-06,3.627567016763036077e-07,6.449040557377895766e+01,6.448546569303326237e+01,4.939880745689627893e-03,1.046655378052036456e+00,1.041477506513139639e+00
6.777108433734939510e-12,8.950981884319787474e-01,-2.316349880009407024e-04,-5.419904141929789664e-05,1.240506577248747877e-04,-1.007142102972520990e-06,3.768178454140884939e-07,6.448410478059371087e+01,6.447917717173761787e+01,4.927608856093481683e-03,1.050591056902253628e+00,1.041693848024055402e+00
6.807228915662650395e-12,8.951070631317277204e-01,-2.325371852998712313e-04,-5.729965124203585870e-05,1.245242230678908078e-04,-1.009017117545933847e-06,3.918963813496429813e-07,6.447780609251115891e+01,6.447288888993551836e+01,4.917202575644146791e-03,1.054525410151065490e+00,1.041848819133341930e+00
6.837349397590361280e-12,8.951158157089295075e-01,-2.334209057272156919e-04,-6.016011112168226322e-05,1.249895031884796451e-04,-1.010223119786862255e-06,4.079893413666556623e-07,6.447150921628920628e+01,6.446660017487887728e+01,4.909041410325662609e-03,1.058458625163695599e+00,1.042090599862026679e+00
6.867469879518072166e-12,8.951244091562052807e-01,-2.342292651148071114e-04,-6.292177151414746607e-05,1.254463716155083627e-04,-1.010786135997537701e-06,4.250905863692948357e-07,6.446521375824291056e+01,6.446031025382690416e+01,4.903504416011252726e-03,1.062390943632490314e+00,1.042475411027495413e+00
6.897590361445782243e-12,8.951328973568012382e-01,-2.350138884386478535e-04,-6.548104478326522283e-05,1.258947099409596826e-04,-1.010729194362019486e-06,4.431903702024963606e-07,6.445891919577358919e+01,6.445401824788827128e+01,4.900947885312573367e-03,1.066322690735907797e+00,1.042944053982046260e+00
6.927710843373493129e-12,8.951411999705271016e-01,-2.357354192887431486e-04,-6.794509562145754379e-05,1.263344065587996743e-04,-1.010073203484518056e-06,4.622758091181349159e-07,6.445262478974882470e+01,6.444772309815435563e+01,4.901691594472629664e-03,1.070254339679173050e+00,1.043329510022465323e+00
6.957831325301204014e-12,8.951493344807776031e-01,-2.364927539401707774e-04,-7.037485954574171235e-05,1.267653582951403391e-04,-1.008839571004374983e-06,4.823307857166526536e-07,6.444632965744905562e+01,6.444142372523984363e+01,4.905932209219026653e-03,1.074186435548340146e+00,1.043582042748208760e+00
6.987951807228914899e-12,8.951573520099282977e-01,-2.370606854444177612e-04,-7.282655524589008863e-05,1.271874721515536810e-04,-1.007052504556106073e-06,5.033331711006416585e-07,6.444003307193194985e+01,6.443511941288316791e+01,4.913659048788519140e-03,1.078119441529579170e+00,1.043846426778032965e+00
7.018072289156625785e-12,8.951652403281395998e-01,-2.374940962851399765e-04,-7.525505055263081750e-05,1.276006650145109726e-04,-1.004739714138784817e-06,5.252516961798189335e-07,6.443373433377126958e+01,6.442880957217141713e+01,4.924761599848669590e-03,1.082053792048106367e+00,1.044260903776281779e+00
7.048192771084336670e-12,8.951730743688599556e-01,-2.378160838039872563e-04,-7.762679659402050192e-05,1.280048628377259941e-04,-1.001931370958184177e-06,5.480453755141017161e-07,6.442743240885107525e+01,6.442249323775816094e+01,4.939171092917863520e-03,1.085990132682820297e+00,1.044806454338714108e+00
7.078313253012047555e-12,8.951808747414752299e-01,-2.379201043026362697e-04,-8.006909500307200062e-05,1.284000012676095835e-04,-9.986582683669030024e-07,5.716628795349381385e-07,6.442112623366116964e+01,6.441616930117567108e+01,4.956932485496497870e-03,1.089929129628051774e+00,1.045406129529424799e+00
7.108433734939758441e-12,8.951886732454805706e-01,-2.378235471095947599e-04,-8.243583076667429098e-05,1.287860244355545285e-04,-9.949491865903337999e-07,5.960447225548298858e-07,6.441481491910445811e+01,6.440983681761431967e+01,4.978101490144046411e-03,1.093871328859919778e+00,1.045885828323855238e+00
7.138554216867469326e-12,8.951964954449493916e-01,-2.374585242837322211e-04,-8.482505538526621293e-05,1.291628834331485967e-04,-9.908298101871854252e-07,6.211279682955065992e-07,6.440849748060936975e+01,6.440349501002782517e+01,5.002470581546074498e-03,1.097817354576638094e+00,1.046151731906819649e+00
7.168674698795180211e-12,8.952043887729189686e-01,-2.369253982001478490e-04,-8.712052506116545073e-05,1.295305356323816169e-04,-9.863199724805827886e-07,6.468493896669670891e-07,6.440217360199864061e+01,6.439714409530202488e+01,5.029506696610858835e-03,1.101767404794877114e+00,1.046317369688874122e+00
7.198795180722891097e-12,8.952123777659040105e-01,-2.362662678719564186e-04,-8.936820961003798778e-05,1.298889435552389739e-04,-9.814313704731383247e-07,6.731495079976738138e-07,6.439584328594590090e+01,6.439078474716670542e+01,5.058538779192545132e-03,1.105721469696230752e+00,1.046522070235788915e+00
7.228915662650601982e-12,8.952204885469979834e-01,-2.354771610180471711e-04,-9.173278889486964540e-05,1.302380748304385533e-04,-9.761680065508531122e-07,6.999747210178124278e-07,6.438950635639162101e+01,6.438441742376068078e+01,5.088932630933130398e-03,1.109679661121212746e+00,1.046785089563255555e+00
7.259036144578312867e-12,8.952287036222995598e-01,-2.344345233506916397e-04,-9.411431537534805671e-05,1.305779030892824399e-04,-9.705254472618345570e-07,7.272769950527941771e-07,6.438316313990090123e+01,6.437804300702804028e+01,5.120132872857455046e-03,1.113641781278417398e+00,1.046978973874270080e+00
7.289156626506022945e-12,8.952370400920119931e-01,-2.331440323043538695e-04,-9.652743217065224389e-05,1.309084078298936634e-04,-9.644889158579041496e-07,7.550118957068889383e-07,6.437681411072037463e+01,6.437166251132468631e+01,5.151599395687621319e-03,1.117607535093717575e+00,1.047058814512027647e+00
7.319277108433734638e-12,8.952455229124236524e-01,-2.316125420761280080e-04,-9.889553227073900736e-05,1.312295730179054642e-04,-9.580312847803794569e-07,7.831374849621085030e-07,6.437045955716317280e+01,6.436527676314965163e+01,5.182794013523259885e-03,1.121576734434089229e+00,1.047110672614276705e+00
7.349397590361444716e-12,8.952541075838928997e-01,-2.298470405913377015e-04,-1.011083240841438070e-04,1.315413853644892272e-04,-9.511115998512996920e-07,8.116151547201054917e-07,6.436409952850256389e+01,6.435888631032152318e+01,5.213218181034344999e-03,1.125549350971550844e+00,1.047218324286725233e+00
7.379518072289156409e-12,8.952628508173758881e-01,-2.279810213719683071e-04,-1.032047733489333230e-04,1.318438326796510923e-04,-9.436753019604028458e-07,8.404136321098659296e-07,6.435773414337738529e+01,6.435249164504671171e+01,5.242498330677645806e-03,1.129525304847821321e+00,1.047352641134035478e+00
7.409638554216866486e-12,8.952717287736148277e-01,-2.258678142693284617e-04,-1.051420516908676953e-04,1.321369037393148121e-04,-9.356603769505573565e-07,8.695132116254265328e-07,6.435136355691938093e+01,6.434609308819619855e+01,5.270468723185402563e-03,1.133504508132151090e+00,1.047497686410698181e+00
7.439759036144578179e-12,8.952807520143726272e-01,-2.235816450230596357e-04,-1.068622582135956276e-04,1.324205874395733131e-04,-9.270042119329358572e-07,8.989059140724824572e-07,6.434498837964879669e+01,6.433969126419461304e+01,5.297115454181081443e-03,1.137486584434314940e+00,1.047592745690627103e+00
7.469879518072288257e-12,8.952899000702279064e-01,-2.212371881072729997e-04,-1.082709102165432694e-04,1.326948697396885407e-04,-9.176470458772204496e-07,9.285938527790976517e-07,6.433860900065744204e+01,6.433328653568449340e+01,5.322464972943734100e-03,1.141471290018913898e+00,1.047641147553573848e+00
7.499999999999999950e-12,8.952991412420686634e-01,-2.188322861307610335e-04,-1.094863896562767018e-04,1.329597289597273370e-04,-9.075320188503626228e-07,9.585879923977957669e-07,6.433222592759851466e+01,6.432687942247393664e+01,5.346505124580293658e-03,1.145458308008121318e+00,1.047661683735017668e+00
7.530120481927710028e-12,8.953084718197926728e-01,-2.164100477556959328e-04,-1.104016041000048986e-04,1.332151291100186334e-04,-8.966051002229916865e-07,9.889067264116455328e-07,6.432583966294284039e+01,6.432047045828032594e+01,5.369204662514979326e-03,1.149447316571912125e+00,1.047693451893820127e+00
7.560240963855421721e-12,8.953178695440188184e-01,-2.139363215512827176e-04,-1.110817430218551593e-04,1.334610142726521266e-04,-8.848143889589526571e-07,1.019574522603804322e-06,6.431945058780526381e+01,6.431406000428626157e+01,5.390583519006949403e-03,1.153438082872008330e+00,1.047752568914409599e+00
7.590361445783131798e-12,8.953273884430320573e-01,-2.114661946801942992e-04,-1.115309202319926556e-04,1.336973055697407930e-04,-8.721097959038968527e-07,1.050619206424402628e-06,6.431305907223699592e+01,6.430764840813415617e+01,5.410664102842962370e-03,1.157430374413303875e+00,1.047810575631887398e+00
7.620481927710843492e-12,8.953369798771610988e-01,-2.089608240363196809e-04,-1.117448166218653369e-04,1.339239003157969427e-04,-8.584417060316504421e-07,1.082069291018762279e-06,6.430666583833507843e+01,6.430123653606405298e+01,5.429302271020828609e-03,1.161423735002873103e+00,1.047846928809028633e+00
7.650602409638553569e-12,8.953466580732467595e-01,-2.065637185774408440e-04,-1.117733833102199924e-04,1.341406768913149580e-04,-8.437608996562826214e-07,1.113953110826152101e-06,6.430027143341965257e+01,6.429482540563657267e+01,5.446027783078351281e-03,1.165417823567735711e+00,1.047863707433478453e+00
7.680722891566265262e-12,8.953564461246309447e-01,-2.042119762103980951e-04,-1.116145551343015433e-04,1.343475073889817341e-04,-8.280190268996832839e-07,1.146295224838532099e-06,6.429387593635512133e+01,6.428841580442997383e+01,5.460131925150388602e-03,1.169412590585044320e+00,1.047881287998574162e+00
7.710843373493975340e-12,8.953663220496969055e-01,-2.019045071358613645e-04,-1.113196605532122896e-04,1.345442726958976331e-04,-8.111678055081316326e-07,1.179112135812300511e-06,6.428747945299522826e+01,6.428200853597077469e+01,5.470917024451273959e-03,1.173407972785951658e+00,1.047902018081715347e+00
7.740963855421685417e-12,8.953762721783075085e-01,-1.996695077828041149e-04,-1.108200304091838103e-04,1.347308753965338049e-04,-7.931592097799662871e-07,1.212411956192564037e-06,6.428108211690967266e+01,6.427560422501004211e+01,5.477891899629619421e-03,1.177403879971017142e+00,1.047931267835799041e+00
7.771084337349397110e-12,8.953862827879572883e-01,-1.974573858767199308e-04,-1.102008521129213157e-04,1.349072476287479388e-04,-7.739464152156870243e-07,1.246197065428578418e-06,6.427468414477247904e+01,6.426920337022244212e+01,5.480774550043112509e-03,1.181400173866237191e+00,1.047966324659424853e+00
7.801204819277107188e-12,8.953963862633522730e-01,-1.954266435891787042e-04,-1.093896483707231649e-04,1.350733527424027099e-04,-7.534843906978148432e-07,1.280467194132064152e-06,6.426828567294921868e+01,6.426280628897626457e+01,5.479383972960146475e-03,1.185396765576023803e+00,1.048016233295104849e+00
7.831325301204818881e-12,8.954065323609418092e-01,-1.935462921582344336e-04,-1.085527275768894702e-04,1.352291823871895008e-04,-7.317316197322397053e-07,1.315223472845935552e-06,6.426188658588304747e+01,6.425641303426131401e+01,5.473551621740328603e-03,1.189393729683280387e+00,1.048086609704773853e+00
7.861445783132528959e-12,8.954166836884359659e-01,-1.917553971616183135e-04,-1.077176125282664832e-04,1.353747516126749121e-04,-7.086533453867985949e-07,1.350470888214843224e-06,6.425548683319479437e+01,6.425002363268244210e+01,5.463200512354934174e-03,1.193391099939962396e+00,1.048162444854881414e+00
7.891566265060240652e-12,8.954268258302012784e-01,-1.899516770936576966e-04,-1.068416746986221831e-04,1.355100911574350705e-04,-6.842214763238962164e-07,1.386217137626944749e-06,6.424908651130539283e+01,6.424363797176596336e+01,5.448539539422695387e-03,1.197388828221279011e+00,1.048212503316207522e+00
7.921686746987950729e-12,8.954370241657068075e-01,-1.881368843950533009e-04,-1.059730730753215066e-04,1.356352371832136329e-04,-6.584109024206776102e-07,1.422471693578791435e-06,6.424268563095377260e+01,6.423725555751589411e+01,5.430073437874190570e-03,1.201386897188946090e+00,1.048234970082179585e+00
7.951807228915662423e-12,8.954472849164959447e-01,-1.862477794296128189e-04,-1.049959278786978875e-04,1.357502209571603033e-04,-6.311975634476853294e-07,1.459246587241821820e-06,6.423628435930086766e+01,6.423087581948853142e+01,5.408539812330354427e-03,1.205385201744802570e+00,1.048238535987316755e+00
7.981927710843372500e-12,8.954575558191355533e-01,-1.843693752075908638e-04,-1.039359654768609348e-04,1.358550579921734747e-04,-6.025581150465173108e-07,1.496555472966228947e-06,6.422988257970401094e+01,6.422449774200410388e+01,5.384837699904687115e-03,1.209383811018299948e+00,1.048256801931317650e+00
8.012048192771084193e-12,8.954678534727101846e-01,-1.824942795158585973e-04,-1.028207348354058981e-04,1.359497388928501531e-04,-5.724693265046141945e-07,1.534411598711450091e-06,6.422348062119631606e+01,6.421812070732278244e+01,5.359913873540711991e-03,1.213382521284039228e+00,1.048313680902919209e+00
8.042168674698794271e-12,8.954781856591538247e-01,-1.805183691566195070e-04,-1.016312773602167605e-04,1.360342221027172863e-04,-5.409083387669541849e-07,1.572825054755017046e-06,6.421707884400375121e+01,6.421174413550726001e+01,5.334708496490096936e-03,1.217381112784006403e+00,1.048382508153246961e+00
8.072289156626505964e-12,8.954885907391366695e-01,-1.784478130640828383e-04,-1.002906162745263280e-04,1.361084303122220718e-04,-5.078547995412709700e-07,1.611802464110023027e-06,6.421067783751492186e+01,6.420536769360116125e+01,5.310143913763168237e-03,1.221379219707661168e+00,1.048449229556873696e+00
8.102409638554216041e-12,8.954990613185708215e-01,-1.763584107230992701e-04,-9.867475565905216143e-05,1.361722512709091597e-04,-4.732933287480403923e-07,1.651346965569827203e-06,6.420427805536627375e+01,6.419899093357051356e+01,5.287121795755147201e-03,1.225376563768822091e+00,1.048475497378557275e+00
8.132530120481927735e-12,8.955095730761467587e-01,-1.743826852671348645e-04,-9.693423126158594858e-05,1.362255411505722876e-04,-4.372152137849329314e-07,1.691458438166171167e-06,6.419787988622380226e+01,6.419261341164590817e+01,5.266474577890506437e-03,1.229372898496456479e+00,1.048477868114129796e+00
8.162650602409637812e-12,8.955200991975457159e-01,-1.724796574961335335e-04,-9.501300114422563071e-05,1.362681296513656157e-04,-3.996177677610925879e-07,1.732135373839091162e-06,6.419148357271949124e+01,6.418623463676418339e+01,5.248935955306121247e-03,1.233368068814355123e+00,1.048500349751215310e+00
8.192771084337349505e-12,8.955306527311752696e-01,-1.707247715866509904e-04,-9.294764667794639746e-05,1.362998285721116556e-04,-3.605021592913732214e-07,1.773380122474491903e-06,6.418508948825636651e+01,6.417985431823007048e+01,5.235170026297361785e-03,1.237361848746654225e+00,1.048567861750377528e+00
8.222891566265059583e-12,8.955412076677958799e-01,-1.691658859113119855e-04,-9.082875940771296117e-05,1.363204423263126718e-04,-3.198747149635211190e-07,1.815201859486432250e-06,6.417869751981896798e+01,6.417347166869255659e+01,5.225851126410160225e-03,1.241354313099949813e+00,1.048676578002561754e+00
8.253012048192771276e-12,8.955517682482224684e-01,-1.676792830645617042e-04,-8.870561599246925741e-05,1.363297790394631494e-04,-2.777484174980236462e-07,1.857615457325316203e-06,6.417230775875754034e+01,6.416708606541037341e+01,5.221693347166994278e-03,1.245345400900637500e+00,1.048754010708296658e+00
8.283132530120481354e-12,8.955623440389340884e-01,-1.662940405248495256e-04,-8.654579357821347014e-05,1.363276609769842980e-04,-2.341427424850179194e-07,1.900639618127497936e-06,6.416592025756541773e+01,6.416069684166180309e+01,5.223415903620653479e-03,1.249335074032615234e+00,1.048784197560437503e+00
8.313253012048191431e-12,8.955728493728024597e-01,-1.649819370470965172e-04,-8.436478997697934707e-05,1.363139335568036331e-04,-1.890824429892886506e-07,1.944294122568879423e-06,6.415953558965432535e+01,6.415430397720405153e+01,5.231612450276279004e-03,1.253322978947602584e+00,1.048787322243284192e+00
8.343373493975903124e-12,8.955833179099542685e-01,-1.637517874165578312e-04,-8.221876051420028532e-05,1.362884739712310310e-04,-1.425960075694644731e-07,1.988596578171307735e-06,6.415315357069296454e+01,6.414790696118448921e+01,5.246609508474307966e-03,1.257309219938075540e+00,1.048793087405156754e+00
8.373493975903613202e-12,8.955937281234023217e-01,-1.626074329195840214e-04,-8.001844304872245703e-05,1.362511999516677927e-04,-9.471356326079067121e-08,2.033560816400060068e-06,6.414677428193159869e+01,6.414150592146917518e+01,5.268360462425388489e-03,1.261293744883766443e+00,1.048818761254683762e+00
8.403614457831324895e-12,8.956041086374338933e-01,-1.615787849999310018e-04,-7.784560653899952462e-05,1.362020766365007560e-04,-4.546412201411360229e-08,2.079196029633577923e-06,6.414039810005687059e+01,6.413510171892775702e+01,5.296381129115661050e-03,1.265276325804838065e+00,1.048843898706692368e+00
8.433734939759034973e-12,8.956144199615369006e-01,-1.607053803255047598e-04,-7.565438191609329165e-05,1.361411172137806159e-04,5.126819656219215106e-09,2.125507197536354367e-06,6.413402522611229983e+01,6.412869531801972300e+01,5.329908092582731800e-03,1.269256831738015734e+00,1.048860313915092934e+00
8.463855421686746666e-12,8.956246616354351930e-01,-1.599936813998359267e-04,-7.359049298650513927e-05,1.360683799247486834e-04,5.703739436035408999e-08,2.172495233675514199e-06,6.412765588964283836e+01,6.412228781762949836e+01,5.368072013340662550e-03,1.273235118978500280e+00,1.048861661433838410e+00
8.493975903614456743e-12,8.956348534902640601e-01,-1.593497575048304364e-04,-7.164519651094859558e-05,1.359839613968763094e-04,1.102499986779967930e-07,2.220156385391487629e-06,6.412129032212574486e+01,6.411588035127569185e+01,5.409970850055179949e-03,1.277211035959948005e+00,1.048875005826423124e+00
8.524096385542168436e-12,8.956450091899925692e-01,-1.586989341475670569e-04,-6.982417080758831628e-05,1.358879877833452262e-04,1.647504942175245276e-07,2.268482530219840957e-06,6.411492898091297832e+01,6.410947425229424823e+01,5.454728618729546598e-03,1.281184294604348795e+00,1.048921168854799912e+00
8.554216867469878514e-12,8.956551061233664068e-01,-1.579825314839894206e-04,-6.811143022429793129e-05,1.357806040984745630e-04,2.205257958281618437e-07,2.317460976467833814e-06,6.410857203666600412e+01,6.410307052902437874e+01,5.501507641632174574e-03,1.285154798471844995e+00,1.048970895627777233e+00
8.584337349397590207e-12,8.956651715629474486e-01,-1.571874062391355497e-04,-6.642258391865704713e-05,1.356619641183345122e-04,2.775611948560183211e-07,2.367072791056421122e-06,6.410221965311458803e+01,6.409667002354562726e+01,5.549629568961120772e-03,1.289122441775298888e+00,1.049001556071620822e+00
8.614457831325300285e-12,8.956752188182387497e-01,-1.562890835549934031e-04,-6.477628908311752884e-05,1.355322198863936282e-04,3.358398703776000086e-07,2.417291971706226337e-06,6.409587226097285395e+01,6.409027360336597212e+01,5.598657606876967022e-03,1.293086950004068481e+00,1.049013859680697491e+00
8.644578313253011978e-12,8.956852419876533133e-01,-1.553463678505726474e-04,-6.307395301236764086e-05,1.353915139339743217e-04,3.953422307299709636e-07,2.468087932319832847e-06,6.408953008642116345e+01,6.408388168072660562e+01,5.648405694564495767e-03,1.297048183954553791e+00,1.049039861904939919e+00
8.674698795180722055e-12,8.956952362102185150e-01,-1.543600321055018027e-04,-6.137558003300712666e-05,1.352399773412449595e-04,4.560453320827489432e-07,2.519427106321186674e-06,6.408319350534748082e+01,6.407749457058494613e+01,5.698934762531421803e-03,1.301005914370245709e+00,1.049102280954241406e+00
8.704819277108433748e-12,8.957052749821378113e-01,-1.533418635856655240e-04,-5.967607835230494593e-05,1.350777279535109957e-04,5.179237832758722051e-07,2.571274156264461166e-06,6.407686279243608851e+01,6.407111225610591987e+01,5.750536330172499253e-03,1.304959965431032876e+00,1.049193264799602066e+00
8.734939759036143826e-12,8.957153522609503371e-01,-1.521732982680747029e-04,-5.797680121460541239e-05,1.349048676450543627e-04,5.809508205060544684e-07,2.623593945677858994e-06,6.407053814642836187e+01,6.406473450372932632e+01,5.803642699040960015e-03,1.308910215985925385e+00,1.049313296964973885e+00
8.765060240963855519e-12,8.957254839693652437e-01,-1.508676383231294653e-04,-5.624887090029256367e-05,1.347214784390013886e-04,6.450999451294236550e-07,2.676352998182752735e-06,6.406421973927892566e+01,6.405836105131382396e+01,5.858687965106093576e-03,1.312856554419754351e+00,1.049407370379784821e+00
8.795180722891565597e-12,8.957357104640778500e-01,-1.494271695143364778e-04,-5.439717665654816235e-05,1.345276178508900329e-04,7.103453714881267124e-07,2.729519987457591396e-06,6.405790771059609767e+01,6.405199179420300482e+01,5.915916393086551386e-03,1.316798892829961432e+00,1.049464654535850805e+00
8.825301204819275674e-12,8.957460269174688516e-01,-1.478911717106127805e-04,-5.249976560228456537e-05,1.343233143074367070e-04,7.766626201862811226e-07,2.783063795375437338e-06,6.405160223784866957e+01,6.404562698319561775e+01,5.975254653057132832e-03,1.320737121818098547e+00,1.049495934969709943e+00
8.855421686746987367e-12,8.957564535200485123e-01,-1.462609523431430384e-04,-5.040486380086250397e-05,1.341085638926289045e-04,8.440296829399686405e-07,2.836952129783866308e-06,6.404530326709924282e+01,6.403926687340160129e+01,6.036393697636061907e-03,1.324671278657851392e+00,1.049526438648489934e+00
8.885542168674697445e-12,8.957669911196775026e-01,-1.446788347549352320e-04,-4.820086097416557768e-05,1.338833327679406768e-04,9.124281316736364305e-07,2.891151986874858035e-06,6.403901069157879533e+01,6.403291167737307887e+01,6.099014205718737008e-03,1.328601431205521877e+00,1.049570438769304781e+00
8.915662650602409138e-12,8.957777113229938859e-01,-1.431205818193226180e-04,-4.591416873860652370e-05,1.336475619382467516e-04,9.818432216152996026e-07,2.945630738492503201e-06,6.403272471959427037e+01,6.402656185403694167e+01,6.162865557328051774e-03,1.332527447972097656e+00,1.049607228593636643e+00
8.945783132530119216e-12,8.957886412316709013e-01,-1.415303822828244639e-04,-4.351502381747326145e-05,1.334011726425677550e-04,1.052261648416118987e-06,3.000355899011685992e-06,6.402644542775074399e+01,6.402021779404823576e+01,6.227633702510388183e-03,1.336449285732883796e+00,1.049627266721110397e+00
8.975903614457830909e-12,8.957997022511898777e-01,-1.400327697105863958e-04,-4.099679747781191441e-05,1.331440741789647806e-04,1.123669095194690260e-06,3.055292756236557855e-06,6.402017277155145791e+01,6.401387989388756239e+01,6.292877663897556394e-03,1.340366963786568055e+00,1.049633331810017944e+00
9.006024096385540986e-12,8.958109107514048430e-01,-1.386149039768849495e-04,-3.841619851397526348e-05,1.328761718381198575e-04,1.196049583398334438e-06,3.110401592905627044e-06,6.401390674007626558e+01,6.400754865479386524e+01,6.358085282401259794e-03,1.344280474767922895e+00,1.049646411047595373e+00
9.036144578313252679e-12,8.958223368069831993e-01,-1.373288145592888184e-04,-3.580146567622797784e-05,1.325973722006800306e-04,1.269384123073170705e-06,3.165636474279020472e-06,6.400764735551911144e+01,6.400122457065444337e+01,6.422784864665619445e-03,1.348189808113885224e+00,1.049675862463916420e+00
9.066265060240962757e-12,8.958339587436484619e-01,-1.360362792103548386e-04,-3.325926910088998294e-05,1.323075872025095633e-04,1.343649941188614692e-06,3.220944477795878327e-06,6.400139435616858918e+01,6.399490771362811614e+01,6.486642540470085282e-03,1.352095132868400329e+00,1.049727155061338069e+00
9.096385542168674450e-12,8.958457338871024245e-01,-1.346605142831702642e-04,-3.065772151098719475e-05,1.320067413044579460e-04,1.418822069866316483e-06,3.276267203645603020e-06,6.399514757822507960e+01,6.398859812680550618e+01,6.549451419574560396e-03,1.355996548090056431e+00,1.049794958674686640e+00
9.126506024096384528e-12,8.958576725911593375e-01,-1.333858690318563483e-04,-2.791447765020997371e-05,1.316947801831791726e-04,1.494875729233893770e-06,3.331542202852615510e-06,6.398890704506340654e+01,6.398229603122364750e+01,6.611013839756565286e-03,1.359894039620945572e+00,1.049876553696064141e+00
9.156626506024096221e-12,8.958697442449961024e-01,-1.322363648214435481e-04,-2.518720162649331430e-05,1.313716767668770223e-04,1.571788186199738898e-06,3.386704775442495274e-06,6.398267302107814203e+01,6.397600196126839478e+01,6.671059809750214814e-03,1.363787448606749164e+00,1.049967455911724024e+00
9.186746987951806298e-12,8.958819048656984085e-01,-1.311362771511612462e-04,-2.246816231952099269e-05,1.310374338965936483e-04,1.649541352161937579e-06,3.441691057035901994e-06,6.397644533287579094e+01,6.396971604485045049e+01,6.729288025338846409e-03,1.367676879202719853e+00,1.050040796815343569e+00
9.216867469879517992e-12,8.958941376547281399e-01,-1.300999407980152865e-04,-1.970803369965447820e-05,1.306920844522877617e-04,1.728123623651765442e-06,3.496442580465271362e-06,6.397022378530069631e+01,6.396343836729818122e+01,6.785418002516669690e-03,1.371562452538241494e+00,1.050076532002702123e+00
9.246987951807228069e-12,8.959063956252349969e-01,-1.291606540292100115e-04,-1.693579014186778720e-05,1.303356887263202018e-04,1.807528942412509717e-06,3.550909739503764405e-06,6.396400814176949723e+01,6.395716890146027112e+01,6.839240309223937157e-03,1.375444322528120988e+00,1.050084711867276255e+00
9.277108433734939762e-12,8.959186666131848664e-01,-1.282864294287699395e-04,-1.417979703685989684e-05,1.299683282102382569e-04,1.887755887656600161e-06,3.605052641323293050e-06,6.395779829617956125e+01,6.395090774132886935e+01,6.890554850689272620e-03,1.379322556343469897e+00,1.050089140373291041e+00
9.307228915662649840e-12,8.959309523621804550e-01,-1.274563124628410769e-04,-1.140000513334908938e-05,1.295900962480938973e-04,1.968807525555766038e-06,3.658841603029055192e-06,6.395159391563439755e+01,6.394465484398896393e+01,6.939071645433811213e-03,1.383197367011049117e+00,1.050106760255827165e+00
9.337349397590361533e-12,8.959432094900700028e-01,-1.267326077510288974e-04,-8.611446383796690870e-06,1.292010873683078315e-04,2.050690634519379241e-06,3.712256301332735504e-06,6.394539461295740068e+01,6.393841023652465339e+01,6.984376432746108518e-03,1.387069001485197628e+00,1.050144955596546303e+00
9.367469879518071610e-12,8.959554471565893685e-01,-1.260942397773048796e-04,-5.855184534252449150e-06,1.288013880073309654e-04,2.133414947651907356e-06,3.765281533266109383e-06,6.393919986834583113e+01,6.393217383812331178e+01,7.026030222519308484e-03,1.390937781326230027e+00,1.050178529885380740e+00
9.397590361445781688e-12,8.959677186349804812e-01,-1.255205687659350158e-04,-3.123317447286076162e-06,1.283910715535909039e-04,2.216993893424996970e-06,3.817903000255160402e-06,6.393300942077076598e+01,6.392594566442804194e+01,7.063756342726617947e-03,1.394803861917951027e+00,1.050199209481456286e+00
9.427710843373493381e-12,8.959799884755739185e-01,-1.249688304544160770e-04,-4.675084929395307627e-07,1.279701976156515542e-04,2.301445776156357764e-06,3.870105839106536539e-06,6.392682314920246966e+01,6.391972561415786203e+01,7.097535044610410286e-03,1.398667325174510090e+00,1.050201572562936336e+00
9.457831325301203459e-12,8.959922395999069256e-01,-1.243967175560959282e-04,2.113657372802777737e-06,1.275388157142638874e-04,2.386793795777267292e-06,3.921876961284046839e-06,6.392064080889853983e+01,6.391351319978213041e+01,7.127609116407040285e-03,1.402528325328622705e+00,1.050208550342927039e+00
9.487951807228915152e-12,8.960044559747732951e-01,-1.238010493828424496e-04,4.634532975897722920e-06,1.270969719658297250e-04,2.473063938088793546e-06,3.973208769953668753e-06,6.391446217269212582e+01,6.390730773542749432e+01,7.154437264632727660e-03,1.406387005937273837e+00,1.050226731605101049e+00
9.518072289156625229e-12,8.960166390425009508e-01,-1.231286813666569615e-04,7.111882645149892731e-06,1.266447155724763297e-04,2.560282402847020856e-06,4.024101829536458900e-06,6.390828707819489551e+01,6.390110843936444240e+01,7.178638830451377142e-03,1.410243469683718276e+00,1.050250068226441513e+00
9.548192771084336923e-12,8.960288114503692780e-01,-1.224050379458526685e-04,9.628674882632824212e-06,1.261821032621046699e-04,2.648473883797661887e-06,4.074565187456348265e-06,6.390211536699573003e+01,6.389491442842916769e+01,7.200938566565276942e-03,1.414097817431805737e+00,1.050265576387813926e+00
9.578313253012047000e-12,8.960409644276287056e-01,-1.216394303046667549e-04,1.217679826333367103e-05,1.257092005843673654e-04,2.737660949293248914e-06,4.124616672435418758e-06,6.389594667951779883e+01,6.388872456646716813e+01,7.222113050633625388e-03,1.417950285965730473e+00,1.050274395878926459e+00
9.608433734939758693e-12,8.960531163972024205e-01,-1.208701825765167576e-04,1.477579721908631543e-05,1.252260776962569092e-04,2.827863618977376932e-06,4.174281314001634538e-06,6.388978101151898414e+01,6.388253802151569261e+01,7.242990003294801429e-03,1.421800878736046547e+00,1.050295888770041541e+00
9.638554216867468771e-12,8.960652174733785280e-01,-1.200585581261846000e-04,1.742197148132888554e-05,1.247327798227992283e-04,2.919091666578265347e-06,4.223580213002988971e-06,6.388361865561638098e+01,6.387635419484268340e+01,7.264460773696882097e-03,1.425649456142769056e+00,1.050353840822746188e+00
9.668674698795180464e-12,8.960772937580168129e-01,-1.192446710649151424e-04,2.010885853801530252e-05,1.242293593950873727e-04,3.011356678432448284e-06,4.272541879525004727e-06,6.387745939597567002e+01,6.387017217522740964e+01,7.287220748259115762e-03,1.429496093463398010e+00,1.050449058428437166e+00
9.698795180722890541e-12,8.960893718512255024e-01,-1.184286538111944053e-04,2.288377944322758954e-05,1.237158714096969140e-04,3.104671792207666918e-06,4.321197526276978868e-06,6.387130296208648872e+01,6.386399100370294235e+01,7.311958383547379099e-03,1.433340955613378265e+00,1.050566568937249867e+00
9.728915662650602235e-12,8.961014915172424988e-01,-1.176263920433637304e-04,2.569544424306698184e-05,1.231923633227456096e-04,3.199049524878564029e-06,4.369573620657058783e-06,6.386514925936359788e+01,6.385781008825989602e+01,7.339171103702571072e-03,1.437184099129163117e+00,1.050663431998746233e+00
9.759036144578312312e-12,8.961136512788788755e-01,-1.168536157224456728e-04,2.861724956597292270e-05,1.226588799830494994e-04,3.294501194593875403e-06,4.417690060959752717e-06,6.385899817963143477e+01,6.385162902596716350e+01,7.369153664269714570e-03,1.441025594093856776e+00,1.050728717996668671e+00
9.789156626506024005e-12,8.961258995900077684e-01,-1.161960594837840654e-04,3.152265140044015353e-05,1.221154682566805063e-04,3.391037250691877303e-06,4.465559103764371479e-06,6.385284968847792442e+01,6.384544762142959229e+01,7.402067048328911207e-03,1.444865463609070977e+00,1.050761202498299962e+00
9.819277108433734083e-12,8.961382422819011984e-01,-1.155344617912414719e-04,3.440478604657433160e-05,1.215621791530223454e-04,3.488670067512471128e-06,4.513186122540936942e-06,6.384670398146716508e+01,6.383926600252245009e+01,7.437978944715616970e-03,1.448703585466335042e+00,1.050771749095238627e+00
9.849397590361445776e-12,8.961506260713891781e-01,-1.148786371356341892e-04,3.731246851922071184e-05,1.209990675789381304e-04,3.587415682173169618e-06,4.560570943871625020e-06,6.384056108377996708e+01,6.383308421473005723e+01,7.476869049909382753e-03,1.452539948157299143e+00,1.050772661195724433e+00
9.879518072289155854e-12,8.961630686863003570e-01,-1.142156584611739490e-04,4.027483005381664294e-05,1.204261911721437505e-04,3.687294537055769734e-06,4.607709877622047538e-06,6.383442111838927246e+01,6.382690247466295830e+01,7.518643726317335470e-03,1.456374478578966070e+00,1.050778495659373757e+00
9.909638554216867547e-12,8.961755487878866333e-01,-1.135549480216094476e-04,4.334627968933986588e-05,1.198436102716156696e-04,3.788331373033675059e-06,4.654598641385792931e-06,6.382828435926864330e+01,6.382072117239919606e+01,7.563186869446283586e-03,1.460207002138761645e+00,1.050795131709842956e+00
9.939759036144577624e-12,8.961880375803031873e-01,-1.129175399766520454e-04,4.652680465084739838e-05,1.192513865383510509e-04,3.890552390767515983e-06,4.701235280355044931e-06,6.382215133408757168e+01,6.381454094692392687e+01,7.610387163643932314e-03,1.464037191423529061e+00,1.050816191344161377e+00
9.969879518072287702e-12,8.962005159484215389e-01,-1.123504885043762259e-04,4.983193185130613143e-05,1.186495803124398612e-04,3.993981952923039722e-06,4.747622350708554124e-06,6.381602220413766702e+01,6.380836205067126343e+01,7.660153466404025051e-03,1.467864946063000442e+00,1.050838314485789793e+00
9.999999999999999395e-12,8.962130435283751639e-01,-1.119223333821545548e-04,5.317794774857456230e-05,1.180382493768700354e-04,4.098640504366440424e-06,4.793767909282321279e-06,6.380989696882021889e+01,6.380218455749337636e+01,7.712411326841931737e-03,1.471690254125439745e+00,1.050851328275381302e+00


==> data/CFL_Test/k0000625h109.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.900259200099437384e-01,7.982929401972807678e-05,-1.813084843939678954e-04,2.496830701270642650e-09,6.305821326176873884e-12,1.619390813449698111e-11,6.733271260138860725e+01,6.733268133261479704e+01,3.126877381178967561e-05,5.369550813489207264e-03,1.000592547124971698e+00
6.024096385542168234e-14,8.900435547083916932e-01,7.991290010778105148e-05,-1.810271110474508571e-04,9.831757795600413775e-09,1.748845540643768110e-11,5.638607879091476201e-11,6.732413224599653745e+01,6.732403590246946123e+01,9.634352708085457075e-05,1.073093490215947486e-02,1.001108497013527332e+00
9.036144578313252982e-14,8.900609501972722715e-01,7.979645952741870043e-05,-1.807327657116099663e-04,2.217344317404859307e-08,2.334870941095863763e-11,1.061055743840261992e-10,6.731555453702655711e+01,6.731538455610387928e+01,1.699809226827934461e-04,1.609069616537142991e-02,1.001617996342183625e+00
1.204819277108433647e-13,8.900784475438583421e-01,7.956142284806348188e-05,-1.805907370002043856e-04,3.963125735265147232e-08,1.839334959748805155e-11,1.513627518599700258e-10,6.730699214712113587e+01,6.730674296524686895e+01,2.491818742691286753e-04,2.144090635778079026e-02,1.002035030418147565e+00
1.506024096385541995e-13,8.900961369159625658e-01,7.937873234932331314e-05,-1.805954273704954394e-04,6.226983265013643335e-08,1.384043012369697596e-12,1.848748647471815655e-10,6.729844677395200847e+01,6.729811613834863238e+01,3.306356033763296074e-04,2.678049449811883975e-02,1.002364817884773052e+00
1.807228915662650596e-13,8.901138295696702230e-01,7.931890915060340848e-05,-1.805814105167526421e-04,9.014359088084315216e-08,-2.924797141472863685e-11,2.077805973327109973e-10,6.728991947841367960e+01,6.728950897467711911e+01,4.105037365570794305e-04,3.210880037687757066e-02,1.002491284298300700e+00
2.108433734939758945e-13,8.901314157972310959e-01,7.927033710550887710e-05,-1.804784552833333343e-04,1.233175846641604060e-07,-7.882764393834733162e-11,2.251738459987944294e-10,6.728140889055696050e+01,6.728092187136491020e+01,4.870191920442954446e-04,3.742668204143475424e-02,1.002509331247801283e+00
2.409638554216867294e-13,8.901489506169879551e-01,7.914528384895274011e-05,-1.803403120682938658e-04,1.618613872461493596e-07,-1.549315815358645353e-10,2.400645893917010156e-10,6.727291335485109869e+01,6.727235168077059768e+01,5.616740805058244084e-04,4.273518109241856294e-02,1.002523408041820607e+00
2.710843373493975642e-13,8.901664522814907166e-01,7.898761280314813157e-05,-1.802848930937106769e-04,2.058343879694285361e-07,-2.645650903183317151e-10,2.508334098275907373e-10,6.726443201429245278e+01,6.726379590573237977e+01,6.361085600770021668e-04,4.803482586681031424e-02,1.002604601465120648e+00
3.012048192771083991e-13,8.901839165846513469e-01,7.895359031552557510e-05,-1.802445348217937625e-04,2.552816538629826383e-07,-4.140967143625088015e-10,2.526347077165838706e-10,6.725596189210526177e+01,6.725525222644024836e+01,7.096656650121745081e-04,5.332747217961023023e-02,1.002775346127966927e+00
3.313253012048192339e-13,8.902013252310299052e-01,7.895518432190881577e-05,-1.800962391059314840e-04,3.102418323152266257e-07,-6.092780576337785456e-10,2.426417253822279430e-10,6.724750265434730068e+01,6.724672286575378166e+01,7.797885935171148045e-04,5.861332460613034867e-02,1.003010050219232951e+00
3.614457831325301193e-13,8.902186797501493443e-01,7.886819792024920466e-05,-1.798799375181664559e-04,3.707562558530568735e-07,-8.536983777407202275e-10,2.247123894324132096e-10,6.723905646610920428e+01,6.723821154756009832e+01,8.449185491072178696e-04,6.389103224103062639e-02,1.003299492953855898e+00
3.915662650602409542e-13,8.902360583989820109e-01,7.868685364502745307e-05,-1.797304226652266727e-04,4.368750147014015111e-07,-1.146282261354817032e-09,2.073124337060767260e-10,6.723062520105095530e+01,6.722972008656731191e+01,9.051144836435768420e-04,6.915941816872271664e-02,1.003548251085085274e+00
4.216867469879517890e-13,8.902534533676754736e-01,7.857452280469817089e-05,-1.796597703169462799e-04,5.086526460283698416e-07,-1.478995378061057063e-09,1.962145698165838161e-10,6.722220715389416057e+01,6.722124664359735391e+01,9.605102968109818567e-04,7.441953849044238845e-02,1.003688710281614549e+00
4.518072289156626239e-13,8.902708330890891641e-01,7.855842544129086873e-05,-1.795246013845118753e-04,5.861448129479477296e-07,-1.837297888887413914e-09,1.910109592074509644e-10,6.721380302476481461e+01,6.721279246784872896e+01,1.010556916090001511e-03,7.967095912610186459e-02,1.003806002003638342e+00
4.819277108433734587e-13,8.902881937477963303e-01,7.845754820419675694e-05,-1.792950004844231539e-04,6.694068146149481898e-07,-2.205005759326934459e-09,1.897061984840286638e-10,6.720541324731928512e+01,6.720435725309863528e+01,1.055994220645897590e-03,8.491341970250486371e-02,1.003880156894540798e+00
5.120481927710843441e-13,8.903055324736035558e-01,7.825220514538841086e-05,-1.791644769119276953e-04,7.584935826690187376e-07,-2.569521976358178705e-09,1.943743438616530831e-10,6.719703933810461649e+01,6.719594116643857262e+01,1.098171666042591739e-03,9.014597824974934781e-02,1.003902695257453237e+00
5.421686746987951285e-13,8.903228494315871266e-01,7.809729215249292032e-05,-1.791117082660181002e-04,8.534611898743513403e-07,-2.923226316221929678e-09,2.122926372408935428e-10,6.718868080746052840e+01,6.718754335662777066e+01,1.137450832754888187e-03,9.536894054592347236e-02,1.003912905715127701e+00
5.722891566265060138e-13,8.903401551496284982e-01,7.799243912031463563e-05,-1.790651255790880973e-04,9.543688331777172969e-07,-3.262083791587518929e-09,2.514761014152203547e-10,6.718033714488274200e+01,6.717916257889591236e+01,1.174565986836277219e-03,1.005826131188053141e-01,1.004064610211548692e+00
6.024096385542167982e-13,8.903574693297977571e-01,7.792778244788265058e-05,-1.789799780635317576e-04,1.061278348120013690e-06,-3.581234838103641401e-09,3.141907951897137213e-10,6.717200738828786655e+01,6.717079721945169979e+01,1.210168836169702236e-03,1.057875877762502886e-01,1.004587182276764468e+00
6.325301204819276835e-13,8.903747656366500784e-01,7.782278128926093600e-05,-1.788452173563205637e-04,1.174248951511233858e-06,-3.871497617544063400e-09,3.964474822549176185e-10,6.716369109062596010e+01,6.716244681630185198e+01,1.244274324105847269e-03,1.109841569970712871e-01,1.005019530194822153e+00
6.626506024096384679e-13,8.903920112188375979e-01,7.770540445674239201e-05,-1.787260415208044638e-04,1.293330047291640445e-06,-4.122544081473197599e-09,4.922023256630519865e-10,6.715539031391841718e+01,6.715411309529190476e+01,1.277218626506064362e-03,1.161710405155707559e-01,1.005362035883849092e+00
6.927710843373493532e-13,8.904092457564631857e-01,7.759287595339300285e-05,-1.785918019138691283e-04,1.418557475793903935e-06,-4.328540923468301296e-09,5.970035754454066798e-10,6.714710557385203060e+01,6.714579587490611345e+01,1.309698945912533179e-03,1.213479030566818884e-01,1.006102562816803436e+00
7.228915662650602386e-13,8.904264305167264304e-01,7.740802684973374160e-05,-1.784807464998828630e-04,1.549956169798821225e-06,-4.491926241671051680e-09,7.113224789458387164e-10,6.713883610242830002e+01,6.713749400911808607e+01,1.342093310214971047e-03,1.265152072952250850e-01,1.006564230568813612e+00
7.530120481927710230e-13,8.904435481643155903e-01,7.723038431045198282e-05,-1.784471889846834061e-04,1.687547926247640393e-06,-4.624780329759866832e-09,8.413012269866807859e-10,6.713058158132932363e+01,6.712920682838816333e+01,1.374752941154924963e-03,1.316731463292262205e-01,1.006626360066808390e+00
7.831325301204819083e-13,8.904606372077450427e-01,7.707759515838486300e-05,-1.784114788465115248e-04,1.831362343689814988e-06,-4.745574987325483006e-09,9.942504236542957254e-10,6.712234210833589998e+01,6.712093367207825167e+01,1.408436257646283104e-03,1.368216709346441184e-01,1.006769098389330042e+00
8.132530120481926927e-13,8.904777233959488836e-01,7.694312491964732433e-05,-1.783977886272739509e-04,1.981431750733703721e-06,-4.871809875301929106e-09,1.173659780260190810e-09,6.711411846108845225e+01,6.711267480459126489e+01,1.443656497181793324e-03,1.419603095589828112e-01,1.006824419332965848e+00
8.433734939759035780e-13,8.904947694965491545e-01,7.685600261528945207e-05,-1.783392799375279529e-04,2.137788400336980147e-06,-5.013679631312672152e-09,1.378751271181131912e-09,6.710591021540675172e+01,6.710442977908279261e+01,1.480436323953230465e-03,1.470893232600642975e-01,1.006945541400442901e+00
8.734939759036143624e-13,8.905117603573361462e-01,7.670379218178284585e-05,-1.782335213846403764e-04,2.300465263615648667e-06,-5.172394370558872576e-09,1.607614061830750548e-09,6.709771772530531564e+01,6.709619932310178569e+01,1.518402203524618242e-03,1.522084898651626383e-01,1.007043372050714813e+00
9.036144578313252477e-13,8.905287202911905675e-01,7.647417213861138917e-05,-1.781866609119857206e-04,2.469493662279650378e-06,-5.341890219542417948e-09,1.860113661950892932e-09,6.708954112965980698e+01,6.708798420320707123e+01,1.556926452735088928e-03,1.573177166317479003e-01,1.007108855240647083e+00
9.337349397590360321e-13,8.905456356683377761e-01,7.628114483576952753e-05,-1.781815762030019179e-04,2.644902482244948988e-06,-5.512724569105675332e-09,2.138418386215804422e-09,6.708138101413904053e+01,6.707978542289254165e+01,1.595591246497498998e-03,1.624166365983616411e-01,1.007355152813673493e+00
9.638554216867469175e-13,8.905625344162013679e-01,7.610974881143408243e-05,-1.781851984213107701e-04,2.826718232950174496e-06,-5.676703505893957096e-09,2.445030290347100322e-09,6.707323673575000100e+01,6.707160233443806874e+01,1.634401311927964531e-03,1.675056435852300962e-01,1.007461706595861539e+00
9.939759036144578028e-13,8.905794152585383427e-01,7.600010936721237991e-05,-1.781800369763867470e-04,3.014966691271040715e-06,-5.829305062893717584e-09,2.779512142229136431e-09,6.706510894772573295e+01,6.706343554192110901e+01,1.673405804630120550e-03,1.725843294866447331e-01,1.007532967670155877e+00
1.024096385542168688e-12,8.905962495410965074e-01,7.583605684137254813e-05,-1.781797949570982395e-04,3.209674277818269532e-06,-5.968630230966355701e-09,3.136683501582154404e-09,6.705699687336172587e+01,6.705528441646633553e+01,1.712456895390260855e-03,1.776531833092441781e-01,1.007683882471139158e+00
1.054216867469879372e-12,8.906130404751211316e-01,7.574373041883001646e-05,-1.782623046591071819e-04,3.410867707383268528e-06,-6.092756072632099491e-09,3.508263146132740604e-09,6.704889991979479191e+01,6.704714865201638929e+01,1.751267778407595470e-03,1.827125797015196618e-01,1.007734269250299297e+00
1.084337349397590257e-12,8.906297914335749022e-01,7.572096963886351868e-05,-1.782900560677247925e-04,3.618572673978441048e-06,-6.197531102049376095e-09,3.885786560788067025e-09,6.704081854202067348e+01,6.703902912734682218e+01,1.789414673853414930e-03,1.877622412256756135e-01,1.007740014642709347e+00
1.114457831325301142e-12,8.906465280464680445e-01,7.567038905155594410e-05,-1.783365219586881528e-04,3.832815104534226763e-06,-6.274423900968675578e-09,4.263243086847357191e-09,6.703275364028364436e+01,6.703092730447735903e+01,1.826335806282553204e-03,1.928016107026972459e-01,1.007823565243885611e+00
1.144578313253012028e-12,8.906632571497781203e-01,7.566733450202839059e-05,-1.783925200448147562e-04,4.053626982162281639e-06,-6.310790021658750211e-09,4.638614714612535764e-09,6.702470534205717456e+01,6.702284374921167398e+01,1.861592845495337392e-03,1.978306090781667692e-01,1.008019111342151053e+00
1.174698795180722711e-12,8.906800147636315668e-01,7.569006666825013260e-05,-1.783648197832217767e-04,4.281050841869552433e-06,-6.293644603876650608e-09,5.012404911917188283e-09,6.701667384436395025e+01,6.701477874748512420e+01,1.895096878827064917e-03,2.028491137639213404e-01,1.008176464439036080e+00
1.204819277108433596e-12,8.906967618841145073e-01,7.560631758805781558e-05,-1.783476783840232506e-04,4.515138550212196634e-06,-6.213540054144978108e-09,5.385628031087027258e-09,6.700865900700145517e+01,6.700673208768608902e+01,1.926919315365122065e-03,2.078571946003269777e-01,1.008517695189502739e+00
1.234939759036144482e-12,8.907134922399576604e-01,7.560407041789248114e-05,-1.783881030445232455e-04,4.755946664330062841e-06,-6.067794134453250269e-09,5.759013905368873618e-09,6.700066032633800717e+01,6.699870321232441484e+01,1.957114013593966913e-03,2.128551667220416332e-01,1.009042021504752640e+00
1.265060240963855367e-12,8.907301788717261193e-01,7.560005106754601970e-05,-1.783407450220435189e-04,5.003532577715478932e-06,-5.861669018330128996e-09,6.133177255258939362e-09,6.699267717140929790e+01,6.699069157814999187e+01,1.985593259310718204e-03,2.178434345573211639e-01,1.009381929873956141e+00
1.295180722891566252e-12,8.907467914838194112e-01,7.556685927493916736e-05,-1.783221315271384826e-04,5.257953462666653312e-06,-5.607180127917042613e-09,6.510769150043142002e-09,6.698470794085119451e+01,6.698269582592749316e+01,2.012114923701327409e-03,2.228230090725844548e-01,1.009766914262825610e+00
1.325301204819276936e-12,8.907633381977493325e-01,7.555607063590979316e-05,-1.782741775078429728e-04,5.519266514400830506e-06,-5.321884233995614321e-09,6.897453530047027500e-09,6.697675273177320321e+01,6.697471623841414612e+01,2.036493359059922317e-03,2.277938179414364384e-01,1.010151743327111440e+00
1.355421686746987821e-12,8.907798096669576893e-01,7.549669960431562468e-05,-1.782027354819737711e-04,5.787528826055845121e-06,-5.026666469819492817e-09,7.299037637183470991e-09,6.696881140618556572e+01,6.696675255487778600e+01,2.058851307782225484e-03,2.327559392409892236e-01,1.010275489055764586e+00
1.385542168674698706e-12,8.907962574334737926e-01,7.539658196358395281e-05,-1.781812521339443589e-04,6.062795101953356457e-06,-4.741814798570307715e-09,7.716723006238017080e-09,6.696088296604114021e+01,6.695880336384942666e+01,2.079602191719784419e-03,2.377099985572349305e-01,1.010306685843239460e+00
1.415662650602409592e-12,8.908127420478618719e-01,7.531479039539356213e-05,-1.781835085826278598e-04,6.345111882995914382e-06,-4.482339355879135592e-09,8.144848885959748247e-09,6.695296684252669195e+01,6.695086752901487159e+01,2.099313511822298306e-03,2.426563499621160191e-01,1.010416828742012774e+00
1.445783132530120477e-12,8.908292310084426902e-01,7.521889209705399449e-05,-1.781665263347542380e-04,6.634510642710866499e-06,-4.254974939490399174e-09,8.574981273061724838e-09,6.694506360597135597e+01,6.694294489070384202e+01,2.118715267511486235e-03,2.475946307226546961e-01,1.010711234081890453e+00
1.475903614457831161e-12,8.908456951089644971e-01,7.510692267710337695e-05,-1.781240069433524592e-04,6.931003703383462606e-06,-4.060713315018623261e-09,9.002411944077935998e-09,6.693717475212896773e+01,6.693503611585154545e+01,2.138636277423550461e-03,2.525239167223051751e-01,1.011044608016398616e+00
1.506024096385542046e-12,8.908621200557875763e-01,7.490251064879421404e-05,-1.782138289607010362e-04,7.234585240712674864e-06,-3.901001853764174963e-09,9.427779404944894907e-09,6.692930048864032244e+01,6.692714050548063653e+01,2.159983159687003506e-03,2.574440865856918448e-01,1.011452578213583253e+00
1.536144578313252931e-12,8.908784934634201846e-01,7.482174531244445914e-05,-1.783601478814936378e-04,7.545237891497682365e-06,-3.780702904962847595e-09,9.853578208606428446e-09,6.692144036628008053e+01,6.691925670757110822e+01,2.183658708966045373e-03,2.623554125634257606e-01,1.012138405387696505e+00
1.566265060240963817e-12,8.908948466819770484e-01,7.474823097261302108e-05,-1.784294235773304326e-04,7.862942692924059578e-06,-3.704965243275257380e-09,1.028059500121367693e-08,6.691359533369696067e+01,6.691138489447064330e+01,2.210439226323851827e-03,2.672572912521605781e-01,1.012799173801109509e+00
1.596385542168674500e-12,8.909112128166608580e-01,7.472550348585181991e-05,-1.784265358986164465e-04,8.187688321861305308e-06,-3.673485499211851260e-09,1.070726094678960533e-08,6.690576767495291222e+01,6.690352682992445921e+01,2.240845028454543832e-03,2.721483083534448344e-01,1.013284398460244651e+00
1.626506024096385385e-12,8.909275345732823315e-01,7.462578766954307231e-05,-1.783262430712160142e-04,8.519477598565839788e-06,-3.677578337416451986e-09,1.113086579610113955e-08,6.689795886774841449e+01,6.689568376355869361e+01,2.275104189726701379e-03,2.770275415821516485e-01,1.013761466987203486e+00
1.656626506024096271e-12,8.909437486606367473e-01,7.449417813552994944e-05,-1.783208331937441828e-04,8.858330968926668507e-06,-3.703156433028207182e-09,1.154886383126063036e-08,6.689016920085586548e+01,6.688785598017344114e+01,2.313220682421996462e-03,2.818948020639978624e-01,1.014116730895075147e+00
1.686746987951807156e-12,8.909599142304974739e-01,7.445609593573164204e-05,-1.784044005338721907e-04,9.204286199795181538e-06,-3.738074015190304785e-09,1.195944713771770216e-08,6.688239926184421336e+01,6.688004429583530452e+01,2.354966008909331176e-03,2.867497273721760775e-01,1.014275156271900347e+00
1.716867469879518041e-12,8.909761220330453257e-01,7.452964651398437433e-05,-1.784385797343451938e-04,9.557393229275528879e-06,-3.778648514212833916e-09,1.236079290902065022e-08,6.687464961640519334e+01,6.687224964589225351e+01,2.399970512942111063e-03,2.915919739188041482e-01,1.014371891350523081e+00
1.746987951807228725e-12,8.909923126285972383e-01,7.460687028986743099e-05,-1.784253357709570862e-04,9.917707199943051223e-06,-3.830739590219904706e-09,1.274986920359664385e-08,6.686692091045712516e+01,6.686447305332632141e+01,2.447857130808451642e-03,2.964211336575828248e-01,1.014458959576549413e+00
1.777108433734939610e-12,8.910084479276991765e-01,7.474281167554335686e-05,-1.783810757638412442e-04,1.028528468333207931e-05,-3.905816531217069828e-09,1.312183133489455041e-08,6.685921334780816494e+01,6.685671501985187604e+01,2.498327956282292775e-03,3.012370703246742276e-01,1.014524134977080827e+00
1.807228915662650495e-12,8.910245371783866997e-01,7.482387362960375688e-05,-1.783119037823819491e-04,1.066018427760896973e-05,-4.015284066649626471e-09,1.346953278197457886e-08,6.685152675087545049e+01,6.684897570015549206e+01,2.551050719955178826e-03,3.060398933224085516e-01,1.014561897235223498e+00
1.837349397590361179e-12,8.910406081536981215e-01,7.490840870811888439e-05,-1.782116004538884660e-04,1.104247077775319178e-05,-4.166170307938437025e-09,1.378361396912703105e-08,6.684386115354577385e+01,6.684125552874235154e+01,2.605624803423898985e-03,3.108295929489796605e-01,1.014666074649520855e+00
1.867469879518072064e-12,8.910566633169180184e-01,7.490716630447822439e-05,-1.781053928439166475e-04,1.143221936593085643e-05,-4.360986443295830132e-09,1.405357234937359083e-08,6.683621604927560611e+01,6.683355440436697847e+01,2.661644908621466164e-03,3.156064826843962834e-01,1.014835574427523257e+00
1.897590361445782950e-12,8.910726916339836157e-01,7.496511559257420675e-05,-1.780091099138041556e-04,1.182951736433366733e-05,-4.601576937538019911e-09,1.426880653076468807e-08,6.682859017349545638e+01,6.682587151186113772e+01,2.718661634323920034e-03,3.203713515133062018e-01,1.014907476213731119e+00
1.927710843373493835e-12,8.910886691445233376e-01,7.502358980451465228e-05,-1.778398049467184408e-04,1.223446346291384621e-05,-4.894007298244104532e-09,1.441745953839375544e-08,6.682098300295612603e+01,6.681820674590790077e+01,2.776257048227700770e-03,3.251245298397767991e-01,1.014933102076823523e+00
1.957831325301204720e-12,8.911046290668361847e-01,7.509528708868123612e-05,-1.776502204134847813e-04,1.264716189677609697e-05,-5.248804229096900269e-09,1.448317158404436079e-08,6.681339441583642724e+01,6.681056029498941484e+01,2.834120847007855649e-03,3.298660924205458200e-01,1.015009186936281615e+00
1.987951807228915606e-12,8.911205811321233350e-01,7.519746046497088627e-05,-1.774113441833213422e-04,1.306771321808932781e-05,-5.674249683061415036e-09,1.444511017430939810e-08,6.680582372859710460e+01,6.680293156712825464e+01,2.892161468843222789e-03,3.345964635385122454e-01,1.015162735601249366e+00
2.018072289156626491e-12,8.911365417106830167e-01,7.525130920515491731e-05,-1.770469164505766532e-04,1.349620487734428444e-05,-6.169353680985831637e-09,1.428271792324007836e-08,6.679826940243491151e+01,6.679531892012289518e+01,2.950482312010196690e-03,3.393165995370173715e-01,1.015325817324899349e+00
2.048192771084337376e-12,8.911524770249230620e-01,7.513822887418456289e-05,-1.766583578226683341e-04,1.393270213041818474e-05,-6.721233285891381010e-09,1.398098494763923043e-08,6.679073074907448415e+01,6.678772152431675124e+01,3.009224757739786295e-03,3.440269383487981059e-01,1.015475975676034537e+00
2.078313253012047858e-12,8.911684078284093369e-01,7.498372963885836220e-05,-1.763033956631673187e-04,1.437724225177744011e-05,-7.306334641881500397e-09,1.353356601357935717e-08,6.678320825097262059e+01,6.678013979065603678e+01,3.068460316583608571e-03,3.487271854156842044e-01,1.015822510422733194e+00
2.108433734939758743e-12,8.911842615282421498e-01,7.475114546537313495e-05,-1.759531072355183039e-04,1.482983394840697539e-05,-7.893761530197574402e-09,1.294381792175324189e-08,6.677570135361693815e+01,6.677257319292853310e+01,3.128160688408304808e-03,3.534176792124717470e-01,1.016180881373561329e+00
2.138554216867469628e-12,8.912000426597872504e-01,7.452828102365573692e-05,-1.756542516416896864e-04,1.529046146333903515e-05,-8.448738043667977207e-09,1.222531411660908309e-08,6.676820767683852864e+01,6.676501945369550128e+01,3.188223143022357424e-03,3.580999061195738187e-01,1.016360521095234892e+00
2.168674698795180514e-12,8.912157614921848436e-01,7.431199773268295844e-05,-1.753058357390804552e-04,1.575909260174849694e-05,-8.935671362698949591e-09,1.140094834313026822e-08,6.676072635435306779e+01,6.675747792383796764e+01,3.248430515103801694e-03,3.627744173896835789e-01,1.016506113949839918e+00
2.198795180722891399e-12,8.912314501016039836e-01,7.403849584641175260e-05,-1.749148454316127102e-04,1.623568975777638727e-05,-9.320858437404224610e-09,1.049997567533873360e-08,6.675325762159096143e+01,6.674994916967365555e+01,3.308451917311835879e-03,3.674410706111991831e-01,1.016580317829134161e+00
2.228915662650602285e-12,8.912469937428342259e-01,7.377387581999771571e-05,-1.745448844707307061e-04,1.672022311118100512e-05,-9.575308069782154519e-09,9.553984733814523857e-09,6.674580070668415033e+01,6.674243278535500679e+01,3.367921329146801677e-03,3.721003520262130548e-01,1.016631525947709891e+00
2.259036144578313170e-12,8.912624005679918859e-01,7.350943296945532265e-05,-1.741373660049514338e-04,1.721268470338136182e-05,-9.677114347524983413e-09,8.592313988716244917e-09,6.673835384040388874e+01,6.673492735163158329e+01,3.426488772302029723e-03,3.767533602170538010e-01,1.016742388705090150e+00
2.289156626506024055e-12,8.912777066371632140e-01,7.319881232550307332e-05,-1.737650005317272915e-04,1.771310134349680788e-05,-9.612653709845879786e-09,7.639246148274438040e-09,6.673091560902145147e+01,6.672743179280934100e+01,3.483816212107656782e-03,3.814009708223536355e-01,1.017065307148135478e+00
2.319277108433734941e-12,8.912929645334041195e-01,7.288606812922343364e-05,-1.734429910377615638e-04,1.822154425875537401e-05,-9.376899054870803676e-09,6.714302807479737189e-09,6.672348604848934883e+01,6.671994642988772739e+01,3.539618601620104013e-03,3.860431609172505496e-01,1.017620325133632209e+00
2.349397590361445422e-12,8.913081398467026517e-01,7.259611279918531024e-05,-1.731654768071375550e-04,1.873813446303991767e-05,-8.972627203716399035e-09,5.834757500786250321e-09,6.671606522644482595e+01,6.671247158132297272e+01,3.593645121846826811e-03,3.906798843728445658e-01,1.018121538527418934e+00
2.379518072289156307e-12,8.913231991683443489e-01,7.235624899859250661e-05,-1.727880772384429362e-04,1.926304288170698289e-05,-8.409180784915389547e-09,5.017514832116353369e-09,6.670865255764545054e+01,6.670500696585897060e+01,3.645591786483875097e-03,3.953115040457435003e-01,1.018612251505986777e+00
2.409638554216867193e-12,8.913380905952419386e-01,7.202953168570063185e-05,-1.722900377825024875e-04,1.979648523413052324e-05,-7.700337924810087670e-09,4.278139057192316381e-09,6.670124723167764103e+01,6.669755206966969752e+01,3.695162007948208163e-03,3.999385318877761164e-01,1.019037799929267463e+00
2.439759036144578078e-12,8.913528654536408968e-01,7.157370856402929613e-05,-1.717797026427930664e-04,2.033871077005923098e-05,-6.862326449762435719e-09,3.628745930816091606e-09,6.669384820082603937e+01,6.669010609489576780e+01,3.742105930273866097e-03,4.045616239124289470e-01,1.019237037179752114e+00
2.469879518072288963e-12,8.913675013633367561e-01,7.115214442691022263e-05,-1.713217179077931309e-04,2.088998348572913106e-05,-5.913749022247915378e-09,3.074952268646028996e-09,6.668645491764954158e+01,6.668266860801547580e+01,3.786309634065552088e-03,4.091811271918531778e-01,1.019329862061555847e+00
2.499999999999999849e-12,8.913820475606496485e-01,7.072610628459691413e-05,-1.708441499803222622e-04,2.145055868010023207e-05,-4.874744045660584151e-09,2.614486638581094143e-09,6.667906734825199067e+01,6.667523961837012791e+01,3.827729881857310900e-03,4.137970640424236124e-01,1.019386702001651157e+00
2.530120481927710734e-12,8.913964594127276042e-01,7.035940861180946292e-05,-1.704670484771942296e-04,2.202065711465267531e-05,-3.765692144514799005e-09,2.241213813397114322e-09,6.667168605799649583e+01,6.666781973291067231e+01,3.866325085823596377e-03,4.184090740553776389e-01,1.019478446194588939e+00
2.560240963855421619e-12,8.914108111390736111e-01,7.009912033917741912e-05,-1.699554573024011960e-04,2.260043973713590231e-05,-2.606238842960616404e-09,1.950721600272310912e-09,6.666431124109269035e+01,6.666040911826208060e+01,3.902122830616846626e-03,4.230170235225402808e-01,1.019603391723251429e+00
2.590361445783132505e-12,8.914250735950656201e-01,6.967817146044448138e-05,-1.693783496565077443e-04,2.318998887019060821e-05,-1.413082366975731371e-09,1.744199322470192615e-09,6.665694255204775232e+01,6.665300730833095599e+01,3.935243716794216591e-03,4.276211195116337294e-01,1.019904946829247816e+00
2.620481927710842986e-12,8.914392630869789613e-01,6.920349970988628487e-05,-1.688835085296730312e-04,2.378929722932906916e-05,-1.998402588166778084e-10,1.628668992535392919e-09,6.664957867658438317e+01,6.664561294619886667e+01,3.965730385511061218e-03,4.322221886905354693e-01,1.020373278828122121e+00
2.650602409638553872e-12,8.914533355006548643e-01,6.874321897266044094e-05,-1.683441795668815866e-04,2.439826405817915392e-05,1.020100677603469326e-09,1.611067478019586763e-09,6.664221893424962673e+01,6.663822542576745889e+01,3.993508482167350965e-03,4.368206745137496738e-01,1.020689173789655957e+00
2.680722891566264757e-12,8.914672816398131472e-01,6.821815425645074208e-05,-1.677563928235387505e-04,2.501669864575202865e-05,2.232136007676551317e-09,1.691459732906250181e-09,6.663486376437306546e+01,6.663084515734941249e+01,4.018607023647332785e-03,4.414163014816155917e-01,1.021054952921579995e+00
2.710843373493975642e-12,8.914811220870987318e-01,6.767524762857826518e-05,-1.671942849520397596e-04,2.564432989450612555e-05,3.421660953224932201e-09,1.862264171987618753e-09,6.662751393903710095e+01,6.662347274972628952e+01,4.041189310805832179e-03,4.460085827238921552e-01,1.021509507096117320e+00
2.740963855421686528e-12,8.914949474606929103e-01,6.702848807019849676e-05,-1.666564316129800279e-04,2.628082079047471987e-05,4.575919423906889378e-09,2.112315942402295153e-09,6.662017047227170963e+01,6.661610888266226027e+01,4.061589609444333539e-03,4.505968815876789657e-01,1.021760569799246232e+00
2.771084337349397413e-12,8.915087842056876877e-01,6.642278708173351065e-05,-1.662457197926898935e-04,2.692578680054809825e-05,5.684421659391397783e-09,2.430508982499233702e-09,6.661283394123508117e+01,6.660875362419929502e+01,4.080317035786269753e-03,4.551808397130315820e-01,1.021975401942272432e+00
2.801204819277108298e-12,8.915226471512175399e-01,6.596959264943193528e-05,-1.657405868878736896e-04,2.757881506222671167e-05,6.737922737194203401e-09,2.806672582963114916e-09,6.660550503886175022e+01,6.660140713547066582e+01,4.097903391082130184e-03,4.597600203961400012e-01,1.022193096541176294e+00
2.831325301204819184e-12,8.915364714588052131e-01,6.550990438923202767e-05,-1.650203579553109973e-04,2.823948241828792933e-05,7.727592895234657865e-09,3.231580277633701924e-09,6.659818369822907869e+01,6.659406889171624755e+01,4.114806512835588598e-03,4.643344491382433992e-01,1.022273491945045576e+00
2.861445783132530069e-12,8.915503001730629151e-01,6.484194726915498697e-05,-1.641799985010013651e-04,2.890737220983595024e-05,8.645366908028821967e-09,3.696906305205802730e-09,6.659086944884651871e+01,6.658673805181337002e+01,4.131397033146355646e-03,4.689044167323850321e-01,1.022291378661779992e+00
2.891566265060240954e-12,8.915641344006213220e-01,6.399894102986502674e-05,-1.635522785880421433e-04,2.958208747700517819e-05,9.486199360833992673e-09,4.194276134582954524e-09,6.658356328844170946e+01,6.657941532245011729e+01,4.147965991589485854e-03,4.734693197061694003e-01,1.022341336640557596e+00
2.921686746987951436e-12,8.915780573902868378e-01,6.323538743396425114e-05,-1.631476794067377258e-04,3.026325956844277067e-05,1.025088038024233301e-08,4.714979450477654222e-09,6.657626552988010360e+01,6.657210072108793497e+01,4.164808792175548995e-03,4.780289641607886053e-01,1.022472524916030245e+00
2.951807228915662321e-12,8.915920976230087280e-01,6.260421305791415147e-05,-1.626366251896129355e-04,3.095054674646555251e-05,1.094598313892201306e-08,5.250686658227617680e-09,6.656897623014323528e+01,6.656479389811184433e+01,4.182332031393062172e-03,4.825833026930057557e-01,1.022626970443042849e+00
2.981927710843373207e-12,8.916062648662261836e-01,6.181103834548533761e-05,-1.619920429601120202e-04,3.164365057813512804e-05,1.158228811755624339e-08,5.793632108862670157e-09,6.656169609841141721e+01,6.655749503353388263e+01,4.201064877530698294e-03,4.871318946733912969e-01,1.022802865903670311e+00
3.012048192771084092e-12,8.916204890819454665e-01,6.098529462476382163e-05,-1.614205341740858606e-04,3.234231658187633121e-05,1.217212514395746789e-08,6.336392802850564416e-09,6.655442629036069491e+01,6.655020473020265115e+01,4.221560158040413291e-03,4.916740305770739283e-01,1.023097070209999071e+00
3.042168674698794977e-12,8.916347838628927436e-01,6.011912110538441986e-05,-1.607482212224692981e-04,3.304632914658166211e-05,1.272661909136939246e-08,6.871169974292824223e-09,6.654716741755912324e+01,6.654292314307387812e+01,4.244274485250514387e-03,4.962093274277016852e-01,1.023436200988212308e+00
3.072289156626505863e-12,8.916491935420314263e-01,5.921333643976070500e-05,-1.600892922309365030e-04,3.375550785718223640e-05,1.325436804186894176e-08,7.390622322092164616e-09,6.653991965598098091e+01,6.653565008606339859e+01,4.269569917586924813e-03,5.007376682380569877e-01,1.023730447297692026e+00
3.102409638554216748e-12,8.916637920179185661e-01,5.841786987092169249e-05,-1.593760865148115366e-04,3.446970224710751545e-05,1.376126450386598564e-08,7.891419787671565288e-09,6.653268296041014196e+01,6.652838523356099643e+01,4.297726849145434500e-03,5.052590778545893446e-01,1.024024228726673647e+00
3.132530120481927633e-12,8.916785283515649141e-01,5.766015063047905776e-05,-1.585005254067372183e-04,3.518878529403107882e-05,1.425137462541441459e-08,8.377553345590948373e-09,6.652545729826600507e+01,6.652112838142873841e+01,4.328916837269943842e-03,5.097735795092548372e-01,1.024315401359041866e+00
3.162650602409638519e-12,8.916934040678980988e-01,5.694404907847934032e-05,-1.576008086701627159e-04,3.591264647519799055e-05,1.472860607793558175e-08,8.861059526973501007e-09,6.651824350111924389e+01,6.651388029880963870e+01,4.363202309605200904e-03,5.142806583678815047e-01,1.024556292958394454e+00
3.192771084337349000e-12,8.917084304575670917e-01,5.636161728039762529e-05,-1.566565435254975035e-04,3.664118545079231325e-05,1.519839674355141054e-08,9.360077602663381638e-09,6.651104258502161315e+01,6.650664197671693501e+01,4.400608304681778368e-03,5.187796789749289372e-01,1.024733935901554593e+00
3.222891566265059885e-12,8.917235796704745532e-01,5.570803310310702304e-05,-1.556219683262480356e-04,3.737430912069668272e-05,1.566867001784831785e-08,9.896430266592949019e-09,6.650385520182335597e+01,6.649941402079089414e+01,4.441181032464764158e-03,5.232702249915232029e-01,1.024834438723501329e+00
3.253012048192770771e-12,8.917387746614224842e-01,5.501267989749158613e-05,-1.545551775804093753e-04,3.811193292544595609e-05,1.614867976321892608e-08,1.049331139114632366e-08,6.649668131435434759e+01,6.649219637372718239e+01,4.484940627164731367e-03,5.277523223654148055e-01,1.024871358460600179e+00
3.283132530120481656e-12,8.917539910393316172e-01,5.427395379448186500e-05,-1.533204017530244326e-04,3.885398307832046560e-05,1.664773167229686441e-08,1.117198986768235371e-08,6.648952103196424446e+01,6.648498918111155831e+01,4.531850852684843334e-03,5.322259156163952065e-01,1.024887242474327165e+00
3.313253012048192541e-12,8.917691891513565006e-01,5.345240971602471401e-05,-1.520115455892422063e-04,3.960039602307926620e-05,1.717501306160780730e-08,1.194949268070715195e-08,6.648237471252313924e+01,6.647779294287902019e+01,4.581769644112146725e-03,5.366907890767594891e-01,1.024906311187414154e+00
3.343373493975903427e-12,8.917844368462002347e-01,5.259665833577456935e-05,-1.506576466203743284e-04,4.035111466539043046e-05,1.773929199204408555e-08,1.283858535450043100e-08,6.647524229303051868e+01,6.647060789607284903e+01,4.634396957669352501e-03,5.411469855779676985e-01,1.024948853477762212e+00
3.373493975903614312e-12,8.917997818541946176e-01,5.175990789023103604e-05,-1.493295856494639758e-04,4.110608354861550434e-05,1.834930706234913537e-08,1.385036951899155263e-08,6.646812499552733300e+01,6.646343565739111625e+01,4.689338136222965560e-03,5.455937339893799365e-01,1.024993604304251571e+00
3.403614457831325197e-12,8.918152069008840055e-01,5.100841244268879729e-05,-1.479756269819980364e-04,4.186524369219819547e-05,1.901319322752293103e-08,1.499829468709443331e-08,6.646102450156078589e+01,6.645627837624812173e+01,4.746125312665339276e-03,5.500299660909642174e-01,1.025078756253944068e+00
3.433734939759036083e-12,8.918306006292534560e-01,5.022664848789011957e-05,-1.464221077648214010e-04,4.262852697863612220e-05,1.973625686295949043e-08,1.629906714671828331e-08,6.645394138497590575e+01,6.644913715411863109e+01,4.804230857267861345e-03,5.544553217855838767e-01,1.025280082546355942e+00
3.463855421686746564e-12,8.918459651918220210e-01,4.929416728043404475e-05,-1.448928856860781699e-04,4.339585089213663743e-05,2.052035441861968166e-08,1.777035983862506157e-08,6.644687530734378811e+01,6.644201216281254574e+01,4.863144531246020065e-03,5.588700164937677739e-01,1.025442388489647305e+00
3.493975903614457450e-12,8.918613246152208296e-01,4.842760444950835850e-05,-1.435224662146951716e-04,4.416711544058666124e-05,2.136497195242189539e-08,1.942930631895606946e-08,6.643982637520603873e+01,6.643490403637073882e+01,4.922338835294228811e-03,5.632739943304085894e-01,1.025550110039696206e+00
3.524096385542168335e-12,8.918766998282737779e-01,4.756198264183034608e-05,-1.421154014004519434e-04,4.494220226390569509e-05,2.226778949777028041e-08,2.129247258181212949e-08,6.643279568275498548e+01,6.642781443370027716e+01,4.981249054707757515e-03,5.676665783015127920e-01,1.025762145112992796e+00
3.554216867469879220e-12,8.918920533553453822e-01,4.666709342056706423e-05,-1.407847435418751775e-04,4.572097477096898917e-05,2.322300575705563878e-08,2.337526662215214312e-08,6.642578432084009421e+01,6.642074502881223452e+01,5.039292027856875564e-03,5.720470931582058993e-01,1.025914313164984826e+00
3.584337349397590106e-12,8.919073925840692585e-01,4.595994048186993161e-05,-1.394081290427269342e-04,4.650328022363014666e-05,2.421787590566608200e-08,2.568973495920308358e-08,6.641879268904078515e+01,6.641369685593579675e+01,5.095833104986957629e-03,5.764152871023620062e-01,1.025963650167512231e+00
3.614457831325300991e-12,8.919225983848828587e-01,4.521244919747955342e-05,-1.377811365775664096e-04,4.728895223280256313e-05,2.523050434162824670e-08,2.824296480050517794e-08,6.641182152471162681e+01,6.640667130207464197e+01,5.150222636978282927e-03,5.807706942871267985e-01,1.026053950385291458e+00
3.644578313253011472e-12,8.919377358231431741e-01,4.434654677585238330e-05,-1.360705350778767717e-04,4.807781352789714798e-05,2.623029528296943690e-08,3.103725444194300388e-08,6.640487226789288400e+01,6.639967037745462619e+01,5.201890438261330685e-03,5.851124061594032977e-01,1.026141409626656342e+00
3.674698795180722358e-12,8.919528258664656262e-01,4.343730737808571663e-05,-1.342853399301217497e-04,4.886968121938837606e-05,2.718068229496730409e-08,3.406996443140214038e-08,6.639794496127191792e+01,6.639269457879331071e+01,5.250382478612430556e-03,5.894403885499726048e-01,1.026184170049255995e+00
3.704819277108433243e-12,8.919678609687868853e-01,4.253543922580533572e-05,-1.325497813153586645e-04,4.966437317567083638e-05,2.804195218027545665e-08,3.733289276108168133e-08,6.639103832293415053e+01,6.638574298236052584e+01,5.295340573624693695e-03,5.937554423037122442e-01,1.026223670677880895e+00
3.734939759036144128e-12,8.919828469642950841e-01,4.178270363314234615e-05,-1.307769696355028403e-04,5.046171392067183743e-05,2.877200116658987218e-08,4.081137056091375363e-08,6.638415226086550547e+01,6.637881576324549826e+01,5.336497620003549311e-03,5.980576229240595065e-01,1.026377431020531139e+00
3.765060240963855014e-12,8.919977598674158070e-01,4.109048217217600073e-05,-1.288432902378895619e-04,5.126153710882245450e-05,2.932781033320138904e-08,4.448418061015337516e-08,6.637728696546713536e+01,6.637191334492305828e+01,5.373620544074379259e-03,6.023468136600601541e-01,1.026552375099641479e+00
3.795180722891565899e-12,8.920124822268949982e-01,4.023733720523443277e-05,-1.267352507952294719e-04,5.206368365837426903e-05,2.966898368190588627e-08,4.832693911163379107e-08,6.637044275815438255e+01,6.636503634769755422e+01,5.406410456834880203e-03,6.066228260797120742e-01,1.026643821988461491e+00
3.825301204819276785e-12,8.920270702968811083e-01,3.909874210597368840e-05,-1.245936101229813979e-04,5.286799929483152160e-05,2.976005496599038057e-08,5.231494238117279729e-08,6.636362000633518221e+01,6.635818551375517416e+01,5.434492580006760470e-03,6.108854326471567786e-01,1.026776497040021718e+00
3.855421686746987670e-12,8.920414560276549443e-01,3.778834206653876830e-05,-1.225659712140506324e-04,5.367433361708149204e-05,2.957136140566314644e-08,5.642187179577656411e-08,6.635681908821473485e+01,6.635136154389415708e+01,5.457544320572709808e-03,6.151343926815674434e-01,1.026852581724278846e+00
3.885542168674698555e-12,8.920557185614627072e-01,3.655930247534914330e-05,-1.206927293536751275e-04,5.448254147279453746e-05,2.907893590625021602e-08,6.061871386793152601e-08,6.635003899610441636e+01,6.634456349084815940e+01,5.475505256263822965e-03,6.193703316158981620e-01,1.026859714915890898e+00
3.915662650602409441e-12,8.920698416452480517e-01,3.538451316440715909e-05,-1.186881521983546944e-04,5.529248490160847520e-05,2.826315891577221576e-08,6.487490154151146044e-08,6.634327952332080258e+01,6.633779081470717642e+01,5.488708613631335109e-03,6.235933790201856342e-01,1.026876243574207592e+00
3.945783132530120326e-12,8.920838142417915062e-01,3.420856524657436804e-05,-1.166218315169687990e-04,5.610403311324524265e-05,2.710804454720547328e-08,6.916107365362780326e-08,6.633654150498540503e+01,6.633104360889082329e+01,5.497896094581445486e-03,6.278030172308534107e-01,1.026897134810170531e+00
3.975903614457831211e-12,8.920976336746619939e-01,3.305694037525811450e-05,-1.143902233890998826e-04,5.691706072078743137e-05,2.560075330318735307e-08,7.345234489723476894e-08,6.632982553339867593e+01,6.632432145080575481e+01,5.504082592920877745e-03,6.319988732039447665e-01,1.027021856425672119e+00
4.006024096385542097e-12,8.921113053379488012e-01,3.169889658993350239e-05,-1.120833904432820256e-04,5.773144487677502648e-05,2.373066291039313326e-08,7.772926517219157009e-08,6.632313069351172885e+01,6.631762236452739501e+01,5.508328984331276046e-03,6.361815074681932414e-01,1.027123692133514510e+00
4.036144578313252982e-12,8.921248050742998092e-01,3.018156900297620039e-05,-1.098455327971357455e-04,5.854706235028824251e-05,2.148877149236448404e-08,8.197628983724282973e-08,6.631645615540941208e+01,6.631094467149073068e+01,5.511483918678009714e-03,6.403514384740082166e-01,1.027208611507421265e+00
4.066265060240963867e-12,8.921381869692421862e-01,2.861962138100883362e-05,-1.076585087433801240e-04,5.936378748427282573e-05,1.886775120280550287e-08,8.617871985631086314e-08,6.630980228889421824e+01,6.630428828338430947e+01,5.514005509903075267e-03,6.445084350607237500e-01,1.027383684627212856e+00
4.096385542168674753e-12,8.921513750688135902e-01,2.695710562002012154e-05,-1.054130249577797413e-04,6.018149090271271125e-05,1.586310804698396055e-08,9.032013868593804241e-08,6.630316959131039312e+01,6.629765365349828699e+01,5.515937812108751177e-03,6.486521835009564363e-01,1.027480992638329260e+00
4.126506024096385638e-12,8.921643789538670211e-01,2.517992262444790764e-05,-1.031290412888989031e-04,6.100003829431482753e-05,1.247413788509249047e-08,9.438225742923207682e-08,6.629655707967269507e+01,6.629104000398221785e+01,5.517075690480881429e-03,6.527833041188991769e-01,1.027539390150076892e+00
4.156626506024095716e-12,8.921771875116815131e-01,2.330215543043920835e-05,-1.008174301101912582e-04,6.181928974851528657e-05,8.704196269650570702e-09,9.834578276504624863e-08,6.628996316454482951e+01,6.628444602100778127e+01,5.517143537044477859e-03,6.569028001791469284e-01,1.027620222990872634e+00
4.186746987951806601e-12,8.921897884576204252e-01,2.134316064020140284e-05,-9.857289299749043819e-05,6.263909957310538417e-05,4.561360158890806161e-09,1.021919917895262525e-07,6.628338641595703962e+01,6.627787054674563194e+01,5.515869211414161852e-03,6.610115604219950480e-01,1.027650783581290250e+00
4.216867469879517486e-12,8.922021849566784679e-01,1.921841628453611328e-05,-9.625943045778072229e-05,6.345931496057387409e-05,5.941326515779148335e-11,1.059050623221207611e-07,6.627682691471643750e+01,6.627131387693215459e+01,5.513037784283740528e-03,6.651095313397625830e-01,1.027656091433717389e+00
4.246987951807228372e-12,8.922143440231860012e-01,1.695376545752521691e-05,-9.395047740153573642e-05,6.427977460992924472e-05,-4.780635442154395731e-09,1.094739912879993004e-07,6.627028461207589771e+01,6.626477603547863282e+01,5.508576597263377048e-03,6.691967376773781950e-01,1.027678661594757292e+00
4.277108433734939257e-12,8.922262358273089777e-01,1.463532879866362569e-05,-9.154609150679405226e-05,6.510030930879577668e-05,-9.929529521784705522e-09,1.128934234859683217e-07,6.626375879396726987e+01,6.625825607670823558e+01,5.502717259031981480e-03,6.732736249704573961e-01,1.027769178150540919e+00
4.307228915662650142e-12,8.922379665881028377e-01,1.209328442517187870e-05,-8.918175367665100812e-05,6.592074510133095501e-05,-1.535032270068694747e-08,1.161625417362518724e-07,6.625724882618600020e+01,6.625175286788898177e+01,5.495958297016390222e-03,6.773406001564868939e-01,1.027920050285587417e+00
4.337349397590361028e-12,8.922495184479091179e-01,9.495226425141868476e-06,-8.699584753999821515e-05,6.674090829650215371e-05,-2.100005202314393730e-08,1.192835737397882636e-07,6.625075472175170432e+01,6.624526582457967550e+01,5.488897172023718581e-03,6.813976666381238445e-01,1.028110638163050261e+00
4.367469879518071913e-12,8.922608792260746657e-01,6.821517450154039104e-06,-8.482483753232691144e-05,6.756062894796438512e-05,-2.683273270781649808e-08,1.222620177215351647e-07,6.624427684293051755e+01,6.623879473389376926e+01,5.482109036750643094e-03,6.854445969579608944e-01,1.028319086418911565e+00
4.397590361445782798e-12,8.922719948514730159e-01,3.873652502912319426e-06,-8.264026210804656554e-05,6.837974167237004816e-05,-3.280226638983992953e-08,1.251077805859160959e-07,6.623781529176754646e+01,6.623233921310745131e+01,5.476078660099373274e-03,6.894813168327194042e-01,1.028505019901336137e+00
4.427710843373493684e-12,8.922829065660708991e-01,6.941713399350432322e-07,-8.050957173962470376e-05,6.919808617791855816e-05,-3.886357844992828534e-08,1.278362930480251119e-07,6.623136864683357317e+01,6.622589748691778766e+01,5.471159915787280822e-03,6.935087047271965011e-01,1.028666094533705166e+00
4.457831325301204569e-12,8.922936137353584263e-01,-2.676372741228006466e-06,-7.852907492247872300e-05,7.001550799062632949e-05,-4.497272209080862135e-08,1.304689625102346443e-07,6.622493535305954993e+01,6.621946784030537003e+01,5.467512754173443207e-03,6.975277273329941741e-01,1.028765135037585043e+00
4.487951807228915454e-12,8.923041331664677278e-01,-6.069382220534305156e-06,-7.677490795663932395e-05,7.083185910331879845e-05,-5.108744442091680581e-08,1.330332797584250991e-07,6.621851453748581662e+01,6.621304943521226960e+01,5.465102273546681294e-03,7.015389348604833542e-01,1.028798612381676802e+00
4.518072289156626340e-12,8.923144216439387044e-01,-9.493318707465290879e-06,-7.495386833124071779e-05,7.164699869626595628e-05,-5.717075803070243483e-08,1.355626231377500465e-07,6.621210608089130289e+01,6.620664227283309344e+01,5.463808058205728117e-03,7.055424118798977462e-01,1.028817658465669860e+00
4.548192771084337225e-12,8.923244685928761744e-01,-1.308143256034283084e-05,-7.312199533384348266e-05,7.246079263459526869e-05,-6.319638143569155109e-08,1.380932428128217585e-07,6.620570957138109236e+01,6.620024611058993003e+01,5.463460791159978520e-03,7.095384188450265528e-01,1.028867169620445221e+00
4.578313253012048110e-12,8.923342758859438284e-01,-1.684309983436325068e-05,-7.143504115162916540e-05,7.327311303765681860e-05,-6.915051114949647907e-08,1.406607624849803358e-07,6.619932447557258115e+01,6.619386063071644344e+01,5.463844856133079179e-03,7.135272964441413679e-01,1.028954896987410272e+00
4.608433734939758996e-12,8.923439466334268655e-01,-2.080207334369248991e-05,-7.002094648949777698e-05,7.408383872025400341e-05,-7.503035779812367884e-08,1.433006661483545119e-07,6.619295070208339382e+01,6.618748589424895101e+01,5.464807834436957376e-03,7.175090996121460396e-01,1.029021950186342238e+00
4.638554216867469881e-12,8.923534878540930748e-01,-2.474295895368113283e-05,-6.906407826914458497e-05,7.489285320732498217e-05,-8.084303174080296991e-08,1.460493400448297768e-07,6.618658831728994585e+01,6.618112199431739384e+01,5.466322972545852032e-03,7.214837812482975954e-01,1.029080266127234466e+00
4.668674698795180766e-12,8.923628855268471716e-01,-2.845365129112931103e-05,-6.818722077614332809e-05,7.570004208706354034e-05,-8.660471409338963920e-08,1.489421060347527810e-07,6.618023660000510233e+01,6.617476816690744101e+01,5.468433097656027336e-03,7.254517816843535361e-01,1.029172658335615553e+00
4.698795180722890844e-12,8.923720968400880027e-01,-3.243854752664138624e-05,-6.733564021894509685e-05,7.650529359695035410e-05,-9.234013634651348463e-08,1.520097067346665771e-07,6.617389428019393449e+01,6.616842305776569333e+01,5.471222428246208004e-03,7.294138963735942172e-01,1.029230429958889026e+00
4.728915662650601729e-12,8.923811442879358014e-01,-3.647785997906023670e-05,-6.689580305427176481e-05,7.730850101261915405e-05,-9.808244621929817435e-08,1.552756480381549834e-07,6.616755972265961816e+01,6.616208489143107840e+01,5.474831228544183026e-03,7.333711546343091303e-01,1.029251692435807497e+00
4.759036144578312615e-12,8.923900359308176711e-01,-4.036675915750874015e-05,-6.660633734369054450e-05,7.810956452338376204e-05,-1.038729360274345758e-07,1.587559934026077532e-07,6.616123219735877115e+01,6.615575282336720875e+01,5.479373991567415905e-03,7.373240163759037236e-01,1.029293701062325761e+00
4.789156626506023500e-12,8.923988501604909196e-01,-4.431509707687611102e-05,-6.647483172741227176e-05,7.890839170544434989e-05,-1.097596874415668261e-07,1.624607357607830295e-07,6.615491145601777134e+01,6.614942655495373458e+01,5.484901064034551459e-03,7.412726410428089885e-01,1.029312995637076344e+00
4.819277108433734385e-12,8.924076027660312604e-01,-4.827960010198345569e-05,-6.651468811223560176e-05,7.970489658284828267e-05,-1.157948489642783248e-07,1.663956735828488054e-07,6.614859642296309516e+01,6.614310496889996216e+01,5.491454063127152591e-03,7.452177017981767015e-01,1.029338405969305370e+00
4.849397590361445271e-12,8.924163595545050454e-01,-5.233795642991712787e-05,-6.668994139735646965e-05,8.049899758590700247e-05,-1.220326010139522210e-07,1.705640460630261592e-07,6.614228552003875450e+01,6.613678645430725567e+01,5.499065731505082232e-03,7.491601825905287448e-01,1.029388404878441854e+00
4.879518072289156156e-12,8.924251014323442144e-01,-5.647949885036901169e-05,-6.727039734458469607e-05,8.129061620623175444e-05,-1.285285136819274117e-07,1.749665934943488497e-07,6.613597725322522081e+01,6.613046952261522904e+01,5.507730609998290339e-03,7.531010235419838272e-01,1.029406268179066775e+00
4.909638554216867041e-12,8.924337775701918218e-01,-6.033507445408543184e-05,-6.812546142100461117e-05,8.207967836515079360e-05,-1.353396210735548005e-07,1.796002497353191451e-07,6.612967034126896237e+01,6.612415290361272469e+01,5.517437656238926950e-03,7.570410194000539716e-01,1.029448423699952597e+00
4.939759036144577927e-12,8.924423096551672430e-01,-6.395699055688310920e-05,-6.901086813262286848e-05,8.286611719728436396e-05,-1.425245016685208898e-07,1.844558129725142084e-07,6.612336408048194869e+01,6.611783585466251623e+01,5.528225819433145796e-03,7.609806119923612222e-01,1.029491615251974412e+00
4.969879518072288812e-12,8.924507963086900642e-01,-6.749241433705325730e-05,-6.983536235298364871e-05,8.364987509263881280e-05,-1.501420640705225496e-07,1.895150567953152641e-07,6.611705836398300562e+01,6.611151814621733536e+01,5.540217765669052524e-03,7.649198654958415666e-01,1.029512221334357269e+00
4.999999999999999697e-12,8.924593548180488334e-01,-7.128558298711032100e-05,-7.068452285540590600e-05,8.443090422654100403e-05,-1.582501183437075293e-07,1.947491799187596243e-07,6.611075339615575786e+01,6.610519981469217043e+01,5.553581463588154118e-03,7.688586464884972216e-01,1.029587040330163017e+00
5.030120481927710583e-12,8.924680030736025227e-01,-7.525280664897635128e-05,-7.186812126919470210e-05,8.520916581821445530e-05,-1.669055358017273054e-07,2.001190249178731461e-07,6.610444861272527817e+01,6.609888010831497240e+01,5.568504410302037300e-03,7.727973050044684156e-01,1.029651621086525415e+00
5.060240963855421468e-12,8.924766381248663283e-01,-7.908188583808087779e-05,-7.330203051052249104e-05,8.598462919290866650e-05,-1.761647741962379631e-07,2.055756876513298661e-07,6.609814325769885102e+01,6.609255807344622724e+01,5.585184252623648545e-03,7.767363154737492170e-01,1.029666853072376265e+00
5.090361445783132354e-12,8.924852800254077234e-01,-8.280861805748234719e-05,-7.474796748606613625e-05,8.675727236657200070e-05,-1.860827119535880740e-07,2.110616247296923351e-07,6.609183749678541631e+01,6.608623376358056589e+01,5.603733204845624469e-03,7.806755812445433929e-01,1.029717687174281471e+00
5.120481927710843239e-12,8.924938981002755733e-01,-8.642299212099708498e-05,-7.623586935065825184e-05,8.752708399535138204e-05,-1.967101744381726732e-07,2.165124298705765932e-07,6.608553106446591130e+01,6.607990687953937936e+01,5.624184926533799291e-03,7.846152799800560906e-01,1.029826598640309010e+00
5.150602409638554124e-12,8.925024975367221725e-01,-8.988780955313893672e-05,-7.755178421278219932e-05,8.829406431475070121e-05,-2.080905861214447921e-07,2.218582288857481833e-07,6.607922312188705405e+01,6.607357667497755926e+01,5.646446909499907088e-03,7.885559374914559161e-01,1.029908078098445978e+00
5.180722891566265010e-12,8.925110717227309198e-01,-9.355542489401995983e-05,-7.890241484638171811e-05,8.905822415055179820e-05,-2.202559233489731760e-07,2.270260444883531250e-07,6.607291364876820694e+01,6.606724348149398907e+01,5.670167274210934603e-03,7.924975524345788669e-01,1.029991759764391945e+00
5.210843373493975895e-12,8.925196465280820224e-01,-9.716258245477588692e-05,-8.052437015439146235e-05,8.981958128012834880e-05,-2.332248484620734962e-07,2.319440204330688831e-07,6.606660268409534353e+01,6.606090789719857526e+01,5.694786896774532529e-03,7.964400906840484184e-01,1.030194890924503337e+00
5.240963855421685972e-12,8.925282303061650158e-01,-1.006854114319970624e-04,-8.226123012933761437e-05,9.057815402692990863e-05,-2.470045591888366209e-07,2.365454704038412904e-07,6.606029075010748386e+01,6.605457110201643900e+01,5.719648091040111133e-03,8.003832252864405694e-01,1.030400836884685090e+00
5.271084337349396858e-12,8.925368393048258575e-01,-1.041928648878399298e-04,-8.420299028551959312e-05,9.133395437573799884e-05,-2.615954067689282224e-07,2.407709965179687647e-07,6.605397794674128420e+01,6.604823397833844467e+01,5.743968402842769896e-03,8.043268966829949518e-01,1.030536866839509846e+00
5.301204819277107743e-12,8.925454776253610722e-01,-1.075040592107275272e-04,-8.630360065350880041e-05,9.208698315091439781e-05,-2.769963917430549313e-07,2.445674078277453085e-07,6.604766332499440296e+01,6.604189650402210532e+01,5.766820972302019906e-03,8.082716933294482597e-01,1.030673960932852573e+00
5.331325301204818629e-12,8.925542133003554479e-01,-1.105832883024540755e-04,-8.831641098658550234e-05,9.283722890849253580e-05,-2.932073157018076305e-07,2.478846559245267393e-07,6.604134617813679142e+01,6.603555894514093438e+01,5.787232995854185366e-03,8.122180558867099220e-01,1.030770646505669186e+00
5.361445783132529514e-12,8.925629422922530809e-01,-1.135300768125747662e-04,-9.019679656969880797e-05,9.358466993695948135e-05,-3.102259634191969889e-07,2.506744426151340939e-07,6.603502605220450050e+01,6.602922179655169543e+01,5.804255652798770253e-03,8.161662787945844766e-01,1.030814169480892772e+00
5.391566265060240399e-12,8.925716514886798958e-01,-1.164505129456823738e-04,-9.186427555009235991e-05,9.432927710834596502e-05,-3.280435491349038945e-07,2.528922457118649393e-07,6.602870336630769543e+01,6.602288635048604704e+01,5.817015821648566058e-03,8.201161174631923512e-01,1.030827889972869782e+00
5.421686746987951285e-12,8.925803283512616648e-01,-1.194895831158612276e-04,-9.353966958603749510e-05,9.507101469277688709e-05,-3.466421268480670903e-07,2.545018418793972990e-07,6.602237935110194655e+01,6.601655453036698873e+01,5.824820734962254769e-03,8.240668173266039176e-01,1.030828853117238930e+00
5.451807228915662170e-12,8.925890269223829554e-01,-1.224177071893489818e-04,-9.536182845825697657e-05,9.580983774425806904e-05,-3.659953302137398922e-07,2.554792735041951097e-07,6.601605441308325339e+01,6.601022720300618118e+01,5.827210077071312208e-03,8.280181218655151554e-01,1.030831144121419074e+00
5.481927710843373055e-12,8.925977615448278391e-01,-1.251497780270530928e-04,-9.722984192252589119e-05,9.654568736826929585e-05,-3.860705573051691073e-07,2.558139677596585371e-07,6.600972798288080412e+01,6.600390410909523098e+01,5.823873785571714694e-03,8.319703739989785518e-01,1.030850131371494838e+00
5.512048192771083941e-12,8.926064396005976009e-01,-1.276476415525448869e-04,-9.890134793750607095e-05,9.727848563076675983e-05,-4.068305272529902158e-07,2.555076593167619148e-07,6.600340000806484397e+01,6.599758539875259089e+01,5.814609312252018609e-03,8.359235923241888910e-01,1.030907250764592442e+00
5.542168674698794826e-12,8.926149746062905788e-01,-1.301392314010242732e-04,-1.001972392108003138e-04,9.800813311475515426e-05,-4.282333815900697263e-07,2.545723051942216697e-07,6.599707119683847623e+01,6.599127181300156053e+01,5.799383836909630975e-03,8.398773247350876936e-01,1.030961400809087936e+00
5.572289156626505711e-12,8.926234502634080581e-01,-1.328534104326183085e-04,-1.013784607675172439e-04,9.873451031413844718e-05,-4.502310726500963575e-07,2.530287710650753959e-07,6.599074268518029385e+01,6.598496427273941833e+01,5.778412440873634606e-03,8.438308585660666550e-01,1.031052501571938507e+00
5.602409638554216597e-12,8.926319279538110774e-01,-1.355631207225137756e-04,-1.027203667424426677e-04,9.945748017330574607e-05,-4.727679979595093978e-07,2.509078267236599151e-07,6.598441473277202363e+01,6.597866255372683497e+01,5.752179045184231850e-03,8.477840503107683112e-01,1.031172500023292526e+00
5.632530120481927482e-12,8.926404310703883738e-01,-1.380878949082169559e-04,-1.040521415956239648e-04,1.001768894997630825e-04,-4.957817815601091772e-07,2.482520407840135417e-07,6.597808698149144391e+01,6.597236562119593373e+01,5.721360295508402458e-03,8.517371400628832578e-01,1.031234497954094609e+00
5.662650602409638367e-12,8.926489143604912080e-01,-1.404712059594328893e-04,-1.052675997264165386e-04,1.008925690043897301e-04,-5.192055454868015223e-07,2.451167290176867958e-07,6.597175927703922582e+01,6.596607252404879773e+01,5.686752990427973789e-03,8.556902111485773510e-01,1.031295680889992461e+00
5.692771084337349253e-12,8.926573718123169687e-01,-1.428347746510156646e-04,-1.062159954555072077e-04,1.016043337016617741e-04,-5.429711374911229833e-07,2.415691184027412323e-07,6.596543174545671206e+01,6.595978248385759457e+01,5.649261599118601991e-03,8.596431731353429972e-01,1.031342884784532066e+00
5.722891566265060138e-12,8.926658289724660467e-01,-1.453024758385483995e-04,-1.070182426110133080e-04,1.023119850396729747e-04,-5.670123595261695353e-07,2.376842466414187086e-07,6.595910454150457269e+01,6.595349474851516902e+01,5.609792989406410697e-03,8.635959324951927307e-01,1.031371141178635265e+00
5.753012048192771023e-12,8.926742924304926774e-01,-1.477960737874836432e-04,-1.077515336069520058e-04,1.030153145733144344e-04,-5.912650444081634671e-07,2.335382459029782808e-07,6.595277815519636988e+01,6.594720909410153808e+01,5.569061094825643148e-03,8.675481835981566636e-01,1.031444831011692154e+00
5.783132530120481909e-12,8.926827701172236340e-01,-1.503174830295380163e-04,-1.084238641572484330e-04,1.037141085988887963e-04,-6.156632844006443572e-07,2.292030777859806181e-07,6.594645331699528867e+01,6.594092576783368997e+01,5.527549161592405780e-03,8.714994722538534910e-01,1.031522039604731100e+00
5.813253012048191986e-12,8.926912852312063329e-01,-1.529252352778135522e-04,-1.089941406831307878e-04,1.044081532741658006e-04,-6.401357252368451463e-07,2.247455513740605810e-07,6.594013128842820493e+01,6.593464568313306984e+01,5.485605295135103157e-03,8.754490099361446065e-01,1.031656369764196945e+00
5.843373493975902872e-12,8.926998119323802383e-01,-1.556904412877306630e-04,-1.095770676564331475e-04,1.050972395787425735e-04,-6.646050305444862160e-07,2.202298080169199322e-07,6.593381307598747298e+01,6.592836961024039510e+01,5.443465747071382817e-03,8.793961667468250809e-01,1.031856339675286449e+00
5.873493975903613757e-12,8.927083893811462723e-01,-1.585839733332964306e-04,-1.103010874797334179e-04,1.057811666758047455e-04,-6.889903633687703758e-07,2.157199504438632962e-07,6.592749878441155431e+01,6.592209757790816127e+01,5.401206503389698391e-03,8.833408781669073173e-01,1.032054896721449788e+00
5.903614457831324642e-12,8.927170264369902464e-01,-1.615124722601841598e-04,-1.111160770938108118e-04,1.064597434966188094e-04,-7.132115498382114955e-07,2.112789668023723985e-07,6.592118872202995306e+01,6.591583002889058207e+01,5.358693139375446390e-03,8.872829510388319241e-01,1.032306018501774725e+00
5.933734939759035528e-12,8.927256967221570694e-01,-1.645627647290434778e-04,-1.119326844879969069e-04,1.071327892543145360e-04,-7.371922515672860874e-07,2.069634364905589380e-07,6.591488286364022997e+01,6.590956721390217865e+01,5.315649738047756138e-03,8.912223996895941580e-01,1.032531434508452195e+00
5.963855421686746413e-12,8.927343479217906275e-01,-1.676185056732016829e-04,-1.128365061350207509e-04,1.078001341220620940e-04,-7.608593375558413128e-07,2.028191800580753605e-07,6.590858120485184202e+01,6.590330941497521167e+01,5.271789876629070365e-03,8.951592229556321056e-01,1.032660168207723439e+00
5.993975903614457298e-12,8.927429486238989131e-01,-1.706560184075150554e-04,-1.136406064665293697e-04,1.084616210947550577e-04,-7.841399926682053959e-07,1.988824326092289758e-07,6.590228313770818147e+01,6.589705623962184688e+01,5.226898086329998493e-03,8.990937875419473535e-01,1.032757483516236974e+00
6.024096385542168184e-12,8.927515480359617950e-01,-1.738203866230907059e-04,-1.144787286166615498e-04,1.091171065691157069e-04,-8.069599450280102480e-07,1.951844293150331032e-07,6.589598772403552118e+01,6.589080687966105643e+01,5.180844374460612245e-03,9.030266710144650988e-01,1.032795239518433439e+00
6.054216867469879069e-12,8.927602304008840362e-01,-1.770294042470368478e-04,-1.154667868414331909e-04,1.097664581770203097e-04,-8.292441286077676579e-07,1.917554264064438320e-07,6.588969395499286463e+01,6.588456032979244981e+01,5.133625200410388105e-03,9.069585102380268715e-01,1.032815779076799334e+00
6.084337349397589954e-12,8.927689777820597694e-01,-1.802580148450383737e-04,-1.165612116700318686e-04,1.104095523517099767e-04,-8.509196280740524107e-07,1.886268928606320522e-07,6.588340057232974800e+01,6.587831516905156093e+01,5.085403278180990888e-03,9.108901056451592648e-01,1.032877617396203540e+00
6.114457831325300840e-12,8.927777578985314211e-01,-1.836812646931016303e-04,-1.178649327536682981e-04,1.110462729608156329e-04,-8.719185628839311449e-07,1.858326542344551821e-07,6.587710752482544763e+01,6.587207099677432609e+01,5.036528051120691199e-03,9.148214924679426430e-01,1.032964093243395443e+00
6.144578313253011725e-12,8.927865573058407778e-01,-1.870603599995630253e-04,-1.195700347994282134e-04,1.116765102207811582e-04,-8.921794704750612563e-07,1.834096299166560943e-07,6.587081518119886425e+01,6.586582767683074735e+01,4.987504368117670270e-03,9.187524332238420355e-01,1.033183404406839978e+00
6.174698795180722610e-12,8.927954108731107619e-01,-1.902774238869741404e-04,-1.213685757134377999e-04,1.123001604268804852e-04,-9.116472820849382152e-07,1.813969599619207936e-07,6.586452256821205253e+01,6.585958371666232836e+01,4.938851549717455762e-03,9.226835337666853265e-01,1.033505966866425041e+00
6.204819277108433496e-12,8.928043765142199550e-01,-1.934452046394670628e-04,-1.231893562790153257e-04,1.129171273003643720e-04,-9.302708255113594611e-07,1.798340109634585034e-07,6.585822769554796707e+01,6.585333675611667559e+01,4.890939431286165165e-03,9.266160348044545358e-01,1.033765279752768107e+00
6.234939759036144381e-12,8.928134809013443807e-01,-1.966170026617153896e-04,-1.249889249701505525e-04,1.135273235252720419e-04,-9.479994258208795318e-07,1.787594062571676300e-07,6.585192958452979894e+01,6.584708559302853814e+01,4.843991501262701234e-03,9.305505392033763812e-01,1.034019629429936415e+00
6.265060240963855266e-12,8.928226462313659795e-01,-1.999039155814321224e-04,-1.269460583528141042e-04,1.141306711784146650e-04,-9.647816326730084713e-07,1.782107534228310494e-07,6.584562855837138784e+01,6.584083032645366984e+01,4.798231917724221293e-03,9.344868374937077560e-01,1.034263661576476201e+00
6.295180722891566152e-12,8.928318492698382736e-01,-2.031180541420807815e-04,-1.291977302559083453e-04,1.147271013109800464e-04,-9.805668370506238367e-07,1.782238170803784168e-07,6.583932395083633082e+01,6.583457001400988418e+01,4.753936826449723166e-03,9.384253474599781875e-01,1.034369456018178868e+00
6.325301204819277037e-12,8.928410673503652806e-01,-2.061000271155697674e-04,-1.316245461942272153e-04,1.153165534004758674e-04,-9.953088455702219738e-07,1.788312739531980512e-07,6.583301478750878744e+01,6.582830337693124534e+01,4.711410577548234141e-03,9.423666934354956171e-01,1.034402493032448245e+00
6.355421686746987115e-12,8.928503162362226853e-01,-2.089536069951716314e-04,-1.341234783155833383e-04,1.158989740352191742e-04,-1.008968941926697969e-06,1.800627657808045101e-07,6.582670098529699487e+01,6.582202996451820809e+01,4.671020778791301099e-03,9.463109382731464958e-01,1.034414083865735412e+00
6.385542168674698000e-12,8.928596596707328858e-01,-2.116869145860753498e-04,-1.367034438902131426e-04,1.164743146670514721e-04,-1.021517589222759547e-06,1.819471978061077641e-07,6.582038241560442771e+01,6.581574927494293092e+01,4.633140661493732188e-03,9.502581492389665652e-01,1.034429164144589963e+00
6.415662650602408885e-12,8.928691025627292222e-01,-2.145062551288987160e-04,-1.393324279322663507e-04,1.170425297342972350e-04,-1.032935782702151015e-06,1.845150396731881342e-07,6.581405924998477985e+01,6.580946119139763084e+01,4.598058587151749449e-03,9.542082088464126644e-01,1.034491512605161256e+00
6.445783132530119771e-12,8.928786205020036171e-01,-2.173218480910828773e-04,-1.422445526014537475e-04,1.176035739105302295e-04,-1.043215866519922143e-06,1.877990889908235411e-07,6.580773157330028766e+01,6.580316560388429536e+01,4.565969415985656962e-03,9.581610657992415403e-01,1.034575828039734136e+00
6.475903614457830656e-12,8.928881769464477314e-01,-2.200122749915633003e-04,-1.452430108004259342e-04,1.181573986769796677e-04,-1.052362195302245764e-06,1.918347210790866629e-07,6.580139956372408960e+01,6.579686260741988235e+01,4.536956304206163706e-03,9.621166047578564307e-01,1.034736573469742238e+00
6.506024096385541541e-12,8.928977510619113822e-01,-2.227448746762434966e-04,-1.483716852442529754e-04,1.187039501544535344e-04,-1.060391934721178048e-06,1.966593477589684164e-07,6.579506339948093796e+01,6.579055238627421431e+01,4.511013206718141218e-03,9.660747117970592823e-01,1.034925206402413478e+00
6.536144578313252427e-12,8.929073217579686084e-01,-2.253179972380001019e-04,-1.517506536769972175e-04,1.192431675644843521e-04,-1.067334366761687044e-06,2.023107938990560774e-07,6.578872295812524840e+01,6.578423487318382001e+01,4.488084941427591089e-03,9.700354647866292757e-01,1.035132821341204101e+00
6.566265060240963312e-12,8.929169071199709595e-01,-2.276348595134960171e-04,-1.552542696605902590e-04,1.197749825577610060e-04,-1.073228264298113866e-06,2.088253399752417378e-07,6.578237881780962937e+01,6.577791078274316305e+01,4.468035066470475367e-03,9.739985088013767278e-01,1.035420081985110707e+00
6.596385542168674198e-12,8.929264698707206627e-01,-2.297157990996989197e-04,-1.588633560676873250e-04,1.202993195130414668e-04,-1.078118016152759240e-06,2.162353802699901694e-07,6.577603106557764079e+01,6.577158041528778654e+01,4.450650289849871107e-03,9.779638018516734199e-01,1.035609907825544962e+00
6.626506024096385083e-12,8.929360227271662120e-01,-2.314409686969125268e-04,-1.624404659248449804e-04,1.208160967485524508e-04,-1.082050006518680943e-06,2.245681124817077286e-07,6.576967951592423844e+01,6.576524379781425012e+01,4.435718109993097048e-03,9.819314720370804217e-01,1.035740947270053391e+00
6.656626506024095968e-12,8.929455790740731258e-01,-2.330961123223374313e-04,-1.658559565388295252e-04,1.213252295764390034e-04,-1.085071842224009430e-06,2.338452643236886565e-07,6.576332506463333516e+01,6.575890200274936603e+01,4.423061883974127237e-03,9.859009569694724417e-01,1.035861038963408864e+00
6.686746987951806854e-12,8.929551154958127457e-01,-2.347835333959576024e-04,-1.694205284556230527e-04,1.218266343714195527e-04,-1.087233285772784878e-06,2.440817795555932562e-07,6.575696791315618839e+01,6.575255536856896299e+01,4.412544587224042844e-03,9.898721089963506969e-01,1.035880345867786545e+00
6.716867469879517739e-12,8.929646208082201442e-01,-2.363593935563519004e-04,-1.731601274222552311e-04,1.223202316271404088e-04,-1.088586499033300982e-06,2.552844865563284481e-07,6.575060814677718213e+01,6.574620406547488471e+01,4.404081302294005594e-03,9.938448744089214415e-01,1.035938199869931076e+00
6.746987951807228624e-12,8.929740969858355193e-01,-2.378407184177360129e-04,-1.770862139269418264e-04,1.228059471279616989e-04,-1.089185686318623350e-06,2.674515698956255895e-07,6.574424621004395419e+01,6.573984860803028596e+01,4.397602013672248684e-03,9.978189903647427528e-01,1.035987269201724459e+00
6.777108433734939510e-12,8.929835114973845300e-01,-2.390834667824086660e-04,-1.811262751966547576e-04,1.232837126669332982e-04,-1.089086101928305717e-06,2.805724182535215803e-07,6.573788211147004290e+01,6.573348904070465437e+01,4.393070765392268449e-03,1.001794465671681289e+00,1.036106936086805819e+00
6.807228915662650395e-12,8.929928960442035102e-01,-2.401495152742357897e-04,-1.850804701931218067e-04,1.237534667809254551e-04,-1.088343517099878753e-06,2.946287491430039903e-07,6.573151507229007962e+01,6.572712453802226662e+01,4.390534267810662292e-03,1.005771790817296951e+00,1.036383891356049691e+00
6.837349397590361280e-12,8.930022495545629768e-01,-2.411117968400975839e-04,-1.890652690481814727e-04,1.242151553513715534e-04,-1.087014685245881533e-06,3.095968354909645689e-07,6.572514444437510406e+01,6.572075436598417753e+01,4.390078390927997821e-03,1.009751360801852682e+00,1.036579585655919900e+00
6.867469879518072166e-12,8.930115887896495908e-01,-2.418109710585528670e-04,-1.930561179783984429e-04,1.246687322765791157e-04,-1.085157039399460860e-06,3.254498427076545776e-07,6.571877029936705128e+01,6.571437850310793749e+01,4.391796259110956543e-03,1.013733128600407873e+00,1.036822149097838874e+00
6.897590361445782243e-12,8.930208876154551723e-01,-2.423625971694744956e-04,-1.969813913666093033e-04,1.251141588048319776e-04,-1.082827075454058675e-06,3.421601870740466455e-07,6.571239345722030123e+01,6.570799763542089522e+01,4.395821799406391187e-03,1.017716579135165000e+00,1.037084092426763915e+00
6.927710843373493129e-12,8.930300994910914669e-01,-2.427861092418516378e-04,-2.009082463402271559e-04,1.255514021953923380e-04,-1.080078254566193602e-06,3.597020172463362750e-07,6.570601490473065098e+01,6.570161260811231330e+01,4.402296618344708756e-03,1.021701083887222028e+00,1.037161473589566008e+00
6.957831325301204014e-12,8.930392543281143736e-01,-2.430745848545838139e-04,-2.048679690893913505e-04,1.259804347790022261e-04,-1.076959449205621473e-06,3.780522939149929749e-07,6.569963489848210259e+01,6.569522358420968544e+01,4.411314272415239185e-03,1.025686473060961612e+00,1.037202517744112651e+00
6.987951807228914899e-12,8.930484050576122934e-01,-2.431968557460132427e-04,-2.089189511529833008e-04,1.264012335588792391e-04,-1.073513799142232871e-06,3.971898727321053835e-07,6.569325289064320827e+01,6.568882996920717687e+01,4.422921436031943855e-03,1.029673097448712715e+00,1.037217763002028059e+00
7.018072289156625785e-12,8.930575696358444837e-01,-2.430072325175790834e-04,-2.129311972781271548e-04,1.268137809864854776e-04,-1.069777516846033531e-06,4.170949838689485565e-07,6.568686864569482964e+01,6.568243149037904516e+01,4.437155315780882264e-03,1.033661117643223326e+00,1.037276520148563863e+00
7.048192771084336670e-12,8.930667578921588357e-01,-2.426077339008456026e-04,-2.167349770078130333e-04,1.272180655439387261e-04,-1.065778670958493534e-06,4.377500372233024894e-07,6.568048214988610312e+01,6.567602810168271787e+01,4.454048203382186474e-03,1.037650545564765325e+00,1.037416613506817686e+00
7.078313253012047555e-12,8.930759185576733206e-01,-2.421092554139583301e-04,-2.204223721465590504e-04,1.276140813920629993e-04,-1.061536011458669185e-06,4.591409446672197147e-07,6.567409380252180995e+01,6.566962020101745168e+01,4.473601504362140387e-03,1.041641124049843325e+00,1.037556694545158420e+00
7.108433734939758441e-12,8.930850479751660798e-01,-2.414069984162841090e-04,-2.239360171299037427e-04,1.280018262378348874e-04,-1.057058830826753451e-06,4.812573353269539536e-07,6.566770347502429672e+01,6.566320775158577305e+01,4.495723438517728286e-03,1.045632938436314330e+00,1.037812768284595455e+00
7.138554216867469326e-12,8.930941219695941458e-01,-2.405494487920402911e-04,-2.272456767331189754e-04,1.283812965733354186e-04,-1.052346909857413634e-06,5.040901609428572097e-07,6.566131086217151847e+01,6.565679075246363539e+01,4.520109707880043230e-03,1.049626192269823122e+00,1.038070512974404336e+00
7.168674698795180211e-12,8.931031865782030899e-01,-2.395249529095766776e-04,-2.303434996342354740e-04,1.287524820893762756e-04,-1.047389125533543261e-06,5.276285078075097590e-07,6.565491580030607111e+01,6.565036961855970787e+01,4.546181746360942501e-03,1.053620977498598954e+00,1.038217480595774900e+00
7.198795180722891097e-12,8.931122595752131188e-01,-2.385183683583202280e-04,-2.332346154399083152e-04,1.291153599485856806e-04,-1.042162088936693992e-06,5.518584512846508339e-07,6.564851777201528193e+01,6.564394466143251350e+01,4.573110582774436370e-03,1.057617606950287392e+00,1.038348493255740745e+00
7.228915662650601982e-12,8.931213363459470367e-01,-2.375316356954397014e-04,-2.361480720254882106e-04,1.294698900797549668e-04,-1.036630202317073050e-06,5.767649933988455714e-07,6.564211630390090590e+01,6.563751640234887930e+01,4.599901552020622779e-03,1.061616372298816779e+00,1.038424245234558674e+00
7.259036144578312867e-12,8.931303985604926998e-01,-2.363135408526815552e-04,-2.390498130370541255e-04,1.298160130210190963e-04,-1.030747605051994200e-06,6.023349121356280257e-07,6.563571107113718028e+01,6.563108552346596980e+01,4.625547671205007191e-03,1.065617483225158368e+00,1.038464836362394506e+00
7.289156626506022945e-12,8.931394750262079407e-01,-2.349545932824527070e-04,-2.417715999929529987e-04,1.301536491030691857e-04,-1.024459865989074751e-06,6.285574149934820862e-07,6.562930132891712276e+01,6.562465211464372317e+01,4.649214273396495151e-03,1.069621422943775491e+00,1.038514628209460389e+00
7.319277108433734638e-12,8.931486174500938846e-01,-2.334909110964884988e-04,-2.443091381123984793e-04,1.304826987008957670e-04,-1.017703416908144169e-06,6.554234877654608935e-07,6.562288690577976524e+01,6.561821652248454484e+01,4.670383295221305041e-03,1.073628294649664694e+00,1.038548516542408651e+00
7.349397590361444716e-12,8.931578478533803711e-01,-2.320507806944859214e-04,-2.465907599483803023e-04,1.308030440461903344e-04,-1.010405578539160194e-06,6.829256505102014394e-07,6.561646764586365066e+01,6.561177874581250080e+01,4.688900051154064677e-03,1.077638187707807615e+00,1.038584802107532790e+00
7.379518072289156409e-12,8.931670565936223882e-01,-2.307328300881874357e-04,-2.487972662646675782e-04,1.311145525486345786e-04,-1.002487117395085068e-06,7.110575474724771069e-07,6.561004360786373013e+01,6.560533876643606277e+01,4.704841427671821973e-03,1.081651069981549362e+00,1.038619499260379886e+00
7.409638554216866486e-12,8.931762526384218193e-01,-2.294047608067689313e-04,-2.509340277336705237e-04,1.314170823515229455e-04,-9.938661872317556033e-07,7.398133882327011925e-07,6.560361477282695830e+01,6.559889638642451359e+01,4.718386402445883671e-03,1.085666949933018266e+00,1.038654666384750458e+00
7.439759036144578179e-12,8.931854459604221530e-01,-2.280654515042398447e-04,-2.529770633709638996e-04,1.317104897781126499e-04,-9.844623445946216239e-07,7.691878451498932124e-07,6.559718091084199898e+01,6.559245115236451795e+01,4.729758477479233808e-03,1.089685964490518577e+00,1.038702499226452858e+00
7.469879518072288257e-12,8.931947049169636221e-01,-2.266890332051663972e-04,-2.549230100528953095e-04,1.319946368481965436e-04,-9.741986413803457142e-07,7.991760310226449913e-07,6.559074194836514948e+01,6.558600278385530657e+01,4.739164509845824116e-03,1.093708150356585529e+00,1.038753876157637146e+00
7.499999999999999950e-12,8.932040209230239780e-01,-2.253124176334406073e-04,-2.567578105555489852e-04,1.322693969294375506e-04,-9.630016567996179544e-07,8.297736568112591713e-07,6.558429829437136505e+01,6.557955150988972548e+01,4.746784481642347085e-03,1.097733262876564142e+00,1.038820860656962886e+00
7.530120481927710028e-12,8.932133517401242839e-01,-2.239908247953346801e-04,-2.585356671270434988e-04,1.325346580372544489e-04,-9.508023441326631439e-07,8.609777053268122149e-07,6.557785004314358446e+01,6.557309727327242399e+01,4.752769871161730865e-03,1.101761269333787485e+00,1.038888188201212204e+00
7.560240963855421721e-12,8.932226894323130884e-01,-2.226296294106559044e-04,-2.603111185913434462e-04,1.327903256119073176e-04,-9.375389549423561098e-07,8.927856333974692875e-07,6.557139673012720493e+01,6.556663949187154117e+01,4.757238255662670293e-03,1.105792459614316492e+00,1.038933142029902612e+00
7.590361445783131798e-12,8.932320915129865480e-01,-2.213043670454077334e-04,-2.619926537418947737e-04,1.330363254253056585e-04,-9.231595384448571321e-07,9.251925150582793666e-07,6.556493858655504425e+01,6.556017833517364579e+01,4.760251381398377356e-03,1.109826673578642398e+00,1.038977896579516669e+00
7.620481927710843492e-12,8.932415406284384130e-01,-2.199967777583225069e-04,-2.637292175980135911e-04,1.332726052912465756e-04,-9.076216239862728635e-07,9.581897111900390843e-07,6.555847646069379664e+01,6.555371469567855058e+01,4.761765015243243568e-03,1.113863380083820909e+00,1.039015955480053766e+00
7.650602409638553569e-12,8.932510697208970729e-01,-2.185509006641590032e-04,-2.654135464382379622e-04,1.334991338957337511e-04,-8.908902821547329308e-07,9.917668174776755359e-07,6.555201103134996288e+01,6.554724941785681835e+01,4.761613493150546050e-03,1.117902159384927874e+00,1.039072364373004653e+00
7.680722891566265262e-12,8.932605603686321061e-01,-2.170781542591786975e-04,-2.670601702276486082e-04,1.337158949111498670e-04,-8.729364678571601548e-07,1.025914539207271828e-06,6.554554251220332617e+01,6.554078298747865006e+01,4.759524724669773194e-03,1.121942887335025674e+00,1.039168782758797649e+00
7.710843373493975340e-12,8.932700246261361388e-01,-2.154203344878478682e-04,-2.687000903891983766e-04,1.339228779084129274e-04,-8.537361913366412479e-07,1.060626193889940774e-06,6.553907093780379967e+01,6.553431579914048655e+01,4.755138663309750775e-03,1.125985544332136046e+00,1.039255947863191976e+00
7.740963855421685417e-12,8.932794940111922211e-01,-2.136097729220623118e-04,-2.700961430874877648e-04,1.341200695589624819e-04,-8.332701319985590898e-07,1.095897717358898702e-06,6.553259647885734296e+01,6.552784839090648461e+01,4.748087950854221542e-03,1.130030017873339121e+00,1.039378034760594982e+00
7.771084337349397110e-12,8.932890245403137808e-01,-2.118620218960472028e-04,-2.713038777089182146e-04,1.343074459006809757e-04,-8.115224197104246286e-07,1.131727457740294167e-06,6.552611940238323029e+01,6.552138129150884538e+01,4.738110874379786695e-03,1.134076133030825995e+00,1.039515320778734653e+00
7.801204819277107188e-12,8.932986232119668468e-01,-2.100755266829806454e-04,-2.724400859449651615e-04,1.344849658414618845e-04,-7.884790362458923153e-07,1.168115651989925295e-06,6.551964017860396439e+01,6.551491509166595506e+01,4.725086938005779690e-03,1.138123580001057178e+00,1.039575514072613061e+00
7.831325301204818881e-12,8.933082820863111895e-01,-2.082406483627517507e-04,-2.735075191780075334e-04,1.346525661334433994e-04,-7.641271824093668368e-07,1.205062405351179656e-06,6.551315954586121393e+01,6.550845050222740440e+01,4.709043633812663374e-03,1.142171897237825862e+00,1.039610060911640321e+00
7.861445783132528959e-12,8.933179661042063291e-01,-2.062266379882769546e-04,-2.745479202034680974e-04,1.348101574104827250e-04,-7.384556610140375524e-07,1.242565047493985930e-06,6.550667760020084529e+01,6.550198744625085112e+01,4.690153949991806431e-03,1.146221032986724619e+00,1.039634740057546303e+00
7.891566265060240652e-12,8.933277446108395248e-01,-2.040798463681756808e-04,-2.753103639689067901e-04,1.349576219597787392e-04,-7.114557977916304740e-07,1.280616620315685377e-06,6.550019416126035310e+01,6.549552538208399710e+01,4.668779176356869717e-03,1.150271102018415315e+00,1.039644250175502771e+00
7.921686746987950729e-12,8.933376210960592978e-01,-2.020242849008819955e-04,-2.759149205726690803e-04,1.350948139203735814e-04,-6.831216111405216137e-07,1.319205918427226989e-06,6.549370974591758454e+01,6.548906415442463924e+01,4.645591492950493923e-03,1.154321796604442563e+00,1.039658424297158934e+00
7.951807228915662423e-12,8.933476174114129975e-01,-1.998600689773313073e-04,-2.765264341919825811e-04,1.352215622201170179e-04,-6.534489813048570848e-07,1.358317725231315813e-06,6.548722493014233237e+01,6.548260336441761353e+01,4.621565724725442206e-03,1.158372749610508734e+00,1.039664785741680531e+00
7.981927710843372500e-12,8.933576686693152080e-01,-1.975314325060852842e-04,-2.769861775445546948e-04,1.353376762457797196e-04,-6.224347637391991566e-07,1.397932179947791898e-06,6.548074009870956047e+01,6.547614229576412015e+01,4.597802945447408522e-03,1.162423695991355643e+00,1.039690543109186072e+00
8.012048192771084193e-12,8.933677784510658526e-01,-1.950892475976615187e-04,-2.772977220204333212e-04,1.354429526979810197e-04,-5.900765694042557868e-07,1.438024639613912065e-06,6.547425534307140538e+01,6.546967997773190007e+01,4.575365339505268157e-03,1.166474573221688571e+00,1.039715798967492333e+00
8.042168674698794271e-12,8.933779299323659773e-01,-1.925052988198512833e-04,-2.773364211079448901e-04,1.355371833467908205e-04,-5.563735734919142145e-07,1.478566855250187127e-06,6.546777057184198156e+01,6.546321537356661224e+01,4.555198275369832725e-03,1.170525448345418829e+00,1.039720954508917217e+00
8.072289156626505964e-12,8.933881383874120452e-01,-1.899541575071141944e-04,-2.770787565372342183e-04,1.356201640014235857e-04,-5.213274710767993207e-07,1.519528767996805607e-06,6.546128582361703252e+01,6.545674773950585745e+01,4.538084111178681233e-03,1.174576317071209797e+00,1.039727530691699986e+00
8.102409638554216041e-12,8.933984081215382567e-01,-1.873502003546923640e-04,-2.766170452324370971e-04,1.356917025740797371e-04,-4.849436731089618249e-07,1.560879936174561438e-06,6.545480131019297687e+01,6.545027668979992086e+01,4.524620393058493770e-03,1.178627059591006887e+00,1.039729758301899176e+00
8.132530120481927735e-12,8.934088096261590950e-01,-1.847063196319736968e-04,-2.758489652575664007e-04,1.357516254702430443e-04,-4.472324566741206246e-07,1.602589874934005045e-06,6.544831711954820719e+01,6.544380188415314592e+01,4.515235395055071377e-03,1.182677616276585519e+00,1.039730850430271802e+00
8.162650602409637812e-12,8.934193189662515966e-01,-1.821482614588600742e-04,-2.748323021073893172e-04,1.357997825948601778e-04,-4.082082340969137776e-07,1.644628702925569452e-06,6.544183333876823383e+01,6.543732315996815885e+01,4.510178800068061385e-03,1.186727921479342029e+00,1.039732997928611846e+00
8.192771084337349505e-12,8.934299167470726166e-01,-1.796537892911676036e-04,-2.735992174472977106e-04,1.358360513597589667e-04,-3.678870134566347851e-07,1.686968847215245760e-06,6.543535002152395919e+01,6.543084055248770881e+01,4.509469036251446614e-03,1.190777917402589869e+00,1.039747856117447578e+00
8.222891566265059583e-12,8.934405966682575917e-01,-1.773441383005413088e-04,-2.720813632497774519e-04,1.358603411738943832e-04,-3.262830334487753913e-07,1.729586504072640370e-06,6.542886750673224583e+01,6.542435458432632345e+01,4.512922405925489343e-03,1.194827389541147200e+00,1.039767702937379079e+00
8.253012048192771276e-12,8.934513458605630731e-01,-1.752117930188116558e-04,-2.705009549392251500e-04,1.358725967194457363e-04,-2.834059411545016297e-07,1.772462153366759342e-06,6.542238618138027562e+01,6.541786599510722056e+01,4.520186273059015325e-03,1.198876102825527923e+00,1.039790867737869329e+00
8.283132530120481354e-12,8.934621585424898926e-01,-1.730838943876046229e-04,-2.687420041084813871e-04,1.358727981181706633e-04,-2.392604539865196217e-07,1.815580626446230142e-06,6.541590595147626175e+01,6.541137520527581728e+01,4.530746200448098650e-03,1.202924119725253371e+00,1.039836302183986927e+00
8.313253012048191431e-12,8.934730644881427875e-01,-1.711248771103596406e-04,-2.668188241504851539e-04,1.358609587952995740e-04,-1.938486441000824054e-07,1.858931490520008338e-06,6.540942665839507697e+01,6.540488258603346594e+01,4.544072361609109538e-03,1.206971554003862357e+00,1.039871095773308385e+00
8.343373493975903124e-12,8.934840289587342443e-01,-1.691891463434280806e-04,-2.647990088199129229e-04,1.358371214306634378e-04,-1.471723989377196600e-07,1.902509602651455680e-06,6.540294884726895930e+01,6.539838908614123625e+01,4.559761127716394601e-03,1.211018069329688807e+00,1.039894624439805515e+00
8.373493975903613202e-12,8.934950314297221974e-01,-1.673387474895311039e-04,-2.625349022508070298e-04,1.358013531565026137e-04,-9.923382955594773449e-08,1.946315109486538656e-06,6.539647318930244069e+01,6.539189562310976100e+01,4.577566192682281515e-03,1.215063232320182429e+00,1.039921949992586026e+00
8.403614457831324895e-12,8.935060356612467558e-01,-1.657140098517178499e-04,-2.600637626426651047e-04,1.357537413631292381e-04,-5.003411147744416513e-08,1.990352403433588397e-06,6.539000018190640162e+01,6.538540283694599964e+01,4.597344960404366881e-03,1.219106714697083538e+00,1.039933290032877267e+00
8.433734939759034973e-12,8.935170618068916104e-01,-1.643852591253021811e-04,-2.575197839112399563e-04,1.356943902643761868e-04,4.279165247194179431e-10,2.034629099391203188e-06,6.538352988440523461e+01,6.537891089762591434e+01,4.618986779317553470e-03,1.223148477307676618e+00,1.039937309786856057e+00
8.463855421686746666e-12,8.935281524096697625e-01,-1.633351289697517828e-04,-2.550089480591787787e-04,1.356234170801815344e-04,5.215603996781136511e-08,2.079156725939563219e-06,6.537706247476198484e+01,6.537242005606223927e+01,4.642418699744735831e-03,1.227188426534492782e+00,1.039945529469534113e+00
8.493975903614456743e-12,8.935393223903168591e-01,-1.624135702800399929e-04,-2.526613983201345245e-04,1.355409475990453127e-04,1.051546116130738538e-07,2.123952110251415937e-06,6.537059804283310882e+01,6.536593042747013271e+01,4.667615362977784940e-03,1.231226509017863791e+00,1.039957563313656186e+00
8.524096385542168436e-12,8.935505564608995366e-01,-1.614155882513323146e-04,-2.502907680169507267e-04,1.354471121080534103e-04,1.594248554897197118e-07,2.169037047665076010e-06,6.536413663108685057e+01,6.535944204758355625e+01,4.694583503292782019e-03,1.235262693816961743e+00,1.039974054160443417e+00
8.554216867469878514e-12,8.935618016196976710e-01,-1.604621138309328214e-04,-2.478196603731231892e-04,1.353420400489474410e-04,2.149619129070041384e-07,2.214435662255026700e-06,6.535767839723517625e+01,6.535295505477529332e+01,4.723342459889682925e-03,1.239296889097719845e+00,1.040001012128302316e+00
8.584337349397590207e-12,8.935730277563466162e-01,-1.595402007016779406e-04,-2.451768521623617783e-04,1.352258534875295864e-04,2.717545532666403936e-07,2.260171546245920232e-06,6.535122337335189968e+01,6.534646945898828108e+01,4.753914363612145311e-03,1.243329078942465360e+00,1.040041949606201221e+00
8.614457831325300285e-12,8.935842924375868579e-01,-1.589037900992576458e-04,-2.423976411664801147e-04,1.350986624750707315e-04,3.297867794712985081e-07,2.306266775660268236e-06,6.534477152375505682e+01,6.533998517939737383e+01,4.786344357681183818e-03,1.247359283606919611e+00,1.040082002520195337e+00
8.644578313253011978e-12,8.935955995957332032e-01,-1.584590116804761751e-04,-2.397211469239606050e-04,1.349605635624584140e-04,3.890397826252031164e-07,2.352741829227298698e-06,6.533832332963531542e+01,6.533350260542293597e+01,4.820724212385879039e-03,1.251387207439994986e+00,1.040116695805563873e+00
8.674698795180722055e-12,8.936069501858746600e-01,-1.581188501745965820e-04,-2.370576453923613702e-04,1.348116410682483795e-04,4.494936436837198236e-07,2.399615162815026553e-06,6.533187896206470668e+01,6.532702186073882444e+01,4.857101325882713996e-03,1.255412737645270393e+00,1.040189018164038970e+00
8.704819277108433748e-12,8.936182510558678960e-01,-1.579949630553766082e-04,-2.343635697748026078e-04,1.346519685473254399e-04,5.111278714789398027e-07,2.446902353551512667e-06,6.532543801751670287e+01,6.532054260778438959e+01,4.895409732310962610e-03,1.259436111661944357e+00,1.040314067769491757e+00
8.734939759036143826e-12,8.936295173470512054e-01,-1.581274304554776986e-04,-2.317516475672396154e-04,1.344816082867451542e-04,5.739210587284989116e-07,2.494614406454000942e-06,6.531899993501279766e+01,6.531406444472597173e+01,4.935490286832850716e-03,1.263457676197259349e+00,1.040415061899245153e+00
8.765060240963855519e-12,8.936408495959075049e-01,-1.584464093364722367e-04,-2.292983918747516553e-04,1.343006099284543527e-04,6.378510573449987232e-07,2.542755932509419008e-06,6.531256526412458641e+01,6.530758815267394368e+01,4.977111450647126595e-03,1.267477096185892105e+00,1.040495143658665356e+00
8.795180722891565597e-12,8.936522716533825683e-01,-1.588248749417748836e-04,-2.271129365681085659e-04,1.341090107340127044e-04,7.028953734835298415e-07,2.591324830882358605e-06,6.530613501823533795e+01,6.530111505130207661e+01,5.019966933257035725e-03,1.271493753777471536e+00,1.040605920180501798e+00
8.825301204819275674e-12,8.936637486647104334e-01,-1.590592913186190721e-04,-2.250176161783124656e-04,1.339068387476319375e-04,7.690305700607895441e-07,2.640313172994076466e-06,6.529970958909940748e+01,6.529464588635022437e+01,5.063702749181776298e-03,1.275507401905180416e+00,1.040679324005290729e+00
8.855421686746987367e-12,8.936751829710476436e-01,-1.593383070688990876e-04,-2.228653016560640753e-04,1.336941171000512380e-04,8.362318038668543587e-07,2.689707962430233161e-06,6.529328864728350368e+01,6.528818064235719021e+01,5.108004926311995181e-03,1.279518235653039016e+00,1.040701196890965408e+00
8.885542168674697445e-12,8.936865274375463963e-01,-1.597341190412856441e-04,-2.207610843937932328e-04,1.334708675173403882e-04,9.044739085560891872e-07,2.739490824605854662e-06,6.528687227935310489e+01,6.528171955471809440e+01,5.152724635010696823e-03,1.283526195839642003e+00,1.040723478026868598e+00
8.915662650602409138e-12,8.936978777822146558e-01,-1.602618338414776389e-04,-2.187833049989937350e-04,1.332371133144583737e-04,9.737331500389114922e-07,2.789636336389602155e-06,6.528046086589311869e+01,6.527526297195430516e+01,5.197893938812063117e-03,1.287531036946146568e+00,1.040732783367716463e+00
8.945783132530119216e-12,8.937092441208833726e-01,-1.607884696240491004e-04,-2.170220043594277054e-04,1.329928819962753210e-04,1.043988994954567774e-06,2.840111059508571832e-06,6.527405457356351803e+01,6.526881093401574674e+01,5.243639547767786450e-03,1.291532670018706197e+00,1.040735112981467259e+00
8.975903614457830909e-12,8.937205894970402520e-01,-1.611703435087029855e-04,-2.153960607723640790e-04,1.327382066996366840e-04,1.115225684570807591e-06,2.890875329605775418e-06,6.526765325879222246e+01,6.526236310133828056e+01,5.290157453936667094e-03,1.295531200208063449e+00,1.040743609672539760e+00
9.006024096385540986e-12,8.937319083245700568e-01,-1.614263540810797191e-04,-2.137803442187454427e-04,1.324731261052796241e-04,1.187432761092901511e-06,2.941887128842680944e-06,6.526125680394386563e+01,6.525591906093046646e+01,5.337743013400012698e-03,1.299526693275997014e+00,1.040752484346737727e+00
9.036144578313252679e-12,8.937432217028569159e-01,-1.616517833276752273e-04,-2.121387372113891915e-04,1.321976823430483510e-04,1.260605064552179082e-06,2.993105766679158362e-06,6.525486513311089709e+01,6.524947836144983171e+01,5.386771661062126314e-03,1.303519192181457509e+00,1.040780406584510986e+00
9.066265060240962757e-12,8.937546412603161183e-01,-1.619024800867700439e-04,-2.104879847951128134e-04,1.319119175456859869e-04,1.334743169769916640e-06,3.044493094764805920e-06,6.524847860295702162e+01,6.524304100527730554e+01,5.437597679719928523e-03,1.307508467582763512e+00,1.040816564678604284e+00
9.096385542168674450e-12,8.937661614538321420e-01,-1.621647108998149685e-04,-2.089726935590900463e-04,1.316158705829646519e-04,1.409853009853642714e-06,3.096011855639487005e-06,6.524209734177490816e+01,6.523660690228875580e+01,5.490439486150879705e-03,1.311494445560002609e+00,1.040846121998233009e+00
9.126506024096384528e-12,8.937776402874877402e-01,-1.622162653479133129e-04,-2.075539548092995737e-04,1.313095742857879231e-04,1.485943855115661063e-06,3.147623234578141858e-06,6.523572157627420154e+01,6.523017634150245669e+01,5.545234771740902534e-03,1.315477001547063374e+00,1.040891153290685933e+00
9.156626506024096221e-12,8.937890352756016066e-01,-1.621067138911718949e-04,-2.060018285380811425e-04,1.309930548022691791e-04,1.563026652230520671e-06,3.199287114166535217e-06,6.522935135070704860e+01,6.522374981565883445e+01,5.601535048219564994e-03,1.319456100373286311e+00,1.040930155137583579e+00
9.186746987951806298e-12,8.938002700041267623e-01,-1.620582123158714532e-04,-2.043482221418966769e-04,1.306663333287303526e-04,1.641114203295440866e-06,3.250966663215694576e-06,6.522298652402923835e+01,6.521732797656945024e+01,5.658547459786176896e-03,1.323431832259178487e+00,1.040945876243869694e+00
9.216867469879517992e-12,8.938114186306977960e-01,-1.620407623713717208e-04,-2.027322772942390669e-04,1.303294276829450944e-04,1.720221704652057631e-06,3.302634556373092110e-06,6.521662698902859745e+01,6.521091174336351060e+01,5.715245665085296606e-03,1.327404261896850679e+00,1.040961751631104493e+00
9.246987951807228069e-12,8.938226856277737831e-01,-1.619762768382482167e-04,-2.011748454615204366e-04,1.299823530066829703e-04,1.800365767568966607e-06,3.354276831282223896e-06,6.521027311569946505e+01,6.520450256002710887e+01,5.770555672354044097e-03,1.331373141280316696e+00,1.040970061333093666e+00
9.277108433734939762e-12,8.938340909035461523e-01,-1.617804906490132120e-04,-1.997125165804790239e-04,1.296251211494977619e-04,1.881563106388690409e-06,3.405892812503376483e-06,6.520392502162090409e+01,6.519810149112326769e+01,5.823530497629393794e-03,1.335338401193622238e+00,1.040994597946924838e+00
9.307228915662649840e-12,8.938455919968884000e-01,-1.613971117299463126e-04,-1.982118735547434374e-04,1.292577395918372354e-04,1.963830342071276022e-06,3.457492514834752332e-06,6.519758297543664582e+01,6.519170950257483810e+01,5.873472861808050512e-03,1.339299878070434158e+00,1.041051611858575532e+00
9.337349397590361533e-12,8.938571655967278984e-01,-1.609426431678756661e-04,-1.966095991560116573e-04,1.288802111843866550e-04,2.047183744827355069e-06,3.509093141685908642e-06,6.519124734736458038e+01,6.518532728681331889e+01,5.920060551259108232e-03,1.343257337054002409e+00,1.041118897029774892e+00
9.367469879518071610e-12,8.938687596924618228e-01,-1.605086661759661318e-04,-1.949483319097839633e-04,1.284925338574133432e-04,2.131638797876565253e-06,3.560716014604240612e-06,6.518491835165333725e+01,6.517895505490454866e+01,5.963296748785718200e-03,1.347210645351870406e+00,1.041223539677095022e+00
9.397590361445781688e-12,8.938804621772941106e-01,-1.600806961770651050e-04,-1.933132399345356158e-04,1.280947009812439543e-04,2.217210185182752569e-06,3.612386093262239897e-06,6.517859610137973903e+01,6.517259275666890517e+01,6.003344710835141484e-03,1.351159732987156303e+00,1.041337097584137172e+00
9.427710843373493381e-12,8.938923550120670969e-01,-1.595550175724234963e-04,-1.917050907705017328e-04,1.276867026792632021e-04,2.303911749103285325e-06,3.664133605968589404e-06,6.517228066854701751e+01,6.516624022020401696e+01,6.040448343004019630e-03,1.355104557889893480e+00,1.041412308407632548e+00
9.457831325301203459e-12,8.939044362738621796e-01,-1.588429780476154931e-04,-1.900082590176070869e-04,1.272685273010948121e-04,2.391756569359830203e-06,3.715994865096958151e-06,6.516597248224309169e+01,6.515989759422943450e+01,6.074888013657276341e-03,1.359044852368574308e+00,1.041473913822620334e+00
9.487951807228915152e-12,8.939166369942215251e-01,-1.580508083374197791e-04,-1.881668812037514348e-04,1.268401630981549888e-04,2.480756990255687139e-06,3.768010200404104927e-06,6.515967231348861333e+01,6.515356536921423469e+01,6.106944274382996793e-03,1.362980137164840011e+00,1.041509473967156207e+00
9.518072289156625229e-12,8.939288225387840292e-01,-1.571983668322467025e-04,-1.862438704893222790e-04,1.264016001322514819e-04,2.570924354301887479e-06,3.820218607764487596e-06,6.515337992988918359e+01,6.514724296414129867e+01,6.136965747879388929e-03,1.366910560445702583e+00,1.041514911265402965e+00
9.548192771084336923e-12,8.939410082288939963e-01,-1.563402782226699028e-04,-1.842153592354884401e-04,1.259528326466569212e-04,2.662268697624666643e-06,3.872652044926088539e-06,6.514709495785746185e+01,6.514092950600532106e+01,6.165451852144706972e-03,1.370836341504199751e+00,1.041517807422431607e+00
9.578313253012047000e-12,8.939532367065332608e-01,-1.555102182435372628e-04,-1.821560162246595508e-04,1.254938620337880874e-04,2.754798695256620386e-06,3.925332781102888815e-06,6.514081721942646652e+01,6.513462421394227420e+01,6.193005484195122055e-03,1.374757585357981871e+00,1.041519265167275998e+00
9.608433734939758693e-12,8.939655334556230182e-01,-1.546613493651370825e-04,-1.800795018389336440e-04,1.250246998678596576e-04,2.848522263255354913e-06,3.978273853403604008e-06,6.513454673268509509e+01,6.512832646473206921e+01,6.220267953022056914e-03,1.378674285543702638e+00,1.041529950130257953e+00
9.638554216867468771e-12,8.939779609962053009e-01,-1.537237396188937777e-04,-1.779408746984297832e-04,1.245453694106048290e-04,2.943447260902859588e-06,4.031481608519960971e-06,6.512828365342841153e+01,6.512203575791298249e+01,6.247895515434451034e-03,1.382586340910013645e+00,1.041546199808367268e+00
9.668674698795180464e-12,8.939904164904076689e-01,-1.527581616592401834e-04,-1.757094244141237940e-04,1.240559052208491022e-04,3.039581397929036585e-06,4.084958955715694705e-06,6.512202780136809110e+01,6.511575130141217471e+01,6.276499955919039725e-03,1.386493869427268377e+00,1.041556612189791897e+00
9.698795180722890541e-12,8.940028129685544389e-01,-1.517643367364479492e-04,-1.734238466903149152e-04,1.235563515327078713e-04,3.136930730062189444e-06,4.138707167809984706e-06,6.511577889183561751e+01,6.510947232788581118e+01,6.306563949809703383e-03,1.390397056776581097e+00,1.041576461432410561e+00
9.728915662650602235e-12,8.940152073089783213e-01,-1.507679705149667603e-04,-1.710860083904650075e-04,1.230467591819153317e-04,3.235497235187743592e-06,4.192725752105669828e-06,6.510953670326341580e+01,6.510319833603347206e+01,6.338367229937151050e-03,1.394296038493906265e+00,1.041602314686789210e+00
9.759036144578312312e-12,8.940275685638149339e-01,-1.496600250940124802e-04,-1.686785503833154883e-04,1.225271827386501271e-04,3.335277273331234457e-06,4.247011523594606683e-06,6.510330106564360619e+01,6.509692914505747297e+01,6.371920586137413446e-03,1.398190919987065461e+00,1.041615099034753023e+00
9.789156626506024005e-12,8.940398653902345005e-01,-1.484760536421957534e-04,-1.660336914526008790e-04,1.219976794734094401e-04,3.436261329657663740e-06,4.301557839520880881e-06,6.509707160632811451e+01,6.509066463347437548e+01,6.406972853737491654e-03,1.402081931416195859e+00,1.041626267784665716e+00
9.819277108433734083e-12,8.940520854188724886e-01,-1.472955543436202744e-04,-1.631282467725501354e-04,1.214583088122119013e-04,3.538434716842199793e-06,4.356354484215159897e-06,6.509084809875555777e+01,6.508440496299451183e+01,6.443135761052133648e-03,1.405969212527852452e+00,1.041724976967363991e+00
9.849397590361445776e-12,8.940642556712822264e-01,-1.462930195039470450e-04,-1.599147093287172511e-04,1.209091311401381001e-04,3.641779364703593965e-06,4.411388279531852161e-06,6.508463006485727931e+01,6.507815007830750176e+01,6.479986549777940266e-03,1.409853065441947662e+00,1.041929247224850474e+00
9.879518072289155854e-12,8.940764801121632299e-01,-1.456269358748085220e-04,-1.566353426200686218e-04,1.203502065130955626e-04,3.746275353167138537e-06,4.466644493381978056e-06,6.507841724115216664e+01,6.507190013521535832e+01,6.517105936806366455e-03,1.413733653087729136e+00,1.042073391468974819e+00
9.909638554216867547e-12,8.940888143887405493e-01,-1.450600984700793909e-04,-1.534998780287212918e-04,1.197815936684898126e-04,3.851900779292646378e-06,4.522108374522434215e-06,6.507220946025668695e+01,6.506565534703760534e+01,6.554113219088567033e-03,1.417611090578957400e+00,1.042168964344447835e+00
9.939759036144577624e-12,8.941012370318108804e-01,-1.444038077371083526e-04,-1.503804934411351812e-04,1.192033504144925110e-04,3.958630723015497580e-06,4.577765476874551509e-06,6.506600663175828458e+01,6.505941595509133890e+01,6.590676666941438881e-03,1.421485432264533832e+00,1.042227138439464351e+00
9.969879518072287702e-12,8.941136943053203945e-01,-1.437167980966474220e-04,-1.471737338410028929e-04,1.186155371830563670e-04,4.066437056079832323e-06,4.633601085907211679e-06,6.505980887181165429e+01,6.505318233188859267e+01,6.626539923066606524e-03,1.425356596427994171e+00,1.042248392835546600e+00
9.999999999999999395e-12,8.941260542960207669e-01,-1.430350092929755300e-04,-1.438132906037766791e-04,1.180182217864134744e-04,4.175290016857863811e-06,4.689600627006298335e-06,6.505361629430005621e+01,6.504695472947852863e+01,6.661564821527706133e-03,1.429224522098969885e+00,1.042252693461340307e+00


==> data/CFL_Test/k0000625h159.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.837134667107122699e-01,3.533575651459900491e-05,-2.110539848663902100e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.253246816527153840e+01,7.253246816527153840e+01,0.000000000000000000e+00,1.509720251277868090e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.837319055855195060e-01,3.536812010279158754e-05,-2.108520237064742632e-04,2.295762330911389852e-09,-1.338582815506856280e-11,-5.881498125134374500e-12,7.252435499191112456e+01,7.252433515015358978e+01,1.984175753865715467e-05,5.069780344096330715e-03,1.000334778728255714e+00
6.024096385542168234e-14,8.837500243444925685e-01,3.541290243705871426e-05,-2.105931110911934219e-04,9.016664008493685122e-09,-4.788048326206942445e-11,-1.285391607577353906e-11,7.251625751404016285e+01,7.251618745874340277e+01,7.005529676242749058e-05,1.012995058915654861e-02,1.000652193140761925e+00
9.036144578313252982e-14,8.837676809816080725e-01,3.546291008885762839e-05,-2.103795929798994355e-04,2.030141351483565508e-08,-9.749628145437243459e-11,-3.016326015361736395e-12,7.250816521144560056e+01,7.250803131520810041e+01,1.338962374967042081e-04,1.518700262994208267e-02,1.000897341499290105e+00
1.204819277108433647e-13,8.837849555107213373e-01,3.559910996722876630e-05,-2.102764882427452420e-04,3.626941001017795820e-08,-1.584475822592729836e-10,3.749235819098837994e-11,7.250005873337326534e+01,7.249985712802563853e+01,2.016053476225660595e-04,2.025295184521351197e-02,1.001082394717118795e+00
1.506024096385541995e-13,8.838020530792882745e-01,3.591806748828440133e-05,-2.102448258126197588e-04,5.702233650221363034e-08,-2.296857289783170310e-10,1.117285715872402100e-10,7.249193314548323031e+01,7.249166109741878472e+01,2.720480644491729896e-04,2.533084198739476642e-02,1.001408097280469534e+00
1.807228915662650596e-13,8.838191625728651912e-01,3.644750166048828157e-05,-2.101592425941765094e-04,8.264862812237701899e-08,-3.112497875442887182e-10,2.120571139872091418e-10,7.248380225448508440e+01,7.248345575302940347e+01,3.465014556851864517e-04,3.041202753187263047e-02,1.001694125036173055e+00
2.108433734939758945e-13,8.838363685286521054e-01,3.710158810875393925e-05,-2.098790295651516244e-04,1.132269624266668206e-07,-4.016976915466267057e-10,3.259806419991600924e-10,7.247568413449604918e+01,7.247525988646017936e+01,4.242480358756602521e-04,3.548520375714531161e-02,1.001946298196156881e+00
2.409638554216867294e-13,8.838536646917618533e-01,3.769530389789276236e-05,-2.093331081815373194e-04,1.488273921422121789e-07,-4.961134601936192649e-10,4.434418645189923603e-10,7.246758666263826854e+01,7.246708410170791126e+01,5.025609303632750128e-04,4.054544910824388337e-02,1.002184358568478428e+00
2.710843373493975642e-13,8.838710093929652567e-01,3.801906919423482441e-05,-2.085817502237284919e-04,1.895108659825632699e-07,-5.857315101057114161e-10,5.615520942623758702e-10,7.245950810377226503e+01,7.245892937778853593e+01,5.787259837314776651e-04,4.559386172925332381e-02,1.002418613489044708e+00
3.012048192771083991e-13,8.838883590255767198e-01,3.795391995048871245e-05,-2.078220791927802124e-04,2.353287400698438873e-07,-6.594286903985026589e-10,6.854206545505679772e-10,7.245144749323156930e+01,7.245079645265610679e+01,6.510405754583719002e-04,5.063105855745605316e-02,1.002639025062760147e+00
3.313253012048192339e-13,8.839056898820855102e-01,3.757396673049100887e-05,-2.073069861827242250e-04,2.863235834107702288e-07,-7.065801771205405812e-10,8.262782192493907685e-10,7.244340714642785883e+01,7.244268859601335464e+01,7.185504145063595577e-04,5.565559770866262967e-02,1.002823599321121195e+00
3.614457831325301193e-13,8.839230112746753187e-01,3.714728730914261800e-05,-2.071990212637995110e-04,3.425318464344263210e-07,-7.201259672029101738e-10,9.985126285363783824e-10,7.243538604366194988e+01,7.243460507665524517e+01,7.809670067101134004e-04,6.066812100897947535e-02,1.002955805351632534e+00
3.915662650602409542e-13,8.839403554532118124e-01,3.700674345740674658e-05,-2.074617460151417900e-04,4.039884360343320957e-07,-6.984209859764626185e-10,1.216261967723359675e-09,7.242737864350758059e+01,7.242654013945514180e+01,8.385040524351613633e-04,6.567210631695807876e-02,1.003035702477167446e+00
4.216867469879517890e-13,8.839577533799871656e-01,3.737544776672559416e-05,-2.078649878508389312e-04,4.707325489857285693e-07,-6.451720418699604184e-10,1.489713244607879475e-09,7.241938265956473231e+01,7.241849147797607600e+01,8.911815886587154184e-04,7.066900249433043235e-02,1.003077675408683866e+00
4.518072289156626239e-13,8.839752075023306066e-01,3.824358957066958730e-05,-2.080928105328340731e-04,5.428137348785838332e-07,-5.679261346814939714e-10,1.821374854524844403e-09,7.241140341652459256e+01,7.241046491790004325e+01,9.384986245538172586e-04,7.565548724503337596e-02,1.003099579073293057e+00
4.819277108433734587e-13,8.839926762966220375e-01,3.935124314891231683e-05,-2.079084422911407261e-04,6.202958630572175427e-07,-4.766764079721027099e-10,2.203928727548512309e-09,7.240344664435814082e+01,7.240246669571695293e+01,9.799486411927391116e-04,8.062795692206244091e-02,1.003113703567745540e+00
5.120481927710843441e-13,8.840100882531064519e-01,4.030548200233146803e-05,-2.073020992690351053e-04,7.032572327158231794e-07,-3.836745526870180331e-10,2.621441123911429015e-09,7.239550913197308546e+01,7.239449327303006498e+01,1.015858943024689496e-03,8.558837747979911037e-02,1.003125940632208168e+00
5.421686746987951285e-13,8.840273758521834946e-01,4.079342149547337149e-05,-2.065261771608125577e-04,7.917867040207071296e-07,-3.040268179857808631e-10,3.054010053784290400e-09,7.238758042802389525e+01,7.238653271657695143e+01,1.047711446944600685e-03,9.054325012263975125e-02,1.003140959242573071e+00
5.722891566265060138e-13,8.840445042335147718e-01,4.077375928773892890e-05,-2.059726566536241481e-04,8.859766389449033991e-07,-2.556266740249829802e-10,3.484032781545188677e-09,7.237965241778057646e+01,7.237857505139378134e+01,1.077366386796979169e-03,9.549764112853906250e-02,1.003173958147821176e+00
6.024096385542167982e-13,8.840614804989438413e-01,4.052105992128636453e-05,-2.059438111707783780e-04,9.859144782717133034e-07,-2.568553935497136830e-10,3.901116010758548690e-09,7.237172424719855712e+01,7.237061832145327855e+01,1.105925745273688473e-03,1.004520936569393147e-01,1.003270751942871630e+00
6.325301204819276835e-13,8.840783452292844125e-01,4.047387735915456260e-05,-2.064508986434257357e-04,1.091675070419717162e-06,-3.219439298084081250e-10,4.303707501549337669e-09,7.236379882026132293e+01,7.236266518747515875e+01,1.133632786157348724e-03,1.054048026257949772e-01,1.003340960679436122e+00
6.626506024096384679e-13,8.840951550437555762e-01,4.096493491385128132e-05,-2.071848503532701261e-04,1.203315583183592138e-06,-4.559767944303223179e-10,4.697724463462335475e-09,7.235587722744347161e+01,7.235471643060178337e+01,1.160796841692190518e-03,1.103550975584338262e-01,1.003438433129630214e+00
6.927710843373493532e-13,8.841119641377216398e-01,4.200706015402839826e-05,-2.076989383683108998e-04,1.320874215227171363e-06,-6.524255572017949790e-10,5.093920757509225377e-09,7.234795887697271155e+01,7.234677047654136572e+01,1.188400431352844549e-03,1.153033652992445784e-01,1.003586348833252595e+00
7.228915662650602386e-13,8.841288155151677541e-01,4.328688460322607041e-05,-2.076872869028983492e-04,1.444373120889910600e-06,-8.949161463476739200e-10,5.505737382820589074e-09,7.234004658759052120e+01,7.233882900044893915e+01,1.217587141587108367e-03,1.202478569442441136e-01,1.003695884271754935e+00
7.530120481927710230e-13,8.841457449825731452e-01,4.437031499566131300e-05,-2.071620927987081367e-04,1.573824871462197273e-06,-1.162728141873709219e-09,5.948413539122649423e-09,7.233214728635796575e+01,7.233089857282072899e+01,1.248713537239571443e-03,1.251842354928593692e-01,1.003787133661951714e+00
7.831325301204819083e-13,8.841627767892477063e-01,4.496002673023763511e-05,-2.064169533953408753e-04,1.709240604821388381e-06,-1.437826845474154914e-09,6.438950839405183520e-09,7.232426565247989458e+01,7.232298436309888245e+01,1.281289381015718017e-03,1.301095512081250627e-01,1.003882771130520712e+00
8.132530120481926927e-13,8.841798967319353109e-01,4.503209422954766576e-05,-2.058446097233226425e-04,1.850637458678461371e-06,-1.710628449059716747e-09,6.996003956782210027e-09,7.231639970374314430e+01,7.231508478825270458e+01,1.314915490442014742e-03,1.350250198147255887e-01,1.004021838301412561e+00
8.433734939759035780e-13,8.841970311525464421e-01,4.482001975352657442e-05,-2.057530804999579434e-04,1.998043359831374298e-06,-1.982262279002999994e-09,7.639199879758781860e-09,7.230854453362201184e+01,7.230719476015083558e+01,1.349773471175541150e-03,1.399337000642879303e-01,1.004204823975170635e+00
8.734939759036143624e-13,8.842140695377490589e-01,4.471310436143751852e-05,-2.062421719890189010e-04,2.151498440539080058e-06,-2.262426462529725896e-09,8.387958491303389058e-09,7.230069908870748918e+01,7.229931314350115201e+01,1.385945206343870998e-03,1.448362561771762147e-01,1.004368781312925174e+00
9.036144578313252477e-13,8.842309240433584572e-01,4.510195952005091179e-05,-2.071388295151569976e-04,2.311053540784868155e-06,-2.563396321476011784e-09,9.260036229902822163e-09,7.229286702944347098e+01,7.229144427304908049e+01,1.422756394384553074e-03,1.497304124869179298e-01,1.004489446001699537e+00
9.337349397590360321e-13,8.842475810112766510e-01,4.618099998694803255e-05,-2.080304537283299987e-04,2.476766890239019685e-06,-2.892084359812754629e-09,1.026991719664335440e-08,7.228505075686625503e+01,7.228359159657219379e+01,1.459160294063814242e-03,1.546146829706424031e-01,1.004627456337574776e+00
9.638554216867469175e-13,8.842641091633238748e-01,4.779460888004158402e-05,-2.084437030547992703e-04,2.648700182014844430e-06,-3.242920418277967144e-09,1.142719946987215418e-08,7.227724691645619259e+01,7.227575244529026577e+01,1.494471165926940411e-03,1.594911809898993393e-01,1.004876148397208846e+00
9.939759036144578028e-13,8.842806217779696221e-01,4.946259980710111749e-05,-2.081107202742698995e-04,2.826915070499032658e-06,-3.594304593545141279e-09,1.273552633566541435e-08,7.226944903279839139e+01,7.226792057269554448e+01,1.528460102846079891e-03,1.643639699388655118e-01,1.005113534948448129e+00
1.024096385542168688e-12,8.842972121071218661e-01,5.062608435828258618e-05,-2.071552790127174622e-04,3.011470706996727518e-06,-3.910395969812536986e-09,1.419285927188773244e-08,7.226165351559312455e+01,7.226009255869955439e+01,1.560956893568533465e-03,1.692353031293148680e-01,1.005338260920931814e+00
1.054216867469879372e-12,8.843138940131274328e-01,5.097846762204134830e-05,-2.060448079142361707e-04,3.202422446828940678e-06,-4.148042891291416633e-09,1.579333450489227069e-08,7.225386192396514673e+01,7.225227023369157564e+01,1.591690273568094165e-03,1.741042037245317253e-01,1.005557637539498339e+00
1.084337349397590257e-12,8.843305857491974287e-01,5.064637497300681680e-05,-2.053137501906126649e-04,3.399821509524027131e-06,-4.266587987826175748e-09,1.753001809415634248e-08,7.224607710306905517e+01,7.224445653755913099e+01,1.620565509926218464e-03,1.789688823107778715e-01,1.005778232293091490e+00
1.114457831325301142e-12,8.843471564229435922e-01,5.008475284802531817e-05,-2.052534289664632026e-04,3.603715179538621065e-06,-4.237456774434115581e-09,1.939715243542482751e-08,7.223829868194857795e+01,7.223665080499411317e+01,1.647876954462060978e-03,1.838295612528341727e-01,1.006003624055111123e+00
1.144578313253012028e-12,8.843635096920248184e-01,4.977998107819659341e-05,-2.057887229020354219e-04,3.814147221149055904e-06,-4.050847296461482116e-09,2.139043277447595315e-08,7.223052442429475661e+01,7.222885038141318148e+01,1.674042881571349275e-03,1.886876381522549218e-01,1.006232065439577328e+00
1.174698795180722711e-12,8.843796506872945162e-01,4.998851444380619498e-05,-2.065939995334597492e-04,4.031158485120706970e-06,-3.717821981410049729e-09,2.350509961407618843e-08,7.222275480266753789e+01,7.222105566305965851e+01,1.699139607875112127e-03,1.935428236724243412e-01,1.006455563345865833e+00
1.204819277108433596e-12,8.843956988680511389e-01,5.067062059493276433e-05,-2.073190252104723528e-04,4.254787748477571080e-06,-3.267551759044803194e-09,2.573344427404430378e-08,7.221499350739973977e+01,7.221327068223514800e+01,1.722825164597152842e-03,1.983928156510969820e-01,1.006662048261521836e+00
1.234939759036144482e-12,8.844118362027362235e-01,5.160539035426157408e-05,-2.077499903548425057e-04,4.485072487111846771e-06,-2.740872057957780343e-09,2.806394081257037593e-08,7.220724356666106303e+01,7.220549879485622569e+01,1.744771804836801584e-03,2.032357216596399063e-01,1.006840564502221147e+00
1.265060240963855367e-12,8.844282061974382270e-01,5.254883638890568340e-05,-2.078319818316232018e-04,4.722048954521880059e-06,-2.182100009722760476e-09,3.048319663552485515e-08,7.219950482830499539e+01,7.219773977816974764e+01,1.765050135252375701e-03,2.080716351582857782e-01,1.006986999150004447e+00
1.295180722891566252e-12,8.844448226386287804e-01,5.331792819420249285e-05,-2.076164837173177324e-04,4.965751108123443249e-06,-1.631420399368249349e-09,3.298010701014268936e-08,7.219177579714556714e+01,7.218999181773162377e+01,1.783979413947644815e-03,2.129014881672666726e-01,1.007106790654430872e+00
1.325301204819276936e-12,8.844615572916229018e-01,5.380335192069409672e-05,-2.072274310706051959e-04,5.216208659158505586e-06,-1.120091683024697004e-09,3.555006480743078001e-08,7.218405673618215701e+01,7.218225495431238414e+01,1.801781869769612581e-03,2.177251125463180170e-01,1.007212784423604957e+00
1.355421686746987821e-12,8.844782197789504696e-01,5.398413606202248546e-05,-2.068518988679690456e-04,5.473445327635623446e-06,-6.697969643041351651e-10,3.819681341419260407e-08,7.217634961367227220e+01,7.217453098054218685e+01,1.818633130080428689e-03,2.225412738187944051e-01,1.007319572403742480e+00
1.385542168674698706e-12,8.844946753313465138e-01,5.396386147890466290e-05,-2.066875656153035850e-04,5.737478540661550725e-06,-2.957386088616390721e-10,4.093080604683182505e-08,7.216865537462004454e+01,7.216682041760338961e+01,1.834957016652128585e-03,2.273493794665016055e-01,1.007437337845568770e+00
1.415662650602409592e-12,8.845109202936011217e-01,5.395817904373411734e-05,-2.068254629938174921e-04,6.008321115151342949e-06,-1.141203836839493916e-11,4.376481618057375541e-08,7.216097272206731361e+01,7.215912128424051275e+01,1.851437826806135974e-03,2.321502444448572122e-01,1.007567745429159611e+00
1.445783132530120477e-12,8.845270687679104293e-01,5.417821240228459188e-05,-2.071609398163943465e-04,6.285984487399621450e-06,1.676932232912368754e-10,4.670873229551522252e-08,7.215329979702077878e+01,7.215143101727828423e+01,1.868779742501364095e-03,2.369450390800149076e-01,1.007703351592970975e+00
1.475903614457831161e-12,8.845432670593602609e-01,5.467765543774347301e-05,-2.074428195473878634e-04,6.570482570888668119e-06,2.235756747104345790e-10,4.976551011216267984e-08,7.214563580866931147e+01,7.214374821019113426e+01,1.887598478176182341e-03,2.417342600442811129e-01,1.007831186227647446e+00
1.506024096385542046e-12,8.845595931298192438e-01,5.530171421640158781e-05,-2.074443583727492700e-04,6.861835507688033263e-06,1.387335005502327884e-10,5.292955054125405360e-08,7.213798053267697696e+01,7.213607203045305027e+01,1.908502223924344633e-03,2.465180403267358822e-01,1.007939858063174654e+00
1.536144578313252931e-12,8.845760081773861305e-01,5.578826795960858503e-05,-2.071229513008037966e-04,7.160072882672744010e-06,-9.897853237964215100e-11,5.618772344781100081e-08,7.213033346385614664e+01,7.212840133129887477e+01,1.932132557267118335e-03,2.512966865928112359e-01,1.008027379661299294e+00
1.566265060240963817e-12,8.845923929587150569e-01,5.593473875555567484e-05,-2.066513396174503433e-04,7.465235919987025122e-06,-4.922591340390597198e-10,5.952218404915490447e-08,7.212269429616543448e+01,7.212073528662551780e+01,1.959009539919753708e-03,2.560703838667964805e-01,1.008105173662920961e+00
1.596385542168674500e-12,8.846086323082825720e-01,5.571216121943250944e-05,-2.063104401043311202e-04,7.777377964989803279e-06,-1.032777787619046947e-09,6.291354193855811896e-08,7.211506366646740673e+01,7.211307439511990935e+01,1.989271347498934930e-03,2.608387286017571083e-01,1.008194514994867896e+00
1.626506024096385385e-12,8.846246903071123269e-01,5.527117175592097514e-05,-2.063342231958462656e-04,8.096562707379629202e-06,-1.701961612806631801e-09,6.634316125253351840e-08,7.210744311744674917e+01,7.210542049088903127e+01,2.022626557721044719e-03,2.656007521184901576e-01,1.008315821798952294e+00
1.656626506024096271e-12,8.846406428928622612e-01,5.486425365023422094e-05,-2.068093217270741994e-04,8.422860351946801703e-06,-2.472672082069423566e-09,6.979422691680172306e-08,7.209983422089827343e+01,7.209777560412233299e+01,2.058616775941288744e-03,2.703554720132256839e-01,1.008476599373316018e+00
1.686746987951807156e-12,8.846566450743778010e-01,5.475320483900155072e-05,-2.076493516647010928e-04,8.756342578458318091e-06,-3.310431262222285589e-09,7.325195325785623280e-08,7.209223750320524005e+01,7.209014069114815015e+01,2.096812057089714881e-03,2.751025691581136523e-01,1.008666059088325184e+00
1.716867469879518041e-12,8.846728375640821040e-01,5.512699212868676869e-05,-2.086049478648835983e-04,9.097076226175958023e-06,-4.174090673177937227e-09,7.670285421363607755e-08,7.208465265513829934e+01,7.208251592451219381e+01,2.136730626111979850e-03,2.798422527040759777e-01,1.008860661545311732e+00
1.746987951807228725e-12,8.846892466034459446e-01,5.599866971351335305e-05,-2.093206496746071702e-04,9.445124090514805802e-06,-5.018484997775807043e-09,8.013932718316303531e-08,7.207707961597284907e+01,7.207490181602128132e+01,2.177799951567253606e-03,2.845745680138667688e-01,1.009037360205170319e+00
1.777108433734939610e-12,8.847057485407113786e-01,5.712329555143383288e-05,-2.094926897681430268e-04,9.800540914822804831e-06,-5.798635580981082015e-09,8.356041389619825116e-08,7.206951863573728190e+01,7.206729906414707898e+01,2.219571590199470503e-03,2.892993606005727081e-01,1.009185999645328513e+00
1.807228915662650495e-12,8.847221402297904547e-01,5.806881109342146486e-05,-2.090855888149211860e-04,1.016336991702415569e-05,-6.476433661951004227e-09,8.697203487860004914e-08,7.206196970576796446e+01,7.205970778671004950e+01,2.261919057920225729e-03,2.940166316076662234e-01,1.009313167720146120e+00
1.837349397590361179e-12,8.847382772587287780e-01,5.847690647044363597e-05,-2.084284664543298098e-04,1.053363981665195093e-05,-7.027717895208732034e-09,9.038552978273474067e-08,7.205443243882373849e+01,7.205212744087423005e+01,2.304997949510807255e-03,2.987266176663919137e-01,1.009435779864979343e+00
1.867469879518072064e-12,8.847541762876733884e-01,5.834279565921694321e-05,-2.080426749679123975e-04,1.091136291306682061e-05,-7.446832607539589177e-09,9.381414041213540854e-08,7.204690608014375641e+01,7.204455710969260451e+01,2.348970451156243578e-03,3.034297878590439534e-01,1.009569277614106309e+00
1.897590361445782950e-12,8.847700047367190734e-01,5.805891269843802531e-05,-2.082767584312178357e-04,1.129653573185272277e-05,-7.746881602706796482e-09,9.726860064714606303e-08,7.203939003888584125e+01,7.203699623459711177e+01,2.393804288726862108e-03,3.081265132714499089e-01,1.009718161300444006e+00
1.927710843373493835e-12,8.847859659162509161e-01,5.813699897933213839e-05,-2.090268877913517597e-04,1.168914301758835343e-05,-7.955813959555257569e-09,1.007532794481879843e-07,7.203188479852563830e+01,7.202944542554421048e+01,2.439372981426854263e-03,3.128164953257061009e-01,1.009874208686088348e+00
1.957831325301204720e-12,8.848021606786170556e-01,5.881185925663501101e-05,-2.097866353076135375e-04,1.208916468961649635e-05,-8.110007032311610404e-09,1.042638843144423230e-07,7.202439154676736166e+01,7.202190588285989747e+01,2.485663907466331615e-03,3.174989951647865238e-01,1.010022488314838984e+00
1.987951807228915606e-12,8.848185252446627569e-01,5.984747243318032936e-05,-2.100091778228086576e-04,1.249658477428009088e-05,-8.247482757681900811e-09,1.077870330788748063e-07,7.201691084401414855e+01,7.201437796400142588e+01,2.532880012722141423e-03,3.221736654017107182e-01,1.010151003654419011e+00
2.018072289156626491e-12,8.848348821284762744e-01,6.069989401809610839e-05,-2.095033959379107296e-04,1.291140142934217225e-05,-8.402344363540558991e-09,1.113014969634011239e-07,7.200944235757741296e+01,7.200686096218494470e+01,2.581395392462020565e-03,3.268407124578113221e-01,1.010258445827355800e+00
2.048192771084337376e-12,8.848510516928189684e-01,6.090331162868289699e-05,-2.085682313258168318e-04,1.333363734358503057e-05,-8.601092375455307975e-09,1.147808236217884574e-07,7.200198553870049523e+01,7.199935399635002398e+01,2.631542350473224830e-03,3.315004712241946816e-01,1.010355741313621714e+00
2.078313253012047858e-12,8.848669439984916396e-01,6.038560448732433725e-05,-2.077919137897788740e-04,1.376334943988293390e-05,-8.860915627761142837e-09,1.181970576302525110e-07,7.199453984141351270e+01,7.199185641262756974e+01,2.683428785949154571e-03,3.361532741329045226e-01,1.010460230468362308e+00
2.108433734939758743e-12,8.848825900298141756e-01,5.950699708804861723e-05,-2.076761478704973224e-04,1.420063604460488987e-05,-9.189893361577332172e-09,1.215249087433241209e-07,7.198710455036433586e+01,7.198436756956617444e+01,2.736980798154363317e-03,3.407995666742433816e-01,1.010585587469495561e+00
2.138554216867469628e-12,8.848981167770935130e-01,5.883304039296234866e-05,-2.083339640808803939e-04,1.464563933287172307e-05,-9.588768742825763887e-09,1.247451745353419674e-07,7.197967877957243843e+01,7.197688679110200383e+01,2.791988470431015779e-03,3.454399102786902542e-01,1.010733662035843139e+00
2.168674698795180514e-12,8.849136854384695994e-01,5.881378780620326259e-05,-2.094307584231276643e-04,1.509854164050207434e-05,-1.005349791332530294e-08,1.278462474997566004e-07,7.197226177286364646e+01,7.196941376831850334e+01,2.848004545142322243e-03,3.500747898718837292e-01,1.010893713304528152e+00
2.198795180722891399e-12,8.849294181447687757e-01,5.955876531087013861e-05,-2.103658433593754546e-04,1.555955591715336308e-05,-1.057760334561808245e-08,1.308233125310482060e-07,7.196485363991936879e+01,7.196194931982832088e+01,2.904320091054947168e-03,3.547041466718032221e-01,1.011049974940841922e+00
2.228915662650602285e-12,8.849453424152706749e-01,6.079157713712706466e-05,-2.105756446670286176e-04,1.602891216381479417e-05,-1.115358445795287923e-08,1.336758238488800666e-07,7.195745559365903432e+01,7.195449545623873178e+01,2.960137420296685747e-03,3.593272245220905936e-01,1.011192852733425962e+00
2.259036144578313170e-12,8.849613716533245578e-01,6.196327566635525131e-05,-2.098195280797578513e-04,1.650684224989198279e-05,-1.177300691704826140e-08,1.364045341023324193e-07,7.195006874177813927e+01,7.194705397144399228e+01,3.014770334141884250e-03,3.639433244362880182e-01,1.011388984724985507e+00
2.289156626506024055e-12,8.849773369837646841e-01,6.248705936998267131e-05,-2.083297827052529231e-04,1.699356500778439913e-05,-1.242530920144664928e-08,1.390093840267847047e-07,7.194269303779306313e+01,7.193962538102779547e+01,3.067656765264473520e-03,3.685524656816942524e-01,1.011578123146925634e+00
2.319277108433734941e-12,8.849930743669148780e-01,6.204600382246619667e-05,-2.067467294349931226e-04,1.748927279771402918e-05,-1.309574729357782841e-08,1.414887873268247234e-07,7.193532778331595523e+01,7.193220955671547756e+01,3.118226600474641348e-03,3.731550784245734609e-01,1.011702672717873952e+00
2.349397590361445422e-12,8.850085212797353940e-01,6.084008482265332313e-05,-2.058043954804993113e-04,1.799412060799829367e-05,-1.376314477913173735e-08,1.438398388832561963e-07,7.192797220537775615e+01,7.192480632244318883e+01,3.165882934561626508e-03,3.777516425909658304e-01,1.011796341760998752e+00
2.379518072289156307e-12,8.850237485462383313e-01,5.955918056769788239e-05,-2.058589964347011688e-04,1.850821905449313832e-05,-1.439844092008533746e-08,1.460585707460102655e-07,7.192062522034191829e+01,7.191741515019414521e+01,3.210070147771995359e-03,3.823428321755367731e-01,1.011980042334918783e+00
2.409638554216867193e-12,8.850388967598376011e-01,5.897454685340605202e-05,-2.065737871590192975e-04,1.903163255918225786e-05,-1.496540519477698189e-08,1.481396388811170357e-07,7.191328556666655913e+01,7.191003534155255750e+01,3.250225113999866220e-03,3.869294338517867970e-01,1.012148754573683807e+00
2.439759036144578078e-12,8.850540669406914418e-01,5.936618966450485265e-05,-2.070821012167142435e-04,1.956438296206645150e-05,-1.542460098941087321e-08,1.500754179680347035e-07,7.190595263085374711e+01,7.190266685965710280e+01,3.285771196638455783e-03,3.915118342854709832e-01,1.012334797779051998e+00
2.469879518072288963e-12,8.850692596363903819e-01,6.024357956333314230e-05,-2.065887992148540816e-04,2.010645706924380882e-05,-1.574035355262707933e-08,1.518552252585861633e-07,7.189862696005251053e+01,7.189531064789989045e+01,3.316312152617964353e-03,3.960896990555686226e-01,1.012621195947062791e+00
2.499999999999999849e-12,8.850844101324154556e-01,6.064564585459120925e-05,-2.049769893126645020e-04,2.065781515413920514e-05,-1.588873562944353952e-08,1.534658017106507947e-07,7.189130982268569880e+01,7.188796800786370511e+01,3.341814821992594893e-03,4.006622420170137255e-01,1.012922161746740990e+00
2.530120481927710734e-12,8.850994716556644937e-01,5.982982379981199606e-05,-2.029392861583837891e-04,2.121839731969331268e-05,-1.586350319701792069e-08,1.548937705222408073e-07,7.188400217187691510e+01,7.188063951021210585e+01,3.362661664804527262e-03,4.052288681185863828e-01,1.013244004021566669e+00
2.560240963855421619e-12,8.851144623598597994e-01,5.781886283251824391e-05,-2.015145906823012710e-04,2.178812605859429367e-05,-1.567740146642030786e-08,1.561297601789923674e-07,7.187670411692467098e+01,7.187332449843128757e+01,3.379618493389685476e-03,4.097895031957027312e-01,1.013586765817198199e+00
2.590361445783132505e-12,8.851294399000813051e-01,5.538786256369389554e-05,-2.013885535429691829e-04,2.236690530580586817e-05,-1.535834474150237439e-08,1.571727756136577199e-07,7.186941540888814473e+01,7.186602174311531144e+01,3.393665772833212059e-03,4.143442926010710847e-01,1.013943701389687257e+00
2.620481927710842986e-12,8.851444382688701262e-01,5.353440460301080997e-05,-2.024717600862671943e-04,2.295461758569245975e-05,-1.494242580154581111e-08,1.580328835702889088e-07,7.186213591214234953e+01,7.185873016107960609e+01,3.405751062736758327e-03,4.188933097060321131e-01,1.014304108131312887e+00
2.650602409638553872e-12,8.851594374887576944e-01,5.285580522212162736e-05,-2.040065154926248890e-04,2.355112107533261293e-05,-1.446703593913217899e-08,1.587308979194585695e-07,7.185486539207039414e+01,7.185144868974413157e+01,3.416702326256828605e-03,4.234366919345461389e-01,1.014657566361107266e+00
2.680722891566264757e-12,8.851744019848571954e-01,5.325634526931940778e-05,-2.050552526671162547e-04,2.415624782401422328e-05,-1.396692272560471455e-08,1.592952451213005841e-07,7.184760338222399412e+01,7.184417601130672892e+01,3.427370917260413787e-03,4.279747240539212849e-01,1.014997334272699669e+00
2.710843373493975642e-12,8.851893389901126508e-01,5.409694763824425442e-05,-2.050063872572201694e-04,2.476980360504653668e-05,-1.347414549917746531e-08,1.597575246665748153e-07,7.184034937608200266e+01,7.183691061812477585e+01,3.438757957232486170e-03,4.325077175815484343e-01,1.015321468945220795e+00
2.740963855421686528e-12,8.852042979460950090e-01,5.459264601038396890e-05,-2.038222511488560669e-04,2.539156948609049846e-05,-1.302072197376983509e-08,1.601485777114845025e-07,7.183310287269128480e+01,7.182965098399159842e+01,3.451888699692227946e-03,4.370359854281373746e-01,1.015631269287544880e+00
2.771084337349397413e-12,8.852193069729527020e-01,5.419007943201835067e-05,-2.019856399162432703e-04,2.602130524235505372e-05,-1.264147411586346242e-08,1.604960731928532391e-07,7.182586326030028090e+01,7.182239570344432877e+01,3.467556855948617216e-03,4.415599155653404106e-01,1.015927878264825557e+00
2.801204819277108298e-12,8.852343208939760233e-01,5.277349416439679859e-05,-2.002394276825096109e-04,2.665875471908207516e-05,-1.237471120418345823e-08,1.608234540795671940e-07,7.181862965645210295e+01,7.181514346145297623e+01,3.486194999122962934e-03,4.460800645941888631e-01,1.016209535136180397e+00
2.831325301204819184e-12,8.852492440242385463e-01,5.067766532143024873e-05,-1.992368520864754489e-04,2.730365285706957908e-05,-1.225969045555195027e-08,1.611494208012484581e-07,7.181140117784313759e+01,7.180789330598373965e+01,3.507871859393925460e-03,4.505969845663516105e-01,1.016472138441556927e+00
2.861445783132530069e-12,8.852640135483100803e-01,4.853125800613346632e-05,-1.992216817560319407e-04,2.795573362835489608e-05,-1.233151206344288435e-08,1.614872519520573360e-07,7.180417759366949326e+01,7.180064524125459968e+01,3.532352414896665089e-03,4.551108157961492595e-01,1.016712776826069309e+00
2.891566265060240954e-12,8.852786561050406400e-01,4.695427722185627472e-05,-1.998793860729237406e-04,2.861473800158500491e-05,-1.261542552780768711e-08,1.618438453120950566e-07,7.179695909390152053e+01,7.179339981447958507e+01,3.559279421939373026e-03,4.596214344947198160e-01,1.016932966783579362e+00
2.921686746987951436e-12,8.852932526920479495e-01,4.620618950770371668e-05,-2.004882697603346711e-04,2.928042131206566991e-05,-1.312294273557894501e-08,1.622188144397548283e-07,7.178974567372056015e+01,7.178615730633892156e+01,3.588367381638295044e-03,4.641288429618198319e-01,1.017139396223568193e+00
2.951807228915662321e-12,8.853078533881113543e-01,4.599801860079285123e-05,-2.003533744069850272e-04,2.995255977324277725e-05,-1.385151666020704265e-08,1.626040179479728579e-07,7.178253741922975451e+01,7.177891802570960067e+01,3.619393520149746888e-03,4.686329947676072250e-01,1.017342861886958660e+00
2.981927710843373207e-12,8.853224321083821291e-01,4.565040141656783064e-05,-1.992762416409460434e-04,3.063095587858607197e-05,-1.478813225367261883e-08,1.629838138303778530e-07,7.177533456132094614e+01,7.177168246764159676e+01,3.652093679351987778e-03,4.731337555824675634e-01,1.017556719644335805e+00
3.012048192771084092e-12,8.853369283794421118e-01,4.454898670686153556e-05,-1.977134822408423067e-04,3.131544191015090892e-05,-1.591561484657314510e-08,1.633363761600791305e-07,7.176813702535073958e+01,7.176445083511514156e+01,3.686190235597129692e-03,4.776311751727579935e-01,1.017794604589745244e+00
3.042168674698794977e-12,8.853513396024116355e-01,4.258846611343558157e-05,-1.964615870327710684e-04,3.200588016745532701e-05,-1.721941160003997504e-08,1.636363738545179922e-07,7.176094440870410551e+01,7.175722297410543149e+01,3.721434598671531212e-03,4.821254981215706836e-01,1.018066299729108115e+00
3.072289156626505863e-12,8.853657569539048477e-01,4.025053486730894746e-05,-1.960819110771887307e-04,3.270215858907108097e-05,-1.869240910428300483e-08,1.638588570279119020e-07,7.175375573296463472e+01,7.174999821708846071e+01,3.757515876174896425e-03,4.866173249410554735e-01,1.018372239661820222e+00
3.102409638554216748e-12,8.853802950595867083e-01,3.824269937025780278e-05,-1.965122896357418818e-04,3.340418146060584662e-05,-2.033606360862438823e-08,1.639833320788178252e-07,7.174656962628625934e+01,7.174277557903299396e+01,3.794047253261595767e-03,4.911075079749001038e-01,1.018699903980217369e+00
3.132530120481927633e-12,8.853949950085202580e-01,3.699635172907822527e-05,-1.971559268382855822e-04,3.411185649772820221e-05,-2.215743955722390872e-08,1.639963138142712535e-07,7.173938565632822417e+01,7.173555493271022954e+01,3.830723617989909534e-03,4.955963213522364130e-01,1.019026064536278309e+00
3.162650602409638519e-12,8.854097920341463812e-01,3.641573978908019748e-05,-1.973385741310486926e-04,3.482508090654285121e-05,-2.416325163250585236e-08,1.638909337319431563e-07,7.173220463404867075e+01,7.172833726245114860e+01,3.867371597519214318e-03,5.000832681041392780e-01,1.019325974993325890e+00
3.192771084337349000e-12,8.854245666207933851e-01,3.602767247814256765e-05,-1.967452495692738714e-04,3.554372942561752450e-05,-2.635325091077624767e-08,1.636635569223993512e-07,7.172502750605933386e+01,7.172112364815353658e+01,3.903857905796164363e-03,5.045677714205657471e-01,1.019585730963009640e+00
3.222891566265059885e-12,8.854392369455181822e-01,3.534657057788009941e-05,-1.955214222560991324e-04,3.626764685347731352e-05,-2.871571066017630851e-08,1.633089643059031946e-07,7.171785451917781984e+01,7.171391440982573329e+01,3.940109352086385019e-03,5.090496949815954686e-01,1.019810660976963934e+00
3.253012048192770771e-12,8.854538122954708212e-01,3.413405872914897400e-05,-1.940543828587075286e-04,3.699664651178668844e-05,-3.122694691319909298e-08,1.628165024595482376e-07,7.171068489736089191e+01,7.170670872300674148e+01,3.976174354151319236e-03,5.135295392365480938e-01,1.020023944374691460e+00
3.283132530120481656e-12,8.854683680553027125e-01,3.240707964403057067e-05,-1.926985877620660318e-04,3.773051482947419716e-05,-3.385507356797727560e-08,1.621691916990356242e-07,7.170351741602779327e+01,7.169950526670434954e+01,4.012149323438411047e-03,5.180080785168307278e-01,1.020255395801588083e+00
3.313253012048192541e-12,8.854829828481148857e-01,3.030979061435789423e-05,-1.916562441806881028e-04,3.846902093319334382e-05,-3.656640637264748155e-08,1.613463063356516475e-07,7.169635169802569408e+01,7.169230355625602158e+01,4.048141769667009705e-03,5.224855506405546857e-01,1.020526177407000468e+00
3.343373493975903427e-12,8.854976924838926511e-01,2.802219116323601832e-05,-1.910006556251051847e-04,3.921192888500518324e-05,-3.933190629990660071e-08,1.603283034422134740e-07,7.168918862071582510e+01,7.168510427074841118e+01,4.084349967414728326e-03,5.269614037836355402e-01,1.020837316071707024e+00
3.373493975903614312e-12,8.855124838285125533e-01,2.573860547343602651e-05,-1.907113452648677323e-04,3.995900938266840399e-05,-4.213125721362034055e-08,1.591021240017351907e-07,7.168202963075682987e+01,7.167790860776263173e+01,4.121022994196917727e-03,5.314347280600910661e-01,1.021167931419898478e+00
3.403614457831325197e-12,8.855273121378893775e-01,2.363363349747811033e-05,-1.906669671971887201e-04,4.071004790483386242e-05,-4.495346278342209041e-08,1.576650095100713118e-07,7.167487586360535090e+01,7.167071757131664356e+01,4.158292288713343228e-03,5.359048095481935281e-01,1.021484131231859438e+00
3.433734939759036083e-12,8.855421138097536726e-01,2.177803929562537166e-05,-1.906643456347398259e-04,4.146484766492413489e-05,-4.779446485807948114e-08,1.560257259933326420e-07,7.166772776383720611e+01,7.166353164537801490e+01,4.196118459192035507e-03,5.403713683828107461e-01,1.021753589630915560e+00
3.463855421686746564e-12,8.855568243459580602e-01,2.008202466806530484e-05,-1.905279555753140405e-04,4.222322783318383633e-05,-5.065350755201630486e-08,1.542030998849595187e-07,7.166058544008228637e+01,7.165635108549811605e+01,4.234354584163603843e-03,5.448343340844363780e-01,1.021957679618644033e+00
3.493975903614457450e-12,8.855714167373822665e-01,1.835682008394640797e-05,-1.902464288820539836e-04,4.298501920263383654e-05,-5.353040222144041169e-08,1.522225954947374515e-07,7.165344892773572383e+01,7.164917615874033174e+01,4.272768995398021526e-03,5.492936797361325230e-01,1.022095393650382267e+00
3.524096385542168335e-12,8.855859320640809829e-01,1.647273948240322297e-05,-1.899949183027505430e-04,4.375005989650914556e-05,-5.642517475481067330e-08,1.501119571879638015e-07,7.164631805526815356e+01,7.164200698069501527e+01,4.311074573132820525e-03,5.537495091229618360e-01,1.022179073116650017e+00
3.554216867469879220e-12,8.856004665445943447e-01,1.448454914007040870e-05,-1.899943194269108362e-04,4.451819284062217657e-05,-5.933990916456989377e-08,1.478968279087435047e-07,7.163919262860605386e+01,7.163484360322492250e+01,4.349025381130999443e-03,5.582019462794221010e-01,1.022226352081894385e+00
3.584337349397590106e-12,8.856151132209281185e-01,1.261283884646014076e-05,-1.903118486535569350e-04,4.528926528164125133e-05,-6.228086517290519315e-08,1.455970601568570380e-07,7.163207300604803152e+01,7.162768660237034624e+01,4.386403677682695207e-03,5.626507769094087896e-01,1.022253221111541821e+00
3.614457831325300991e-12,8.856298923680190338e-01,1.109202147009070623e-05,-1.907623937499287404e-04,4.606312951374937103e-05,-6.525837091802163367e-08,1.432242949484859152e-07,7.162496053047787825e+01,7.162053767682245109e+01,4.422853655431711536e-03,5.670951737863535458e-01,1.022270920567500241e+00
3.644578313253011472e-12,8.856447252722198238e-01,1.000587660083561581e-05,-1.909950961767270744e-04,4.683964374932731280e-05,-6.828321143574512913e-08,1.407812663050947897e-07,7.161785722274966304e+01,7.161339934849141287e+01,4.457874258252675012e-03,5.715338822948489161e-01,1.022286707210000811e+00
3.674698795180722358e-12,8.856594851406348612e-01,9.233363710207309879e-06,-1.906976024771403955e-04,4.761867255238827636e-05,-7.136067700826944286e-08,1.382630912680227821e-07,7.161076480618220330e+01,7.160627374780816012e+01,4.491058374042363951e-03,5.759658272550868263e-01,1.022306564484571023e+00
3.704819277108433243e-12,8.856740933688265205e-01,8.510745701604052410e-06,-1.897571806103344201e-04,4.840008677566243835e-05,-7.448552145893668387e-08,1.356604362208231091e-07,7.160368415642203388e+01,7.159916194596875982e+01,4.522210453273085330e-03,5.803904572290737862e-01,1.022337196078861421e+00
3.734939759036144128e-12,8.856885793347218927e-01,7.522304875415903303e-06,-1.882924044980514606e-04,4.918376310449964773e-05,-7.764124210635381875e-08,1.329638859485033966e-07,7.159661572059012258e+01,7.159206448413947044e+01,4.551236450654990925e-03,5.848074845525991217e-01,1.022385858503586320e+00
3.765060240963855014e-12,8.857030519512034683e-01,5.983846792348739248e-06,-1.865959974178612332e-04,4.996958321195881111e-05,-8.080489079536958806e-08,1.301683163913194670e-07,7.158956014818372182e+01,7.158498203994990661e+01,4.578108233813970793e-03,5.892164936967618782e-01,1.022459159795922057e+00
3.795180722891565899e-12,8.857176111489678538e-01,3.751238118244217990e-06,-1.850477157047707361e-04,5.075743240677369221e-05,-8.395537000600569374e-08,1.272760572689394220e-07,7.158251823369862166e+01,7.157791533206935242e+01,4.602901629263562652e-03,5.936169788261921321e-01,1.022563267958388922e+00
3.825301204819276785e-12,8.857322733580628160e-01,9.396932126733263129e-07,-1.840048314126033506e-04,5.154719761990495729e-05,-8.708113533288464712e-08,1.242982040100935270e-07,7.157549047597284186e+01,7.157086477985903628e+01,4.625696113808153327e-03,5.980086196466439796e-01,1.022706698035792394e+00
3.855421686746987670e-12,8.857469661367215474e-01,-2.037244957120525250e-06,-1.836667771017433870e-04,5.233876469591599727e-05,-9.018369276278227568e-08,1.212541326749363242e-07,7.156847710212851155e+01,7.156383061152500602e+01,4.646490603505643545e-03,6.023912660003792885e-01,1.022904539763805465e+00
3.885542168674698555e-12,8.857615861153012027e-01,-4.603791883924679784e-06,-1.839571994241196882e-04,5.313201528501708632e-05,-9.327570813195757588e-08,1.181697230199166494e-07,7.156147809330403220e+01,7.155681279006090278e+01,4.665303243127837292e-03,6.067649229917307929e-01,1.023180803357208735e+00
3.915662650602409441e-12,8.857760688843236974e-01,-6.315137558709261322e-06,-1.845099689034236027e-04,5.392682405635488321e-05,-9.637538766874352529e-08,1.150748963482579368e-07,7.155449299834795340e+01,7.154981076470689061e+01,4.682233641064602499e-03,6.111298714244285391e-01,1.023564215778175912e+00
3.945783132530120326e-12,8.857904283848373472e-01,-7.129825540294375091e-06,-1.848141141603082914e-04,5.472305725649605082e-05,-9.950047151247155497e-08,1.120008498230257502e-07,7.154752150107596265e+01,7.154282416157910518e+01,4.697339496853841952e-03,6.154863143956074145e-01,1.024075555980903385e+00
3.975903614457831211e-12,8.858047502936966522e-01,-7.459317457883602748e-06,-1.844669279431961247e-04,5.552057358017723431e-05,-1.026649854529350247e-07,1.089771202248211613e-07,7.154056402450504493e+01,7.153585350021151612e+01,4.710524293526376603e-03,6.198339940436830009e-01,1.024712206305529394e+00
4.006024096385542097e-12,8.858191429008293039e-01,-7.936935034424183946e-06,-1.833911683668435855e-04,5.631922767760907998e-05,-1.058802829179682472e-07,1.060286414899828156e-07,7.153362137369805396e+01,7.152889980937716530e+01,4.721564320888419278e-03,6.241724097459462328e-01,1.025440509930463984e+00
4.036144578313252982e-12,8.858336729213198701e-01,-9.039542465094688761e-06,-1.818746929639528760e-04,5.711887550502706861e-05,-1.091598565476634059e-07,1.031731818934045219e-07,7.152669447874710329e+01,7.152196431578498448e+01,4.730162962114549050e-03,6.285009791372369037e-01,1.026202476354717508e+00
4.066265060240963867e-12,8.858483231894901389e-01,-1.081288712883315109e-05,-1.803941219807783506e-04,5.791937970471971867e-05,-1.125257088646062447e-07,1.004196802199926667e-07,7.151978434208054125e+01,7.151504834973169977e+01,4.735992348838073511e-03,6.328190735643891562e-01,1.026934601795099544e+00
4.096385542168674753e-12,8.858629953804195711e-01,-1.287817190032485739e-05,-1.793201638645411963e-04,5.872061292966011781e-05,-1.160133115491870176e-07,9.776788670962918402e-08,7.151289149741901952e+01,7.150815271118281657e+01,4.738786236196521583e-03,6.371263588882535300e-01,1.027589934119577109e+00
4.126506024096385638e-12,8.858775626919538349e-01,-1.469029003206153867e-05,-1.786787548676254788e-04,5.952245778788745593e-05,-1.196727004472278765e-07,9.520936223036414137e-08,7.150601587904451151e+01,7.150127747104555453e+01,4.738407998955166019e-03,6.414228777861751274e-01,1.028152630430877901e+00
4.156626506024095716e-12,8.858919468795855012e-01,-1.588086468463264221e-05,-1.781074935759835182e-04,6.032480349724684654e-05,-1.235648984169146018e-07,9.272948842167631384e-08,7.149915728971691919e+01,7.149442246983821292e+01,4.734819878712649872e-03,6.457087536751868750e-01,1.028638313468804188e+00
4.186746987951806601e-12,8.859061644981949257e-01,-1.650344731442408879e-05,-1.770402479715878696e-04,6.112754062070431722e-05,-1.277548666286124374e-07,9.030997824544531181e-08,7.149231556478380867e+01,7.148758748626448778e+01,4.728078519326873314e-03,6.499840849496835160e-01,1.029081825991713162e+00
4.216867469879517486e-12,8.859203043174657122e-01,-1.705499843037099937e-05,-1.750438155892483432e-04,6.193055581666761893e-05,-1.323035786345435581e-07,8.793150385903818996e-08,7.148549064672661757e+01,7.148077225155840608e+01,4.718395168207521924e-03,6.542489008777505610e-01,1.029520286499181925e+00
4.246987951807228372e-12,8.859344520619886199e-01,-1.824772063383870788e-05,-1.721369563173420270e-04,6.273372825529441776e-05,-1.372618842813370481e-07,8.557623388183039376e-08,7.147868280296158616e+01,7.147397669200940129e+01,4.706110952180381744e-03,6.585030307369320601e-01,1.029979645853267067e+00
4.277108433734939257e-12,8.859486168966956843e-01,-2.061544167985057281e-05,-1.688821445005650240e-04,6.353692851101553414e-05,-1.426676548743798887e-07,8.323011772015386945e-08,7.147189255292627763e+01,7.146720095329186506e+01,4.691599634410215623e-03,6.627461521259672139e-01,1.030469034978676701e+00
4.307228915662650142e-12,8.859627126103297723e-01,-2.415127669184931967e-05,-1.661358766267721028e-04,6.434001987076324875e-05,-1.485462416872792640e-07,8.088460419996784805e-08,7.146512049154253532e+01,7.146044523334639109e+01,4.675258196143147575e-03,6.669778996928293902e-01,1.030982373224069271e+00
4.337349397590361028e-12,8.859766074195012386e-01,-2.821857192073379746e-05,-1.645635712704805222e-04,6.514286138804606364e-05,-1.549133527275327833e-07,7.853719493602360452e-08,7.145836723130514656e+01,7.145370965090349102e+01,4.657580401659992299e-03,6.711978954592430213e-01,1.031503445054394952e+00
4.367469879518071913e-12,8.859902039456060141e-01,-3.184614232356112567e-05,-1.642223206374106390e-04,6.594531168213557876e-05,-1.617790420362399365e-07,7.619024570352384555e-08,7.145163311849512411e+01,7.144699395211765136e+01,4.639166377465843427e-03,6.754059208606251197e-01,1.032010920375307395e+00
4.397590361445782798e-12,8.860034947130793759e-01,-3.426419701047627440e-05,-1.645066929805105401e-04,6.674723243348321664e-05,-1.691513745012375803e-07,7.384802439331962494e-08,7.144491803805048846e+01,7.144029741274387391e+01,4.620625306610981128e-03,6.796020414221495276e-01,1.032483055473329303e+00
4.427710843373493684e-12,8.860165650654019398e-01,-3.534506477936442324e-05,-1.645036912505824973e-04,6.754849069482590199e-05,-1.770383860986076821e-07,7.151283976853553023e-08,7.143822184671891762e+01,7.143361935687714492e+01,4.602489841773616495e-03,6.837863437856714910e-01,1.032904305596893613e+00
4.457831325301204569e-12,8.860295467698967586e-01,-3.565142994251072625e-05,-1.635142018438035189e-04,6.834895945676242892e-05,-1.854473853350058186e-07,6.918154742494879465e-08,7.143154472586108739e+01,7.142695952663406445e+01,4.585199227020475207e-03,6.879587186383658848e-01,1.033274484845948527e+00
4.487951807228915454e-12,8.860425493339385561e-01,-3.607149721834353200e-05,-1.614025712561210446e-04,6.914851638425470166e-05,-1.943817725210358995e-07,6.684353286874980917e-08,7.142488691253227273e+01,7.142031782442320775e+01,4.569088109065045852e-03,6.921190254090929805e-01,1.033616318746626739e+00
4.518072289156626340e-12,8.860556017516266758e-01,-3.730650990639860386e-05,-1.585836622673545727e-04,6.994704115703838897e-05,-2.038369188263834167e-07,6.448040356378565753e-08,7.141824852483314601e+01,7.141369411218363439e+01,4.554412649506272420e-03,6.962671947359779789e-01,1.033974135192522015e+00
4.548192771084337225e-12,8.860686234813704987e-01,-3.953511052287495047e-05,-1.557196141275778026e-04,7.074441224386085936e-05,-2.137971661449422251e-07,6.206690009867290990e-08,7.141162947695001151e+01,7.140708803292345408e+01,4.541444026551009171e-03,7.004032772263768525e-01,1.034399630755729937e+00
4.578313253012048110e-12,8.860814448167456669e-01,-4.240940939497760142e-05,-1.533559368735290984e-04,7.154050413143792574e-05,-2.242353356180720471e-07,5.957253807203189205e-08,7.140502900638287542e+01,7.140049850639567808e+01,4.530499987190786913e-03,7.045277426178979674e-01,1.034929330906789735e+00
4.608433734939758996e-12,8.860938915243860015e-01,-4.531928871595484136e-05,-1.516788967134046547e-04,7.233518588740139627e-05,-2.351147208690338751e-07,5.696384668019205728e-08,7.139844575291945716e+01,7.139392383185276003e+01,4.521921066703261764e-03,7.086414369851486983e-01,1.035565764001820543e+00
4.638554216867469881e-12,8.861058948282285463e-01,-4.775390276662278390e-05,-1.504619908504687396e-04,7.312832145754231559e-05,-2.463922822498358528e-07,5.420728541794676725e-08,7.139187874657355337e+01,7.138736260198440675e+01,4.516144589150581333e-03,7.127449643836180071e-01,1.036273722236057182e+00
4.668674698795180766e-12,8.861175475185524286e-01,-4.958860996784444285e-05,-1.492128893829435606e-04,7.391977149318940989e-05,-2.580216468175836951e-07,5.127277213072310964e-08,7.138532781323088727e+01,7.138081405921579403e+01,4.513754015091168796e-03,7.168384286260320870e-01,1.036994282127058131e+00
4.698795180722890844e-12,8.861290580036937925e-01,-5.116005129073283522e-05,-1.474813230680314805e-04,7.470939604594416044e-05,-2.699554994021038988e-07,4.813732170875687260e-08,7.137879309830883301e+01,7.137427780516442510e+01,4.515293144407887642e-03,7.209217320225321801e-01,1.037669190061088598e+00
4.728915662650601729e-12,8.861406241151207341e-01,-5.306845284188927927e-05,-1.451861789976744864e-04,7.549706269480727116e-05,-2.821460745451644548e-07,4.479235965268047018e-08,7.137227489125365310e+01,7.136775384780700904e+01,4.521043446641515202e-03,7.249946938526916629e-01,1.038263585474371142e+00
4.759036144578312615e-12,8.861523098805766940e-01,-5.578491058754590396e-05,-1.427398298424131188e-04,7.628264117973452239e-05,-2.945505273365097850e-07,4.123926457713328467e-08,7.136577351122303980e+01,7.136124247676582399e+01,4.531034457213468231e-03,7.290571064808287760e-01,1.038777398596856028e+00
4.789156626506023500e-12,8.861640136599169271e-01,-5.928967158216261050e-05,-1.408242234379009452e-04,7.706600200673128533e-05,-3.071348345577090815e-07,3.748712418178228006e-08,7.135928866116150004e+01,7.135474339567093693e+01,4.545265490565887981e-03,7.331091555612729849e-01,1.039242012794738379e+00
4.819277108433734385e-12,8.861755475408726879e-01,-6.301002883013704357e-05,-1.399200561761240031e-04,7.784702057187404016e-05,-3.198746680229577269e-07,3.355372988298415578e-08,7.135281910840497233e+01,7.134825534936918245e+01,4.563759035789508207e-03,7.371516138472095081e-01,1.039704849808291032e+00
4.849397590361445271e-12,8.861867652991148869e-01,-6.616289939872550688e-05,-1.399206228286911029e-04,7.862557727515031669e-05,-3.327554524909854431e-07,2.946167106308753046e-08,7.134636362698529410e+01,7.134177715764153049e+01,4.586469343758073358e-03,7.411852498721597238e-01,1.040208157581804738e+00
4.879518072289156156e-12,8.861976450282057494e-01,-6.829777822963001711e-05,-1.401546297351863605e-04,7.940155804718983246e-05,-3.457699983460259271e-07,2.523298969603679576e-08,7.133992223180408132e+01,7.133530904146601870e+01,4.613190338064158784e-03,7.452100565336929883e-01,1.040769596329826907e+00
4.909638554216867041e-12,8.862082752432212107e-01,-6.963211874726485601e-05,-1.398453356194176065e-04,8.017485544007926844e-05,-3.589145857317279253e-07,2.088338473494863002e-08,7.133349636088819068e+01,7.132885289016236641e+01,4.643470725818442044e-03,7.492251393127586923e-01,1.041372149825537941e+00
4.939759036144577927e-12,8.862187788803141952e-01,-7.090396626438130159e-05,-1.386586992978386021e-04,8.094536999331485396e-05,-3.721850060352834113e-07,1.641762307302379641e-08,7.132708796276020280e+01,7.132241142911486520e+01,4.676533645338378301e-03,7.532292864768943552e-01,1.041968809093102077e+00
4.969879518072288812e-12,8.862292465508740946e-01,-7.285450525923847776e-05,-1.369037652522236091e-04,8.171301132882383329e-05,-3.855738420972766433e-07,1.182780970128812435e-08,7.132069824342235620e+01,7.131598687765294642e+01,4.711365769406838065e-03,7.572217486977317336e-01,1.042501839893021254e+00
4.999999999999999697e-12,8.862397112080822037e-01,-7.574137373438475393e-05,-1.352547683192322815e-04,8.247769848859459025e-05,-3.990696011302640004e-07,7.095273885920235001e-09,7.131432683202498879e+01,7.130957985360539908e+01,4.746978419583270693e-03,7.612027582895808386e-01,1.042928679098678257e+00
5.030120481927710583e-12,8.862501556148997262e-01,-7.923457592557939689e-05,-1.342581394681575642e-04,8.323935937044233356e-05,-4.126577098410885146e-07,2.195330251260541140e-09,7.130797205345589873e+01,7.130318949612293977e+01,4.782557332965444059e-03,7.651733610194536572e-01,1.043241943377359870e+00
5.060240963855421468e-12,8.862605331857342783e-01,-8.272187771087123750e-05,-1.340180602401086268e-04,8.399792950661002990e-05,-4.263227776743349304e-07,-2.897071247314794912e-09,7.130163221002167973e+01,7.129681479966136237e+01,4.817410360321476917e-03,7.691346188321073196e-01,1.043473695100359588e+00
5.090361445783132354e-12,8.862707876601317869e-01,-8.572712105171570365e-05,-1.342461346840376603e-04,8.475335053688683672e-05,-4.400508902177766960e-07,-8.202912018851662027e-09,7.129530659813718785e+01,7.129045568526106536e+01,4.850912876125493094e-03,7.730869762271619372e-01,1.043682377879062706e+00
5.120481927710843239e-12,8.862808766623065937e-01,-8.812583167843163602e-05,-1.345267035621687762e-04,8.550556848088770498e-05,-4.538304253714121298e-07,-1.373703620647595647e-08,7.128899542241100562e+01,7.128411294106751939e+01,4.882481343484649725e-03,7.770303121054750184e-01,1.043929680048941488e+00
5.150602409638554124e-12,8.862908033735842350e-01,-9.010564731630604503e-05,-1.345306253199246669e-04,8.625453165121910659e-05,-4.676504615155226350e-07,-1.950837319647359495e-08,7.128269903033378796e+01,7.127778755167817337e+01,4.911478655619005637e-03,7.809644130745982959e-01,1.044259193130652630e+00
5.180722891566265010e-12,8.863006289718403652e-01,-9.202779341619907888e-05,-1.340932353999692707e-04,8.700018809959437257e-05,-4.814972678965256144e-07,-2.552167072273075887e-08,7.127641695078543194e+01,7.127147977398284695e+01,4.937176802577977752e-03,7.848895692859408912e-01,1.044686038641883918e+00
5.210843373493975895e-12,8.863104395334509000e-01,-9.430956948686981941e-05,-1.332594301369391886e-04,8.774248282263706991e-05,-4.953507629275038929e-07,-3.177993374606040534e-08,7.127014743426367716e+01,7.126518856408752356e+01,4.958870176147752405e-03,7.888068625044029059e-01,1.045198277043164925e+00
5.240963855421685972e-12,8.863202856436812604e-01,-9.729112920032879463e-05,-1.323508488163879641e-04,8.848135531235906584e-05,-5.091829902309232614e-07,-3.828687654076506796e-08,7.126388838133672721e+01,7.125891240666297222e+01,4.975974673748169430e-03,7.927175934286815329e-01,1.045764185626663068e+00
5.271084337349396858e-12,8.863301454567235060e-01,-1.010232120159119999e-04,-1.319382577641191139e-04,8.921673807861745084e-05,-5.229593483930006654e-07,-4.504848217149319778e-08,7.125763865710970890e+01,7.125265061115563014e+01,4.988045954074804382e-03,7.966224679271308728e-01,1.046340228831441843e+00
5.301204819277107743e-12,8.863399503065806373e-01,-1.050938802587025634e-04,-1.325742195857996521e-04,8.994855631304668161e-05,-5.366415613133682738e-07,-5.207258623402812220e-08,7.125139802151645085e+01,7.124640320550518879e+01,4.994816011262418962e-03,8.005216426861961887e-01,1.046880010530180760e+00
5.331325301204818629e-12,8.863496574163999275e-01,-1.087356355700864775e-04,-1.343746016216558524e-04,9.067672821379260868e-05,-5.501905707347669176e-07,-5.936596505423280226e-08,7.124516620541922407e+01,7.124017000283726020e+01,4.996202581963995158e-03,8.044152987271079303e-01,1.047346874104558179e+00
5.361445783132529514e-12,8.863593043083559664e-01,-1.112714222273833859e-04,-1.368054213105689945e-04,9.140116520830503179e-05,-5.635681877020996785e-07,-6.692980131312008604e-08,7.123894239070166634e+01,7.123395017374897975e+01,4.992216952687441797e-03,8.083039585729386856e-01,1.047728688109912154e+00
5.391566265060240399e-12,8.863689917806367724e-01,-1.126118551115958406e-04,-1.389592923258694797e-04,9.212177160894227570e-05,-5.767376758046558871e-07,-7.475570835688298313e-08,7.123272501122069400e+01,7.122774211337214467e+01,4.982897848555189677e-03,8.121886058946280462e-01,1.048047679084154415e+00
5.421686746987951285e-12,8.863788058249605362e-01,-1.133674026852204828e-04,-1.401750529000634314e-04,9.283844387205722752e-05,-5.896642670168639174e-07,-8.282447832750605787e-08,7.122651179452037695e+01,7.122154340707054132e+01,4.968387449831909893e-03,8.160706633648019404e-01,1.048357690694004862e+00
5.451807228915662170e-12,8.863887443056406301e-01,-1.144197603880690281e-04,-1.404937727275041063e-04,9.355107018621957422e-05,-6.023164794354010826e-07,-9.110816182543138297e-08,7.122030017569687743e+01,7.121535114680524714e+01,4.949028891630262092e-03,8.199517395180101476e-01,1.048726267681226343e+00
5.481927710843373055e-12,8.863987099135449688e-01,-1.162949683487370876e-04,-1.405564202366702377e-04,9.425953124169091665e-05,-6.146683789715541790e-07,-9.957415337123991749e-08,7.121408775608465191e+01,7.120916244970703701e+01,4.925306377615013866e-03,8.238333396224438721e-01,1.049206003642395135e+00
5.512048192771083941e-12,8.864085727633171929e-01,-1.188651351307210197e-04,-1.410530696335767973e-04,9.496370268539904957e-05,-6.267022390954914662e-07,-1.081890535028181968e-07,7.120787261643849320e+01,7.120297491888354102e+01,4.897697554947687965e-03,8.277166629820562616e-01,1.049807115598425433e+00
5.542168674698794826e-12,8.864182543600185316e-01,-1.215897238633569004e-04,-1.422274450029368490e-04,9.566345918064825249e-05,-6.384108459822254988e-07,-1.169207178667930854e-07,7.120165347851850868e+01,7.119678683471845204e+01,4.866643800057252577e-03,8.316024989368774323e-01,1.050487379363287621e+00
5.572289156626505711e-12,8.864277729149342422e-01,-1.240252543536354498e-04,-1.438436004816407820e-04,9.635867940466894574e-05,-6.497988670850599234e-07,-1.257384878484662101e-07,7.119542982788919971e+01,7.119059724042867288e+01,4.832587460523597722e-03,8.354911544166911952e-01,1.051168645056026030e+00
5.602409638554216597e-12,8.864372220286290682e-01,-1.261160889774672771e-04,-1.455575801617103014e-04,9.704925086736133401e-05,-6.608827707485747527e-07,-1.346128639297589710e-07,7.118920199842854402e+01,7.118440607854770974e+01,4.795919880838689364e-03,8.393824091611763460e-01,1.051771963001262522e+00
5.632530120481927482e-12,8.864467111927234466e-01,-1.280444949139714951e-04,-1.472623653585274496e-04,9.773507326315381580e-05,-6.716886832383113318e-07,-1.435158006597617599e-07,7.118297078960975455e+01,7.117821382507318617e+01,4.756964536562853854e-03,8.432757604729289591e-01,1.052250479324718269e+00
5.662650602409638367e-12,8.864563113727402799e-01,-1.299049308638215391e-04,-1.490664112377395256e-04,9.841605932692087260e-05,-6.822479396922422813e-07,-1.524215186220223094e-07,7.117673691303814110e+01,7.117202082335862201e+01,4.716089679522667867e-03,8.471707698006897269e-01,1.052602731205685815e+00
5.692771084337349253e-12,8.864660206142833676e-01,-1.316074597943451511e-04,-1.510227585381829002e-04,9.909213291794362539e-05,-6.925913091029043059e-07,-1.613065795284186301e-07,7.117050083452302545e+01,7.116582710473095119e+01,4.673729792069722909e-03,8.510671573785911770e-01,1.052864120186984387e+00
5.722891566265060138e-12,8.864757567397143490e-01,-1.330768239965762507e-04,-1.529988581155383449e-04,9.976322511165644784e-05,-7.027441365999385867e-07,-1.701480935661633492e-07,7.116426243938660434e+01,7.115963219710555165e+01,4.630242281046485255e-03,8.549650048079486808e-01,1.053087103019719306e+00
5.753012048192771023e-12,8.864853840815104524e-01,-1.344430708438124381e-04,-1.548579321211721841e-04,1.004292699273534692e-04,-7.127247096645717018e-07,-1.789200774232795474e-07,7.115802068969186678e+01,7.115343483804652180e+01,4.585851645349707864e-03,8.588649652932206502e-01,1.053322553310927834e+00
5.783132530120481909e-12,8.864947687569872947e-01,-1.359296391074361009e-04,-1.567142551299622591e-04,1.010902014414107622e-04,-7.225467187209194037e-07,-1.875890951780316086e-07,7.115177426987051490e+01,7.114723350997618923e+01,4.540759894325141835e-03,8.627678598030787960e-01,1.053608274841471015e+00
5.813253012048191986e-12,8.865038517662172657e-01,-1.375206858856842381e-04,-1.589042616377241764e-04,1.017459533257639208e-04,-7.322245483455027890e-07,-1.961106519351456616e-07,7.114552236691915255e+01,7.114102716745534849e+01,4.495199463807489880e-03,8.666741898129900479e-01,1.053963783769080953e+00
5.843373493975902872e-12,8.865127079192552939e-01,-1.388071408712237989e-04,-1.616306711794392658e-04,1.023964607059757968e-04,-7.417786041297970333e-07,-2.044272979094913040e-07,7.113926444398710203e+01,7.113481508578291823e+01,4.449358204179523595e-03,8.705842804498613585e-01,1.054388673067145454e+00
5.873493975903613757e-12,8.865215367292744730e-01,-1.392644476934346248e-04,-1.646469132863080252e-04,1.030416632822292081e-04,-7.512379546377661903e-07,-2.124685575810994651e-07,7.113299965734337604e+01,7.112859628869378525e+01,4.403368649591024586e-03,8.744986486130378323e-01,1.054864378404663849e+00
5.903614457831324642e-12,8.865305670504128877e-01,-1.387433346979954300e-04,-1.673552707977964582e-04,1.036815083682736507e-04,-7.606390862929686657e-07,-2.201522887237762969e-07,7.112672654252351379e+01,7.112236915237537005e+01,4.357390148141557229e-03,8.784182025583571196e-01,1.055361259796742335e+00
5.933734939759035528e-12,8.865399249537702087e-01,-1.376886216764431671e-04,-1.692698526692536665e-04,1.043159528785570444e-04,-7.700213715997111382e-07,-2.273870153964034500e-07,7.112044300791585272e+01,7.111613140937832611e+01,4.311598537532566021e-03,8.823442475004148466e-01,1.055851194397488202e+00
5.963855421686746413e-12,8.865495545957869927e-01,-1.368369155249302702e-04,-1.704155193898053487e-04,1.049449639299878078e-04,-7.794209627270632467e-07,-2.340748147093000136e-07,7.111414676743970631e+01,7.110988064505271211e+01,4.266122386996181425e-03,8.862782156122884780e-01,1.056321760523686315e+00
5.993975903614457298e-12,8.865592588566849619e-01,-1.366526297943618901e-04,-1.712827175169828991e-04,1.055685182129076604e-04,-7.888650589038119632e-07,-2.401143211116573671e-07,7.110783583287287968e+01,7.110361473263718324e+01,4.221100235702745715e-03,8.902213576306812204e-01,1.056785649957791673e+00
6.024096385542168184e-12,8.865688377744700421e-01,-1.370192260435012968e-04,-1.723913984984696115e-04,1.061866004970402522e-04,-7.983681143123603490e-07,-2.454035515998035952e-07,7.110150853697548712e+01,7.109733181034425797e+01,4.176726631233695919e-03,8.941747250259446389e-01,1.057280001720252605e+00
6.054216867469879069e-12,8.865782256398507810e-01,-1.374357976047321946e-04,-1.738958565981324337e-04,1.067992016727884461e-04,-8.079307971621367588e-07,-2.498426773978264297e-07,7.109516333131351473e+01,7.109103020109196791e+01,4.133130221545832511e-03,8.981392909681076286e-01,1.057853795950482789e+00
6.084337349397589954e-12,8.865875314263410578e-01,-1.374768469206912481e-04,-1.755729768912597853e-04,1.074063167101667673e-04,-8.175415423228662308e-07,-2.533372976019254411e-07,7.108879889526122042e+01,7.108470858685231519e+01,4.090308408899030052e-03,9.021158794552184279e-01,1.058546347355119766e+00
6.114457831325300840e-12,8.865969562713357233e-01,-1.370770692829328952e-04,-1.771128891271768534e-04,1.080079428689326669e-04,-8.271796043914546013e-07,-2.558027263587928760e-07,7.108241447725214357e+01,7.107836620797789351e+01,4.048269274245670617e-03,9.061049540703911553e-01,1.059365607579681789e+00
6.144578313253011725e-12,8.866066511671266692e-01,-1.364567290839111869e-04,-1.783738253940157575e-04,1.086040783898821563e-04,-8.368180264932142995e-07,-2.571690378496249938e-07,7.107600997504525253e+01,7.107200286994769556e+01,4.007105097549886960e-03,9.101065730710136137e-01,1.060277967356175299e+00
6.174698795180722610e-12,8.866166213686941244e-01,-1.358719112161481640e-04,-1.793998066369763787e-04,1.091947217750029907e-04,-8.464253430162052069e-07,-2.573854729346372668e-07,7.106958570680907883e+01,7.106561885032650139e+01,3.966856482582034604e-03,9.141205385135006134e-01,1.061217011502495478e+00
6.204819277108433496e-12,8.866267376460134075e-01,-1.354619105139947361e-04,-1.803015811671932617e-04,1.097798716638232272e-04,-8.559660780524548660e-07,-2.564222809326842056e-07,7.106314220617711896e+01,7.105921474992182141e+01,3.927456255294087262e-03,9.181465271215745183e-01,1.062108293221815547e+00
6.234939759036144381e-12,8.866368286040348101e-01,-1.352535292284096319e-04,-1.812065686434239872e-04,1.103595271783896380e-04,-8.654012054609409672e-07,-2.542688910107773431e-07,7.105668025329815407e+01,7.105279138421066421e+01,3.888869087484766052e-03,9.221840656325844821e-01,1.062898209132227434e+00
6.265060240963855266e-12,8.866467793320815804e-01,-1.351788091952192260e-04,-1.823011194070901200e-04,1.109336883791337957e-04,-8.746896712999024742e-07,-2.509289971596724328e-07,7.105020109495470138e+01,7.104634993600467396e+01,3.851158950023713268e-03,9.262323828739552622e-01,1.063573572906294729e+00
6.295180722891566152e-12,8.866565772805586887e-01,-1.350145996173279632e-04,-1.837915067169193354e-04,1.115023562499284327e-04,-8.837909789424920802e-07,-2.464144907932956711e-07,7.104370632640703320e+01,7.103989191356808419e+01,3.814412838953901673e-03,9.302904784359841139e-01,1.064163811371162227e+00
6.325301204819277037e-12,8.866662992635367946e-01,-1.343653689170883439e-04,-1.856883864266731731e-04,1.120655316667825584e-04,-8.926677308786076719e-07,-2.407403885418925590e-07,7.103719743219147631e+01,7.103341869758698124e+01,3.778734604495050543e-03,9.343574159072911556e-01,1.064725643889634199e+00
6.355421686746987115e-12,8.866760663240181861e-01,-1.328645972764886914e-04,-1.875996959079802935e-04,1.126232132661630664e-04,-9.012868109471446860e-07,-2.339219381270730295e-07,7.103067578933757886e+01,7.102693148743369989e+01,3.744301903873469787e-03,9.384323303153179197e-01,1.065317364767010222e+00
6.385542168674698000e-12,8.866859895936967106e-01,-1.305335245797239574e-04,-1.888335147294070324e-04,1.131753948144306195e-04,-9.096187749623120813e-07,-2.259736250267402465e-07,7.102414276408684657e+01,7.102043145483477815e+01,3.711309252062509195e-03,9.425143685593349030e-01,1.065974188879118323e+00
6.415662650602408885e-12,8.866961205959134062e-01,-1.279731717293789838e-04,-1.888628890522493363e-04,1.137220630719843416e-04,-9.176363241974942644e-07,-2.169089503879249475e-07,7.101759930477051341e+01,7.101391941563160515e+01,3.679889138902452030e-03,9.466029379428281265e-01,1.066695594101889633e+00
6.445783132530119771e-12,8.867064189333352386e-01,-1.261121620648757895e-04,-1.878159981537205422e-04,1.142631968511723800e-04,-9.253133187478275857e-07,-2.067402651308324100e-07,7.101104589429068881e+01,7.100739571087302693e+01,3.650183417662814477e-03,9.506977308372895896e-01,1.067449767982207032e+00
6.475903614457830656e-12,8.867167566491677144e-01,-1.256015679349528158e-04,-1.865332144819914506e-04,1.147987671249338419e-04,-9.326249853334048472e-07,-1.954791214091644418e-07,7.100448312890408431e+01,7.100086070393196280e+01,3.622424972122348721e-03,9.547983627513764171e-01,1.068191675579895028e+00
6.506024096385541541e-12,8.867269763733408583e-01,-1.263134445930044151e-04,-1.860535649883353208e-04,1.153287373060369345e-04,-9.395484413265853336e-07,-1.831381919088353958e-07,7.099791215918747866e+01,7.099431528918687206e+01,3.596870000611522827e-03,9.589041037155958680e-01,1.068884795961028367e+00
6.536144578313252427e-12,8.867369871820354188e-01,-1.273805275196724924e-04,-1.869033518466898950e-04,1.158530628430736847e-04,-9.460620015285022321e-07,-1.697349981533353273e-07,7.099133454230810969e+01,7.098776082148786770e+01,3.573720820244175381e-03,9.630139802956299011e-01,1.069516290880849096e+00
6.566265060240963312e-12,8.867468368117975563e-01,-1.277729967296313486e-04,-1.887541561220225795e-04,1.163716900810198485e-04,-9.521427945808554627e-07,-1.552961265480405046e-07,7.098475148988772787e+01,7.098119835982379300e+01,3.553130063940871525e-03,9.671272474512445649e-01,1.070100878495001462e+00
6.596385542168674198e-12,8.867566965131453705e-01,-1.269629473902256721e-04,-1.906883525072256133e-04,1.168845551787973177e-04,-9.577640341442547304e-07,-1.398596602110940245e-07,7.097816356813083871e+01,7.097462841309668136e+01,3.535155034155685987e-03,9.712435684793232493e-01,1.070675114443936593e+00
6.626506024096385083e-12,8.867667550330988746e-01,-1.251975677768652243e-04,-1.918067311740911485e-04,1.173915839748342299e-04,-9.628941172332151369e-07,-1.234740541413857553e-07,7.097157152434279226e+01,7.096805181915782157e+01,3.519705184972690519e-03,9.753624893301584553e-01,1.071286431353079660e+00
6.656626506024095968e-12,8.867770948023921962e-01,-1.232628500008309377e-04,-1.917121284060331447e-04,1.178926929435018567e-04,-9.674986303527059565e-07,-1.061933728268995328e-07,7.096497683165486592e+01,7.096147017869300555e+01,3.506652961857792926e-03,9.794830941943870606e-01,1.071980154134039021e+00
6.686746987951806854e-12,8.867876446714223482e-01,-1.219952809834137417e-04,-1.906142942882268728e-04,1.183877904504436555e-04,-9.715440632747429693e-07,-8.807055291591918325e-08,7.095838129558057972e+01,7.095488534172010020e+01,3.495953860485549129e-03,9.836042550633142811e-01,1.072786448671192661e+00
6.716867469879517739e-12,8.867982453890861372e-01,-1.218719372825229563e-04,-1.891316687349510299e-04,1.188767772445468453e-04,-9.750004463826777450e-07,-6.915111200657826061e-08,7.095178675729869155e+01,7.094829919324475043e+01,3.487564053937073846e-03,9.877248235373828900e-01,1.073709916523664987e+00
6.746987951807228624e-12,8.868087771580910328e-01,-1.228300921757916183e-04,-1.879883648470065730e-04,1.193595458010521070e-04,-9.778405663628834878e-07,-4.946931641230189566e-08,7.094519507628385213e+01,7.094171373170735251e+01,3.481344576503166751e-03,9.918436420799900954e-01,1.074725731983006138e+00
6.777108433734939510e-12,8.868192526650268137e-01,-1.243123413425231607e-04,-1.877178969793343467e-04,1.198359791434197932e-04,-9.800355175086463785e-07,-2.904765322437409939e-08,7.093860808401350937e+01,7.093513093483804255e+01,3.477149175465808241e-03,9.959595658248343586e-01,1.075785384788164434e+00
6.807228915662650395e-12,8.868298074529783470e-01,-1.255031104568819300e-04,-1.884131749147192783e-04,1.203059501970548490e-04,-9.815486530034660940e-07,-7.899102582539848211e-09,7.093202747937905883e+01,7.092855257521819112e+01,3.474904160867927066e-03,1.000071519912085538e+00,1.076831665076015243e+00
6.837349397590361280e-12,8.868406022353049201e-01,-1.257074076385461764e-04,-1.896091568063896300e-04,1.207693222600229020e-04,-9.823311230185576776e-07,1.396920771546443197e-08,7.092545421273830186e+01,7.092197971493307307e+01,3.474497805223176767e-03,1.004178884928669024e+00,1.077817892655718923e+00
6.867469879518072166e-12,8.868517184135090714e-01,-1.247458249492440063e-04,-1.904365721615341252e-04,1.212259503360704500e-04,-9.823214971454176122e-07,3.655248401064847877e-08,7.091888749518716395e+01,7.091541183266217274e+01,3.475662524986839180e-03,1.008282127624668290e+00,1.078723283972602642e+00
6.897590361445782243e-12,8.868631187946134364e-01,-1.231440178201268019e-04,-1.900783123642437833e-04,1.216756826133715111e-04,-9.814498505186895478e-07,5.984588525224122204e-08,7.091232445042635391e+01,7.090884638391140982e+01,3.478066514941752143e-03,1.012383031023566415e+00,1.079557324070627766e+00
6.927710843373493129e-12,8.868746814421106794e-01,-1.219196739371831420e-04,-1.883074305856055261e-04,1.221183615993485529e-04,-9.796444544122238434e-07,8.384370157745100727e-08,7.090576078890764222e+01,7.090227932098471797e+01,3.481467922921378452e-03,1.016484275614286226e+00,1.080351070079975440e+00
6.957831325301204014e-12,8.868862648494852952e-01,-1.220113862049725242e-04,-1.857257060139306149e-04,1.225538250065290389e-04,-9.768382862466423164e-07,1.085401110018262925e-07,7.089919209505734443e+01,7.089570640580386396e+01,3.485689253475250052e-03,1.020588628964426814e+00,1.081139752503918805e+00
6.987951807228914899e-12,8.868977600283510787e-01,-1.236935235546278975e-04,-1.834728109798518302e-04,1.229819068603872471e-04,-9.729733320860344864e-07,1.339310574226865451e-07,7.089261508007400892e+01,7.088912455273553803e+01,3.490527338464036091e-03,1.024698156034399732e+00,1.081945490924799858e+00
7.018072289156625785e-12,8.869091105939366226e-01,-1.263808589265977267e-04,-1.825639825613530878e-04,1.234024392450364430e-04,-9.680021751782159844e-07,1.600161942057357107e-07,7.088602805273316676e+01,7.088253224194396296e+01,3.495810789199103440e-03,1.028813919496387896e+00,1.082768641097505036e+00
7.048192771084336670e-12,8.869203066737431085e-01,-1.289638006560978501e-04,-1.833044758123033137e-04,1.238152548095402140e-04,-9.618874015493561233e-07,1.867996035659736719e-07,7.087943066705584272e+01,7.087592918427550615e+01,3.501482780333825973e-03,1.032936133875425710e+00,1.083590738109610818e+00
7.078313253012047555e-12,8.869313690370416170e-01,-1.304462088379446496e-04,-1.851625150676370333e-04,1.242201898892207753e-04,-9.545994881865704222e-07,2.142886465949438788e-07,7.087282380189023456e+01,7.086931624697658094e+01,3.507554913656532342e-03,1.037064241544282561e+00,1.084385207103042204e+00
7.108433734939758441e-12,8.869423332995038933e-01,-1.304695152568431606e-04,-1.871351549757765997e-04,1.246170879197183159e-04,-9.461136603063934511e-07,2.424914885597678583e-07,7.086620941241386618e+01,7.086269537212830016e+01,3.514040285560238609e-03,1.041197010720871674e+00,1.085129442661928234e+00
7.138554216867469326e-12,8.869532320705466599e-01,-1.294294393813404716e-04,-1.883133820019347344e-04,1.250058026153127533e-04,-9.364062464067093744e-07,2.714145376862622956e-07,7.085958960629582748e+01,7.085606869395356000e+01,3.520912342265256675e-03,1.045333119382096498e+00,1.085813788625713983e+00
7.168674698795180211e-12,8.869640765497884827e-01,-1.282017157406290246e-04,-1.882920118840164547e-04,1.253862000970171436e-04,-9.254512138964389213e-07,3.010608034286535416e-07,7.085296570296802088e+01,7.084943769514919154e+01,3.528007818829579333e-03,1.049471749060105097e+00,1.086445295984304504e+00
7.198795180722891097e-12,8.869748524129965617e-01,-1.277038749039756090e-04,-1.872738292649973088e-04,1.257581590013491263e-04,-9.132177025803799308e-07,3.314295387819097874e-07,7.084633827415034091e+01,7.084280333573400412e+01,3.534938416335768867e-03,1.053612561435094408e+00,1.087045225515810731e+00
7.228915662650601982e-12,8.869855413523198839e-01,-1.284960944165076230e-04,-1.859274835348011853e-04,1.261215678969686347e-04,-8.996694082899077516e-07,3.625170140489278134e-07,7.083970761260989946e+01,7.083616651190008895e+01,3.541100709812229977e-03,1.057755400465088647e+00,1.087640842343461811e+00
7.259036144578312867e-12,8.869961592679931339e-01,-1.305304776804451245e-04,-1.850884171342889707e-04,1.264763202037374264e-04,-8.847662925547080038e-07,3.943180913843568270e-07,7.083307389130082754e+01,7.082952814048628909e+01,3.545750814538359361e-03,1.061900182083669764e+00,1.088254590637067976e+00
7.289156626506022945e-12,8.870067824514725752e-01,-1.331442330892762310e-04,-1.853665687804209692e-04,1.268223079066965178e-04,-8.684682541809767020e-07,4.268283261312367241e-07,7.082643695108900772e+01,7.082288882389438811e+01,3.548127194616600491e-03,1.066047015889051819e+00,1.088895198653203167e+00
7.319277108433734638e-12,8.870175319827729998e-01,-1.353648706963217507e-04,-1.867979400380750173e-04,1.271594159627465132e-04,-8.507394365365398638e-07,4.600462129586162671e-07,7.081979597696094686e+01,7.081624837910153758e+01,3.547597859414795829e-03,1.070196403953021180e+00,1.089554339803548544e+00
7.349397590361444716e-12,8.870285169270039072e-01,-1.364434324547629258e-04,-1.887600709199129564e-04,1.274875189356547769e-04,-8.315512275112903775e-07,4.939749176626123989e-07,7.081314963805426999e+01,7.080960591201973386e+01,3.543726034538088182e-03,1.074349160388987645e+00,1.090209851300658839e+00
7.379518072289156409e-12,8.870397732711808869e-01,-1.363270547185049526e-04,-1.902908398282482545e-04,1.278064803262314282e-04,-8.108823555661700422e-07,5.286228734786727948e-07,7.080649674941294336e+01,7.080296054073515677e+01,3.536208677793058110e-03,1.078506009487397277e+00,1.090833558066053977e+00
7.409638554216866486e-12,8.870512427897356833e-01,-1.357262634530934011e-04,-1.906819893121492642e-04,1.281161540501051964e-04,-7.887159361168656247e-07,5.640031580554767823e-07,7.079983682127890177e+01,7.079631203960310870e+01,3.524781675792877222e-03,1.082667250448028584e+00,1.091400083180795511e+00
7.439759036144578179e-12,8.870628138185705502e-01,-1.356689520989318967e-04,-1.899561400103020670e-04,1.284163872297598523e-04,-7.650350152002198970e-07,6.001323901520802678e-07,7.079317028868949535e+01,7.078966106969178895e+01,3.509218997705362483e-03,1.086832614458860036e+00,1.091893741337310209e+00
7.469879518072288257e-12,8.870744015267328919e-01,-1.368262987587272783e-04,-1.888606768635647944e-04,1.287070239310848829e-04,-7.398190915985005647e-07,6.370305227458649947e-07,7.078649859234705843e+01,7.078300915310079233e+01,3.489439246261295206e-03,1.091001208348411078e+00,1.092312764359443689e+00
7.499999999999999950e-12,8.870860072367342530e-01,-1.390911973142725736e-04,-1.883729912665497378e-04,1.289879099433650998e-04,-7.130438144605436744e-07,6.747225793385415271e-07,7.077982400611750791e+01,7.077635841257804827e+01,3.465593539465150821e-03,1.095171615344425309e+00,1.092671458591837563e+00
7.530120481927710028e-12,8.870977114164390054e-01,-1.416900392022067549e-04,-1.890903329592184042e-04,1.292588984009211900e-04,-6.846844788485746584e-07,7.132418557127514429e-07,7.077314892401157920e+01,7.076971085169451214e+01,3.438072317069196335e-03,1.099342337323152119e+00,1.093000208229258030e+00
7.560240963855421721e-12,8.871096089698207177e-01,-1.436941064071957819e-04,-1.909264729985237657e-04,1.295198550256793861e-04,-6.547217031879763169e-07,7.526325071858973402e-07,7.076647468278395081e+01,7.076306717488076004e+01,3.407507903184294439e-03,1.103512531648123796e+00,1.093341482795767705e+00
7.590361445783131798e-12,8.871217369257575758e-01,-1.445380577436706484e-04,-1.932575148433755699e-04,1.297706609341305582e-04,-6.231462125435771884e-07,7.929492493994770355e-07,7.075980081438812874e+01,7.075642605567897192e+01,3.374758709154400838e-03,1.107682482877002883e+00,1.093739777981895145e+00
7.620481927710843492e-12,8.871340482289178375e-01,-1.442345420156448791e-04,-1.953347101180235440e-04,1.300112113126978891e-04,-5.899601392220932015e-07,8.342534727974995102e-07,7.075312558164272048e+01,7.074978480329554031e+01,3.340778347179367697e-03,1.111853272324931918e+00,1.094226531942850134e+00
7.650602409638553569e-12,8.871464434962497148e-01,-1.432462298357389590e-04,-1.966655732942267358e-04,1.302414100316198926e-04,-5.551745264381075900e-07,8.766073199145493893e-07,7.074644733872908375e+01,7.074314088935008726e+01,3.306449378996731501e-03,1.116025926914711697e+00,1.094805899569802676e+00
7.680722891566265262e-12,8.871588206805265386e-01,-1.421817736562122679e-04,-1.971822971643289347e-04,1.304611624466614386e-04,-5.188052980752542864e-07,9.200684858496185314e-07,7.073976533693085855e+01,7.073649277433887050e+01,3.272562591982091078e-03,1.120200910916592019e+00,1.095449222372375964e+00
7.710843373493975340e-12,8.871710987401110193e-01,-1.415079519283600300e-04,-1.971965697504663296e-04,1.306703696984629179e-04,-4.808709323128568435e-07,9.646877470562188185e-07,7.073307920785369163e+01,7.072983927199460652e+01,3.239935859088131573e-03,1.124378448187582702e+00,1.096102459527771966e+00
7.740963855421685417e-12,8.871832094137224178e-01,-1.413775372839560260e-04,-1.972250372352109368e-04,1.308689269709175003e-04,-4.413936882995300092e-07,1.010509253245407154e-06,7.072638794398841355e+01,7.072317847409097169e+01,3.209469897435004299e-03,1.128559164318873709e+00,1.096704592789597532e+00
7.771084337349397110e-12,8.871950852676384613e-01,-1.415895298975116008e-04,-1.977612591353990310e-04,1.310567260376913664e-04,-4.004036562793716752e-07,1.057571967627937607e-06,7.071968970920170250e+01,7.071650768949874077e+01,3.182019702963253486e-03,1.132744209390893486e+00,1.097210087335557249e+00
7.801204819277107188e-12,8.872066745127817899e-01,-1.416864708384918371e-04,-1.990475416505421203e-04,1.312336604960698337e-04,-3.579429942078113768e-07,1.105910271926041598e-06,7.071298254915639347e+01,7.070982432856531830e+01,3.158220591077032149e-03,1.136934813065125338e+00,1.097605862235298213e+00
7.831325301204818881e-12,8.872179771351257349e-01,-1.411907012664348634e-04,-2.009278097885610725e-04,1.313996315448549390e-04,-3.140676161422323832e-07,1.155552810772717582e-06,7.070626523839005984e+01,7.070312679147680512e+01,3.138446913257179113e-03,1.141131750111989973e+00,1.097914274408008151e+00
7.861445783132528959e-12,8.872290594020684207e-01,-1.399024186920686354e-04,-2.029064180184917408e-04,1.315545530136677174e-04,-2.688453995376319959e-07,1.206520342964114821e-06,7.069953752861771079e+01,7.069641467188755257e+01,3.122856730151316387e-03,1.145335179262587877e+00,1.098180685985544303e+00
7.891566265060240652e-12,8.872400137188720670e-01,-1.380736738917360108e-04,-2.044491917155130873e-04,1.316983554622981850e-04,-2.223523979486832956e-07,1.258824216744579534e-06,7.069279935242028046e+01,7.068968792693959813e+01,3.111425480678116362e-03,1.149545140727782577e+00,1.098453448341995431e+00
7.921686746987950729e-12,8.872508840005695063e-01,-1.362972373076465555e-04,-2.053504166180998862e-04,1.318309894475967075e-04,-1.746695533076271015e-07,1.312466473139958817e-06,7.068604992096082640e+01,7.068294589273935458e+01,3.104028221478232017e-03,1.153762127812717031e+00,1.098766887748072296e+00
7.951807228915662423e-12,8.872616217100927072e-01,-1.351513411033644608e-04,-2.058985049939236441e-04,1.319524275762666695e-04,-1.258812781979999501e-07,1.367441336483536008e-06,7.067928785319169549e+01,7.067618728914290216e+01,3.100564048787361835e-03,1.157987010766711178e+00,1.099132726953163663e+00
7.981927710843372500e-12,8.872721181256484346e-01,-1.348377610878033050e-04,-2.067175864235828769e-04,1.320626646147888053e-04,-7.607525955153864574e-08,1.423737057663496876e-06,7.067251159639586433e+01,7.066941063144770396e+01,3.100964948156161114e-03,1.162220768790884318e+00,1.099539562360553724e+00
8.012048192771084193e-12,8.872822859377461624e-01,-1.350529832793522075e-04,-2.083973009251776569e-04,1.321617153067704373e-04,-2.534169152590899959e-08,1.481337207852614559e-06,7.066571963477514373e+01,7.066261453909191914e+01,3.105095683229345486e-03,1.166464352446845876e+00,1.099958117284514758e+00
8.042168674698794271e-12,8.872921221578079498e-01,-1.351533460511324092e-04,-2.111593585041443013e-04,1.322496104612302860e-04,2.622926356126953509e-08,1.540221309975978885e-06,7.065891106580505721e+01,7.065579836689006754e+01,3.112698914994927162e-03,1.170718321056228861e+00,1.100350413123008186e+00
8.072289156626505964e-12,8.873017107597135356e-01,-1.344830383698216900e-04,-2.147479337889744710e-04,1.323263925679597948e-04,7.855129502334484790e-08,1.600365345212349815e-06,7.065208588132436773e+01,7.064896247315869005e+01,3.123408165679596171e-03,1.174982670638310633e+00,1.100681353066388368e+00
8.102409638554216041e-12,8.873111788438293734e-01,-1.326760469517540369e-04,-2.185524757728273622e-04,1.323921120408116350e-04,1.315452993795185685e-07,1.661742585272276739e-06,7.064524449334957978e+01,7.064210769027508263e+01,3.136803074495656245e-03,1.179257138822637607e+00,1.100930634093016280e+00
8.132530120481927735e-12,8.873206560886465200e-01,-1.298146795431158842e-04,-2.218607592873491881e-04,1.324468243686231816e-04,1.851408064548324606e-07,1.724324496053494659e-06,7.063838754246226870e+01,7.063523503493925659e+01,3.152507523014111326e-03,1.183541330185236662e+00,1.101101310968420677e+00
8.162650602409637812e-12,8.873302659036793605e-01,-1.264132313779143299e-04,-2.241437911520224196e-04,1.324905877959400684e-04,2.392755761592641129e-07,1.788080863950602857e-06,7.063151603280599033e+01,7.062834580223028524e+01,3.170230575708920650e-03,1.187834627202500881e+00,1.101220200496626278e+00
8.192771084337349505e-12,8.873401215355037897e-01,-1.232278632627544705e-04,-2.253011771408048355e-04,1.325234612548319146e-04,2.938948904051545962e-07,1.852978513117985303e-06,7.062463121882292683e+01,7.062144153651945544e+01,3.189682303473572768e-03,1.192136251965926652e+00,1.101327704770191263e+00
8.222891566265059583e-12,8.873502875546454005e-01,-1.209175308803002045e-04,-2.257751309572853524e-04,1.325455028773507083e-04,3.489520701585960165e-07,1.918978900174297651e-06,7.061773441567454768e+01,7.061452394512072317e+01,3.210470553821742363e-03,1.196445380665200675e+00,1.101460944750492610e+00
8.253012048192771276e-12,8.873607130495506645e-01,-1.196686946529482344e-04,-2.264079037797525910e-04,1.325567697465302244e-04,4.044104651983518747e-07,1.986035729556198712e-06,7.061082648263295880e+01,7.060759438980242919e+01,3.232092830535757133e-03,1.200761469324363340e+00,1.101639040800476144e+00
8.283132530120481354e-12,8.873711996959712245e-01,-1.190135238232623748e-04,-2.280094828017415842e-04,1.325573191433480587e-04,4.602457321421447129e-07,2.054093901650845461e-06,7.060390723350734277e+01,7.060065319990032151e+01,3.254033607014448614e-03,1.205084628054702289e+00,1.101857766111727699e+00
8.313253012048191431e-12,8.873814723051781650e-01,-1.180467622737107065e-04,-2.308515352087236018e-04,1.325472107412327633e-04,5.164466489636050749e-07,2.123090443414092180e-06,7.059697583044253122e+01,7.059369994732972486e+01,3.275883112799875610e-03,1.209415376240070783e+00,1.102094330565023261e+00
8.343373493975903124e-12,8.873913355572051742e-01,-1.159759905387317669e-04,-2.344675219166583865e-04,1.325265086503437393e-04,5.730133356230744133e-07,2.192957006751496640e-06,7.059003149411806532e+01,7.058673412352148091e+01,3.297370596578052138e-03,1.213754195434433525e+00,1.102317755683785760e+00
8.373493975903613202e-12,8.874008066624982094e-01,-1.126250090424920155e-04,-2.379633961066365572e-04,1.324952822928614205e-04,6.299530830441991979e-07,2.263622812949842391e-06,7.058307335606941990e+01,7.057975500844827366e+01,3.318347621143765466e-03,1.218101621461693984e+00,1.102499872178352769e+00
8.403614457831324895e-12,8.874101175251843943e-01,-1.085060765000303036e-04,-2.406270275987331254e-04,1.324536056367420515e-04,6.872751953166655810e-07,2.335016997756263857e-06,7.057610012651761622e+01,7.057276133194848455e+01,3.338794569136907704e-03,1.222458456943953164e+00,1.102624706839879565e+00
8.433734939759034973e-12,8.874195709894699968e-01,-1.044310209528436845e-04,-2.423697061032290380e-04,1.324015548464525099e-04,7.449867405630635989e-07,2.407069959678670092e-06,7.056911030540511831e+01,7.056575152056581146e+01,3.358784839306625143e-03,1.226825643748303163e+00,1.102695235573097454e+00
8.463855421686746666e-12,8.874293444108992679e-01,-1.009927872807074209e-04,-2.437000161801438009e-04,1.323392046263590510e-04,8.030907528153829275e-07,2.479713917696872782e-06,7.056210266212461590e+01,7.055872424824242728e+01,3.378413882188726833e-03,1.231203961759890220e+00,1.102734732664055750e+00
8.493975903614456743e-12,8.874393811800429521e-01,-9.828852834214228521e-05,-2.453316367832399070e-04,1.322666236138730488e-04,8.615875187624615489e-07,2.552882996359526406e-06,7.055507667313715103e+01,7.055167887759411371e+01,3.397795543042975933e-03,1.235593747398051168e+00,1.102779502834197345e+00
8.524096385542168436e-12,8.874494387077750401e-01,-9.598943269746656678e-05,-2.477659517215733461e-04,1.321838694736925796e-04,9.204785211709944878e-07,2.626512981147126810e-06,7.054803257804132954e+01,7.054461550521696722e+01,3.417072824364960574e-03,1.239994851178272794e+00,1.102864167816973051e+00
8.554216867469878514e-12,8.874592413214059672e-01,-9.358647086140246189e-05,-2.510988258280039088e-04,1.320909848272294144e-04,9.797716055044474443e-07,2.700540865333039936e-06,7.054097107033858549e+01,7.053753469051633829e+01,3.436379822251260392e-03,1.244406833713839200e+00,1.103006216781167614e+00
8.584337349397590207e-12,8.874686335375522317e-01,-9.061028929798641994e-05,-2.550496523000923355e-04,1.319879953581514192e-04,1.039485334889470900e-06,2.774904429954660949e-06,7.053389310551462188e+01,7.053043728587837791e+01,3.455819636237966990e-03,1.248829095186021920e+00,1.103197568470025924e+00
8.614457831325300285e-12,8.874776537738883198e-01,-8.678203042097801646e-05,-2.590782897635711445e-04,1.318749109751829072e-04,1.099650868817418031e-06,2.849542100886770471e-06,7.052679967941895711e+01,7.052332422384800736e+01,3.475455570954877251e-03,1.253261017569748059e+00,1.103407792179478042e+00
8.644578313253011978e-12,8.874865083555438794e-01,-8.215338095031958629e-05,-2.625292482647232392e-04,1.317517299009106195e-04,1.160311036649153495e-06,2.924393187456904253e-06,7.051969131628710841e+01,7.051619604494516125e+01,3.495271341942611694e-03,1.257702279231318387e+00,1.103598548270778856e+00
8.674698795180722055e-12,8.874954744881049518e-01,-7.721932187988481372e-05,-2.648608695815562390e-04,1.316184444774629861e-04,1.221517664639574877e-06,2.999398464216885716e-06,7.051256785168953911e+01,7.050905270722425655e+01,3.515144465288540330e-03,1.262152983951588814e+00,1.103741702773164857e+00
8.704819277108433748e-12,8.875047731953076280e-01,-7.284145492427308681e-05,-2.659747670829184368e-04,1.314750468378500156e-04,1.283328702381776802e-06,3.074501027871461353e-06,7.050542877226135374e+01,7.050189390303896175e+01,3.534869222395455729e-03,1.266613449436374328e+00,1.103829584673545972e+00
8.734939759036143826e-12,8.875144590145405132e-01,-6.984187499135763256e-05,-2.664479780741011534e-04,1.313215327124561769e-04,1.345806125431800857e-06,3.149647561434395695e-06,7.049827354315060290e+01,7.049471933890997377e+01,3.554204240625205569e-03,1.271084011029229854e+00,1.103872253447822915e+00
8.765060240963855519e-12,8.875243817183889883e-01,-6.842806905106308801e-05,-2.673592709639682221e-04,1.311579025111681669e-04,1.409014507928465404e-06,3.224790434551615648e-06,7.049110167613432054e+01,7.048752877037917131e+01,3.572905755142236420e-03,1.275564986215431018e+00,1.103887725076698745e+00
8.795180722891565597e-12,8.875342541305407673e-01,-6.790656367737595803e-05,-2.696585706187575797e-04,1.309841599746062123e-04,1.473019401846688935e-06,3.299890890760274052e-06,7.048391268228306217e+01,7.048032193718064775e+01,3.590745102412900864e-03,1.280056701615768455e+00,1.103894111201689343e+00
8.825301204819275674e-12,8.875438087545547416e-01,-6.702846958480469840e-05,-2.734848771626847714e-04,1.308003095213604544e-04,1.537884913256081074e-06,3.374922654719027515e-06,7.047670613800374895e+01,7.047309857538233757e+01,3.607562621410145484e-03,1.284559439044600460e+00,1.103906678265776486e+00
8.855421686746987367e-12,8.875529670599561216e-01,-6.479826370341966782e-05,-2.780015685549320809e-04,1.306063536604642117e-04,1.603670921893448307e-06,3.449874362699643876e-06,7.046948231695397169e+01,7.046585899133825137e+01,3.623325615721285746e-03,1.289073026403502187e+00,1.103936913750611648e+00
8.885542168674697445e-12,8.875619135348451483e-01,-6.113728110119087537e-05,-2.819489884052937736e-04,1.304022915163299313e-04,1.670431154510215444e-06,3.524749289748277663e-06,7.046224284129418436e+01,7.045860476898106128e+01,3.638072313127017812e-03,1.293596427669459370e+00,1.103990355136716284e+00
8.915662650602409138e-12,8.875710117382684672e-01,-5.686762974186592280e-05,-2.845123460271177691e-04,1.301881187703105567e-04,1.738213003168833558e-06,3.599562153458631549e-06,7.045498991292708979e+01,7.045133811413545288e+01,3.651798791636664144e-03,1.298128236935878199e+00,1.104063646011749666e+00
8.945783132530119216e-12,8.875806101675632886e-01,-5.304008612281641189e-05,-2.858287020386219126e-04,1.299638285324436102e-04,1.807058844592129630e-06,3.674334548446652419e-06,7.044772476795453997e+01,7.044406031260935208e+01,3.664455345186255503e-03,1.302667663156755973e+00,1.104144421968364709e+00
8.975903614457830909e-12,8.875908659251255939e-01,-5.016312312261046920e-05,-2.867723152479249036e-04,1.297294123006586251e-04,1.877007593298153375e-06,3.749091470554321232e-06,7.044044751760311840e+01,7.043677150327363279e+01,3.676014329490007778e-03,1.307214636171958544e+00,1.104217234179979856e+00
9.006024096385540986e-12,8.876016896122266298e-01,-4.791765672650018254e-05,-2.882554007772075472e-04,1.294848603857752349e-04,1.948095151772592641e-06,3.823860527828679857e-06,7.043315827175369748e+01,7.042947178406070918e+01,3.686487692981393199e-03,1.311769095853993594e+00,1.104274028994592705e+00
9.036144578313252679e-12,8.876128191440176840e-01,-4.548727717932398774e-05,-2.906208630355714534e-04,1.292301617376713865e-04,2.020353426930210308e-06,3.898673326284185117e-06,7.042585785925309949e+01,7.042216192595024893e+01,3.695933302851926467e-03,1.316330529992371767e+00,1.104321478478600627e+00
9.066265060240962757e-12,8.876239541123415178e-01,-4.214752895692056353e-05,-2.935312547588507666e-04,1.289653036952974352e-04,2.093808847119068460e-06,3.973566835306566243e-06,7.041854756071769827e+01,7.041484306763916834e+01,3.704493078533607677e-03,1.320898137516488768e+00,1.104377877451208079e+00
9.096385542168674450e-12,8.876348714532278361e-01,-3.765676755941802916e-05,-2.962959217109632174e-04,1.286902725228620138e-04,2.168481685196529455e-06,4.048582610931221985e-06,7.041122824589929508e+01,7.040751586695019171e+01,3.712378949108021027e-03,1.325471372967011785e+00,1.104461569005226185e+00
9.126506024096384528e-12,8.876454805554281347e-01,-3.228296310466936684e-05,-2.982867547359565490e-04,1.284050554459649051e-04,2.244386603922226452e-06,4.123763341351715309e-06,7.040389997140160006e+01,7.040018018432807878e+01,3.719787073519419725e-03,1.330050205466851043e+00,1.104579663743408435e+00
9.156626506024096221e-12,8.876558180517575281e-01,-2.661538033508831555e-05,-2.991894189316480503e-04,1.281096442558057164e-04,2.321533606844434953e-06,4.199147868974178263e-06,7.039656275075950020e+01,7.039283589371314065e+01,3.726857046353745581e-03,1.334634637686322955e+00,1.104723608678826352e+00
9.186746987951806298e-12,8.876659992774762475e-01,-2.134342669818312316e-05,-2.990855076388870761e-04,1.278040397212344378e-04,2.399928215058509285e-06,4.274766534982683655e-06,7.038921726401395063e+01,7.038548354395028639e+01,3.733720063659739640e-03,1.339224254569673089e+00,1.104873301358055171e+00
9.216867469879517992e-12,8.876761461764394179e-01,-1.703678478392870349e-05,-2.984401590313110375e-04,1.274882555002529634e-04,2.479570392755614912e-06,4.350638265131122929e-06,7.038186435022564069e+01,7.037812380463681450e+01,3.740545588827274334e-03,1.343818535273540116e+00,1.105007325067234758e+00
9.246987951807228069e-12,8.876863172664706259e-01,-1.391054313845115986e-05,-2.979794283906494795e-04,1.271623203289545508e-04,2.560452783298947803e-06,4.426769820462041983e-06,7.037450426337541387e+01,7.037075671756217332e+01,3.747545813239019225e-03,1.348417321751900433e+00,1.105112842787430605e+00
9.277108433734939762e-12,8.876964722531033303e-01,-1.166348752398307402e-05,-2.984050447869579016e-04,1.268262780274082469e-04,2.642559397471735839e-06,4.503156926280007239e-06,7.036713676378154503e+01,7.036338179132785342e+01,3.754972453689204345e-03,1.353020767129077706e+00,1.105189030438800568e+00
9.307228915662649840e-12,8.877065008780049560e-01,-9.558982978051893645e-06,-3.000197605492720544e-04,1.264801859220188781e-04,2.725865532288418882e-06,4.579787062487860107e-06,7.035976170447385414e+01,7.035599861709653169e+01,3.763087377321111451e-03,1.357628967594120883e+00,1.105243904734396043e+00
9.337349397590361533e-12,8.877163054228465189e-01,-6.808821082654186375e-06,-3.025022021678557102e-04,1.261241129214345463e-04,2.810338559927679184e-06,4.656644042149711285e-06,7.035237927915700595e+01,7.034860718850021044e+01,3.772090656794048480e-03,1.362241800581507345e+00,1.105288995630052895e+00
9.367469879518071610e-12,8.877258719475749071e-01,-3.057964965745887107e-06,-3.050559927476906253e-04,1.257581381031659857e-04,2.895938301603345811e-06,4.733714248232583500e-06,7.034498965496943867e+01,7.034120757119785594e+01,3.782083771578197921e-03,1.366859152556471502e+00,1.105335476217333524e+00
9.397590361445781688e-12,8.877352754073825070e-01,1.388903489569109797e-06,-3.068946329841986320e-04,1.253823495295148421e-04,2.982615920655470708e-06,4.810993449781838125e-06,7.033759267751902655e+01,7.033379955673444783e+01,3.793120784577354559e-03,1.371481110052110042e+00,1.105392400628010696e+00
9.427710843373493381e-12,8.877446286770684925e-01,5.797063160059064592e-06,-3.077287772157006034e-04,1.249968421645044139e-04,3.070311517513202671e-06,4.888492188949783878e-06,7.033018808618450635e+01,7.032638280835907096e+01,3.805277825438468584e-03,1.376107831365925849e+00,1.105466118035374423e+00
9.457831325301203459e-12,8.877540245688160248e-01,9.519196662106956777e-06,-3.078958939629151200e-04,1.246017140021958363e-04,3.158951896010713851e-06,4.966237621214340819e-06,7.032277561842836633e+01,7.031895694915816364e+01,3.818669270200473337e-03,1.380739480626517857e+00,1.105560147979943730e+00
9.487951807228915152e-12,8.877635105687083916e-01,1.240094195890921542e-05,-3.080652577951491591e-04,1.241970607157754963e-04,3.248450273953309998e-06,5.044270723295361156e-06,7.031535482279873861e+01,7.031152137352042075e+01,3.833449278317972025e-03,1.385376339561163572e+00,1.105675663553246979e+00
9.518072289156625229e-12,8.877730996300291499e-01,1.480273702601072769e-05,-3.087905863662644386e-04,1.237829704521508105e-04,3.338708726924442019e-06,5.122639471373120148e-06,7.030792509882820696e+01,7.030407526487901748e+01,3.849833949185145834e-03,1.390018779137830673e+00,1.105813050513378970e+00
9.548192771084336923e-12,8.877827908096270759e-01,1.731189369465246228e-05,-3.102420943011278487e-04,1.233595208084991874e-04,3.429622562117089233e-06,5.201389951288947024e-06,7.030048600196198549e+01,7.029661792944054355e+01,3.868072521447564124e-03,1.394667071388249857e+00,1.105974216585328573e+00
9.578313253012047000e-12,8.877925763094109968e-01,2.042334559700887680e-05,-3.122193696411315871e-04,1.229267791618526948e-04,3.521084780770240414e-06,5.280557729195427625e-06,7.029303756098515521e+01,7.028914920309718184e+01,3.888357887975484647e-03,1.399321196090713926e+00,1.106163949332339413e+00
9.608433734939758693e-12,8.878024310902019600e-01,2.437745227085015917e-05,-3.143141647698861571e-04,1.224848060718365184e-04,3.612989034528492865e-06,5.360161313805688952e-06,7.028558034975816327e+01,7.028166954200207783e+01,3.910807756091857178e-03,1.403980795930857006e+00,1.106388659037728761e+00
9.638554216867468771e-12,8.878123005648165256e-01,2.913428920710678228e-05,-3.160724159740509187e-04,1.220336604665028476e-04,3.705230688702065005e-06,5.440198781916183600e-06,7.027811522215024809e+01,7.027417968494820855e+01,3.935537202039840823e-03,1.408645336074922705e+00,1.106653034555040938e+00
9.668674698795180464e-12,8.878221064055962231e-01,3.438859275234343511e-05,-3.171400791099394543e-04,1.215734051481725348e-04,3.797706743692482126e-06,5.520647955204614069e-06,7.027064308917307756e+01,7.026668040354390143e+01,3.962685629171447226e-03,1.413314238788647703e+00,1.106956889859525228e+00
9.698795180722890541e-12,8.878317675874727311e-01,3.963750903936058345e-05,-3.174368034480066266e-04,1.211041114762262513e-04,3.890315765179285701e-06,5.601469842512986175e-06,7.026316482278687658e+01,7.025917243776244447e+01,3.992385024435350649e-03,1.417986946698940320e+00,1.107293837444135010e+00
9.728915662650602235e-12,8.878412198047002102e-01,4.438661837058699287e-05,-3.172825621723829748e-04,1.206258624574613691e-04,3.982958665912565458e-06,5.682614415788925543e-06,7.025568102308325535e+01,7.025165625408428127e+01,4.024768998973875592e-03,1.422663079023505750e+00,1.107652013965870985e+00
9.759036144578312312e-12,8.878504321385781717e-01,4.845640182380065141e-05,-3.173103756056110222e-04,1.201387538694487803e-04,4.075540465363289808e-06,5.764027285413443535e-06,7.024819178981051948e+01,7.024413180076508922e+01,4.059989045427634703e-03,1.427342581519664533e+00,1.108016582841153674e+00
9.789156626506024005e-12,8.878594280590837995e-01,5.218144236264809284e-05,-3.181220980509458902e-04,1.196428935533635211e-04,4.167972467382440373e-06,5.845655568837111193e-06,7.024069673943793646e+01,7.023659857575053422e+01,4.098163687402059038e-03,1.432025709712641648e+00,1.108373397268730853e+00
9.819277108433734083e-12,8.878683032211789339e-01,5.629557217355332421e-05,-3.198759006354302305e-04,1.191383995214003480e-04,4.260174036555156127e-06,5.927451503863574172e-06,7.023319536974786104e+01,7.022905603817459053e+01,4.139331573270477529e-03,1.436712788858151013e+00,1.108712389398433640e+00
9.849397590361445776e-12,8.878772117396082075e-01,6.150824255189811659e-05,-3.221121834039044176e-04,1.186253978069101988e-04,4.352073281062523919e-06,6.009373322113364359e-06,7.022568759592304843e+01,7.022150412289343535e+01,4.183473029607985387e-03,1.441403873554679915e+00,1.109029169891895927e+00
9.879518072289155854e-12,8.878862977166154247e-01,6.804586884434132485e-05,-3.239858295645822793e-04,1.181040207988818831e-04,4.443606207241371643e-06,6.091384072213551891e-06,7.021817383476592056e+01,7.021394330240126180e+01,4.230532364664685990e-03,1.446098698523685666e+00,1.109324679013382609e+00
9.909638554216867547e-12,8.878956020550827777e-01,7.548995736336152826e-05,-3.247547511777210604e-04,1.175744061861280635e-04,4.534714294563103630e-06,6.173449669856329681e-06,7.021065450256351426e+01,7.020637409678269591e+01,4.280405780820346028e-03,1.450796998620438982e+00,1.109603992769883973e+00
9.939759036144577624e-12,8.879050195909365950e-01,8.301733131371292313e-05,-3.241830510833489999e-04,1.170366961885467078e-04,4.625341110135759735e-06,6.255537151497328889e-06,7.020312949109040801e+01,7.019879653375760142e+01,4.332957332806010309e-03,1.455498838920022964e+00,1.109875200243044979e+00
9.969879518072287702e-12,8.879143551589113725e-01,8.986323564981022903e-05,-3.226153361731999548e-04,1.164910369154909209e-04,4.715429287959537379e-06,6.337613359927490032e-06,7.019559799148157708e+01,7.019120991849466407e+01,4.388072986906826900e-03,1.460204722134355038e+00,1.110148424320339444e+00
9.999999999999999395e-12,8.879234526672818983e-01,9.571171466200832938e-05,-3.207265053283982854e-04,1.159375780531149755e-04,4.804919221780060270e-06,6.419643711422869525e-06,7.018805872584223948e+01,7.018361304224545449e+01,4.445683596789058029e-03,1.464915439831363742e+00,1.110434601013695177e+00


==> data/CFL_Test/k0000625h384.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.267057237906225708e-01,5.716319672365278125e-03,-1.354914095170719687e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.957832040065056844e+01,6.957832040065056844e+01,0.000000000000000000e+00,1.047138795742429609e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.267155082853714365e-01,5.716160765147370454e-03,-1.354853204500860130e-02,-3.203669938904668219e-11,-1.392856563942081375e-10,-2.279927895407217950e-10,6.957568088662945627e+01,6.957567356435266959e+01,7.322276786118283532e-06,1.648993943745308971e-03,1.000036363055307076e+00
6.024096385542168234e-14,8.267252916369424165e-01,5.716015745853765539e-03,-1.354792022156687745e-02,-9.072099432091524241e-11,-5.405205517066260948e-10,-8.764249755752092929e-10,6.957304182690751304e+01,6.957301298955309221e+01,2.883735441503848721e-05,3.297742559017187349e-03,1.000072489620351002e+00
9.036144578313252982e-14,8.267350738777629049e-01,5.715884522135600450e-03,-1.354730481601280553e-02,-1.187825628155096061e-10,-1.199769953210475178e-09,-1.919019119747582595e-09,6.957040340697180625e+01,6.957034014474771766e+01,6.326222408532220258e-05,4.946128133467985084e-03,1.000108368103338474e+00
1.204819277108433647e-13,8.267448550470088975e-01,5.715766991822824987e-03,-1.354668512760886546e-02,-4.853128170738512601e-11,-2.108677141062650271e-09,-3.312448280497479926e-09,6.956776580922125675e+01,6.956765719308346263e+01,1.086161377887684100e-04,6.594034030793092388e-03,1.000143987487681185e+00
1.506024096385541995e-13,8.267546351890542322e-01,5.715663036361662980e-03,-1.354606041733960251e-02,1.975563909370743851e-10,-3.254884501723757978e-09,-4.997617778448445321e-09,6.956512921286936546e+01,6.956496680476979577e+01,1.624080995676225193e-04,8.241344875098689099e-03,1.000179337366100096e+00
1.807228915662650596e-13,8.267644143517360877e-01,5.715572513824322860e-03,-1.354542990574725270e-02,7.062078147727942384e-10,-4.622551071824481606e-09,-6.901414619159840467e-09,6.956249379391350374e+01,6.956227192940124837e+01,2.218645122585675435e-04,9.887946728006047695e-03,1.000214407972087161e+00
2.108433734939758945e-13,8.267741925844109829e-01,5.715495251618941085e-03,-1.354479277159618099e-02,1.572691404127981471e-09,-6.192954230721562290e-09,-8.938876758036783691e-09,6.955985972516475613e+01,6.955957555542670434e+01,2.841697380500497554e-04,1.153372725842245067e-02,1.000249190208552630e+00
2.409638554216867294e-13,8.267839699358621175e-01,5.715431039012459913e-03,-1.354414815140575663e-02,2.900130040617827988e-09,-7.945161415046945901e-09,-1.101572307020044811e-08,6.955722717631599039e+01,6.955688048394810608e+01,3.466923678856698512e-04,1.317857590434544195e-02,1.000283675673519834e+00
2.710843373493975642e-13,8.267937464520704882e-01,5.715379619604951146e-03,-1.354349513987796946e-02,4.798798986853499519e-09,-9.856756206402497280e-09,-1.303117518378542923e-08,6.955459631403574861e+01,6.955418914021473142e+01,4.071738210238397748e-04,1.482238402673791491e-02,1.000317856682738871e+00
3.012048192771083991e-13,8.268035221738853080e-01,5.715340683889265708e-03,-1.354283279127858203e-02,7.385415384642610762e-09,-1.190460194698350497e-08,-1.488099449675147738e-08,6.955196730206812106e+01,6.955150343939146751e+01,4.638626766478666421e-04,1.646504505496188681e-02,1.000351726289125276e+00
3.313253012048192339e-13,8.268132971346600080e-01,5.715313862022198925e-03,-1.354216012176947051e-02,1.078242503219172375e-08,-1.406562518658673663e-08,-1.646065192705191706e-08,6.954934030132541523e+01,6.954882471472687655e+01,5.155865985355755467e-04,1.810645462397614605e-02,1.000385278298949743e+00
3.614457831325301193e-13,8.268230713578771374e-01,5.715298716941921361e-03,-1.354147611265836895e-02,1.511729069205206883e-08,-1.631760077600155093e-08,-1.766854439737190619e-08,6.954671546995234621e+01,6.954615370756513926e+01,5.617623872003276201e-04,1.974651070277077050e-02,1.000418507284730918e+00
3.915662650602409542e-13,8.268328448548402099e-01,5.715294737926757129e-03,-1.354077971462567739e-02,2.052178477652204429e-08,-1.863992031163787491e-08,-1.840917082933119036e-08,6.954409296335298052e+01,6.954349061114962183e+01,6.023522033601643290e-04,2.138511371436808278e-02,1.000451408594811076e+00
4.216867469879517890e-13,8.268426176224568103e-01,5.715301334722839612e-03,-1.354006985284168969e-02,2.713128797073926905e-08,-2.101432591530701207e-08,-1.859618155777243126e-08,6.954147293416983189e+01,6.954083515486748013e+01,6.377793023551631439e-04,2.302216664706092236e-02,1.000483978359610671e+00
4.518072289156626239e-13,8.268523896411944518e-01,5.715317832332769687e-03,-1.353934543295615307e-02,3.508409425177068545e-08,-2.342559200448628992e-08,-1.815521854661217473e-08,6.953885553220794691e+01,6.953818671306315480e+01,6.688191447855137322e-04,2.465757515724980101e-02,1.000516213494596407e+00
4.819277108433734587e-13,8.268621608732100725e-01,5.715343466541777766e-03,-1.353860534790474711e-02,4.452072189540070485e-08,-2.586213876383832861e-08,-1.702646949526508467e-08,6.953624090430089666e+01,6.953554442280098158e+01,6.964814999183102954e-04,2.629124766349318423e-02,1.000548111700005682e+00
5.120481927710843441e-13,8.268719312607307748e-01,5.715377380298091413e-03,-1.353784848544630458e-02,5.558322947025533379e-08,-2.831656244933080926e-08,-1.516686670068467885e-08,6.953362919412663246e+01,6.953290729749586774e+01,7.218966307640477384e-04,2.792309543239858416e-02,1.000579671457404007e+00
5.421686746987951285e-13,8.268817007246884732e-01,5.715418620875147189e-03,-1.353707373642240933e-02,6.841453553101305589e-08,-3.078606941068841840e-08,-1.255187115497224879e-08,6.953102054196502024e+01,6.953027432727294865e+01,7.462146920672930485e-04,2.955303265599179899e-02,1.000610892023170884e+00
5.722891566265060138e-13,8.268914691636375380e-01,5.715466137998423228e-03,-1.353628000355000700e-02,8.315774075972430400e-08,-3.327280276673915978e-08,-9.176793527920909569e-09,6.952841508442423901e+01,6.952764456134134718e+01,7.705230828957374293e-04,3.118097652113589052e-02,1.000641773419025826e+00
6.024096385542167982e-13,8.269012364529915171e-01,5.715518782937819772e-03,-1.353546621076105218e-02,9.995545167782034708e-08,-3.578405296546311007e-08,-5.057616084318200503e-09,6.952581295411727069e+01,6.952501717151250205e+01,7.957826047631698591e-04,3.280684727092717662e-02,1.000672316419723984e+00
6.325301204819276835e-13,8.269110024445325280e-01,5.715575308495653151e-03,-1.353463131287805515e-02,1.189491057590223320e-07,-3.833234595528458131e-08,-2.312928637764007074e-10,6.952321427933578946e+01,6.952239149877135560e+01,8.227805644287822023e-04,3.443056825845564745e-02,1.000702522538075234e+00
6.626506024096384679e-13,8.269207669662278493e-01,5.715634369960625322e-03,-1.353377430558283870e-02,1.402782987974391446e-07,-4.093540533300381237e-08,5.244480764994506347e-09,6.952061918370959859e+01,6.951976708596637877e+01,8.520977432247995318e-04,3.605206599306604726e-02,1.000732394007451509e+00
6.927710843373493532e-13,8.269305298223263989e-01,5.715694526994109272e-03,-1.353289423555218557e-02,1.640801166903661781e-07,-4.361598756130047510e-08,1.129202415101085745e-08,6.951802778587519072e+01,6.951714369951804429e+01,8.840863571470442168e-04,3.767127017953007112e-02,1.000761933761953104e+00
7.228915662650602386e-13,8.269402907936966862e-01,5.715754246414121720e-03,-1.353199021061070491e-02,1.904884753286584788e-07,-4.640159210950108738e-08,1.781493432042005683e-08,6.951544019917319872e+01,6.951452134182289910e+01,9.188573502959965569e-04,3.928811375023191776e-02,1.000791145414426486e+00
7.530120481927710230e-13,8.269500496384188937e-01,5.715811905884323613e-03,-1.353106140980066437e-02,2.196334739783552022e-07,-4.932405110823385531e-08,2.469982411033448488e-08,6.951285653136471865e+01,6.951190025436996223e+01,9.562769947625532991e-04,4.090253289086612232e-02,1.000820033232526995e+00
7.831325301204819083e-13,8.269598060925649197e-01,5.715865798400049727e-03,-1.353010709323636956e-02,2.516407692989825984e-07,-5.241900576724303193e-08,3.181849165566907520e-08,6.951027688439708641e+01,6.950928091022510102e+01,9.959741719883484241e-04,4.251446705987919211e-02,1.000848602113028951e+00
8.132530120481926927e-13,8.269695598711176432e-01,5.715914137588505584e-03,-1.352912661164742437e-02,2.866309788750872811e-07,-5.572527933103442930e-08,3.903046663129310212e-08,6.950770135423013585e+01,6.950666399386513206e+01,1.037360365006629280e-03,4.412385900202134975e-02,1.000876857554592769e+00
8.433734939759035780e-13,8.269793106690696005e-01,5.715955063726257772e-03,-1.352811941543677864e-02,3.247191247221230208e-07,-5.928415868758303893e-08,4.618586952046588157e-08,6.950513003069640661e+01,6.950405036667687853e+01,1.079664019526239277e-03,4.573065475652100115e-02,1.000904805629194927e+00
8.734939759036143624e-13,8.269890581625921611e-01,5.715986650436121787e-03,-1.352708506319589762e-02,3.660141285405933929e-07,-6.313859884962807556e-08,5.312851304110544261e-08,6.950256299742426336e+01,6.950144101787228124e+01,1.121979551975134815e-03,4.733480365987610683e-02,1.000933754535265452e+00
9.036144578313252477e-13,8.269988020102684301e-01,5.716006911961425685e-03,-1.352602322957109117e-02,4.106183714174265983e-07,-6.733236634793015306e-08,5.969917003586978598e-08,6.950000033182872983e+01,6.949883700263920616e+01,1.163329189521093536e-03,4.893625834417563575e-02,1.000965790734007266e+00
9.337349397590360321e-13,8.270085418543805522e-01,5.716013810997273500e-03,-1.352493371236961756e-02,4.586273311711542608e-07,-7.190913906808603051e-08,6.573892970979920802e-08,6.949744210514995757e+01,6.949623937163958942e+01,1.202733510362120938e-03,5.053497473102258608e-02,1.000997719320934287e+00
9.638554216867469175e-13,8.270182773222031214e-01,5.716005266991099933e-03,-1.352381643885469664e-02,5.101293107620435814e-07,-7.691158119881288293e-08,7.109256342450505676e-08,6.949488838257265400e+01,6.949364909800391388e+01,1.239284568743265810e-03,5.213091202149638947e-02,1.001029532720832727e+00
9.939759036144578028e-13,8.270280080272985890e-01,5.715979164831148235e-03,-1.352267147115842130e-02,5.652052715203884172e-07,-8.238041274958061500e-08,7.561182048476056675e-08,6.949233922341517200e+01,6.949106700909270273e+01,1.272214322468378633e-03,5.372403268281734229e-02,1.001061223695637104e+00
1.024096385542168688e-12,8.270377335707854716e-01,5.715933363855490307e-03,-1.352149901075484772e-02,6.239287855377231855e-07,-8.835349357538809018e-08,7.915857174784521032e-08,6.948979468137710569e+01,6.948849373034043708e+01,1.300951036667262603e-03,5.531430243192467233e-02,1.001092785353327574e+00
1.054216867469879372e-12,8.270474535425925700e-01,5.715865707134112211e-03,-1.352029940198481474e-02,6.863661214618623256e-07,-9.486494199855092266e-08,8.160771671603800566e-08,6.948725480478357497e+01,6.948592964728189258e+01,1.325157501683725579e-03,5.690169021657034282e-02,1.001124211155455246e+00
1.084337349397590257e-12,8.270571675226489061e-01,5.715774030889319603e-03,-1.351907313460304176e-02,7.525764754378375817e-07,-1.019443077854494480e-07,8.284977499783104820e-08,6.948471963679759256e+01,6.948337488966825504e+01,1.344747129341629724e-03,5.848616819422006868e-02,1.001155494923339218e+00
1.114457831325301142e-12,8.270668750820459048e-01,5.715656174053980812e-03,-1.351782084535092451e-02,8.226123540262432990e-07,-1.096158182762584146e-07,8.279309843157956927e-08,6.948218921558652994e+01,6.948082933870495026e+01,1.359876881579959521e-03,6.006771170939747412e-02,1.001186630842993308e+00
1.144578313253012028e-12,8.270765757841422872e-01,5.715509987856015432e-03,-1.351654331856787065e-02,8.965201109625064200e-07,-1.178977149731220429e-07,8.136565820111008536e-08,6.947966357448102315e+01,6.947829265552154254e+01,1.370918959485634223e-03,6.164629926986846947e-02,1.001217613468834644e+00
1.174698795180722711e-12,8.270862691856250004e-01,5.715333345388144692e-03,-1.351524148587341691e-02,9.743406362334202103e-07,-1.268016961006073791e-07,7.851637384645176640e-08,6.947714274213596752e+01,6.947576432644369504e+01,1.378415692272147181e-03,6.322191252189549027e-02,1.001248437726238061e+00
1.204819277108433596e-12,8.270959548375251824e-01,5.715124151092034095e-03,-1.351391642495925263e-02,1.056110193379202844e-06,-1.363324786502974945e-07,7.421595900051824302e-08,6.947462674268423655e+01,6.947324371894045214e+01,1.383023743791455444e-03,6.479453622522893252e-02,1.001279098912995380e+00
1.234939759036144482e-12,8.271056322861670695e-01,5.714880350101809829e-03,-1.351256935752332029e-02,1.141861397902654922e-06,-1.464874911516132473e-07,6.845726687989105025e-08,6.947211559587115914e+01,6.947073014145895797e+01,1.385454412206159336e-03,6.636415822813308829e-02,1.001309592699747508e+00
1.265060240963855367e-12,8.271153010740901479e-01,5.714599937374035925e-03,-1.351120164641440163e-02,1.231624325895776337e-06,-1.572567058387081008e-07,6.125512925047330010e-08,6.946960931713748266e+01,6.946822290070269901e+01,1.386416434778577414e-03,6.793076944273007678e-02,1.001339915129449754e+00
1.295180722891566252e-12,8.271249607409145721e-01,5.714280966611205541e-03,-1.350981479204948175e-02,1.325427737868622733e-06,-1.686226160433315823e-07,5.264569514039758948e-08,6.946710791765005411e+01,6.946572135113960655e+01,1.386566510453702845e-03,6.949436382106043142e-02,1.001370062615943857e+00
1.325301204819276936e-12,8.271346108241557360e-01,5.713921558885511932e-03,-1.350841042814322247e-02,1.423301179732787613e-06,-1.805604091234121163e-07,4.268000700369168848e-08,6.946461141056269639e+01,6.946322493289795830e+01,1.386477664740745196e-03,7.105493833207242316e-02,1.001400031941699131e+00
1.355421686746987821e-12,8.271442508600093113e-01,5.713519910867271602e-03,-1.350699031683628981e-02,1.525278029540766434e-06,-1.930383341794725752e-07,3.141063481576813229e-08,6.946211979801009306e+01,6.946073319646305322e+01,1.386601547039852545e-03,7.261249293988207565e-02,1.001429820254794656e+00
1.385542168674698706e-12,8.271538803841079757e-01,5.713074302801729280e-03,-1.350555634325329053e-02,1.631391470799054392e-06,-2.060177821308419095e-07,1.892653901000111980e-08,6.945963307295056666e+01,6.945824581740461667e+01,1.387255545945691431e-03,7.416703058330308129e-02,1.001459425065206021e+00
1.415662650602409592e-12,8.271634989322260711e-01,5.712583106192448308e-03,-1.350411050956376938e-02,1.741678632396341728e-06,-2.194540108538890809e-07,5.333366708103203495e-09,6.945715122815846598e+01,6.945576259559616972e+01,1.388632562292244554e-03,7.571855715703224021e-02,1.001488844240465248e+00
1.445783132530120477e-12,8.271731060409820424e-01,5.712044791021418828e-03,-1.350265492862902893e-02,1.856182415846519395e-06,-2.332968538335850525e-07,-9.251730988626107106e-09,6.945467425166181386e+01,6.945328344539593957e+01,1.390806265878090885e-03,7.726708149422439886e-02,1.001518076000758262e+00
1.475903614457831161e-12,8.271827012485235553e-01,5.711457932549581472e-03,-1.350119181722283720e-02,1.974952912622188066e-06,-2.474915192523901483e-07,-2.470306112121251166e-08,6.945220212675548055e+01,6.945080837809530294e+01,1.393748660177506404e-03,7.881261535086808712e-02,1.001547118913527212e+00
1.506024096385542046e-12,8.271922840951894118e-01,5.710821217706114894e-03,-1.349972348893604610e-02,2.098048751396920478e-06,-2.619794851664236623e-07,-4.088951619000808718e-08,6.944973483199072462e+01,6.944833747859271966e+01,1.397353398003219191e-03,8.035517339157124961e-02,1.001575971887638250e+00
1.536144578313252931e-12,8.272018541241988876e-01,5.710133451088951831e-03,-1.349825234674577670e-02,2.225538345828436538e-06,-2.766994717749977942e-07,-5.767779282906819429e-08,6.944727234104972524e+01,6.944587087825765082e+01,1.401462792077033974e-03,8.189477317701719661e-02,1.001604634167172048e+00
1.566265060240963817e-12,8.272114108823155343e-01,5.709393560498960719e-03,-1.349678087532506059e-02,2.357501014366414971e-06,-2.915884707946847108e-07,-7.493563316705905975e-08,6.944481462253348525e+01,6.944340872596568204e+01,1.405896567808492944e-03,8.343143515264676846e-02,1.001633105324899020e+00
1.596385542168674500e-12,8.272209539205578332e-01,5.708600602053555753e-03,-1.349531163313587995e-02,2.494027944791484427e-06,-3.065828111197805858e-07,-9.253502370102143939e-08,6.944236163968164988e+01,6.944095115933305351e+01,1.410480348602888290e-03,8.496518263846827845e-02,1.001661385255491199e+00
1.626506024096385385e-12,8.272304827949338302e-01,5.707753764859917027e-03,-1.349384724432754062e-02,2.635222978236773566e-06,-3.216192388890719660e-07,-1.103552867556486038e-07,6.943991335012657373e+01,6.943849827850793588e+01,1.415071618631199820e-03,8.649604181994144381e-02,1.001689474168522942e+00
1.656626506024096271e-12,8.272399970671739933e-01,5.706852375250480967e-03,-1.349239039046722793e-02,2.781203190450289994e-06,-3.366359890235338417e-07,-1.282859990037836278e-07,6.943746970572347266e+01,6.943605012510261076e+01,1.419580620863279338e-03,8.802404173939783194e-02,1.001717372581307330e+00
1.686746987951807156e-12,8.272494963055085915e-01,5.705895900576313934e-03,-1.349094380214958984e-02,2.932099251806464079e-06,-3.515738247062211501e-07,-1.462296729309333949e-07,6.943503065245906214e+01,6.943360666889545030e+01,1.423983563611493390e-03,8.954921428775551584e-02,1.001745081311617547e+00
1.716867469879518041e-12,8.272589800854707187e-01,5.704883952532614419e-03,-1.348951025053885325e-02,3.088055551744604575e-06,-3.663770213992487902e-07,-1.641041414763705423e-07,6.943259613043524325e+01,6.943116780458639425e+01,1.428325848849467967e-03,9.107159419627477992e-02,1.001772601470327650e+00
1.746987951807228725e-12,8.272684479906884381e-01,5.703816290037137977e-03,-1.348809253885335617e-02,3.249230077687158761e-06,-3.809942728496008443e-07,-1.818445928160809079e-07,6.943016607392260653e+01,6.942873336000204176e+01,1.432713920567235243e-03,9.259121902781840274e-02,1.001799934454015162e+00
1.777108433734939610e-12,8.272778996136833651e-01,5.702692821663578847e-03,-1.348669349384349486e-02,3.415794042951867000e-06,-3.953794980308009398e-07,-1.994052104957021817e-07,6.942774041147116293e+01,6.942630311572943924e+01,1.437295741716639172e-03,9.410812916723428068e-02,1.001827081937558761e+00
1.807228915662650495e-12,8.272873345566720271e-01,5.701513607620638767e-03,-1.348531595734567441e-02,3.587931262644759037e-06,-4.094925300182183174e-07,-2.167603832447405646e-07,6.942531906605702829e+01,6.942387683438353463e+01,1.442231673496185669e-03,9.562236781032718014e-02,1.001854045866760412e+00
1.837349397590361179e-12,8.272967524322882849e-01,5.700278861227215006e-03,-1.348396277784444375e-02,3.765837280928427450e-06,-4.232996703302692694e-07,-2.339054584524172869e-07,6.942290195528816810e+01,6.942145429593777806e+01,1.447659350390712333e-03,9.713398095119538111e-02,1.001880828451017003e+00
1.867469879518072064e-12,8.273061528642922102e-01,5.698988949959403992e-03,-1.348263680226871770e-02,3.949718257321983597e-06,-4.367740952264687022e-07,-2.508570232433252076e-07,6.942048899162783471e+01,6.941903533398385662e+01,1.453657643972796438e-03,9.864301736698409540e-02,1.001907432156067257e+00
1.897590361445782950e-12,8.273155354881714940e-01,5.697644396007176676e-03,-1.348134086786628369e-02,4.139789623729197002e-06,-4.498961037781948679e-07,-2.676527071849805778e-07,6.941808008265064700e+01,6.941661986702970921e+01,1.460215620931032670e-03,1.001495286000062684e-01,1.001933859696831464e+00
1.927710843373493835e-12,8.273248999516890079e-01,5.696245876383379883e-03,-1.348007779436154359e-02,4.336274527637072029e-06,-4.626532011421275707e-07,-2.843505107191590026e-07,6.941567513130922862e+01,6.941420791905323995e+01,1.467212255983180256e-03,1.016535689363422396e-01,1.001960114030360671e+00
1.957831325301204720e-12,8.273342459152939199e-01,5.694794222554722465e-03,-1.347885037631870245e-02,4.539402080328530230e-06,-4.750400142917635644e-07,-3.010276732584553938e-07,6.941327403621704661e+01,6.941179962475749221e+01,1.474411459552106779e-03,1.031551953805989186e-01,1.001986198348905122e+00
1.987951807228915606e-12,8.273435730524475451e-01,5.693290419619434842e-03,-1.347766137582023099e-02,4.749405431964950639e-06,-4.870580414069604828e-07,-3.177791043521129822e-07,6.941087669192907583e+01,6.940939521709255189e+01,1.481474836526896349e-03,1.046544676260747764e-01,1.002012116073118575e+00
2.018072289156626491e-12,8.273528810498188557e-01,5.691735605043601008e-03,-1.347651351543709131e-02,4.966519697997723065e-06,-4.987152400914810403e-07,-3.347154102266489650e-07,6.940848298921353887e+01,6.940699499738769873e+01,1.487991825836980538e-03,1.061514480201478927e-01,1.002037870845396750e+00
2.048192771084337376e-12,8.273621696073991671e-01,5.690131066931116213e-03,-1.347540947155221637e-02,5.190979763548698950e-06,-5.100254634833918840e-07,-3.519605561811699067e-07,6.940609281530743147e+01,6.940459929135296591e+01,1.493523954462398296e-03,1.076462015239418035e-01,1.002063466523357427e+00
2.078313253012047858e-12,8.273714384384988074e-01,5.688478241866653726e-03,-1.347435186801274921e-02,5.423017994164990424e-06,-5.210077570519783301e-07,-3.696492126201563684e-07,6.940370605416302396e+01,6.940220839675224340e+01,1.497657410780243916e-03,1.091387956660980069e-01,1.002088907173463772e+00
2.108433734939758743e-12,8.273806872696989334e-01,5.686778712360708588e-03,-1.347334327013024850e-02,5.662861882709819570e-06,-5.316855323422153498e-07,-3.879238388213407915e-07,6.940132258665897780e+01,6.939982253016688674e+01,1.500056492094878130e-03,1.106293004899003563e-01,1.002114197064783552e+00
2.138554216867469628e-12,8.273899158407387322e-01,5.685034203856074650e-03,-1.347238617900741765e-02,5.910731663119737622e-06,-5.420856370584920267e-07,-4.069315637818795007e-07,6.939894229079322940e+01,6.939744178074190017e+01,1.500510051324484848e-03,1.121177884936895019e-01,1.002139340662889122e+00
2.168674698795180514e-12,8.273991239043821944e-01,5.683246581358457339e-03,-1.347148302621060424e-02,6.166837922354335166e-06,-5.522373435927884085e-07,-4.268209276284364885e-07,6.939656504184536345e+01,6.939506607787129155e+01,1.498963974067930123e-03,1.136043345635465718e-01,1.002164342623881765e+00
2.198795180722891399e-12,8.274083112263096451e-01,5.681417845685792466e-03,-1.347063616871380445e-02,6.431379242094592231e-06,-5.621712803375436834e-07,-4.477385501014673924e-07,6.939419071250159732e+01,6.939269517768160256e+01,1.495534819997668911e-03,1.150890158984877593e-01,1.002189207788536818e+00
2.228915662650602285e-12,8.274174775850543506e-01,5.679550129366332974e-03,-1.346984788413621396e-02,6.704539901624285026e-06,-5.719183318075945466e-07,-4.698257945132408291e-07,6.939181917294693847e+01,6.939032867025781570e+01,1.490502689126183521e-03,1.165719119273902482e-01,1.002213941176556045e+00
2.259036144578313170e-12,8.274266227720230571e-01,5.677645692200137748e-03,-1.346912036620744914e-02,6.986487672858435817e-06,-5.815085346620828794e-07,-4.932154962747209344e-07,6.938945029091583194e+01,6.938796600632528566e+01,1.484284590550946029e-03,1.180531042175043815e-01,1.002238547980915717e+00
2.289156626506024055e-12,8.274357465915915810e-01,5.675706916493987453e-03,-1.346845572041632626e-02,7.277371737678905646e-06,-5.909699971079214666e-07,-5.180288244847445773e-07,6.938708393173300237e+01,6.938560653922178290e+01,1.477392511223974509e-03,1.195326763742830117e-01,1.002263033562291517e+00
2.319277108433734941e-12,8.274448488613784791e-01,5.673736302003727118e-03,-1.346785595983770144e-02,7.577320756625714859e-06,-6.003278688426443355e-07,-5.443723430686830157e-07,6.938471995830656169e+01,6.938324957582432262e+01,1.470382482239029854e-03,1.210107139323318287e-01,1.002287403443547165e+00
2.349397590361445422e-12,8.274539294125796696e-01,5.671736460609897584e-03,-1.346732300106974652e-02,7.886441116586434858e-06,-6.096033876486118367e-07,-5.723353344806481743e-07,6.938235823115519452e+01,6.938089442928689721e+01,1.463801868294986293e-03,1.224873042372431192e-01,1.002311663304266354e+00
2.379518072289156307e-12,8.274629880905126633e-01,5.669710110736192465e-03,-1.346685866025906612e-02,8.204815383446095189e-06,-6.188130270160216703e-07,-6.019874440724416442e-07,6.937999860841559041e+01,6.937854046666487307e+01,1.458141750716805598e-03,1.239625363184003737e-01,1.002335818975304438e+00
2.409638554216867193e-12,8.274720247552330710e-01,5.667660071536784888e-03,-1.346646464914726636e-02,8.532500983698672491e-06,-6.279677668006070981e-07,-6.333766970001291795e-07,6.937764094589481090e+01,6.937618714611305393e+01,1.453799781752841041e-03,1.254365007523239595e-01,1.002359876433341013e+00
2.439759036144578078e-12,8.274810392822881111e-01,5.665589256878292464e-03,-1.346614257118302314e-02,8.869529136767985479e-06,-6.370725059847859229e-07,-6.665279321520827434e-07,6.937528509715490088e+01,6.937383404053169045e+01,1.451056623206540240e-03,1.269092895169752488e-01,1.002383841795409181e+00
2.469879518072288963e-12,8.274900315635463910e-01,5.663500669145119654e-03,-1.346589391761106660e-02,9.215904057222041148e-06,-6.461256331882334489e-07,-7.014416892254971100e-07,6.937293091364414011e+01,6.937148084709761520e+01,1.450066546529379117e-03,1.283809958368138104e-01,1.002407721313371747e+00
2.499999999999999849e-12,8.274990015080848638e-01,5.661397392892504425e-03,-1.346572006355657887e-02,9.571602443175888556e-06,-6.551187667438914158e-07,-7.380935759274682135e-07,6.937057824487857260e+01,6.936912738438948622e+01,1.450860489087527636e-03,1.298517140186513097e-01,1.002431521368322809e+00
2.530120481927710734e-12,8.275079490430670148e-01,5.659282588360628301e-03,-1.346562226409946626e-02,9.936573263957531753e-06,-6.640366720120854200e-07,-7.764341325050442735e-07,6.936822693868462864e+01,6.936677358041633568e+01,1.453358268291920228e-03,1.313215392787103197e-01,1.002455248464883875e+00
2.560240963855421619e-12,8.275168741145920714e-01,5.657159484873787100e-03,-1.346560165035593469e-02,1.031073785655783675e-05,-6.728573592467732618e-07,-8.163892005952100816e-07,6.936587684150447330e+01,6.936441945549648835e+01,1.457386007985406141e-03,1.327905675607434222e-01,1.002478909225361425e+00
2.590361445783132505e-12,8.275257766884543953e-01,5.655031374172764420e-03,-1.346565922555936073e-02,1.069399033651182485e-05,-6.815523608577743271e-07,-8.578607929150739867e-07,6.936352779875728913e+01,6.936206510359856736e+01,1.462695158714874327e-03,1.342588953457694023e-01,1.002502510383741718e+00
2.620481927710842986e-12,8.275346567507837481e-01,5.652901603672794151e-03,-1.346579586120631548e-02,1.108619832468422231e-05,-6.900871824493855504e-07,-9.007284497991557646e-07,6.936117965525308193e+01,6.935971067465312956e+01,1.468980599953999397e-03,1.357266194535291792e-01,1.002526058779483309e+00
2.650602409638553872e-12,8.275435143085008161e-01,5.650773569670296606e-03,-1.346601229324397540e-02,1.148720398697836938e-05,-6.984219176721032220e-07,-9.448510582506038758e-07,6.935883225565552834e+01,6.935735635882244310e+01,1.475896833080025516e-03,1.371938368360069438e-01,1.002558134771530662e+00
2.680722891566264757e-12,8.275523493895844407e-01,5.648650710537326744e-03,-1.346630911838042101e-02,1.189682537929872567e-05,-7.065120128148747964e-07,-9.900690992354456040e-07,6.935648544496766021e+01,6.935500237220182385e+01,1.483072765837208313e-03,1.386606443636450303e-01,1.002598036290375028e+00
2.710843373493975642e-12,8.275611620430830540e-01,5.646536499885304768e-03,-1.346668679056653439e-02,1.231485808521117032e-05,-7.143091632995467197e-07,-1.036207279625392763e-06,6.935413906904545911e+01,6.935264894240745548e+01,1.490126638002171964e-03,1.401271386044114498e-01,1.002638206499173235e+00
2.740963855421686528e-12,8.275699523388515555e-01,5.644434439727422266e-03,-1.346714561766404125e-02,1.274107712874646294e-05,-7.217623209123237531e-07,-1.083077496672212497e-06,6.935179297511473351e+01,6.935029629215712532e+01,1.496682957605589923e-03,1.415934155964955754e-01,1.002678638322570315e+00
2.771084337349397413e-12,8.275787203670595948e-01,5.642348053639160109e-03,-1.346768575838701125e-02,1.317523913976718937e-05,-7.288187878006446365e-07,-1.130482075333785514e-06,6.934944701226018537e+01,6.934794461944478883e+01,1.502392815392418262e-03,1.430595706150664115e-01,1.002719324453918981e+00
2.801204819277108298e-12,8.275874662374028690e-01,5.640280879938439074e-03,-1.346830721954917105e-02,1.361708474440454650e-05,-7.354253710488877822e-07,-1.178217212301878912e-06,6.934710103189223673e+01,6.934559407414639054e+01,1.506957745848518104e-03,1.445256979339429593e-01,1.002760257366163810e+00
2.831325301204819184e-12,8.275961900780398617e-01,5.638236464850958536e-03,-1.346900985366735089e-02,1.406634114841257798e-05,-7.415295700752683257e-07,-1.226076555344048665e-06,6.934475488819178679e+01,6.934324473247646381e+01,1.510155715320816907e-03,1.459918905825877689e-01,1.002801429322680349e+00
2.861445783132530069e-12,8.276048920343042070e-01,5.636218355670358747e-03,-1.346979335697503014e-02,1.452272487703567049e-05,-7.470807682123844292e-07,-1.273854842730316337e-06,6.934240843850309943e+01,6.934089657223924519e+01,1.511866263853304821e-03,1.474582400995962939e-01,1.002842832388058047e+00
2.891566265060240954e-12,8.276135722671651429e-01,5.634230093927230197e-03,-1.347065726787598054e-02,1.498594463126004734e-05,-7.520313996721610207e-07,-1.321351525229163053e-06,6.934006154370197805e+01,6.933854945295924210e+01,1.512090742739050390e-03,1.489248362832000516e-01,1.002884458438815241e+00
2.921686746987951436e-12,8.276222309514983388e-01,5.632275208503438428e-03,-1.347160096592994391e-02,1.545570421723242716e-05,-7.563380636626647612e-07,-1.368374292579475801e-06,6.933771406852450525e+01,6.933620310520525720e+01,1.510963319249625366e-03,1.503917669400367807e-01,1.002926299174028868e+00
2.951807228915662321e-12,8.276308682741648770e-01,5.630357208747965858e-03,-1.347262367125246635e-02,1.593170550325567988e-05,-7.599625587053813496e-07,-1.414742427559469540e-06,6.933536588185988592e+01,6.933385713272753037e+01,1.508749132360480416e-03,1.518591176329887327e-01,1.002968346125880483e+00
2.981927710843373207e-12,8.276394844319678867e-01,5.628479577525998846e-03,-1.347372444452316076e-02,1.641365135718471810e-05,-7.628728121631843757e-07,-1.460289913798315170e-06,6.933301685700629946e+01,6.933151102938074928e+01,1.505827625543336478e-03,1.533269714291277397e-01,1.003010590670105673e+00
3.012048192771084092e-12,8.276480796295034859e-01,5.626645764215267020e-03,-1.347490218752112404e-02,1.690124851632085045e-05,-7.650436825721295053e-07,-1.504868228256980617e-06,6.933066687189183597e+01,6.932916421050775568e+01,1.502661384085377406e-03,1.547954086493505410e-01,1.003053024036347329e+00
3.042168674698794977e-12,8.276566540769336733e-01,5.624859177616085316e-03,-1.347615564420416405e-02,1.739421034210031483e-05,-7.664576155037561956e-07,-1.548348755736911466e-06,6.932831580926557535e+01,6.932681605593614904e+01,1.499753329426174427e-03,1.562645066203012800e-01,1.003095637318405453e+00
3.072289156626505863e-12,8.276652079877186985e-01,5.623123178777219427e-03,-1.347748340232839646e-02,1.789225941304036942e-05,-7.671051372801940849e-07,-1.590624770716211809e-06,6.932596355686942502e+01,6.932446595950634105e+01,1.497597363081521913e-03,1.577343394304880353e-01,1.003138421484386145e+00
3.102409638554216748e-12,8.276737415763461003e-01,5.621441073746714055e-03,-1.347888389559760876e-02,1.839512991157503716e-05,-7.669851748312600601e-07,-1.631612941088701725e-06,6.932361000758824332e+01,6.932211337855385125e+01,1.496629034397491988e-03,1.592049776915964165e-01,1.003181367386748457e+00
3.132530120481927633e-12,8.276822550560665182e-01,5.619816106208523447e-03,-1.348035540631032508e-02,1.890256976357650479e-05,-7.661051942102386125e-07,-1.671254318796844849e-06,6.932125505960057410e+01,6.931975787640671172e+01,1.497183193861913088e-03,1.606764883065910920e-01,1.003224465772245999e+00
3.162650602409638519e-12,8.276907486366926747e-01,5.618251450017206980e-03,-1.348189606851255863e-02,1.941434249348459990e-05,-7.644811546699777340e-07,-1.709514793677844557e-06,6.931889861652962281e+01,6.931739915176699185e+01,1.499464762623981809e-03,1.621489342460610827e-01,1.003267707291776834e+00
3.192771084337349000e-12,8.276992225224308886e-01,5.616750201639574176e-03,-1.348350387158905178e-02,1.993022876298989875e-05,-7.621372796305033707e-07,-1.746384998834136788e-06,6.931654058761677106e+01,6.931503705080127986e+01,1.503536815490142189e-03,1.636223743344578652e-01,1.003311082510135011e+00
3.222891566265059885e-12,8.277076769098141718e-01,5.615315372498237180e-03,-1.348517666428825437e-02,2.045002756703964667e-05,-7.591056502298596707e-07,-1.781879668225140277e-06,6.931418088791373577e+01,6.931267156043904265e+01,1.509327474696615544e-03,1.650968630477074872e-01,1.003354581915679500e+00
3.253012048192770771e-12,8.277161119857535665e-01,5.613949881231755125e-03,-1.348691215909535342e-02,2.097355706743935815e-05,-7.554256313354206158e-07,-1.816036459671184958e-06,6.931181943849612992e+01,6.931030278436284675e+01,1.516654133289949699e-03,1.665724503238650289e-01,1.003398195929907866e+00
3.283132530120481656e-12,8.277245279256720822e-01,5.612656545909412015e-03,-1.348870793702013765e-02,2.150065505136061785e-05,-7.511431437998702660e-07,-1.848914268762061859e-06,6.930945616672607912e+01,6.930793090591393479e+01,1.525260812145486132e-03,1.680491813885626740e-01,1.003441914916974875e+00
3.313253012048192541e-12,8.277329248917872917e-01,5.611438076176752249e-03,-1.349056145268431699e-02,2.203117900947641078e-05,-7.463098002811142802e-07,-1.880591070983361256e-06,6.930709100654419785e+01,6.930555614405260201e+01,1.534862491600290108e-03,1.695270965969435939e-01,1.003485729193136944e+00
3.343373493975903427e-12,8.277413030315300402e-01,5.610297065408345607e-03,-1.349247003971129621e-02,2.256500583604953739e-05,-7.409819250266646534e-07,-1.911161340421505577e-06,6.930472389879206219e+01,6.930317870940670844e+01,1.545189385358046452e-03,1.710062312935153594e-01,1.003529629036147064e+00
3.373493975903614312e-12,8.277496624761234711e-01,5.609235982836116054e-03,-1.349443091640564231e-02,2.310203116092094378e-05,-7.352194805836294257e-07,-1.940733103416089075e-06,6.930235479156888800e+01,6.930079876710307474e+01,1.556024465818187878e-03,1.724866156920069338e-01,1.003573604694609989e+00
3.403614457831325197e-12,8.277580033393149295e-01,5.608257165734299721e-03,-1.349644119170816982e-02,2.364216833078617075e-05,-7.290849263808220853e-07,-1.969424694256082356e-06,6.929998364060753602e+01,6.929841641160788868e+01,1.567228999642711427e-03,1.739682747765503856e-01,1.003617646397306773e+00
3.433734939759036083e-12,8.277663257162901633e-01,5.607362811696506300e-03,-1.349849787141860387e-02,2.418534706423726660e-05,-7.226420355083037184e-07,-1.997361287252173987e-06,6.929761040965772168e+01,6.929603165655694852e+01,1.578753100772840607e-03,1.754512282258581246e-01,1.003661744362506436e+00
3.463855421686746564e-12,8.277746296827430683e-01,5.606554970987469820e-03,-1.350059786467089351e-02,2.473151181160263858e-05,-7.159546967701841792e-07,-2.024671285088994562e-06,6.929523507087024825e+01,6.929364443995825695e+01,1.590630911998169254e-03,1.769354903620097008e-01,1.003705888807269631e+00
3.493975903614457450e-12,8.277829152941574842e-01,5.605835539094908455e-03,-1.350273799071284066e-02,2.528061985647833885e-05,-7.090857292035822749e-07,-2.051482647131945304e-06,6.929285760515409720e+01,6.929125464265320034e+01,1.602962500901492253e-03,1.784210701252273712e-01,1.003750069956758750e+00
3.524096385542168335e-12,8.277911825852616312e-01,5.605206249468487265e-03,-1.350491498594269361e-02,2.583263920086698281e-05,-7.020957357539173521e-07,-2.077919243231857556e-06,6.929047800249333022e+01,6.928886211602066680e+01,1.615886472669746414e-03,1.799079710757548467e-01,1.003794278053563138e+00
3.554216867469879220e-12,8.277994315696758365e-01,5.604668666519986922e-03,-1.350712551130041697e-02,2.638754627990697073e-05,-6.950420216762381579e-07,-2.104097318456068069e-06,6.928809626221044482e+01,6.928646671384228739e+01,1.629548368155200964e-03,1.813961914242191165e-01,1.003838503367039614e+00
3.584337349397590106e-12,8.278076622397468887e-01,5.604224178912126965e-03,-1.350936615993965015e-02,2.694532355518219612e-05,-6.879776015260116722e-07,-2.130122152031347885e-06,6.928571239314624108e+01,6.928406832312403196e+01,1.644070022207425865e-03,1.828857240915018889e-01,1.003882736202680537e+00
3.614457831325300991e-12,8.278158745665770146e-01,5.603873993222915038e-03,-1.351163346527302182e-02,2.750595703748311504e-05,-6.809503163237525106e-07,-2.156084989590889826e-06,6.928332641373900458e+01,6.928166688945057672e+01,1.659524288423365815e-03,1.843765567984617659e-01,1.003926966911499408e+00
3.644578313253011472e-12,8.278240685002404842e-01,5.603619128045078668e-03,-1.351392390940381154e-02,2.806943379060130794e-05,-6.740020796770443911e-07,-2.182060321612771790e-06,6.928093835198868078e+01,6.927926243385381611e+01,1.675918134859796490e-03,1.858686721865783209e-01,1.003971185899434904e+00
3.674698795180722358e-12,8.278322439701828461e-01,5.603460408564680563e-03,-1.351623393195276572e-02,2.863573946725495885e-05,-6.671682683790868709e-07,-2.208103572842348345e-06,6.927854824529542555e+01,6.927685505987565762e+01,1.693185419770969766e-03,1.873620479693477725e-01,1.004015383636765568e+00
3.704819277108433243e-12,8.278404008858004648e-01,5.603398461690812203e-03,-1.351855993929498151e-02,2.920485592658309250e-05,-6.604772693829800065e-07,-2.234249257727254432e-06,6.927615614016382040e+01,6.927444495114103518e+01,1.711189022782501476e-03,1.888566571148612983e-01,1.004059550667525613e+00
3.734939759036144128e-12,8.278485391371886992e-01,5.603433711821361948e-03,-1.352089831419445339e-02,2.977675897986076890e-05,-6.539501911916912395e-07,-2.260509645777755757e-06,6.927376209178247279e+01,6.927203236105015094e+01,1.729730732320795220e-03,1.903524680586621554e-01,1.004103677618903623e+00
3.765060240963855014e-12,8.278566585960628332e-01,5.603566377288498983e-03,-1.352324542588023530e-02,3.035141630725662348e-05,-6.476007437420805861e-07,-2.286873968646918115e-06,6.927136616347816300e+01,6.926961759692130727e+01,1.748566556849849010e-03,1.918494449468048924e-01,1.004147755210617277e+00
3.795180722891565899e-12,8.278647591168341036e-01,5.603796467597312730e-03,-1.352559764052904158e-02,3.092878558370260126e-05,-6.414352869010537486e-07,-2.313308187956711109e-06,6.926896842606014104e+01,6.926720100108327927e+01,1.767424976867352495e-03,1.933475479077628456e-01,1.004191774264239223e+00
3.825301204819276785e-12,8.278728405378692479e-01,5.604123781506758530e-03,-1.352795133211882536e-02,3.150881284641717981e-05,-6.354530438334982240e-07,-2.339755329785440607e-06,6.926656895706494765e+01,6.926478293107153661e+01,1.786025993416386808e-03,1.948467333519053324e-01,1.004235725712458338e+00
3.855421686746987670e-12,8.278809026828601869e-01,5.604547906010375752e-03,-1.353030289363233059e-02,3.209143113046915627e-05,-6.296464718111088904e-07,-2.366136378566288245e-06,6.926416783992554826e+01,6.926236374045990374e+01,1.804099465646669207e-03,1.963469542968319659e-01,1.004279600608261713e+00
3.885542168674698555e-12,8.278889453623731187e-01,5.605068216326683506e-03,-1.353264874856406272e-02,3.267655939217254730e-05,-6.240017795787445493e-07,-2.392351710204796593e-06,6.926176516307307907e+01,6.925994376114266515e+01,1.821401930412939671e-03,1.978481607164210010e-01,1.004323390134014060e+00
3.915662650602409441e-12,8.278969683755320608e-01,5.605683876933937118e-03,-1.353498536265972108e-02,3.326410173320794994e-05,-6.184995772486394678e-07,-2.418283031783599665e-06,6.925936101899426944e+01,6.925752328734934338e+01,1.837731644929102960e-03,1.993502999111092244e-01,1.004367085610422539e+00
3.945783132530120326e-12,8.279049715118389496e-01,5.606393843725632209e-03,-1.353730925582736534e-02,3.385394693137330909e-05,-6.131156419168886979e-07,-2.443795783570535832e-06,6.925695550326405225e+01,6.925510256141954812e+01,1.852941844503854527e-03,2.008533168965458415e-01,1.004410678505369026e+00
3.975903614457831211e-12,8.279129545531446199e-01,5.607196867318486183e-03,-1.353961701413187828e-02,3.444596827693509886e-05,-6.078217798489533236e-07,-2.468741948449143761e-06,6.925454871357457876e+01,6.925268176145522148e+01,1.866952119359511055e-03,2.023571548074194204e-01,1.004454160442595612e+00
4.006024096385542097e-12,8.279209172757310276e-01,5.608091497568027523e-03,-1.354190530176427668e-02,3.504002370685057964e-05,-6.025867642102340131e-07,-2.492963204587690550e-06,6.925214074878728354e+01,6.925026099133374657e+01,1.879757453540339095e-03,2.038617553129755955e-01,1.004497523210230669e+00
4.036144578313252982e-12,8.279288594525474609e-01,5.609076089307612686e-03,-1.354417087290530480e-02,3.563595622283169704e-05,-5.973773259605380131e-07,-2.516294349366458311e-06,6.924973170802165612e+01,6.924784027403536868e+01,1.891433986284685740e-03,2.053670590403389451e-01,1.004540758769145947e+00
4.066265060240963867e-12,8.279367808555572195e-01,5.610148809332471398e-03,-1.354641058337963631e-02,3.623359457346157487e-05,-5.921591747033484700e-07,-2.538566916462465149e-06,6.924732168979890901e+01,6.924541954965285129e+01,1.902140146055394639e-03,2.068730060017905936e-01,1.004583859261124479e+00
4.096385542168674753e-12,8.279446812581898740e-01,5.611307644595905572e-03,-1.354862140195473193e-02,3.683275417549387469e-05,-5.868980259981296261e-07,-2.559612903677245965e-06,6.924491079127834325e+01,6.924299867962352550e+01,1.912111654821510793e-03,2.083795360213851477e-01,1.004626817016843532e+00
4.126506024096385638e-12,8.279525604379264214e-01,5.612550411641254074e-03,-1.355080042120060911e-02,3.743323824516980712e-05,-5.815606118948933996e-07,-2.579268526678713088e-06,6.924249910756446980e+01,6.924057745843241207e+01,1.921649132050787072e-03,2.098865891568895969e-01,1.004669624563641728e+00
4.156626506024095716e-12,8.279604181789795847e-01,5.613874767189389742e-03,-1.355294486783069872e-02,3.803483910696817626e-05,-5.761156522229214993e-07,-2.597377913356508685e-06,6.924008673111876533e+01,6.923815563343902113e+01,1.931097679738398706e-03,2.113941061122194820e-01,1.004712274633072999e+00
4.186746987951806601e-12,8.279682542750583796e-01,5.615278219834858239e-03,-1.355505211232403348e-02,3.863733964472201133e-05,-5.705347654261350638e-07,-2.613796654964142668e-06,6.923767375126503509e+01,6.923573293243150317e+01,1.940818833533209222e-03,2.129020286362212633e-01,1.004754760168222072e+00
4.216867469879517486e-12,8.279760685322140601e-01,5.616758142792127421e-03,-1.355711967779606696e-02,3.924051485853179535e-05,-5.647932994493143640e-07,-2.628395133592003322e-06,6.923526025380004967e+01,6.923330909733843441e+01,1.951156461612490317e-03,2.144102999028250633e-01,1.004797074330770368e+00
4.246987951807228372e-12,8.279838607717491250e-01,5.618311787567785258e-03,-1.355914524801773123e-02,3.984413349037404167e-05,-5.588710652901135751e-07,-2.641061550697722292e-06,6.923284632069410804e+01,6.923088392132822833e+01,1.962399365877742254e-03,2.159188648687771495e-01,1.004839210507793457e+00
4.277108433734939257e-12,8.279916308331801700e-01,5.619936298472423715e-03,-1.356112667446888673e-02,4.044795968174979298e-05,-5.527529582844599809e-07,-2.651704588282397901e-06,6.923043202987854272e+01,6.922845728561748047e+01,1.974744261065551187e-03,2.174276706044047658e-01,1.004881162318265408e+00
4.307228915662650142e-12,8.279993785772358228e-01,5.621628727847464632e-03,-1.356306198234232333e-02,4.105175462806746265e-05,-5.464294549209097660e-07,-2.660255642685934898e-06,6.922801745510992077e+01,6.922602919182580195e+01,1.988263284120566580e-03,2.189366665936138545e-01,1.004922923619251618e+00
4.337349397590361028e-12,8.280071038888576762e-01,5.623386051880905137e-03,-1.356494937545658572e-02,4.165527819665758476e-05,-5.398969759188737777e-07,-2.666670580680613660e-06,6.922560266589891853e+01,6.922359978579686413e+01,2.002880102050888424e-03,2.204458049996815272e-01,1.004964488511762344e+00
4.367469879518071913e-12,8.280148066802274220e-01,5.625205186881735223e-03,-1.356678723999387576e-02,4.225829047826018683e-05,-5.331581093798989492e-07,-2.670930978355800480e-06,6.922318772748634785e+01,6.922116936946395072e+01,2.018358022395591068e-03,2.219550408935641594e-01,1.005005851346250312e+00
4.397590361445782798e-12,8.280224868937751115e-01,5.627083005845524323e-03,-1.356857414700848516e-02,4.286055324541497477e-05,-5.262216909624971426e-07,-2.673044814958118994e-06,6.922077270085223688e+01,6.921873839850513832e+01,2.034302347101409232e-03,2.234643324422200539e-01,1.005047006727717074e+00
4.427710843373493684e-12,8.280301445051537756e-01,5.629016355182211474e-03,-1.357030885369274291e-02,4.346183129526291484e-05,-5.191027411649707041e-07,-2.673046606120429391e-06,6.921835764275812153e+01,6.921630746504784781e+01,2.050177710274228571e-03,2.249736410546130383e-01,1.005087949520415469e+00
4.457831325301204569e-12,8.280377795261557594e-01,5.631002071466204885e-03,-1.357199030337772998e-02,4.406189365871928808e-05,-5.118222628587307763e-07,-2.670996973502054910e-06,6.921594260580465630e+01,6.921387726629086501e+01,2.065339513785478809e-03,2.264829314841303454e-01,1.005128674852121096e+00
4.487951807228915454e-12,8.280453920075797614e-01,5.633036998073636011e-03,-1.357361762422510526e-02,4.466051466263233849e-05,-5.044069051336775199e-07,-2.666981660491322317e-06,6.921352763849235146e+01,6.921144856145032520e+01,2.079077042031878767e-03,2.279921718862629454e-01,1.005169178117956141e+00
4.518072289156626340e-12,8.280529820420187148e-01,5.635118001560155375e-03,-1.357519012663661352e-02,4.525747483626654913e-05,-4.968885022341040943e-07,-2.661110016005958178e-06,6.921111278528319133e+01,6.920902212069336201e+01,2.090664589833557321e-03,2.295013338314845774e-01,1.005209454983749362e+00
4.548192771084337225e-12,8.280605497665423087e-01,5.637241987651645664e-03,-1.357670729938139850e-02,4.585256165808724102e-05,-4.893034988299542259e-07,-2.653512980293928221e-06,6.920869808666512313e+01,6.920659867055455550e+01,2.099416110565022631e-03,2.310103922735815551e-01,1.005249501388920441e+00
4.578313253012048110e-12,8.280680953652610476e-01,5.639405916760750759e-03,-1.357816880445506490e-02,4.644557014324066351e-05,-4.816922750384915210e-07,-2.644340617729444116e-06,6.920628357920969620e+01,6.920417884065909675e+01,2.104738550595889723e-03,2.325193254746958649e-01,1.005289313548881180e+00
4.608433734939758996e-12,8.280756190717664111e-01,5.641606818914440998e-03,-1.357957447071119622e-02,4.703630327618811351e-05,-4.740983864486005721e-07,-2.633759251667382954e-06,6.920386929563240130e+01,6.920176311645479927e+01,2.106179177600848648e-03,2.340281148886873275e-01,1.005328887956948192e+00
4.638554216867469881e-12,8.280831211714058115e-01,5.643841807952519260e-03,-1.358092428628506453e-02,4.762457229656257387e-05,-4.665677358792475864e-07,-2.621948265248894175e-06,6.920145526485612208e+01,6.919935180207984615e+01,2.103462776279125136e-03,2.355367450053930944e-01,1.005368221385768868e+00
4.668674698795180766e-12,8.280906020033843573e-01,5.646108095021720903e-03,-1.358221838989937848e-02,4.821019684936574752e-05,-4.591476947060114690e-07,-2.609096639444754046e-06,6.919904151207975929e+01,6.919694499659625819e+01,2.096515483507725795e-03,2.370452031586164632e-01,1.005407310888258188e+00
4.698795180722890844e-12,8.280980619626717720e-01,5.648403001172712726e-03,-1.358345706106150845e-02,4.879300501305612408e-05,-4.518861923069781427e-07,-2.595399305417857533e-06,6.919662805886365220e+01,6.919454258570215188e+01,2.085473161496164980e-03,2.385534793015283983e-01,1.005446153798058573e+00
4.728915662650601729e-12,8.281055015016661747e-01,5.650723969075723170e-03,-1.358464070925743776e-02,4.937283322083304248e-05,-4.448307925110746478e-07,-2.581053392352055761e-06,6.919421492324377709e+01,6.919214424978203226e+01,2.070673461748642665e-03,2.400615657534371505e-01,1.005484747729524342e+00
4.759036144578312615e-12,8.281129211316301530e-01,5.653068573780171621e-03,-1.358576986219971888e-02,4.994952609147965101e-05,-4.380277758876416003e-07,-2.566254454142312604e-06,6.919180211987762164e+01,6.918974948785043466e+01,2.052632027187139673e-03,2.415694569225748656e-01,1.005523090577244316e+00
4.789156626506023500e-12,8.281203214238415100e-01,5.655434532452348687e-03,-1.358684515319899880e-02,5.052293618649948616e-05,-4.315212463116029425e-07,-2.551192758714155093e-06,6.918938966021924841e+01,6.918735765567902263e+01,2.032004540221160789e-03,2.430771490094346676e-01,1.005561180515112563e+00
4.819277108433734385e-12,8.281277030104362558e-01,5.657819713084238054e-03,-1.358786730778218516e-02,5.109292370997989551e-05,-4.253522794987036599e-07,-2.536049722236215147e-06,6.918697755275559302e+01,6.918496801527322759e+01,2.009537482369177196e-03,2.445846396960258962e-01,1.005599015994957268e+00
4.849397590361445271e-12,8.281350665849486203e-01,5.660222142093319225e-03,-1.358883712964061886e-02,5.165935616669876240e-05,-4.195581301562818394e-07,-2.520994567135450277e-06,6.918456580328735583e+01,6.918257979183010775e+01,1.986011457241613262e-03,2.460919278260213505e-01,1.005636595744741735e+00
4.879518072289156156e-12,8.281424129024717029e-01,5.662640010813646887e-03,-1.358975548598907734e-02,5.222210799253195227e-05,-4.141715130723329524e-07,-2.506181277701400018e-06,6.918215441528012377e+01,6.918019223361358172e+01,1.962181666545113716e-03,2.475990130812017742e-01,1.005673918766347708e+00
4.909638554216867041e-12,8.281497427794718424e-01,5.665071680807177816e-03,-1.359062329246587576e-02,5.278106016930553414e-05,-4.092199719051949493e-07,-2.491745920284338298e-06,6.917974339026559960e+01,6.917780466972860154e+01,1.938720536999785247e-03,2.491058956593628360e-01,1.005710984332955693e+00
4.939759036144577927e-12,8.281570570932071940e-01,5.667515687997657682e-03,-1.359144149770168120e-02,5.333609983397791617e-05,-4.047253476702069919e-07,-2.477804386788621391e-06,6.917733272830365365e+01,6.917541656080597079e+01,1.916167497679304322e-03,2.506125759588871960e-01,1.005747791986036477e+00
4.969879518072288812e-12,8.281643567807392969e-01,5.669970745584191479e-03,-1.359221106765169142e-02,5.388711988954589656e-05,-4.007033569842098594e-07,-2.464450610498612361e-06,6.917492242849584727e+01,6.917302753804864324e+01,1.894890447210833889e-03,2.521190542747544505e-01,1.005784341531966497e+00
4.999999999999999697e-12,8.281716428375445194e-01,5.672435745673161216e-03,-1.359293296980242788e-02,5.443401862247845174e-05,-3.971632880446344608e-07,-2.451755292412978113e-06,6.917251248953205334e+01,6.917063742701766671e+01,1.875062514392523407e-03,2.536253305106074274e-01,1.005820633038278844e+00
5.030120481927710583e-12,8.281789163156905165e-01,5.674909759661293622e-03,-1.359360815744264234e-02,5.497669932891083072e-05,-3.941078201106152567e-07,-2.439765164391420459e-06,6.917010291026058155e+01,6.916824625391147663e+01,1.856656349106123281e-03,2.551314039111583498e-01,1.005856666829570756e+00
5.060240963855421468e-12,8.281861783216186712e-01,5.677392037267801547e-03,-1.359423755402361031e-02,5.551506994939364834e-05,-3.915329699398716588e-07,-2.428502802784889019e-06,6.916769369025324465e+01,6.916585423375870789e+01,1.839456494541555657e-03,2.566372728185514762e-01,1.005892443483082044e+00
5.090361445783132354e-12,8.281934300134918825e-01,5.679882004285104202e-03,-1.359482203781357465e-02,5.604904270980964545e-05,-3.894281662527083935e-07,-2.417966993159024073e-06,6.916528483035874331e+01,6.916346174179737716e+01,1.823088561364868054e-03,2.581429344560157157e-01,1.005927963823960880e+00
5.120481927710843239e-12,8.282006725981587714e-01,5.682379258945914613e-03,-1.359536242694988489e-02,5.657853376423817776e-05,-3.877764508934352473e-07,-2.408133633658929589e-06,6.916287633321346107e+01,6.916106927104640079e+01,1.807062167054516826e-03,2.596483847414180479e-01,1.005963228920237595e+00
5.150602409638554124e-12,8.282079073277311965e-01,5.684883566971645798e-03,-1.359585946499574510e-02,5.710346283412702040e-05,-3.865548030041903079e-07,-2.398957151947551536e-06,6.916046820370627302e+01,6.915867738055655423e+01,1.790823149723137948e-03,2.611536181330157969e-01,1.005998240077527583e+00
5.180722891566265010e-12,8.282151354957892897e-01,5.687394855279384771e-03,-1.359631380711054729e-02,5.762375283722239903e-05,-3.857345802704539585e-07,-2.390372398855476648e-06,6.915806044937856711e+01,6.915628663975860491e+01,1.773809619957010530e-03,2.626586275087253175e-01,1.006032998833479963e+00
5.210843373493975895e-12,8.282223584332837341e-01,5.689913204346572217e-03,-1.359672600696346274e-02,5.813932949931500602e-05,-3.852820691756490708e-07,-2.382296971130592325e-06,6.915565308074872064e+01,6.915389757463003662e+01,1.755506118678118758e-03,2.641634040799756833e-01,1.006067506951997981e+00
5.240963855421685972e-12,8.282295775041019770e-01,5.692438839303624182e-03,-1.359709650450463027e-02,5.865012094201772183e-05,-3.851591342191989691e-07,-2.374633906091940831e-06,6.915324611155816115e+01,6.915151062100399315e+01,1.735490554171950639e-03,2.656679373403985078e-01,1.006101766417247578e+00
5.271084337349396858e-12,8.282367941003990763e-01,5.694972119771763222e-03,-1.359742561462783453e-02,5.915605724049125799e-05,-3.853239542105692227e-07,-2.367274682648342773e-06,6.915083955892727374e+01,6.914912608928641191e+01,1.713469640862163917e-03,2.671722150491890879e-01,1.006135779427477894e+00
5.301204819277107743e-12,8.282440096376849636e-01,5.697513528503872146e-03,-1.359771351686388241e-02,5.965706994623068703e-05,-3.857318320524020394e-07,-2.360102456157461816e-06,6.914843344341849729e+01,6.914674414331923913e+01,1.689300099251477396e-03,2.686762232482700075e-01,1.006169548388669899e+00
5.331325301204818629e-12,8.282512255497326281e-01,5.700063658909708050e-03,-1.359796024615977407e-02,6.015309157167045805e-05,-3.863360628871928564e-07,-2.352995449137442182e-06,6.914602778900638214e+01,6.914436479433982186e+01,1.662994666553269498e-03,2.701799463120262423e-01,1.006203075908033151e+00
5.361445783132529514e-12,8.282584432833484112e-01,5.702623201553563316e-03,-1.359816568479556460e-02,6.064405503537902923e-05,-3.870888441335366990e-07,-2.345830416090141520e-06,6.914362262294891082e+01,6.914198790920659121e+01,1.634713742325361648e-03,2.716833670277820634e-01,1.006236364787368887e+00
5.391566265060240399e-12,8.282656642930368296e-01,5.705192929689604370e-03,-1.359832955550859847e-02,6.112989306890919295e-05,-3.879422098136370696e-07,-2.338486098812177440e-06,6.914121797557773164e+01,6.913961323058197195e+01,1.604744995765076043e-03,2.731864667048995443e-01,1.006269418016311867e+00
5.421686746987951285e-12,8.282728900356175483e-01,5.707773683987843114e-03,-1.359845141582973448e-02,6.161053758883980552e-05,-3.888489707078278076e-07,-2.330846588669910524e-06,6.913881388000606876e+01,6.913724040571257490e+01,1.573474293491214024e-03,2.746892253100846060e-01,1.006302238765471202e+00
5.451807228915662170e-12,8.282801219648430191e-01,5.710366356540929299e-03,-1.359853065364094275e-02,6.208591904007381985e-05,-3.897636412956992978e-07,-2.322804514437511665e-06,6.913641037176333271e+01,6.913486902000008172e+01,1.541351763252358934e-03,2.761916216257737089e-01,1.006334830379477241e+00
5.481927710843373055e-12,8.282873615260403222e-01,5.712971874274229249e-03,-1.359856648408547947e-02,6.255596571893641859e-05,-3.906433341853632410e-07,-2.314263978414639571e-06,6.913400748837426590e+01,6.913249863168130105e+01,1.508856692964343502e-03,2.776936334290704411e-01,1.006367196369954975e+00
5.512048192771083941e-12,8.282946101508463776e-01,5.715591181904342184e-03,-1.359855794764196039e-02,6.302060308692091428e-05,-3.914486028164123214e-07,-2.305143169561468033e-06,6.913160526889021185e+01,6.913012880451088904e+01,1.476464379322556903e-03,2.791952376875604380e-01,1.006399340408435483e+00
5.542168674698794826e-12,8.283018692520554005e-01,5.718225224520675012e-03,-1.359850390953687427e-02,6.347975308794787108e-05,-3.921442136712241114e-07,-2.295376590166973139e-06,6.912920375338558188e+01,6.912775913622134283e+01,1.444617164239201485e-03,2.806964107690637089e-01,1.006431266319220086e+00
5.572289156626505711e-12,8.283091402186114616e-01,5.720874930032295892e-03,-1.359840306034678509e-02,6.393333348364532004e-05,-3.926998300605829013e-07,-2.284916841907299689e-06,6.912680298245030031e+01,6.912538928150955542e+01,1.413700940742934013e-03,2.821971286617766528e-01,1.006462978072217185e+00
5.602409638554216597e-12,8.283164244108071061e-01,5.723541191490169600e-03,-1.359825391785085373e-02,6.438125722233198160e-05,-3.930905907796575686e-07,-2.273735927830734259e-06,6.912440299666110377e+01,6.912301896909164611e+01,1.384027569463895223e-03,2.836973672017027992e-01,1.006494479775767115e+00
5.632530120481927482e-12,8.283237231557085689e-01,5.726224849464956086e-03,-1.359805483003845294e-02,6.482343185802916783e-05,-3.932975685676232745e-07,-2.261826038561228254e-06,6.912200383606449350e+01,6.912064801300097372e+01,1.355823063513498638e-03,2.851971023039909792e-01,1.006525775669477429e+00
5.662650602409638367e-12,8.283310377427850479e-01,5.728926674572728042e-03,-1.359780397929636828e-02,6.525975903590840600e-05,-3.933080953473641793e-07,-2.249199803566577185e-06,6.911960553969620946e+01,6.911827631856384357e+01,1.329221132368507436e-03,2.866963101950922854e-01,1.006556870117092606e+00
5.692771084337349253e-12,8.283383694198762637e-01,5.731647350298589051e-03,-1.359749938766275507e-02,6.569013406006470155e-05,-3.931159436662222928e-07,-2.235890001390929524e-06,6.911720814510688626e+01,6.911590388341387836e+01,1.304261693005730628e-03,2.881949676428536833e-01,1.006587767599421923e+00
5.722891566265060138e-12,8.283457193894020465e-01,5.734387456176342004e-03,-1.359713892319748887e-02,6.611444555841995002e-05,-3.927213565773525139e-07,-2.221948735989964812e-06,6.911481168793847019e+01,6.911353079378579878e+01,1.280894152668715430e-03,2.896930521817501769e-01,1.006618472707349943e+00
5.753012048192771023e-12,8.283530888049090990e-01,5.737147451411137369e-03,-1.359672030732734897e-02,6.653257525791907829e-05,-3.921309213640528654e-07,-2.207446099412063179e-06,6.911241620153656129e+01,6.911115721604537043e+01,1.258985491184093407e-03,2.911905423307569185e-01,1.006648990134964450e+00
5.783132530120481909e-12,8.283604787679011983e-01,5.739927659067109618e-03,-1.359624112320379288e-02,6.694439788104571186e-05,-3.913572859597193286e-07,-2.192468353709893706e-06,6.911002171662408955e+01,6.910878338335494675e+01,1.238333269147779032e-03,2.926874178014731709e-01,1.006679324672818732e+00
5.813253012048191986e-12,8.283678903250273340e-01,5.742728250885988962e-03,-1.359569882495175776e-02,6.734978117212504160e-05,-3.904187205904644311e-07,-2.177115676813677624e-06,6.910762826100855705e+01,6.910640957746088020e+01,1.218683547682542466e-03,2.941836596946074689e-01,1.006709481201364387e+00
5.843373493975902872e-12,8.283753244655875925e-01,5.745549232778551611e-03,-1.359509074782034796e-02,6.774858605898174220e-05,-3.893385309770178612e-07,-2.161499527826498384e-06,6.910523585934016921e+01,6.910403610605520441e+01,1.199753284959382930e-03,2.956792506829983291e-01,1.006739464684574425e+00
5.873493975903613757e-12,8.283827821193558982e-01,5.748390431080291178e-03,-1.359441411917569446e-02,6.814066695240275152e-05,-3.881443332829485254e-07,-2.145739696504855411e-06,6.910284453292764795e+01,6.910166327680876464e+01,1.181256118880496262e-03,2.971741751797428721e-01,1.006769280163781310e+00
5.903614457831324642e-12,8.283902641547734591e-01,5.751251479621941748e-03,-1.359366607025317038e-02,6.852587218260166604e-05,-3.868672047790999434e-07,-2.129961109286424398e-06,6.910045429957013141e+01,6.909929136989021004e+01,1.162929679918355821e-03,2.986684194902677891e-01,1.006798932751748588e+00
5.933734939759035528e-12,8.283977713773663654e-01,5.754131807639875987e-03,-1.359284364871362130e-02,6.890404456864128815e-05,-3.855407278009311543e-07,-2.114290469915878802e-06,6.909806517348289390e+01,6.909692061160041021e+01,1.144561882490356067e-03,3.001619719472221059e-01,1.006828427626991651e+00
5.963855421686746413e-12,8.284053045285499906e-01,5.757030628632691695e-03,-1.359194383187921698e-02,6.927502211364600072e-05,-3.841999479090657018e-07,-2.098852816378496542e-06,6.909567716522288094e+01,6.909455115201318165e+01,1.126013209700707247e-03,3.016548230280200471e-01,1.006857770028358523e+00
5.993975903614457298e-12,8.284128642847043977e-01,5.759946930147267531e-03,-1.359096354059059243e-02,6.963863881575189680e-05,-3.828802701400089591e-07,-2.083768077482909143e-06,6.909329028166192188e+01,6.909218304966682922e+01,1.107231995091911402e-03,3.031469654540188130e-01,1.006886965249879307e+00
6.024096385542168184e-12,8.284204512565437328e-01,5.762879464614985639e-03,-1.358989965373364438e-02,6.999472558220831068e-05,-3.816163197967381291e-07,-2.069147712167742680e-06,6.909090452600169385e+01,6.908981626579878821e+01,1.088260202899719127e-03,3.046383942717382221e-01,1.006916018635882093e+00
6.054216867469879069e-12,8.284280659887174325e-01,5.765826741194945634e-03,-1.358874902330798121e-02,7.034311123195230615e-05,-3.804407963265917769e-07,-2.055091512643137446e-06,6.908851989783313741e+01,6.908745066963014381e+01,1.069228202995682738e-03,3.061291069158644240e-01,1.006944935576380207e+00
6.084337349397589954e-12,8.284357089596635637e-01,5.768787018732358593e-03,-1.358750849004643560e-02,7.068362357038498502e-05,-3.793833504190569268e-07,-2.041684649014100536e-06,6.908613639323094446e+01,6.908508605481895870e+01,1.050338411987770991e-03,3.076191032543805215e-01,1.006973721502719687e+00
6.114457831325300840e-12,8.284433805817313923e-01,5.771758299882644855e-03,-1.358617489948222602e-02,7.101609051901075660e-05,-3.784695154427393713e-07,-2.028995028123712273e-06,6.908375400486113449e+01,6.908272216563672430e+01,1.031839224409084087e-03,3.091083856164304478e-01,1.007002381883486786e+00
6.144578313253011725e-12,8.284510812014513892e-01,5.774738326383356719e-03,-1.358474511844600871e-02,7.134034128202105380e-05,-3.777197245853743863e-07,-2.017071032831417134e-06,6.908137272213068059e+01,6.908035872999681715e+01,1.013992133861812278e-03,3.105969588033177797e-01,1.007030922220656377e+00
6.174698795180722610e-12,8.284588111000394939e-01,5.777724575576151551e-03,-1.358321605196498826e-02,7.165620753177623500e-05,-3.771484443730332365e-07,-2.005939699417136457e-06,6.907899253132511319e+01,6.907799549523841165e+01,9.970360866978086271e-04,3.120848300835660227e-01,1.007059348045981295e+00
6.204819277108433496e-12,8.284665704940490372e-01,5.780714258168712268e-03,-1.358158466046472529e-02,7.196352459538442770e-05,-3.767634534353803602e-07,-1.995605379893363671e-06,6.907661341574737435e+01,6.907563226203677686e+01,9.811537106022324550e-04,3.135720091728734227e-01,1.007087664917603043e+00
6.234939759036144381e-12,8.284743595361697688e-01,5.783704317282718083e-03,-1.357984797720879905e-02,7.226213262516903283e-05,-3.765652923666644273e-07,-1.986048922704932933e-06,6.907423535583427565e+01,6.907326891183974737e+01,9.664439945221143906e-04,3.150585081998765746e-01,1.007115878416878108e+00
6.265060240963855266e-12,8.284821783161822051e-01,5.786691428857749717e-03,-1.357800312594287934e-02,7.255187773677963835e-05,-3.765469064145624552e-07,-1.977227390270535904e-06,6.907185832923957491e+01,6.907090542398627520e+01,9.529052532956676282e-04,3.165443416589813763e-01,1.007143994145406785e+00
6.295180722891566152e-12,8.284900268620104535e-01,5.789672003349656537e-03,-1.357604733870214873e-02,7.283261310003417109e-05,-3.766934978001992778e-07,-1.969074316353845395e-06,6.906948231089619128e+01,6.906854188000504280e+01,9.404308911452473503e-04,3.180295263511079273e-01,1.007172017722254731e+00
6.325301204819277037e-12,8.284979051408781769e-01,5.792642188807272524e-03,-1.357397797363939750e-02,7.310419996933369103e-05,-3.769825990917479977e-07,-1.961500491737069822e-06,6.906710727305511455e+01,6.906617845427406621e+01,9.288187810450663877e-04,3.195140813137757330e-01,1.007199954781361706e+00
6.355421686746987115e-12,8.285058130605841287e-01,5.795597875275377772e-03,-1.357179253289543530e-02,7.336650864253075200e-05,-3.773843734818733803e-07,-1.954395253980755643e-06,6.906473318529640437e+01,6.906381539203685804e+01,9.177932595460646260e-04,3.209980277414338778e-01,1.007227810969124171e+00
6.385542168674698000e-12,8.285137504708457445e-01,5.798534700578250947e-03,-1.356948868033740901e-02,7.361941933937300047e-05,-3.778621421626069907e-07,-1.947628246294581086e-06,6.906236001454641382e+01,6.906145297747234224e+01,9.070370740730701294e-04,3.224813888974920051e-01,1.007255591942151751e+00
6.415662650602408885e-12,8.285217171647309975e-01,5.801448057416351035e-03,-1.356706425918543027e-02,7.386282299287105552e-05,-3.783731332305128719e-07,-1.941051601310361783e-06,6.905998772508407058e+01,6.905909149573065520e+01,8.962293534197800010e-04,3.239641900189885182e-01,1.007283303365186899e+00
6.445783132530119771e-12,8.285297128801677458e-01,5.804333101786907957e-03,-1.356451730942980632e-02,7.409662194904455604e-05,-3.788694406850969607e-07,-1.934502497386591683e-06,6.905761627854674600e+01,6.905673119357534517e+01,8.850849714031080832e-04,3.254464582152178931e-01,1.007310950909181324e+00
6.475903614457830656e-12,8.285377373015457847e-01,5.807184762679623406e-03,-1.356184608491388041e-02,7.432073057236496716e-05,-3.792991761741020012e-07,-1.927806027796769525e-06,6.905524563393720427e+01,6.905437224332753487e+01,8.733906096653708522e-04,3.269282223613219074e-01,1.007338540249529402e+00
6.506024096385541541e-12,8.285457900613941717e-01,5.809997753005132978e-03,-1.355904907006192338e-02,7.453507575579417898e-05,-3.796077903493948698e-07,-1.920778316884064385e-06,6.905287574763283942e+01,6.905201471426524051e+01,8.610333675935263453e-04,3.284095129879164854e-01,1.007366077064446364e+00
6.536144578313252427e-12,8.285538707421501448e-01,5.812766581709114498e-03,-1.355612499619442309e-02,7.473959733560250754e-05,-3.797395352424120862e-07,-1.913229812277914785e-06,6.905050657340841269e+01,6.904965855461196611e+01,8.480187964515243856e-04,3.298903621678629938e-01,1.007393567033490811e+00
6.566265060240963312e-12,8.285619788780387296e-01,5.815485567026984839e-03,-1.355307285724079679e-02,7.493424841211067649e-05,-3.796390341704038846e-07,-1.904968678862350969e-06,6.904813806245309138e+01,6.904730358587953276e+01,8.344765735656338012e-04,3.313708034010180437e-01,1.007421015836224232e+00
6.596385542168674198e-12,8.285701139570668117e-01,5.818148850839632673e-03,-1.354989192491311972e-02,7.511899557817913655e-05,-3.792529215496881383e-07,-1.895804218570937446e-06,6.904577016340572015e+01,6.904494950992619806e+01,8.206534795179569897e-04,3.328508714979066530e-01,1.007448429151000857e+00
6.626506024096385083e-12,8.285782754230823777e-01,5.820750413982582992e-03,-1.354658176321961796e-02,7.529381905765447592e-05,-3.785315117893125925e-07,-1.885550240363718823e-06,6.904340282241992099e+01,6.904259592771235532e+01,8.068947075684712112e-04,3.343306024631808593e-01,1.007475812653886971e+00
6.656626506024095968e-12,8.285864626780128361e-01,5.823284092562477400e-03,-1.354314224220653368e-02,7.545871275611414769e-05,-3.774304543040390002e-07,-1.874028306919820132e-06,6.904103598323170843e+01,6.904024236756183086e+01,7.936156698744237367e-04,3.358100333793839209e-01,1.007503172017696125e+00
6.686746987951806854e-12,8.285946750841870490e-01,5.825743595097672076e-03,-1.353957355090249816e-02,7.561368422617972525e-05,-3.759123307134143641e-07,-1.861070788575210732e-06,6.903866958725600966e+01,6.903788831998137709e+01,7.812672746341171913e-04,3.372892022920224719e-01,1.007530512911144704e+00
6.716867469879517739e-12,8.286029119667822629e-01,5.828122520497583219e-03,-1.353587620938393257e-02,7.575875454943079229e-05,-3.739481505479326394e-07,-1.846523660712620765e-06,6.903630357371669390e+01,6.903553327562164554e+01,7.702980950472354798e-04,3.387681480962205227e-01,1.007557840998114074e+00
6.746987951807228624e-12,8.286111726164162583e-01,5.830414376766108672e-03,-1.353205107989212397e-02,7.589395813661865614e-05,-3.715187032824726113e-07,-1.830248987971249904e-06,6.903393787978208707e+01,6.903317676283511162e+01,7.611169469735296978e-04,3.402469104256632404e-01,1.007585161937017304e+00
6.777108433734939510e-12,8.286194562918068884e-01,5.832612600378025980e-03,-1.352809937693038450e-02,7.601934244750805909e-05,-3.686157272495807319e-07,-1.812127047070684843e-06,6.903157244074836285e+01,6.903081838156548145e+01,7.540591828748237488e-04,3.417255295440531082e-01,1.007612481380267377e+00
6.807228915662650395e-12,8.286277622225768358e-01,5.834710576265622790e-03,-1.352402267629653106e-02,7.613496763133782166e-05,-3.652428598971672409e-07,-1.792058049475909628e-06,6.902920719022540652e+01,6.902845783066958063e+01,7.493595558302857751e-04,3.432040462396546143e-01,1.007639804973834874e+00
6.837349397590361280e-12,8.286360896121216513e-01,5.836701658331370016e-03,-1.351982292297407816e-02,7.624090608865780039e-05,-3.614163388589479152e-07,-1.769963435296951350e-06,6.902684206034923875e+01,6.902609492647869160e+01,7.471338705532453535e-04,3.446825017229867560e-01,1.007667138356892700e+00
6.867469879518072166e-12,8.286444376405438517e-01,5.838579190458033884e-03,-1.351550243783230035e-02,7.633724195522072209e-05,-3.571654292752630532e-07,-1.745786720435502179e-06,6.902447698201537207e+01,6.902372961114318173e+01,7.473708721874231095e-04,3.461609375280065293e-01,1.007694487161536312e+00
6.897590361445782243e-12,8.286528054676189914e-01,5.840336527908560407e-03,-1.351106392310351401e-02,7.642407050873142058e-05,-3.525325595796498576e-07,-1.719493889768764323e-06,6.902211188512642082e+01,6.902136195015316389e+01,7.499349732530181684e-04,3.476393954168378597e-01,1.007721857012571443e+00
6.927710843373493129e-12,8.286611922357997040e-01,5.841967059083690191e-03,-1.350651046655234645e-02,7.650149749964714214e-05,-3.475731553707249778e-07,-1.691073339819503692e-06,6.901974669884214109e+01,6.901899211931609557e+01,7.545795260385857513e-04,3.491179172880387038e-01,1.007749253527354671e+00
6.957831325301204014e-12,8.286695970732012029e-01,5.843464227560766708e-03,-1.350184554432063040e-02,7.656963840784788554e-05,-3.423551688063801284e-07,-1.660535384628433705e-06,6.901738135183087763e+01,6.901662038237280683e+01,7.609694580722737006e-04,3.505965450885668022e-01,1.007776682315671080e+00
6.987951807228914899e-12,8.286780190965534754e-01,5.844821554360694546e-03,-1.349707302240437702e-02,7.662861762792047224e-05,-3.369583089703171875e-07,-1.627911348168427621e-06,6.901501577252929565e+01,6.901424706126962860e+01,7.687112596643559280e-04,3.520753207292216524e-01,1.007804148979634107e+00
7.018072289156625785e-12,8.286864574140744288e-01,5.846032660378572277e-03,-1.349219715674787254e-02,7.667856758696237475e-05,-3.314729866324288073e-07,-1.593252275399465658e-06,6.901264988939065859e+01,6.901187250177518706e+01,7.773876154699637742e-04,3.535542860035575941e-01,1.007831659113583633e+00
7.048192771084336670e-12,8.286949111283021807e-01,5.847091288890546475e-03,-1.348722259189679210e-02,7.671962780020572382e-05,-3.259989945234856689e-07,-1.556627301764121431e-06,6.901028363112119735e+01,6.900949703763542686e+01,7.865934857635704632e-04,3.550334825099442648e-01,1.007859218303961191e+00
7.078313253012047555e-12,8.287033793387784675e-01,5.847991328095541487e-03,-1.348215435825147503e-02,7.675194387132889856e-05,-3.206439514434756702e-07,-1.518121727412273444e-06,6.900791692690695811e+01,6.900712095666440860e+01,7.959702425526284921e-04,3.565129515767538337e-01,1.007886832129136545e+00
7.108433734939758441e-12,8.287118611446406824e-01,5.848726833605918940e-03,-1.347699786783144484e-02,7.677566644601399853e-05,-3.155215450113234559e-07,-1.477834847603699174e-06,6.900554970662497567e+01,6.900474447201926864e+01,8.052346057075654255e-04,3.579927341903443305e-01,1.007914506159159007e+00
7.138554216867469326e-12,8.287203556470522647e-01,5.849292050842468983e-03,-1.347175890865353991e-02,7.679095012902917977e-05,-3.107496134462236525e-07,-1.435877594491325615e-06,6.900318190105281246e+01,6.900236770143014553e+01,8.141996226618227524e-04,3.594728709255460286e-01,1.007942245955408156e+00
7.168674698795180211e-12,8.287288619515283949e-01,5.849681437225177742e-03,-1.346644363765133433e-02,7.679795237680807601e-05,-3.064481112859103312e-07,-1.392370047800746916e-06,6.900081344204271261e+01,6.899999065628247763e+01,8.227857602324382307e-04,3.609534018784068543e-01,1.007970057070116665e+00
7.198795180722891097e-12,8.287373791701012626e-01,5.849889684087342806e-03,-1.346105857216928908e-02,7.679683237908433433e-05,-3.027370072585765191e-07,-1.347438872792102422e-06,6.899844426269298481e+01,6.899761324144887453e+01,8.310212441035461171e-04,3.624343666007486808e-01,1.007997945045739696e+00
7.228915662650601982e-12,8.287459064233626549e-01,5.849911738293148145e-03,-1.345561058010107634e-02,7.678774994450322138e-05,-2.997341645360935730e-07,-1.301214743357919638e-06,6.899607429750624021e+01,6.899523526554582986e+01,8.390319604140548818e-04,3.639158040365661484e-01,1.008025915414151097e+00
7.259036144578312867e-12,8.287544428423463394e-01,5.849742823437819456e-03,-1.345010686863926976e-02,7.677086440623365606e-05,-2.975532542470065725e-07,-1.253829806243194894e-06,6.899370348254372232e+01,6.899285646017638385e+01,8.470223673372055846e-04,3.653977524594513859e-01,1.008053973695643979e+00
7.289156626506022945e-12,8.287629875703111937e-01,5.849378460569274255e-03,-1.344455497169916997e-02,7.674633356435514662e-05,-2.963017523973107323e-07,-1.205415239280436771e-06,6.899133175556562492e+01,6.899047650577128366e+01,8.552497943356607074e-04,3.668802494111403356e-01,1.008082125397722795e+00
7.319277108433734638e-12,8.287715397643946602e-01,5.848814488370315465e-03,-1.343896273607031108e-02,7.671431268212088863e-05,-2.960790682577587919e-07,-1.156098952337630978e-06,6.898895905616465996e+01,6.898809506106238132e+01,8.639951022806576821e-04,3.683633316406614844e-01,1.008110376013674037e+00
7.349397590361444716e-12,8.287800985971881529e-01,5.848047082722076899e-03,-1.343333830630315077e-02,7.667495355308773209e-05,-2.969748488928046508e-07,-1.106003474540996535e-06,6.898658532588400760e+01,6.898571179302237510e+01,8.735328616317700537e-04,3.698470350437688126e-01,1.008138731020910672e+00
7.379518072289156409e-12,8.287886632581907831e-01,5.847072775600193478e-03,-1.342769010844345641e-02,7.662840365548451128e-05,-2.990674999222127568e-07,-1.055244065426385950e-06,6.898421050834063806e+01,6.898332640437082830e+01,8.841039698107614440e-04,3.713313946026056134e-01,1.008167195879082767e+00
7.409638554216866486e-12,8.287972329551961392e-01,5.845888473249645674e-03,-1.342202683261244263e-02,7.657480540909495617e-05,-3.024229569623016444e-07,-1.003927081179900179e-06,6.898183454933065661e+01,6.898093865629464005e+01,8.958930360158900682e-04,3.728164443249556981e-01,1.008195776027960067e+00
7.439759036144578179e-12,8.288058069156379881e-01,5.844491473535214782e-03,-1.341635741447903818e-02,7.651429554833053914e-05,-3.070937356534026201e-07,-9.521486202364048140e-07,6.897945739690690914e+01,6.897854838487252493e+01,9.090120343879003542e-04,3.743022171832015577e-01,1.008224476885087206e+00
7.469879518072288257e-12,8.288143843878366113e-01,5.842879482475348343e-03,-1.341069101571999191e-02,7.644700462310972423e-05,-3.131182809314239995e-07,-8.999934653997228651e-07,6.897707900146662041e+01,6.897615551064440353e+01,9.234908222102397894e-04,3.757887450526505857e-01,1.008253303843212656e+00
7.499999999999999950e-12,8.288229646422047292e-01,5.841050629850880194e-03,-1.340503700348452502e-02,7.637305663669534254e-05,-3.205206284550690489e-07,-8.475343325043758906e-07,6.897469931580936020e+01,6.897376004151070106e+01,9.392742986579515931e-04,3.772760586489108947e-01,1.008282262267505391e+00
7.530120481927710028e-12,8.288315469723951390e-01,5.839003483869678428e-03,-1.339940492896763737e-02,7.629256882681791758e-05,-3.293103830692142799e-07,-7.948314286189094742e-07,6.897231829519070345e+01,6.897136206981843998e+01,9.562253722591660928e-04,3.787641874645134576e-01,1.008311357492556626e+00
7.560240963855421721e-12,8.288401306963942838e-01,5.836737064821232411e-03,-1.339380450506952487e-02,7.620565159331959019e-05,-3.394830111032875517e-07,-7.419323160423624048e-07,6.896993589735183150e+01,6.896896176476607820e+01,9.741325857526601925e-04,3.802531597042800859e-01,1.008340594819175706e+00
7.590361445783131798e-12,8.288487151575361089e-01,5.834250857678471673e-03,-1.338824558327689901e-02,7.611240857229533254e-05,-3.510204353798013338e-07,-6.888720719956983423e-07,6.896755208255012803e+01,6.896655936132958686e+01,9.927212205366972055e-04,3.817430022197662587e-01,1.008369979510980174e+00
7.620481927710843492e-12,8.288572997254636254e-01,5.831544823602007911e-03,-1.338273812972418271e-02,7.601293685335794260e-05,-3.638919142638716934e-07,-6.356737280709015258e-07,6.896516681357593370e+01,6.896415514666941249e+01,1.011666906517432992e-03,3.832337404424621674e-01,1.008399516790784656e+00
7.650602409638553569e-12,8.288658837970197535e-01,5.828619410245716899e-03,-1.337729220059759652e-02,7.590732733333870128e-05,-3.780551791169972401e-07,-5.823489682722816910e-07,6.896278005574984604e+01,6.896174944466592649e+01,1.030611083915421774e-03,3.847253983160224267e-01,1.008429211836780581e+00
7.680722891566265262e-12,8.288744667970466828e-01,5.825475560893943368e-03,-1.337191791686563949e-02,7.579566519656272424e-05,-3.934577983037850151e-07,-5.288990599392259247e-07,6.896039177692860278e+01,6.895934259896135643e+01,1.049177967241545200e-03,3.862179982274877577e-01,1.008459069778509187e+00
7.710843373493975340e-12,8.288830481790929738e-01,5.822114722299124787e-03,-1.336662543835184097e-02,7.567803050888902421e-05,-4.100387305985836087e-07,-4.753159880474261709e-07,6.895800194750714240e+01,6.895693495468042045e+01,1.066992826724354453e-03,3.877115609377012606e-01,1.008489095692616910e+00
7.740963855421685417e-12,8.288916274260117456e-01,5.818538851215093906e-03,-1.336142493733189288e-02,7.555449891009910816e-05,-4.277300265731899690e-07,-4.215837603813114966e-07,6.895561054042141791e+01,6.895452683907042513e+01,1.083701350986767927e-03,3.892061055111263879e-01,1.008519294598387184e+00
7.771084337349397110e-12,8.289002040504621638e-01,5.814750419546596723e-03,-1.335632657158787248e-02,7.542514238701509188e-05,-4.464586334166522310e-07,-3.676798488871145980e-07,6.895321753115894126e+01,6.895211854158439735e+01,1.098989574543083984e-03,3.907016492454153389e-01,1.008549671453043972e+00
7.801204819277107188e-12,8.289087775952522774e-01,5.810752418065973091e-03,-1.335134045702971763e-02,7.529003010800660212e-05,-4.661482567043935007e-07,-3.135767311507398689e-07,6.895082289778996198e+01,6.894971029438794119e+01,1.112603402026999568e-03,3.921982076009466467e-01,1.008580231146817274e+00
7.831325301204818881e-12,8.289173476335910395e-01,5.806548358641052537e-03,-1.334647663995589331e-02,7.514922929835700296e-05,-4.867212319268055296e-07,-2.592434953815868700e-07,6.894842662100596442e+01,6.894730225474977203e+01,1.124366256197830653e-03,3.936957941307620001e-01,1.008610978497765265e+00
7.861445783132528959e-12,8.289259137691865620e-01,5.802142274912285361e-03,-1.334174506900191563e-02,7.500280613531596903e-05,-5.081003591054128091e-07,-2.046474724840216891e-07,6.894602868416482977e+01,6.894489449119535607e+01,1.134192969478649716e-03,3.951944204116279447e-01,1.008641918246350633e+00
7.891566265060240652e-12,8.289344756361927136e-01,5.797538721386288896e-03,-1.333715556684486776e-02,7.485082664160849363e-05,-5.302106555241684737e-07,-1.497558596988742843e-07,6.894362907336901003e+01,6.894248697549070926e+01,1.142097878297828250e-03,3.966940959763721741e-01,1.008673055049773337e+00
7.921686746987950729e-12,8.289430328990126107e-01,5.792742770881385665e-03,-1.333271780174126626e-02,7.469335755665397405e-05,-5.529809844213408581e-07,-9.453730183540349070e-08,6.894122777755475795e+01,6.894007958227770416e+01,1.148195277053713813e-03,3.981948282483857571e-01,1.008704393476060002e+00
7.951807228915662423e-12,8.289515852519300232e-01,5.787760010293945684e-03,-1.332844125896442099e-02,7.453046716577610843e-05,-5.763455213207323616e-07,-3.896339820200193005e-08,6.893882478859895002e+01,6.893767209761304571e+01,1.152690985906868566e-03,3.996966224790249322e-01,1.008735937997920162e+00
7.981927710843372500e-12,8.289601324185859044e-01,5.782596534657799027e-03,-1.332433521223244134e-02,7.436222606919941586e-05,-6.002450244089262718e-07,1.698989409829997138e-08,6.893642010143977927e+01,6.893526423669763403e+01,1.155864742143900090e-03,4.011994816884020820e-01,1.008767692986380693e+00
8.012048192771084193e-12,8.289686741512879431e-01,5.777258939478865755e-03,-1.332040869522224669e-02,7.418870787457101414e-05,-6.246278808423596958e-07,7.334098688751689714e-08,6.893401371420763724e+01,6.893285566989399626e+01,1.158044313645258637e-03,4.027034066106418564e-01,1.008799662704214617e+00
8.042168674698794271e-12,8.289772102301323775e-01,5.771754311279114064e-03,-1.331667047321657971e-02,7.400998979904960934e-05,-6.494509069317171702e-07,1.301015407609769491e-07,6.893160562837128680e+01,6.893044605490315746e+01,1.159573468131783235e-03,4.042083956443155990e-01,1.008831851299182958e+00
8.072289156626505964e-12,8.289857404619708214e-01,5.766090216396729286e-03,-1.331312901502063571e-02,7.382615316957673410e-05,-6.746798866291055184e-07,1.872755176581265580e-07,6.892919584887704332e+01,6.892803507187939260e+01,1.160776997644508536e-03,4.057144448089964328e-01,1.008864262797113387e+00
8.102409638554216041e-12,8.289942646791914616e-01,5.760274688002166646e-03,-1.330979246521636628e-02,7.363728381271798307e-05,-7.002898394614018000e-07,2.448584220426726498e-07,6.892678438428973209e+01,6.892562245759707196e+01,1.161926692653728185e-03,4.072215477089410340e-01,1.008896901094835652e+00
8.132530120481927735e-12,8.290027827383146253e-01,5.754316211394263844e-03,-1.330666861682026220e-02,7.344347232832817735e-05,-7.262650158280500656e-07,3.028367427374560182e-07,6.892437124693805117e+01,6.892320803460214051e+01,1.163212335908829021e-03,4.087296955048779212e-01,1.008929769953009981e+00
8.162650602409637812e-12,8.290112945184434645e-01,5.748223707486913893e-03,-1.330376488452450143e-02,7.324481424416400173e-05,-7.525986242426570333e-07,3.611876035368026906e-07,6.892195645303560525e+01,6.892079173165602413e+01,1.164721379585459708e-03,4.102388768947812236e-01,1.008962872988863335e+00
8.192771084337349505e-12,8.290197999195273448e-01,5.742006514640584508e-03,-1.330108827855778011e-02,7.304141005135976385e-05,-7.792923014821665380e-07,4.198786267606025165e-07,6.891954002279432245e+01,6.891837359277855057e+01,1.166430015769771757e-03,4.117490781047800641e-01,1.008996213668873265e+00
8.222891566265059583e-12,8.290282988604624759e-01,5.735674368791863001e-03,-1.329864537924280860e-02,7.283336512331711841e-05,-8.063553425637420564e-07,4.788680099702080316e-07,6.891712198052449878e+01,6.891595377354413188e+01,1.168206980373923077e-03,4.132602828911481896e-01,1.009029795301416232e+00
8.253012048192771276e-12,8.290367912770690850e-01,5.729237381937447686e-03,-1.329644231246254228e-02,7.262078952295315186e-05,-8.338037128663901719e-07,5.381048121789316532e-07,6.891470235470210071e+01,6.891353252485649250e+01,1.169829845602482401e-03,4.147724725543183721e-01,1.009063621029418378e+00
8.283132530120481354e-12,8.290452771199238180e-01,5.722706019038632796e-03,-1.329448472601369585e-02,7.240379770535832968e-05,-8.616588694410354720e-07,5.975294421085077447e-07,6.891228117801593100e+01,6.891111016602275186e+01,1.171011993184327546e-03,4.162856259659102887e-01,1.009097693823029607e+00
8.313253012048191431e-12,8.290537563520735675e-01,5.716091073382194819e-03,-1.329277776711029063e-02,7.218250812468655399e-05,-8.899464225173464318e-07,6.570743374168515978e-07,6.890985848738054642e+01,6.890868705023081020e+01,1.171437149740491273e-03,4.177997196095480925e-01,1.009132016472350735e+00
8.343373493975903124e-12,8.290622289466795802e-01,5.709403640493530656e-03,-1.329132606094688210e-02,7.195704275549383636e-05,-9.186946713539445023e-07,7.166648204005079098e-07,6.890743432390799228e+01,6.890626352641812957e+01,1.170797489859917283e-03,4.193147276362738096e-01,1.009166591580241024e+00
8.373493975903613202e-12,8.290706948845794066e-01,5.702655090619612559e-03,-1.329013369059814549e-02,7.172752516694438224e-05,-9.479417233487815987e-07,7.762489920322468906e-07,6.890500883066196991e+01,6.890383990220878729e+01,1.168928453182255462e-03,4.208306219352876409e-01,1.009201421555228961e+00
8.403614457831324895e-12,8.290791541518301999e-01,5.695857040013595218e-03,-1.328920417815533661e-02,7.149407795045921497e-05,-9.777458554641647138e-07,8.358409287278123487e-07,6.890258201659958104e+01,6.890141641204419898e+01,1.165604555375123266e-03,4.223473722204053593e-01,1.009236508604556937e+00
8.433734939759034973e-12,8.290876067371774072e-01,5.689021320836161293e-03,-1.328854046755690785e-02,7.125682955635809191e-05,-1.008136238091887919e-06,8.953635915254744598e-07,6.890015387582545259e+01,6.889899319057744265e+01,1.160685248004596519e-03,4.238649461328825030e-01,1.009271854727391560e+00
8.463855421686746666e-12,8.290960526295142463e-01,5.682159949833410703e-03,-1.328814490911720339e-02,7.101590974437352658e-05,-1.039135935468462739e-06,9.547296723398802300e-07,6.889772446528191097e+01,6.889657025933074408e+01,1.154205951159869561e-03,4.253833093604452720e-01,1.009310344493903777e+00
8.493975903614456743e-12,8.291044918154025778e-01,5.675285096012232418e-03,-1.328801924569617161e-02,7.077144848283577932e-05,-1.070762740806779110e-06,1.013850796515765103e-06,6.889529384552405133e+01,6.889414752457567204e+01,1.146320948375366237e-03,4.269024257729559513e-01,1.009349969961704563e+00
8.524096385542168436e-12,8.291129242766425156e-01,5.668409047341696656e-03,-1.328816460068083308e-02,7.052357520593739433e-05,-1.103027743523861730e-06,1.072638980433711634e-06,6.889286208037314907e+01,6.889172478658059617e+01,1.137293792546898710e-03,4.284222575740873062e-01,1.009389399244349228e+00
8.554216867469878514e-12,8.291213499879113158e-01,5.661544176558981102e-03,-1.328858146793148766e-02,7.027241806673053376e-05,-1.135934025794036290e-06,1.131008098684022512e-06,6.889042923651697947e+01,6.888930175898227048e+01,1.127477534711080528e-03,4.299427654689108591e-01,1.009428630473477639e+00
8.584337349397590207e-12,8.291297689144982996e-01,5.654702906237097683e-03,-1.328926970381959748e-02,7.001810319475573893e-05,-1.169475516892016009e-06,1.188875331601750569e-06,6.888799538306604120e+01,6.888687809610213719e+01,1.117286963900598114e-03,4.314639088465032080e-01,1.009467661949140282e+00
8.614457831325300285e-12,8.291381810101391414e-01,5.647897673168008129e-03,-1.329022852135953309e-02,6.976075396607060329e-05,-1.203636029878332024e-06,1.246162564035399379e-06,6.888556059107864371e+01,6.888445342546879147e+01,1.107165609850348405e-03,4.329856459765022425e-01,1.009506492145877177e+00
8.644578313253011978e-12,8.291465862149739463e-01,5.641140892225704126e-03,-1.329145648661382920e-02,6.950049029233316316e-05,-1.238388500844110762e-06,1.302797706749125450e-06,6.888312493305635087e+01,6.888202738253066570e+01,1.097550525681087290e-03,4.345079342186115023e-01,1.009545119718743500e+00
8.674698795180722055e-12,8.291549844536350022e-01,5.634444919830548272e-03,-1.329295151741529367e-02,6.923742793451200558e-05,-1.273694446280677655e-06,1.358715912843866871e-06,6.888068848242515685e+01,6.887959964455029649e+01,1.088837874856186895e-03,4.360307302431425391e-01,1.009583543509251724e+00
8.704819277108433748e-12,8.291633756334779726e-01,5.627822017115133302e-03,-1.329471088452615149e-02,6.897167784582996337e-05,-1.309503649296703487e-06,1.413860663058741370e-06,6.887825131300466808e+01,6.887716996085318044e+01,1.081352151480900574e-03,4.375539902610354748e-01,1.009621762551191182e+00
8.734939759036143826e-12,8.291717596429735160e-01,5.621284313007303933e-03,-1.329673121519839643e-02,6.870334554769116464e-05,-1.345754080489533130e-06,1.468184695831839128e-06,6.887581349846526280e+01,6.887473817694760214e+01,1.075321517662327893e-03,4.390776702610189597e-01,1.009659776076287985e+00
8.765060240963855519e-12,8.291801363502490085e-01,5.614843767309233083e-03,-1.329900849927598445e-02,6.843253054165846872e-05,-1.382372054399297839e-06,1.521650760593796223e-06,6.887337511180264471e+01,6.887230425052156590e+01,1.070861281072690721e-03,4.406017262514312915e-01,1.009697583519669761e+00
8.795180722891565597e-12,8.291885056018180045e-01,5.608512133952649713e-03,-1.330153809780742873e-02,6.815932576002622250e-05,-1.419272617734767829e-06,1.574232175967751273e-06,6.887093622481945943e+01,6.886986825784498478e+01,1.067966974468546708e-03,4.421261145042070240e-01,1.009735184525086371e+00
8.825301204819275674e-12,8.291968672214873326e-01,5.602300924593323073e-03,-1.330431475423933356e-02,6.788381727696221168e-05,-1.456359361046291632e-06,1.625908697772647431e-06,6.886849687327959657e+01,6.886743038985238741e+01,1.066483427205049345e-03,4.436507917978460003e-01,1.009772578949860167e+00
8.855421686746987367e-12,8.292052210094962295e-01,5.596221372535266705e-03,-1.330733260823423539e-02,6.760608976503843643e-05,-1.493504043804487887e-06,1.676546355519968619e-06,6.886605700714383715e+01,6.886499093942619254e+01,1.066067717641341504e-03,4.451757156563329043e-01,1.009809766869509406e+00
8.885542168674697445e-12,8.292135667418661926e-01,5.590284397254462016e-03,-1.331058521204782352e-02,6.732621666255978604e-05,-1.530582489783669285e-06,1.726090183295798882e-06,6.886361683818984147e+01,6.886255027527366224e+01,1.066562916184150530e-03,4.467008445807607031e-01,1.009846748582018172e+00
8.915662650602409138e-12,8.292219041699652182e-01,5.584500570314457173e-03,-1.331406554910574518e-02,6.704426025944540065e-05,-1.567473329297253241e-06,1.774553743533017442e-06,6.886117642885976409e+01,6.886010880979235083e+01,1.067619067412257103e-03,4.482261382701083208e-01,1.009883524611694838e+00
8.945783132530119216e-12,8.292302330203250582e-01,5.578880082035672129e-03,-1.331776605516611992e-02,6.676027420179927812e-05,-1.604048883247220322e-06,1.821960675625130066e-06,6.885873583851798685e+01,6.885766696261384823e+01,1.068875904145682098e-03,4.497515578277058168e-01,1.009920095712592225e+00
8.975903614457830909e-12,8.292385529947584599e-01,5.573432709307634889e-03,-1.332167864188312824e-02,6.647430321620010100e-05,-1.640176630358677708e-06,1.868343952490251608e-06,6.885629512322955748e+01,6.885522512156238406e+01,1.070001667169937030e-03,4.512770659501860737e-01,1.009956462871443472e+00
9.006024096385540986e-12,8.292468637707739454e-01,5.568167784726631500e-03,-1.332579472265077621e-02,6.618638289038852299e-05,-1.675720772746357649e-06,1.913744943289681106e-06,6.885385433561174295e+01,6.885278360548429077e+01,1.070730127449390874e-03,4.528026270949749854e-01,1.009993598471758958e+00
9.036144578313252679e-12,8.292551650023481935e-01,5.563094167327142792e-03,-1.333010524059784901e-02,6.589653951463401180e-05,-1.710543870305478488e-06,1.958212300244530248e-06,6.885141352475184817e+01,6.885034263282967970e+01,1.070891922175259362e-03,4.543282076236502820e-01,1.010034177063472871e+00
9.066265060240962757e-12,8.292634563210031784e-01,5.558220214991626933e-03,-1.333460069864098041e-02,6.560478998841840848e-05,-1.744508513407229566e-06,2.001800691809849588e-06,6.884897273620779856e+01,6.884790229954036533e+01,1.070436667428791185e-03,4.558537759177256343e-01,1.010074999770279147e+00
9.096385542168674450e-12,8.292717373373091894e-01,5.553553758754189822e-03,-1.333927119141513698e-02,6.531114179730418943e-05,-1.777479002897030746e-06,2.044569408408202826e-06,6.884653201206735673e+01,6.884546256893921168e+01,1.069443128147090378e-03,4.573793024643207916e-01,1.010116062952193694e+00
9.126506024096384528e-12,8.292800076427310207e-01,5.549102079136555149e-03,-1.334410643893966728e-02,6.501559306494284504e-05,-1.809323006446226489e-06,2.086580870386063555e-06,6.884409139109037312e+01,6.884302327513658781e+01,1.068115953786204870e-03,4.589047599092463403e-01,1.010157362705533357e+00
9.156626506024096221e-12,8.292882668118883860e-01,5.544871884683651685e-03,-1.334909582184224015e-02,6.471813268506970435e-05,-1.839913160894152587e-06,2.127899070774293785e-06,6.884165090890593319e+01,6.884058413991294856e+01,1.066768992979793065e-03,4.604301230756144836e-01,1.010198894866312980e+00
9.186746987951806298e-12,8.292965144052155679e-01,5.540869292854576009e-03,-1.335422841794434157e-02,6.441874053800695230e-05,-1.869128591338328127e-06,2.168587987756079842e-06,6.883921059827416400e+01,6.883814480148437553e+01,1.065796789791267690e-03,4.619553689465468183e-01,1.010240655014145617e+00
9.216867469879517992e-12,8.293047499719952143e-01,5.537099813381168162e-03,-1.335949303995612181e-02,6.411738779561889593e-05,-1.896856319384931417e-06,2.208710003419162401e-06,6.883677048939367182e+01,6.883570485207984291e+01,1.065637313831527093e-03,4.634804766110429686e-01,1.010282638476637906e+00
9.246987951807228069e-12,8.293129730537868172e-01,5.533568334218780249e-03,-1.336487827419486837e-02,6.381403731780029432e-05,-1.922992535133796239e-06,2.248324366318501131e-06,6.883433061024271638e+01,6.883326388017481179e+01,1.066730067907024947e-03,4.650054271728374378e-01,1.010324840334270613e+00
9.277108433734939762e-12,8.293211831881862617e-01,5.530279110193402937e-03,-1.337037251993959328e-02,6.350864414240714061e-05,-1.947443710112794439e-06,2.287485735495937941e-06,6.883189098694971619e+01,6.883082151267250026e+01,1.069474277213735636e-03,4.665302036224912019e-01,1.010367255425743016e+00
9.307228915662649840e-12,8.293293799129265453e-01,5.527235754470447189e-03,-1.337596402928424751e-02,6.320115606908616906e-05,-1.970127531430003916e-06,2.326242842774899664e-06,6.882945164416365458e+01,6.882837745236444960e+01,1.074191799201348928e-03,4.680547906739689346e-01,1.010409878353766056e+00
9.337349397590361533e-12,8.293375627702396224e-01,5.524441232833869099e-03,-1.338164094721353697e-02,6.289151433572936654e-05,-1.990973640820942813e-06,2.364637308271551569e-06,6.882701260542681609e+01,6.882593150671957005e+01,1.081098707250130594e-03,4.695791745672954765e-01,1.010452703491280246e+00
9.367469879518071610e-12,8.293457313114512841e-01,5.521897860862666312e-03,-1.338739135164140025e-02,6.257965438434838338e-05,-2.009924165960866878e-06,2.402702641095765161e-06,6.882457389353324118e+01,6.882348360523403130e+01,1.090288299208765424e-03,4.711033428395779432e-01,1.010495724988071276e+00
9.397590361445781688e-12,8.293538851017460134e-01,5.519607304037862754e-03,-1.339320329319696606e-02,6.226550671109894349e-05,-2.026934035324763369e-06,2.440463453186517988e-06,6.882213553085949798e+01,6.882103380410725890e+01,1.101726752244921873e-03,4.726272840678781284e-01,1.010538936777761077e+00
9.427710843373493381e-12,8.293620237250430849e-01,5.517570580727542730e-03,-1.339906483447723951e-02,6.194899779306981761e-05,-2.041971071950751583e-06,2.477934909242876031e-06,6.881969753967214842e+01,6.881858227864373134e+01,1.115261028413555133e-03,4.741509875871356972e-01,1.010582332585137300e+00
9.457831325301203459e-12,8.293701467888938694e-01,5.515788068025649117e-03,-1.340496408853615075e-02,6.163005108235822369e-05,-2.055015865647023133e-06,2.515122429928701543e-06,6.881725994241232058e+01,6.881612930523345995e+01,1.130637178854536525e-03,4.756744431875782886e-01,1.010625905933796975e+00
9.487951807228915152e-12,8.293782539293553802e-01,5.514259510392729470e-03,-1.341088925636698022e-02,6.130858805598138155e-05,-2.066061427413879728e-06,2.552021659135377240e-06,6.881482276194959979e+01,6.881367523583813295e+01,1.147526111464661778e-03,4.771976407965397016e-01,1.010669650154066845e+00
9.518072289156625229e-12,8.293863448157411389e-01,5.512984031002137776e-03,-1.341682866314876550e-02,6.098452930837493268e-05,-2.075112634075680412e-06,2.588618699274718878e-06,6.881238602181265662e+01,6.881122046849559126e+01,1.165553317066235842e-03,4.787205701493644217e-01,1.010713558391170830e+00
9.548192771084336923e-12,8.293944191552011791e-01,5.511960145668036437e-03,-1.342277079307994947e-02,6.065779567167774725e-05,-2.082185475262277911e-06,2.624890611542882885e-06,6.880994974640418604e+01,6.880876541736739682e+01,1.184329036785321341e-03,4.802432204553061523e-01,1.010757623613611544e+00
9.578313253012047000e-12,8.294024766970177209e-01,5.511185779203454406e-03,-1.342870432255120067e-02,6.032830934776137828e-05,-2.087306118874607120e-06,2.660806171030134092e-06,6.880751396120764696e+01,6.880631048536380945e+01,1.203475843830720000e-03,4.817655800637457575e-01,1.010801838621732118e+00
9.608433734939758693e-12,8.294105172365734413e-01,5.510658284054401404e-03,-1.343461815150913917e-02,5.999599503507900810e-05,-2.090509814932428225e-06,2.696326859638216925e-06,6.880507869299306378e+01,6.880385604152597523e+01,1.222651467094445100e-03,4.832876361366111317e-01,1.010846196056429891e+00
9.638554216867468771e-12,8.294185406188931964e-01,5.510374461003167239e-03,-1.344050143287128102e-02,5.966078103291916075e-05,-2.091839661154583311e-06,2.731408073185470751e-06,6.880264397003234933e+01,6.880140240432250209e+01,1.241565709851896694e-03,4.848093743327049898e-01,1.010890688407990012e+00
9.668674698795180464e-12,8.294265467417262228e-01,5.510330581762253738e-03,-1.344634359985494299e-02,5.932260030559773751e-05,-2.091345256685934526e-06,2.766000513009093667e-06,6.880020982232476001e+01,6.879894983101502248e+01,1.259991309741357798e-03,4.863307785094723168e-01,1.010935308025011858e+00
9.698795180722890541e-12,8.294345355580695633e-01,5.510522413188292945e-03,-1.345213439110680420e-02,5.898139148950067175e-05,-2.089081272975883042e-06,2.800051726991667314e-06,6.879777628184034199e+01,6.879649851247117454e+01,1.277769369166459118e-03,4.878518304475693568e-01,1.010980047123399395e+00
9.728915662650602235e-12,8.294425070781203946e-01,5.510945242943845329e-03,-1.345786387361993554e-02,5.863709982672309480e-05,-2.085105972865193983e-06,2.833507760408322655e-06,6.879534338278328676e+01,6.879404857234021620e+01,1.294810443065183472e-03,4.893725096030654975e-01,1.011024897795390620e+00
9.759036144578312312e-12,8.294504613705647733e-01,5.511593906316568196e-03,-1.346352246333462621e-02,5.828967801029850959e-05,-2.079479710380825633e-06,2.866314873476862228e-06,6.879291116187793875e+01,6.879160006940919914e+01,1.311092468743939527e-03,4.908927928919428751e-01,1.011069852018600557e+00
9.789156626506024005e-12,8.294583985631994727e-01,5.512462813979194035e-03,-1.346910094344021258e-02,5.793908692766803489e-05,-2.072263444520649555e-06,2.898421280131118338e-06,6.879047965866963921e+01,6.878915300216226569e+01,1.326656507375835415e-03,4.924126545105977359e-01,1.011114901665054910e+00
9.819277108433734083e-12,8.294663188428439415e-01,5.513545980448173074e-03,-1.347459048040443308e-02,5.758529629102442852e-05,-2.063517300389783271e-06,2.929778861436783304e-06,6.878804891583423853e+01,6.878670731498219482e+01,1.341600852043799315e-03,4.939320657957620986e-01,1.011160038510191317e+00
9.849397590361445776e-12,8.294742224545417209e-01,5.514837052986007807e-03,-1.347998263775541938e-02,5.722828514545482320e-05,-2.053299210394537984e-06,2.960344807299479792e-06,6.878561897948040382e+01,6.878426290588733139e+01,1.356073593074851123e-03,4.954509951262298650e-01,1.011205254241804408e+00
9.879518072289155854e-12,8.294821097000408816e-01,5.516329340759197272e-03,-1.348526938769755573e-02,5.686804224830942954e-05,-2.041663666801124599e-06,2.990083141682151747e-06,6.878318989943761608e+01,6.878181963606873239e+01,1.370263368876609633e-03,4.969694078685418792e-01,1.011250540468915604e+00
9.909638554216867547e-12,8.294899809355295028e-01,5.518015843990887841e-03,-1.349044312067700611e-02,5.650456631587286502e-05,-2.028660614816935126e-06,3.018966089414833474e-06,6.878076172952226841e+01,6.877937734163522521e+01,1.384387887048496016e-03,4.984872663671817139e-01,1.011295888730546544e+00
9.939759036144577624e-12,8.294978365687241117e-01,5.519889282941364828e-03,-1.349549665296007062e-02,5.613786613613778851e-05,-2.014334512480410162e-06,3.046975246728519907e-06,6.877833452774254397e+01,6.877693584780965352e+01,1.398679932894237882e-03,5.000045299798794307e-01,1.011341290504374824e+00
9.969879518072287702e-12,8.295056770552643455e-01,5.521942126540811853e-03,-1.350042323239723091e-02,5.576796054919446128e-05,-1.998723580081106802e-06,3.074102522734117918e-06,6.877590835645416689e+01,6.877449498547827034e+01,1.413370975895393523e-03,5.015211551574022542e-01,1.011386737215252962e+00
9.999999999999999395e-12,8.295135028945089806e-01,5.524166620473524615e-03,-1.350521654248456466e-02,5.539487829937399027e-05,-1.981859257631781061e-06,3.100350825025791114e-06,6.877348328244143261e+01,6.877205460938613157e+01,1.428673055302257877e-03,5.030370955666264576e-01,1.011432220243575042e+00


==> data/CFL_Test/k000125h084.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.920662209428996681e-01,5.533355748037668132e-05,-5.846453552576177812e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.616567465706935991e+01,6.616567465706935991e+01,0.000000000000000000e+00,1.525485355921701603e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.920990048697335917e-01,5.536611179475610167e-05,-5.849850503258343580e-05,2.724027104428609254e-09,5.645465559202090714e-13,2.704510697540765134e-12,6.615600459959293289e+01,6.615596922264111868e+01,3.537695181866946242e-05,1.208043171689085656e-02,1.001819614808820091e+00
6.024096385542168234e-14,8.921311287152884351e-01,5.525280710217847187e-05,-5.864195831501562941e-05,1.043274610956055350e-08,1.560439664118978423e-12,1.258968573527696039e-11,6.614636455102547075e+01,6.614626409170656984e+01,1.004593188942812698e-04,2.412386123014992334e-02,1.003377869645830200e+00
9.036144578313252982e-14,8.921634441795328607e-01,5.522042531302965771e-05,-5.876455677802155730e-05,2.327342418783603339e-08,2.364195338753782956e-12,3.191647147842124250e-11,6.613675984544683217e+01,6.613658618682443091e+01,1.736586224082503291e-04,3.612351456776367875e-02,1.004350703843571058e+00
1.204819277108433647e-13,8.921957472589955307e-01,5.529524982917673323e-05,-5.881347601491239749e-05,4.133826512221676045e-08,4.900082141806668886e-12,5.814474421542822149e-11,6.612718933430147672e+01,6.612693918450092667e+01,2.501498005515479786e-04,4.808073118237336102e-02,1.004675732666531429e+00
1.506024096385541995e-13,8.922278419820344197e-01,5.525698148344838234e-05,-5.880508893257751271e-05,6.469229966017697009e-08,1.144172562026408066e-11,8.594588310398815064e-11,6.611764934703109020e+01,6.611732237107302979e+01,3.269759580615559983e-04,6.000003525015020628e-02,1.005390935664365992e+00
1.807228915662650596e-13,8.922598194703778018e-01,5.526818071890186586e-05,-5.888291080176594021e-05,9.338942403948219703e-08,2.189524316589673006e-11,1.136228210540866367e-10,6.610813879407338334e+01,6.610773382350771499e+01,4.049705656652472213e-04,7.188276217603634111e-02,1.006591606549962714e+00
2.108433734939758945e-13,8.922917444478454252e-01,5.529629846510727092e-05,-5.883200414441793787e-05,1.274787167139092010e-07,3.173658274867696180e-11,1.429726895242295322e-10,6.609865784232492558e+01,6.609817311131362771e+01,4.847310112943610809e-04,8.372865508338524221e-02,1.007290245327083111e+00
2.409638554216867294e-13,8.923235934503549460e-01,5.527121104120355559e-05,-5.874688094901253286e-05,1.670115611089940912e-07,3.628501541544195932e-11,1.728315434624174642e-10,6.608920709785495262e+01,6.608864234870675602e+01,5.647491481953334155e-04,9.553692474748171071e-02,1.008231930991017711e+00
2.710843373493975642e-13,8.923554235979147542e-01,5.522760086214421790e-05,-5.869623724449437641e-05,2.120449578232530466e-07,3.360032067579989409e-11,2.030118366651098796e-10,6.607978688998197470e+01,6.607914472922669802e+01,6.421607552761036128e-04,1.073071354665434268e-01,1.009255886867485907e+00
3.012048192771083991e-13,8.923871518954470394e-01,5.516687117771022552e-05,-5.862694418387538915e-05,2.626457928063014834e-07,2.015351042246102976e-11,2.360179048945036097e-10,6.607039728260218681e+01,6.606968219933592934e+01,7.150832662517276261e-04,1.190392066028696932e-01,1.009961277063812002e+00
3.313253012048192339e-13,8.924187665009974957e-01,5.505266643009277232e-05,-5.859451117680414110e-05,3.188829471250542540e-07,-6.461666097763999176e-12,2.767037631149840691e-10,6.606103760555099313e+01,6.606025429147631201e+01,7.833140746858374996e-04,1.307339792136047452e-01,1.010910320583523481e+00
3.614457831325301193e-13,8.924503364415300455e-01,5.510673897460554443e-05,-5.860363590608649008e-05,3.808126744428737097e-07,-4.630003134826276374e-11,3.310185035500726578e-10,6.605170760944780284e+01,6.605086011670910295e+01,8.474927386933829750e-04,1.423917148210110395e-01,1.011402194820245182e+00
3.915662650602409542e-13,8.924818550600585043e-01,5.506856910052778628e-05,-5.838077046490230666e-05,4.484782605152615678e-07,-9.884921233720549902e-11,4.045137452303051943e-10,6.604240788201063594e+01,6.604150018455666782e+01,9.076974539677982014e-04,1.540116979665015484e-01,1.012390479021818779e+00
4.216867469879517890e-13,8.925132469972760774e-01,5.482225237847515847e-05,-5.837797699292723375e-05,5.219200022676164184e-07,-1.625548842630126987e-10,5.024820474387505607e-10,6.603313819585522992e+01,6.603217461162431334e+01,9.635842309106424633e-04,1.655941967620866151e-01,1.012908167928685543e+00
4.518072289156626239e-13,8.925445852273082847e-01,5.480990319511901999e-05,-5.840714148303126910e-05,6.011853451024055956e-07,-2.346660794598863586e-10,6.335434687114570391e-10,6.602389844943384389e+01,6.602288315771234295e+01,1.015291721503926462e-03,1.771393231380818944e-01,1.013993815535526144e+00
4.819277108433734587e-13,8.925758585354016672e-01,5.476509070449111344e-05,-5.844882237836925367e-05,6.863320555364925853e-07,-3.147919615082408038e-10,8.070968885327598876e-10,6.601468897670139313e+01,6.601362560260874091e+01,1.063374092659028630e-03,1.886466508308139167e-01,1.014597688218592753e+00
5.120481927710843441e-13,8.926069540597034724e-01,5.473216693659921860e-05,-5.847879155595360733e-05,7.774242144481088270e-07,-4.068395790408251987e-10,1.028093271885996614e-09,6.600550911069991855e+01,6.600440080945331545e+01,1.108301246608806630e-03,2.001170130688280091e-01,1.015608155921788658e+00
5.421686746987951285e-13,8.926380568987050124e-01,5.480682265662238558e-05,-5.851741910696555858e-05,8.745264623625635728e-07,-5.182024139657012553e-10,1.292886550441951440e-09,6.599635941137570683e+01,6.599520912276311435e+01,1.150288612589344664e-03,2.115496901295743082e-01,1.018028452679584639e+00
5.722891566265060138e-13,8.926690153571875674e-01,5.475744838912449978e-05,-5.845184593619648513e-05,9.776946834601471106e-07,-6.570965002990196459e-10,1.589857621258051419e-09,6.598723950897309010e+01,6.598605025870982388e+01,1.189250263264839168e-03,2.229451272500812264e-01,1.020753065761967227e+00
6.024096385542167982e-13,8.926998693918901662e-01,5.474100930046646034e-05,-5.845012452009758631e-05,1.086972921422841659e-06,-8.296568521306151529e-10,1.905083726019479167e-09,6.597814969183680489e+01,6.597692448452774272e+01,1.225207309061462045e-03,2.343029655253033583e-01,1.021642563768187850e+00
6.325301204819276835e-13,8.927307321061525025e-01,5.463943551005234084e-05,-5.844774557800626661e-05,1.202394537229933766e-06,-1.039149193953546945e-09,2.227546302426914297e-09,6.596908996654208579e+01,6.596783133332220928e+01,1.258633219875183269e-03,2.456232078571824462e-01,1.021882426321076176e+00
6.626506024096384679e-13,8.927615614552606438e-01,5.456008650146579325e-05,-5.837225764450406870e-05,1.323983760837018168e-06,-1.286608964349280594e-09,2.551331840758456840e-09,6.596006056890249170e+01,6.595877016355866829e+01,1.290405343824578511e-03,2.569055726875076884e-01,1.022181573189184789e+00
6.927710843373493532e-13,8.927922989945260568e-01,5.435047428665866644e-05,-5.847328016557946419e-05,1.451760916830658012e-06,-1.569234776569472477e-09,2.874059106122861227e-09,6.595106071430558359e+01,6.594973917454980494e+01,1.321539755773809034e-03,2.681510309785886115e-01,1.022448368949679054e+00
7.228915662650602386e-13,8.928229952161581551e-01,5.423239855103590204e-05,-5.856534596916656990e-05,1.585750072297844596e-06,-1.876860923429711711e-09,3.197431206713766940e-09,6.594209058416349478e+01,6.594073772100085762e+01,1.352863162638011504e-03,2.793593397800860911e-01,1.022795981086497719e+00
7.530120481927710230e-13,8.928536135583143851e-01,5.414397999467998319e-05,-5.861688766329191988e-05,1.725982189114252622e-06,-2.193202426671502251e-09,3.526971324392807120e-09,6.593315067731465717e+01,6.593176579181761099e+01,1.384885497049838767e-03,2.905298590303982964e-01,1.023408285686784991e+00
7.831325301204819083e-13,8.928841517408185879e-01,5.403463522569566427e-05,-5.885617518273624426e-05,1.872494615876828515e-06,-2.500379752759457490e-09,3.872095886264530927e-09,6.592424009476667379e+01,6.592282223303205058e+01,1.417861734623707647e-03,3.016637191525109452e-01,1.023996984883778882e+00
8.132530120481926927e-13,8.929146044087451495e-01,5.414332330604541463e-05,-5.895224967117362202e-05,2.025328544921234414e-06,-2.784426653066783119e-09,4.243696280308364774e-09,6.591535836749260113e+01,6.591390643775690705e+01,1.451929735699860648e-03,3.127615018648816081e-01,1.024681251322206332e+00
8.433734939759035780e-13,8.929449766970982694e-01,5.414364186307560215e-05,-5.892452917514468951e-05,2.184527272790362888e-06,-3.034382539065065219e-09,4.651458146136452164e-09,6.590650486163862354e+01,6.590501765849367644e+01,1.487203144942242546e-03,3.238240410814505199e-01,1.025256804942570543e+00
8.734939759036143624e-13,8.929752562370341096e-01,5.406263474195672738e-05,-5.891316663858512254e-05,2.350134084543661883e-06,-3.242887298906672913e-09,5.104584329141621672e-09,6.589767946321497050e+01,6.589615567163249921e+01,1.523791582473917224e-03,3.348514578523581475e-01,1.025364673379823177e+00
9.036144578313252477e-13,8.930054625631742571e-01,5.407336055599360592e-05,-5.897528167831375451e-05,2.522188396747385040e-06,-3.408670129351516804e-09,5.610013165399780611e-09,6.588888133429095717e+01,6.588731964194465718e+01,1.561692346293967184e-03,3.458448096418316187e-01,1.025599822088939073e+00
9.337349397590360321e-13,8.930355923736769119e-01,5.406152686339637880e-05,-5.881913505170941977e-05,2.700725906242428866e-06,-3.535613698813040794e-09,6.170524239787543804e-09,6.588011104688219177e+01,6.587851025765249346e+01,1.600789229705100458e-03,3.568033480823290526e-01,1.026001493474885340e+00
9.638554216867469175e-13,8.930656179260860750e-01,5.403630580125078596e-05,-5.867059902059032495e-05,2.885781647494982750e-06,-3.633566207501889080e-09,6.784682525786233687e-09,6.587136922618168455e+01,6.586972839253087386e+01,1.640833650817654071e-03,3.677263077033863792e-01,1.026155162578261670e+00
9.939759036144578028e-13,8.930955618065714585e-01,5.376648262286544573e-05,-5.854457151505695309e-05,3.077392366395909986e-06,-3.716489390392846092e-09,7.444206478761199752e-09,6.586265675332511194e+01,6.586097529969225661e+01,1.681453632856710900e-03,3.786125769270968777e-01,1.026378569546357644e+00
1.024096385542168688e-12,8.931255123225249060e-01,5.359329104751040602e-05,-5.850420302326389158e-05,3.275596857660554366e-06,-3.796438248904580879e-09,8.136027332606221917e-09,6.585397529762749969e+01,6.585225304889395659e+01,1.722248733549172585e-03,3.894600571754729956e-01,1.027099316655198047e+00
1.054216867469879372e-12,8.931553560273610692e-01,5.335668686002788139e-05,-5.845981539936208901e-05,3.480431266954043997e-06,-3.882223932472658943e-09,8.845886972634008895e-09,6.584532551236929976e+01,6.584356263980443202e+01,1.762872564867700321e-03,4.002679360724872848e-01,1.027765778498054727e+00
1.084337349397590257e-12,8.931851566521428198e-01,5.317527934904344106e-05,-5.841637277445516839e-05,3.691926851342444685e-06,-3.980171682169726548e-09,9.561528239149790041e-09,6.583670693205213809e+01,6.583490384198370293e+01,1.803090068430182559e-03,4.110368140145342908e-01,1.028243202080610486e+00
1.114457831325301142e-12,8.932148909780726065e-01,5.301766378017043414e-05,-5.849325472678314783e-05,3.910109987718175483e-06,-4.095661655658001839e-09,1.027362854826420757e-08,6.582811930453691218e+01,6.582627670028439582e+01,1.842604252510258002e-03,4.217669985392697440e-01,1.028690962436288991e+00
1.144578313253012028e-12,8.932446042843519285e-01,5.298915067861866099e-05,-5.839782189414348585e-05,4.135004884837984667e-06,-4.232606726262259125e-09,1.097582967890169683e-08,6.581956130177213993e+01,6.581768038994032111e+01,1.880911831819820790e-03,4.324601238970529615e-01,1.028908011973676428e+00
1.174698795180722711e-12,8.932742294368108960e-01,5.294168026286448498e-05,-5.829895197304318396e-05,4.366637194367999257e-06,-4.393704763561976558e-09,1.166557746919736996e-08,6.581103106664195934e+01,6.580911369563963831e+01,1.917371002316439971e-03,4.431185223938493567e-01,1.029392334565108147e+00
1.204819277108433596e-12,8.933037254491553725e-01,5.274506436749426243e-05,-5.814290696842352085e-05,4.605034367583125223e-06,-4.580443611225698145e-09,1.234184490814286104e-08,6.580252721986418862e+01,6.580057573704782214e+01,1.951482816361108314e-03,4.537439435437788382e-01,1.030243691586803179e+00
1.234939759036144482e-12,8.933330535275392226e-01,5.270624382375767238e-05,-5.792218714581525509e-05,4.850225081346079436e-06,-4.791628052897491806e-09,1.300411792095270796e-08,6.579404730254407241e+01,6.579206408376650472e+01,1.983218777568809821e-03,4.643394193084599553e-01,1.030607551290590118e+00
1.265060240963855367e-12,8.933622129223086628e-01,5.247744433823162006e-05,-5.775735644391159377e-05,5.102237921989854410e-06,-5.025800563431350081e-09,1.365031792345357822e-08,6.578559001914352677e+01,6.578357698087283723e+01,2.013038270691831343e-03,4.749065648573820853e-01,1.030809777132511540e+00
1.295180722891566252e-12,8.933912925130635951e-01,5.232519675327311606e-05,-5.760007275078977160e-05,5.361101260513251277e-06,-5.281440371803854793e-09,1.427695643376641793e-08,6.577715403969848751e+01,6.577511243543851549e+01,2.041604259967153955e-03,4.854470490225649693e-01,1.031018489067057509e+00
1.325301204819276936e-12,8.934202271218100178e-01,5.223587803260752152e-05,-5.753941091673438798e-05,5.626845063816110052e-06,-5.558947236360854700e-09,1.487918664766829981e-08,6.576873932681280621e+01,6.576666992136824774e+01,2.069405444551419403e-03,4.959609401464888379e-01,1.031359508541389802e+00
1.355421686746987821e-12,8.934491173768539518e-01,5.212762747049306926e-05,-5.730828086554045465e-05,5.899499581248101114e-06,-5.856635010710578807e-09,1.544604904575067862e-08,6.576034611834114685e+01,6.575824957791839154e+01,2.096540422760050527e-03,5.064479409280769895e-01,1.031709564028732151e+00
1.385542168674698706e-12,8.934779196814991442e-01,5.195453161345616171e-05,-5.712428957272132167e-05,6.179093579627401913e-06,-6.164745833163474157e-09,1.596451171947570204e-08,6.575197519540812152e+01,6.574985233076540680e+01,2.122864642719345541e-03,5.169070623902464190e-01,1.031894409878572061e+00
1.415662650602409592e-12,8.935066724684342931e-01,5.179987089532391828e-05,-5.691668108868571643e-05,6.465654418155059780e-06,-6.468200389731092618e-09,1.642636699088133183e-08,6.574362757995677953e+01,6.574147929975376314e+01,2.148280203013750583e-03,5.273370435837331227e-01,1.031964023147997622e+00
1.445783132530120477e-12,8.935354764851043408e-01,5.182509851855211417e-05,-5.678817712049395695e-05,6.759208315886299915e-06,-6.747879369683191845e-09,1.682925688638546624e-08,6.573530379907471399e+01,6.573313087362136287e+01,2.172925453357363399e-03,5.377372247660980875e-01,1.032068833338816383e+00
1.475903614457831161e-12,8.935643413942513380e-01,5.175456087730281282e-05,-5.653945487437238965e-05,7.059781821015576683e-06,-6.984305297966912889e-09,1.717781740069591505e-08,6.572700487797182234e+01,6.572480768864029699e+01,2.197189331519084753e-03,5.481063187523942393e-01,1.032374692039086828e+00
1.506024096385542046e-12,8.935931402228813880e-01,5.181676114690196924e-05,-5.641606903328482916e-05,7.367404888824371340e-06,-7.162464849362830211e-09,1.748156941574074316e-08,6.571873255481678200e+01,6.571651090804149931e+01,2.221646775278501417e-03,5.584421532475134509e-01,1.032760734930368240e+00
1.536144578313252931e-12,8.936219328649078752e-01,5.194587356394259612e-05,-5.606733184320730854e-05,7.682115285118887817e-06,-7.275874895126107831e-09,1.775199515038151226e-08,6.571048815636069662e+01,6.570824112577030007e+01,2.247030590396661368e-03,5.687430712321910331e-01,1.032894178727714163e+00
1.566265060240963817e-12,8.936506143381796052e-01,5.200264670788512750e-05,-5.559579381156305099e-05,8.003959231646166669e-06,-7.327505670304916564e-09,1.800009489378328889e-08,6.570227325034123567e+01,6.569999913675739833e+01,2.274113583843151258e-03,5.790071169634074533e-01,1.033064313723935701e+00
1.596385542168674500e-12,8.936791262002337088e-01,5.190290979284852609e-05,-5.522529193380863684e-05,8.332987416522309921e-06,-7.329369702284936929e-09,1.823693014058223425e-08,6.569408900328038214e+01,6.569178538536816347e+01,2.303617912213068528e-03,5.892328062833658286e-01,1.033425558477581552e+00
1.626506024096385385e-12,8.937075304672333909e-01,5.189426440198618057e-05,-5.489944354139580175e-05,8.669251376895168094e-06,-7.298959353909247294e-09,1.847131629830381686e-08,6.568593607870997175e+01,6.568359992702303884e+01,2.336151686925864134e-03,5.994193129105130913e-01,1.033562067828900144e+00
1.656626506024096271e-12,8.937358094261963481e-01,5.189043387820792443e-05,-5.466281459723539536e-05,9.012800229964320126e-06,-7.253345546915710477e-09,1.871092361671748236e-08,6.567781469856615217e+01,6.567544262923655651e+01,2.372069329599739082e-03,6.095663848653622985e-01,1.033607903117620630e+00
1.686746987951807156e-12,8.937640714906294193e-01,5.183947877443529538e-05,-5.430001268899841007e-05,9.363679299090475188e-06,-7.206412525401554532e-09,1.896468225865125062e-08,6.566972538631186751e+01,6.566731393227375690e+01,2.411454038108263448e-03,6.196733564781329306e-01,1.033812510041626220e+00
1.716867469879518041e-12,8.937921936947273993e-01,5.183923141686717836e-05,-5.397842302580450739e-05,9.721923636133304158e-06,-7.167012810189899527e-09,1.924137549746929944e-08,6.566166833057431518e+01,6.565921420190929325e+01,2.454128665016488790e-03,6.297400070730314603e-01,1.033991128654613290e+00
1.746987951807228725e-12,8.938202285540025605e-01,5.185630498604428570e-05,-5.367847140247025120e-05,1.008755680507060750e-05,-7.139200885990578593e-09,1.954826362113893017e-08,6.565364304394893225e+01,6.565114332640972350e+01,2.499717539214565618e-03,6.397669658547757709e-01,1.034156355689451301e+00
1.777108433734939610e-12,8.938482926551191143e-01,5.203508064811738793e-05,-5.321705220478764809e-05,1.046059112676786210e-05,-7.123045105851301754e-09,1.988860178967697033e-08,6.564564962273873050e+01,6.564310179392238354e+01,2.547828816342037183e-03,6.497540905370220443e-01,1.034392839251066176e+00
1.807228915662650495e-12,8.938763758607627397e-01,5.200500430172987174e-05,-5.264845256915875874e-05,1.084102964665184290e-05,-7.117743653304929616e-09,2.025880250604240998e-08,6.563768771213730702e+01,6.563508956399890337e+01,2.598148138408123715e-03,6.597018383994198709e-01,1.034532834500673237e+00
1.837349397590361179e-12,8.939044944722024377e-01,5.190727278928196337e-05,-5.212560296960152168e-05,1.122887234254853855e-05,-7.121329351026745850e-09,2.064611426358992820e-08,6.562975831882530997e+01,6.562710788302773324e+01,2.650435797576708268e-03,6.696089341155928576e-01,1.034736473319667782e+00
1.867469879518072064e-12,8.939326474911478693e-01,5.174755237637737002e-05,-5.161236049854529476e-05,1.162412291371297454e-05,-7.129499251572698655e-09,2.103093575618734412e-08,6.562186015439016273e+01,6.561915561731647983e+01,2.704537073683524907e-03,6.794769697735679737e-01,1.035016882524334214e+00
1.897590361445782950e-12,8.939608758411020650e-01,5.163859707415351531e-05,-5.106385359071626668e-05,1.202679572795931315e-05,-7.134882380206571741e-09,2.138902254533462878e-08,6.561399200618511429e+01,6.561123170770038371e+01,2.760298484732213141e-03,6.893074709117354981e-01,1.035142428729594055e+00
1.927710843373493835e-12,8.939892062368627323e-01,5.160489467357317787e-05,-5.059683005335665029e-05,1.243691975597691028e-05,-7.126486488966325477e-09,2.169615053693167993e-08,6.560615308630637799e+01,6.560333554103239351e+01,2.817545273978922307e-03,6.991014203045486930e-01,1.035311434832259403e+00
1.957831325301204720e-12,8.940175516106622089e-01,5.157342430200872546e-05,-5.007165269716088140e-05,1.285454016009147819e-05,-7.091956705747644805e-09,2.193440910468207333e-08,6.559834200096035772e+01,6.559546585171821675e+01,2.876149242146453216e-03,7.088605709154750523e-01,1.035396462904638604e+00
1.987951807228915606e-12,8.940458012699989965e-01,5.166438530620940880e-05,-4.953672827065093280e-05,1.327971720965456181e-05,-7.018628256502456506e-09,2.209527108189641351e-08,6.559055701656718895e+01,6.558762094578266044e+01,2.936070784533916823e-03,7.185870646152655583e-01,1.035406474763550300e+00
2.018072289156626491e-12,8.940740145352509272e-01,5.154947551423507443e-05,-4.883505257872424105e-05,1.371252307266610528e-05,-6.894291819222749274e-09,2.218107072836675250e-08,6.558279671921552278e+01,6.557979936143091493e+01,2.997357784608316224e-03,7.282826695095462322e-01,1.035439378769933638e+00
2.048192771084337376e-12,8.941019195249596541e-01,5.151405332823133867e-05,-4.835685701140735200e-05,1.415304239207317041e-05,-6.708844970052278413e-09,2.220237883635989597e-08,6.557505949492848174e+01,6.557199944605564212e+01,3.060048872839321761e-03,7.379494234496984939e-01,1.035683033338278936e+00
2.078313253012047858e-12,8.941296541359524674e-01,5.166923067463411427e-05,-4.771501434565830762e-05,1.460137158993013433e-05,-6.455698935496151473e-09,2.217495921822579845e-08,6.556734414387035770e+01,6.556422011646017722e+01,3.124027410180550256e-03,7.475888203978897639e-01,1.035759658490456925e+00
2.108433734939758743e-12,8.941572375437213394e-01,5.158962253510155667e-05,-4.681385561141987678e-05,1.505761409674525679e-05,-6.132401476949735111e-09,2.211522311739693159e-08,6.555964938655820617e+01,6.555646039645019130e+01,3.188990108015609531e-03,7.572024444975501423e-01,1.035852477182997999e+00
2.138554216867469628e-12,8.941844790241321173e-01,5.132904720788821569e-05,-4.625072169095891217e-05,1.552187195418740784e-05,-5.738184120231064922e-09,2.203804906822195688e-08,6.555197472314470986e+01,6.554872017019950192e+01,3.254552945212022767e-03,7.667909223826993026e-01,1.036134098649672319e+00
2.168674698795180514e-12,8.942114415087709656e-01,5.112677102522241904e-05,-4.571905467588094297e-05,1.599423559764540307e-05,-5.273490207527255290e-09,2.195988932303240299e-08,6.554431952013059970e+01,6.554099920778513422e+01,3.320312345463709899e-03,7.763550468640683100e-01,1.036285936823227782e+00
2.198795180722891399e-12,8.942380442625931236e-01,5.097125827314582765e-05,-4.514602893589377886e-05,1.647477640124855468e-05,-4.744554997188398272e-09,2.189655410597966476e-08,6.553668365058594247e+01,6.553329771503041457e+01,3.385935555528936294e-03,7.858949759961000314e-01,1.036348746354272876e+00
2.228915662650602285e-12,8.942640936460621859e-01,5.071115596024640214e-05,-4.449360394160859248e-05,1.696354345094469346e-05,-4.160977169156879457e-09,2.185768938625148051e-08,6.552906592533466323e+01,6.552561478862907052e+01,3.451136705599496847e-03,7.954121994760930958e-01,1.036837745178826875e+00
2.259036144578313170e-12,8.942897951763099096e-01,5.039937610435315634e-05,-4.386851929958629758e-05,1.746056244046991553e-05,-3.532468885980050000e-09,2.184723931292888810e-08,6.552146561463629837e+01,6.551795003968048547e+01,3.515574955816042676e-03,8.049076168361177785e-01,1.037301429887196980e+00
2.289156626506024055e-12,8.943151484496376646e-01,5.001260040300556695e-05,-4.322051184774202299e-05,1.796583820087405381e-05,-2.865945109588199657e-09,2.186729161966078632e-08,6.551388209395724971e+01,6.551030323719436410e+01,3.578856762880174014e-03,8.143820243551439519e-01,1.037378491098097655e+00
2.319277108433734941e-12,8.943401286678318574e-01,4.937425576804413944e-05,-4.262373561572286467e-05,1.847936520160487208e-05,-2.164865844115102643e-09,2.192253376796742163e-08,6.550631433301346362e+01,6.550267374963695488e+01,3.640583376515761898e-03,8.238367202930785282e-01,1.037617030298838117e+00
2.349397590361445422e-12,8.943646900554242940e-01,4.868824487710935876e-05,-4.238427882973051027e-05,1.900114174164555745e-05,-1.431760690089444900e-09,2.201936813385414671e-08,6.549876057427489684e+01,6.549506017213161613e+01,3.700402143278246243e-03,8.332739040472294523e-01,1.037953182454091072e+00
2.379518072289156307e-12,8.943889800947742996e-01,4.820885087300678067e-05,-4.215367277921602617e-05,1.953118197721647836e-05,-6.679837268980055700e-10,2.216225313775602690e-08,6.549121952342132147e+01,6.548746147958291886e+01,3.758043838400227689e-03,8.426951981108619094e-01,1.038156110805384502e+00
2.409638554216867193e-12,8.944130015493823027e-01,4.763924624042673305e-05,-4.178495677244011583e-05,2.006952817442632841e-05,1.299336520268585793e-10,2.235336157098918228e-08,6.548368975728874375e+01,6.547987646189537259e+01,3.813295393372039335e-03,8.521023751947482960e-01,1.038442883725749555e+00
2.439759036144578078e-12,8.944367314057658502e-01,4.692076790065185686e-05,-4.169965196439177023e-05,2.061626227390116187e-05,9.716139346875910169e-10,2.259559235237241444e-08,6.547616977107152536e+01,6.547230376218601577e+01,3.866008885513992199e-03,8.614973013492882581e-01,1.038718782472015656e+00
2.469879518072288963e-12,8.944602579999554326e-01,4.643540313893826632e-05,-4.160036755510302715e-05,2.117151006755371291e-05,1.868757958650747319e-09,2.289407414303286884e-08,6.546865840737854114e+01,6.546474227146566705e+01,3.916135912879983687e-03,8.708814346903521741e-01,1.038901417158027085e+00
2.499999999999999849e-12,8.944836549683873317e-01,4.568469680457044250e-05,-4.123950669547936631e-05,2.173543940392357358e-05,2.831618583427043679e-09,2.325337458313477344e-08,6.546115552311692909e+01,6.545719187134368156e+01,3.963651773245595485e-03,8.802549483169181954e-01,1.039087885106467102e+00
2.530120481927710734e-12,8.945068497727544088e-01,4.486870183570151221e-05,-4.108340825772084214e-05,2.230825066495834420e-05,3.867724203848503350e-09,2.367752908036607980e-08,6.545366143331227704e+01,6.544965295210799638e+01,4.008481204284125576e-03,8.896174518705480816e-01,1.039633208813920850e+00
2.560240963855421619e-12,8.945300295134481772e-01,4.408823824970896501e-05,-4.089215618523613181e-05,2.289015924741990716e-05,4.978666465266697509e-09,2.417006346565735630e-08,6.544617613107344312e+01,6.544212565008821514e+01,4.050480985229926688e-03,8.989689593843880333e-01,1.040237410975705101e+00
2.590361445783132505e-12,8.945532222831590330e-01,4.328740787473375789e-05,-4.075833376541517265e-05,2.348137020532238878e-05,6.161990187615064127e-09,2.473211035473124544e-08,6.543870014621252551e+01,6.543461070457284734e+01,4.089441639672752350e-03,9.083088055293091490e-01,1.040400714864223142e+00
2.620481927710842986e-12,8.945764503713983240e-01,4.268984916708056226e-05,-4.076385534937951652e-05,2.408204764266999863e-05,7.412321015507471970e-09,2.536320879834417029e-08,6.543123404627799289e+01,6.542710886109607316e+01,4.125185181913311634e-03,9.176362927205931053e-01,1.040418136846932295e+00
2.650602409638553872e-12,8.945997562506453615e-01,4.194591987571369933e-05,-4.046509368575777321e-05,2.469228784014019818e-05,8.721829749317322653e-09,2.606101647812780724e-08,6.542377854107144231e+01,6.541962091276894853e+01,4.157628302494080150e-03,9.269505280109867629e-01,1.040601296097612094e+00
2.680722891566264757e-12,8.946231520005589744e-01,4.104924775755326949e-05,-4.041818078525456943e-05,2.531209738686013646e-05,1.008127994423424687e-08,2.682402376986609499e-08,6.541633421708779395e+01,6.541214743992314595e+01,4.186777164653287565e-03,9.362507624490525870e-01,1.040857887251171787e+00
2.710843373493975642e-12,8.946466754262375476e-01,4.035229728392896928e-05,-4.037871976189113220e-05,2.594137963635835482e-05,1.147845677811500656e-08,2.765261867200799176e-08,6.540890181001226722e+01,6.540468914224265973e+01,4.212667769613173338e-03,9.455360816288453929e-01,1.041211213900961052e+00
2.740963855421686528e-12,8.946703184313337109e-01,3.982672828427358730e-05,-4.014281996740262073e-05,2.657993176008766224e-05,1.289649925910630527e-08,2.854560476171840160e-08,6.540148204506036222e+01,6.539724674077464783e+01,4.235304285711162693e-03,9.548055919614880649e-01,1.041443407377852015e+00
2.771084337349397413e-12,8.946941551177298724e-01,3.909754363313000330e-05,-3.981176364762354552e-05,2.722745214641789349e-05,1.431322525817296005e-08,2.949708268472745755e-08,6.539407506641074974e+01,6.538982034285244538e+01,4.254723558310139625e-03,9.640591260439878019e-01,1.041535139099432294e+00
2.801204819277108298e-12,8.947182323666593717e-01,3.849967456287341959e-05,-3.960866249267679015e-05,2.788355769598619083e-05,1.570279694404716397e-08,3.049246331188361727e-08,6.538668154556370382e+01,6.538241040792721037e+01,4.271137636494878008e-03,9.732958392175056206e-01,1.041542965517805897e+00
2.831325301204819184e-12,8.947425788144055536e-01,3.804039679489400183e-05,-3.920459715805952515e-05,2.854780849078806057e-05,1.704027658932416337e-08,3.150870039253082863e-08,6.537930165008027927e+01,6.537501670781807661e+01,4.284942262207017301e-03,9.825155246943002574e-01,1.041627770818657872e+00
2.861445783132530069e-12,8.947672167271305543e-01,3.744984474282923512e-05,-3.851483999376791311e-05,2.921973599473301963e-05,1.830510301132808683e-08,3.251696127046483646e-08,6.537193565734040135e+01,6.536763896712373878e+01,4.296690216663512363e-03,9.917178321339058522e-01,1.041816903429217511e+00
2.891566265060240954e-12,8.947921347574969708e-01,3.681248467966460018e-05,-3.781627229217631310e-05,2.989886918927976237e-05,1.948404982099863527e-08,3.348804444503833273e-08,6.536458408691314048e+01,6.536027703186738336e+01,4.307055045764171704e-03,1.000902116608337389e+00,1.042110745817308670e+00
2.921686746987951436e-12,8.948173152944245423e-01,3.630150197333165227e-05,-3.697570147356011032e-05,3.058475649666476031e-05,2.057079126874086518e-08,3.439740827654530335e-08,6.535724719591462417e+01,6.535293034329004058e+01,4.316852624579987918e-03,1.010068038168790761e+00,1.042445082791317423e+00
2.951807228915662321e-12,8.948428320847693351e-01,3.563001866605579147e-05,-3.594709706630079099e-05,3.127698239945531317e-05,2.156449067012123669e-08,3.522886565265560548e-08,6.534992557945012948e+01,6.534559855009280227e+01,4.327029357330134697e-03,1.019214837109429839e+00,1.042667451344548413e+00
2.981927710843373207e-12,8.948685195706027606e-01,3.477767430521861857e-05,-3.507758391524318697e-05,3.197517811969639916e-05,2.246764785874647958e-08,3.597672009335126477e-08,6.534261946836707580e+01,6.533828086051114781e+01,4.338607855931575150e-03,1.028342219969613724e+00,1.042766301248904792e+00
3.012048192771084092e-12,8.948944021345375255e-01,3.411751122300271097e-05,-3.422807020278402750e-05,3.267902356098674926e-05,2.328351352526019406e-08,3.664341130526898140e-08,6.533532918287561131e+01,6.533097653930028059e+01,4.352643575329114001e-03,1.037449795979314526e+00,1.042820075184472062e+00
3.042168674698794977e-12,8.949205930179959800e-01,3.331609573755845593e-05,-3.324168099313058847e-05,3.338824380194293476e-05,2.401546617768191602e-08,3.723675577427008657e-08,6.532805563507339741e+01,6.532368551661312495e+01,4.370118460271816413e-03,1.046536419948068897e+00,1.042881575198740585e+00
3.072289156626505863e-12,8.949469973517620858e-01,3.270330884386573282e-05,-3.235717318544026105e-05,3.410260567776072577e-05,2.466394279607792643e-08,3.776735897377483616e-08,6.532079935380588154e+01,6.531640751954626012e+01,4.391834259627172901e-03,1.055601423409428863e+00,1.042974572200543681e+00
3.102409638554216748e-12,8.949736335236992968e-01,3.230262681056507787e-05,-3.131768897564960857e-05,3.482191413508754297e-05,2.522759019145514259e-08,3.824458791922935719e-08,6.531356113517428241e+01,6.530914281180021419e+01,4.418323374070750112e-03,1.064643816906044815e+00,1.043054806804456502e+00
3.132530120481927633e-12,8.950004017597839034e-01,3.169494396043135131e-05,-2.995500157803980624e-05,3.554600772928094159e-05,2.570471507691219240e-08,3.867817032203270042e-08,6.530634097104386626e+01,6.530189110476861458e+01,4.449866275248696469e-03,1.073663596515787244e+00,1.043080699388177379e+00
3.162650602409638519e-12,8.950273471371149592e-01,3.111778680391049024e-05,-2.870807377571257652e-05,3.627475406036746340e-05,2.609304713733972123e-08,3.907891645939718145e-08,6.529913917455637318e+01,6.529465261811013477e+01,4.486556446245119033e-03,1.082660364936326225e+00,1.043093835902521027e+00
3.192771084337349000e-12,8.950544816391917680e-01,3.068403596507999418e-05,-2.724609068006827846e-05,3.700804432352736053e-05,2.638917861282816471e-08,3.946012922525741618e-08,6.529195602474933935e+01,6.528742766488518612e+01,4.528359864150534146e-03,1.091633781049154095e+00,1.043189324255038963e+00
3.222891566265059885e-12,8.950817383790592441e-01,3.017437730828308323e-05,-2.554773605178671129e-05,3.774578756466315536e-05,2.658730716282849555e-08,3.983647693858188255e-08,6.528479199275750489e+01,6.528021692499235940e+01,4.575067765144030969e-03,1.100583254928559462e+00,1.043474858927726512e+00
3.253012048192770771e-12,8.951091553140739787e-01,2.977186741323459656e-05,-2.390808230895712737e-05,3.848790402611719589e-05,2.668094289090794089e-08,4.022307885961157906e-08,6.527764793054478787e+01,6.527302165009290036e+01,4.626280451889262096e-03,1.109507745326276718e+00,1.043791328658808082e+00
3.283132530120481656e-12,8.951366264840224796e-01,2.944576588014155032e-05,-2.195599988114934570e-05,3.923432005495262393e-05,2.666310217108964857e-08,4.063483677662051472e-08,6.527052467446996786e+01,6.526584320380844417e+01,4.681470661528089328e-03,1.118406210605545903e+00,1.043984498750721635e+00
3.313253012048192541e-12,8.951640724560246953e-01,2.896232941655983760e-05,-1.997127824421985923e-05,3.998496417827948900e-05,2.652702418221750711e-08,4.108661475986743226e-08,6.526342314410041467e+01,6.525868316658007018e+01,4.739977520350530278e-03,1.127277477356724678e+00,1.044011612540341805e+00
3.343373493975903427e-12,8.951915219219945818e-01,2.844433769966945100e-05,-1.784220759159328151e-05,4.073976375158524078e-05,2.626468698918560289e-08,4.159284505395676058e-08,6.525634496084487068e+01,6.525154390791855974e+01,4.801052926309617649e-03,1.136119542765961832e+00,1.044067251956596998e+00
3.373493975903614312e-12,8.952188109527006166e-01,2.789796371326613812e-05,-1.559076756496543582e-05,4.149864413745500550e-05,2.586742299312032408e-08,4.216402744970222412e-08,6.524929099343901839e+01,6.524442708193234353e+01,4.863911506673663371e-03,1.144931301157990244e+00,1.044277074679163864e+00
3.403614457831325197e-12,8.952459158427413799e-01,2.721702081517176754e-05,-1.324612069008422175e-05,4.226152849334941896e-05,2.532829836201099522e-08,4.280585814965793094e-08,6.524226228201163735e+01,6.523733448662967760e+01,4.927795381955348865e-03,1.153711463990170882e+00,1.044471421865067473e+00
3.433734939759036083e-12,8.952728155423673728e-01,2.645028665025552644e-05,-1.092146092623345783e-05,4.302833729714905520e-05,2.464374886838526605e-08,4.351937197693942238e-08,6.523525910550445417e+01,6.523026709151858427e+01,4.992013985872558943e-03,1.162459681806850442e+00,1.044682860519918099e+00
3.463855421686746564e-12,8.952995303711878128e-01,2.566915487278220910e-05,-8.644832502637866806e-06,4.379898371649554653e-05,2.381432711876747152e-08,4.430141892028844116e-08,6.522828201740161091e+01,6.522322603383517503e+01,5.055983566441343488e-03,1.171175255656092151e+00,1.044793426959457872e+00
3.493975903614457450e-12,8.953261212512635403e-01,2.492499221797812595e-05,-6.336471250223302365e-06,4.457336872453187280e-05,2.284284344327885182e-08,4.514700341564662914e-08,6.522133117370695743e+01,6.521621191209250412e+01,5.119261614456246251e-03,1.179857988632467602e+00,1.044861714616029058e+00
3.524096385542168335e-12,8.953525082621736075e-01,2.429257582343771635e-05,-3.845657319573735387e-06,4.535138170688505322e-05,2.173264790862840241e-08,4.605138512929190336e-08,6.521440669712276872e+01,6.520922520700099767e+01,5.181490121770374567e-03,1.188507736450275187e+00,1.044892154164271281e+00
3.554216867469879220e-12,8.953787055067391476e-01,2.342858288363928063e-05,-9.824799539383906737e-07,4.613290263289771123e-05,2.048848322239869415e-08,4.700992483620008838e-08,6.520750860244318403e+01,6.520226626352327060e+01,5.242338919916068700e-03,1.197124469264162494e+00,1.045054046734469777e+00
3.584337349397590106e-12,8.954047981841406489e-01,2.230067308662483396e-05,1.723873268244992567e-06,4.691780288160694710e-05,1.911687783674404025e-08,4.801868184598788952e-08,6.520063669876194012e+01,6.519533524326024576e+01,5.301455501692087235e-03,1.205708430178166202e+00,1.045344415876692690e+00
3.614457831325300991e-12,8.954306219858932936e-01,2.129893394564444226e-05,4.513861803167359870e-06,4.770594574151266234e-05,1.762508169131711347e-08,4.907563294500638688e-08,6.519379068788303755e+01,6.518843218662398442e+01,5.358501259046951314e-03,1.214259985155389465e+00,1.045698263092372571e+00
3.644578313253011472e-12,8.954562024273290399e-01,2.019855011784882213e-05,7.562639577557112326e-06,4.849719010488522325e-05,1.602130418197116115e-08,5.017967449577125466e-08,6.518697038723418302e+01,6.518155716939094191e+01,5.413217843238885517e-03,1.222779376486850200e+00,1.045858393067379710e+00
3.674698795180722358e-12,8.954815371872486551e-01,1.900238724102147413e-05,1.073097200850546219e-05,4.929139508599289905e-05,1.431742419602121458e-08,5.132947051797345880e-08,6.518017501434322014e+01,6.517470959992586188e+01,5.465414417357609446e-03,1.231267597033218530e+00,1.046015937875976132e+00
3.704819277108433243e-12,8.955065000114202922e-01,1.780969093866411013e-05,1.396800587607682045e-05,5.008842432252688209e-05,1.252964467485762320e-08,5.252469203811778949e-08,6.517340387857389317e+01,6.516788896065612846e+01,5.514917917766645056e-03,1.239725510275310194e+00,1.046187211271781159e+00
3.734939759036144128e-12,8.955312387522685880e-01,1.674320003012826319e-05,1.732949827020056441e-05,5.088814853214001556e-05,1.067567281658322001e-08,5.376662024831818946e-08,6.516665727522540408e+01,6.516109573241907071e+01,5.561542806329512756e-03,1.248152744985921103e+00,1.046483008773669177e+00
3.765060240963855014e-12,8.955557521046636493e-01,1.573457288442127648e-05,2.100365025132872610e-05,5.169044412322031145e-05,8.772526497706143605e-09,5.505724009960620913e-08,6.515993538645510341e+01,6.515433032313676165e+01,5.605063318338619760e-03,1.256549059352422670e+00,1.046753566858561468e+00
3.795180722891565899e-12,8.955800467261217923e-01,1.445437826438397526e-05,2.496208294540604950e-05,5.249518934752196004e-05,6.835871008608769934e-09,5.639969530230290981e-08,6.515323853578843227e+01,6.514759333052263912e+01,5.645205265792080547e-03,1.264914040994565392e+00,1.046860153528164750e+00
3.825301204819276785e-12,8.956040865259204953e-01,1.311342812188106539e-05,2.908089179649963254e-05,5.330225956833552019e-05,4.879440716697696221e-09,5.779748150875453975e-08,6.514656735396431486e+01,6.514088567268935037e+01,5.681681274968625184e-03,1.273246901117986551e+00,1.046875249372809957e+00
3.855421686746987670e-12,8.956277506255967413e-01,1.170694023143391849e-05,3.337055621748894488e-05,5.411152368952066021e-05,2.914521624792326467e-09,5.925345202618147713e-08,6.513992163591979079e+01,6.513420741788134194e+01,5.714218038453517355e-03,1.281547897820000781e+00,1.046966199927585661e+00
3.885542168674698555e-12,8.956510371613023436e-01,1.014224354036072172e-05,3.781612952601968937e-05,5.492284145829145282e-05,9.495290397444851411e-10,6.076869273430578004e-08,6.513330148231801786e+01,6.512755891604831504e+01,5.742566269701908539e-03,1.289816923638037460e+00,1.047203998871164110e+00
3.915662650602409441e-12,8.956738885127090155e-01,8.587060811512209032e-06,4.231115533365995170e-05,5.573606396836378502e-05,-1.010089617285573874e-09,6.234305004042920073e-08,6.512670697963416444e+01,6.512094045144880283e+01,5.766528185357879151e-03,1.298053876529545070e+00,1.047504567807685527e+00
3.945783132530120326e-12,8.956962883645317453e-01,6.907489755203082647e-06,4.699994708187875051e-05,5.655103722627228429e-05,-2.961467468015981462e-09,6.397498826339871046e-08,6.512013831128537333e+01,6.511435235480414008e+01,5.785956481231135755e-03,1.306258520104103482e+00,1.047642626880695982e+00
3.975903614457831211e-12,8.957183081295910787e-01,4.980890688431355898e-06,5.173907377360795060e-05,5.736760637687915042e-05,-4.900873692123614118e-09,6.566257239088953838e-08,6.511359486747090841e+01,6.510779406991727569e+01,5.800797553625732829e-03,1.314431611154694757e+00,1.047669010263586387e+00
4.006024096385542097e-12,8.957397587036818321e-01,2.887667830476895523e-06,5.643867369824687858e-05,5.818561896542715699e-05,-6.824501974651403308e-09,6.740585865396519646e-08,6.510707672759833997e+01,6.510126558200609281e+01,5.811145592248013851e-03,1.322573066007892262e+00,1.047887903560960288e+00
4.036144578313252982e-12,8.957606517472568308e-01,7.307227577324699577e-07,6.121333370956792534e-05,5.900492579939469948e-05,-8.731184558070988838e-09,6.920597927157056282e-08,6.510058357989765909e+01,6.509476631830939652e+01,5.817261588261134903e-03,1.330683271640010101e+00,1.048554708898719934e+00
4.066265060240963867e-12,8.957811442353782461e-01,-1.681235035405574014e-06,6.586682479485212285e-05,5.982537858195134840e-05,-1.062412488824606441e-08,7.106444270821305722e-08,6.509411519196549989e+01,6.508829563338716184e+01,5.819558578332580459e-03,1.338762535661017772e+00,1.049550920019447275e+00
4.096385542168674753e-12,8.958011494564460664e-01,-4.171514480674558201e-06,7.040213049266343581e-05,6.064682840246350367e-05,-1.251192175421698216e-08,7.298206692740080890e-08,6.508767120079565416e+01,6.508185267145432817e+01,5.818529341328078884e-03,1.346811306034378042e+00,1.050506117746989432e+00
4.126506024096385638e-12,8.958206861429135470e-01,-7.136514285078758212e-06,7.490206921735893136e-05,6.146912374199424846e-05,-1.440835299537953361e-08,7.495893689613562838e-08,6.508125112216713148e+01,6.507543646351221867e+01,5.814658654911626125e-03,1.354830180624687186e+00,1.051046320223235853e+00
4.156626506024095716e-12,8.958397948354306362e-01,-1.052332146707966827e-05,7.902466827119805724e-05,6.229210948680497710e-05,-1.633127924591191423e-08,7.699474693787111700e-08,6.507485401829910643e+01,6.506904566134625156e+01,5.808356952858458565e-03,1.362820327660514197e+00,1.051176412102063251e+00
4.186746987951806601e-12,8.958582852355326809e-01,-1.402274994431842120e-05,8.282342303267241227e-05,6.311562764835167583e-05,-1.830140115553959636e-08,7.909111621689348047e-08,6.506847930877118813e+01,6.506267934729881119e+01,5.799961472378900064e-03,1.370782475619542362e+00,1.051307115691308081e+00
4.216867469879517486e-12,8.958761980389429169e-01,-1.762647443770796882e-05,8.648891019217235356e-05,6.393951911826864759e-05,-2.034419426758950598e-08,8.125274507151679946e-08,6.506212601908727322e+01,6.505633624506442914e+01,5.789774022838669459e-03,1.378717831768517810e+00,1.051801883370149460e+00
4.246987951807228372e-12,8.958936604510433499e-01,-2.143581249394247760e-05,8.980582594210545163e-05,6.476362726206558857e-05,-2.249062809047219449e-08,8.348455861721976064e-08,6.505579335543401953e+01,6.505001531377072865e+01,5.778041663284157019e-03,1.386627384103441996e+00,1.052641744745495433e+00
4.277108433734939257e-12,8.959106807669456884e-01,-2.527152465253809828e-05,9.283182332023014074e-05,6.558780227818158601e-05,-2.477384594091942337e-08,8.579031364070920743e-08,6.504947978481253301e+01,6.504371478893209257e+01,5.764995880445409476e-03,1.394513048314713455e+00,1.053374054483136479e+00
4.307228915662650142e-12,8.959273126932628672e-01,-2.924867814231347813e-05,9.576425275851946383e-05,6.641190276314597445e-05,-2.722719431457678217e-08,8.817306951966294886e-08,6.504318394856309737e+01,6.503743301785516451e+01,5.750930707938620504e-03,1.402376510029383461e+00,1.053754059782860741e+00
4.337349397590361028e-12,8.959435521975126493e-01,-3.343343850404021782e-05,9.861048956921828748e-05,6.723579484641019626e-05,-2.988248426331537664e-08,9.063430845269463618e-08,6.503690561057244679e+01,6.503116932918302950e+01,5.736281389413122600e-03,1.410218075638326907e+00,1.053860908103027683e+00
4.367469879518071913e-12,8.959593973203111572e-01,-3.784430993091083629e-05,1.012943209890593575e-04,6.805934920801140497e-05,-3.276778282881969012e-08,9.317234868213758964e-08,6.503064362102779228e+01,6.502492204149119459e+01,5.721579536599479335e-03,1.418039180146741129e+00,1.053957969215852719e+00
4.397590361445782798e-12,8.959748282719449675e-01,-4.241677447496675145e-05,1.040325336612968847e-04,6.888243865029074144e-05,-3.590395600230712680e-08,9.578052877531219031e-08,6.502439725172204987e+01,6.501868988452744702e+01,5.707367194604165764e-03,1.425840735284070071e+00,1.054285757168863746e+00
4.427710843373493684e-12,8.959899628540004546e-01,-4.757119337467137379e-05,1.067562962959650504e-04,6.970493667866270178e-05,-3.930383363723494532e-08,9.844797539982732897e-08,6.501816563834050555e+01,6.501247150274409137e+01,5.694135596415096472e-03,1.433623825196547186e+00,1.054866462232568747e+00
4.457831325301204569e-12,8.960048461903299399e-01,-5.327651497069672403e-05,1.091433455803121914e-04,7.052671887733554358e-05,-4.297383732992366989e-08,1.011612088526308707e-07,6.501194776526892838e+01,6.500626547879102191e+01,5.682286477908161763e-03,1.441389715300890106e+00,1.055564237246153780e+00
4.487951807228915454e-12,8.960194664165107570e-01,-5.923372925695269723e-05,1.111455080902263123e-04,7.134766427189568835e-05,-4.691532307494927420e-08,1.039061946575585390e-07,6.500574258811190020e+01,6.500007042330743445e+01,5.672164804466278687e-03,1.449139717424773099e+00,1.056109043580984785e+00
4.518072289156626340e-12,8.960339109832280435e-01,-6.533939104640859835e-05,1.131596229989590400e-04,7.216765497271479242e-05,-5.112806950453783371e-08,1.066686566332194346e-07,6.499954903484962188e+01,6.499388496953895356e+01,5.664065310665229031e-03,1.456875175086490559e+00,1.056420466588204210e+00
4.548192771084337225e-12,8.960481574774792346e-01,-7.192588677117621064e-05,1.149439377428122214e-04,7.298657700940803616e-05,-5.561166206630288706e-08,1.094320264911457267e-07,6.499336616678695577e+01,6.498770791738895980e+01,5.658249397989708641e-03,1.464597242755454998e+00,1.056542168169009921e+00
4.578313253012048110e-12,8.960623128497935408e-01,-7.868233654998605731e-05,1.163245021198642892e-04,7.380432185203738551e-05,-6.036496652106812721e-08,1.121786110383980350e-07,6.498719297909003956e+01,6.498153803266377793e+01,5.654946426258362913e-03,1.472307190130532240e+00,1.056563031661213792e+00
4.608433734939758996e-12,8.960764437193944332e-01,-8.557305584383696241e-05,1.175659717265812297e-04,7.462078692117455822e-05,-6.538649906653276800e-08,1.148910320779482498e-07,6.498102793795727905e+01,6.497537363164093449e+01,5.654306316341802148e-03,1.480006936282783903e+00,1.056592116815096238e+00
4.638554216867469881e-12,8.960905605965644449e-01,-9.273933268810993801e-05,1.184920550149508501e-04,7.543587582252414938e-05,-7.067392160520474242e-08,1.175535422336466811e-07,6.497487032543907048e+01,6.496921395620927342e+01,5.656369229800543678e-03,1.487697378648954016e+00,1.056722411663492789e+00
4.668674698795180766e-12,8.961045391003864546e-01,-1.000858749092780567e-04,1.192049556492220073e-04,7.624949797753727938e-05,-7.622371911824230005e-08,1.201509863410229064e-07,6.496871928325670353e+01,6.496305816106865905e+01,5.661122188039970950e-03,1.495379598082734685e+00,1.056926394608812769e+00
4.698795180722890844e-12,8.961183728067469989e-01,-1.076688659614968320e-04,1.196924628423418372e-04,7.706156652327233114e-05,-8.202666623565493213e-08,1.226692203966807250e-07,6.496257384112908539e+01,6.495690528233875227e+01,5.668558790335644776e-03,1.503054818681900828e+00,1.057193952846146923e+00
4.728915662650601729e-12,8.961319931137676775e-01,-1.154476959988421584e-04,1.198213622548181058e-04,7.787199300863088965e-05,-8.806702711631407039e-08,1.250995459434844756e-07,6.495643303509471878e+01,6.495075439124624950e+01,5.678643848470818489e-03,1.510724235543712712e+00,1.057455225966985823e+00
4.759036144578312615e-12,8.961453748347121273e-01,-1.232355971869086430e-04,1.195209231441458773e-04,7.868068321074130316e-05,-9.432525584129799601e-08,1.274410367742216586e-07,6.495029614423854980e+01,6.494460488049026026e+01,5.691263748285053936e-03,1.518388759850434422e+00,1.057569889576714495e+00
4.789156626506023500e-12,8.961585590705581916e-01,-1.310757354195746585e-04,1.190049009847966453e-04,7.948753453390674096e-05,-1.007824351262357671e-07,1.297021910299549863e-07,6.494416244798040339e+01,6.493845629064070124e+01,5.706157339709070665e-03,1.526049290767252931e+00,1.057599688123941339e+00
4.819277108433734385e-12,8.961716123235693443e-01,-1.390715085283695032e-04,1.180810748618153381e-04,8.029243581756676450e-05,-1.074223338197754643e-07,1.319002986016378730e-07,6.493803138639690076e+01,6.493230847806979966e+01,5.722908327102245105e-03,1.533706522235559033e+00,1.057716274611833152e+00
4.849397590361445271e-12,8.961844797127338502e-01,-1.468749710244647371e-04,1.165660964596241508e-04,8.109526755032895999e-05,-1.142314623722396738e-07,1.340620533111804562e-07,6.493190247536651327e+01,6.492616145321862575e+01,5.741022147888480247e-03,1.541361056415377906e+00,1.058048447184969154e+00
4.879518072289156156e-12,8.961972293583299054e-01,-1.543450371873469386e-04,1.147111043845243600e-04,8.189590065132388045e-05,-1.212019129832708654e-07,1.362237512297316004e-07,6.492577508003988385e+01,6.492001508248461050e+01,5.759997555278811854e-03,1.549013699644805175e+00,1.058581231911803089e+00
4.909638554216867041e-12,8.962099214918801682e-01,-1.615291366389307384e-04,1.125540287547783098e-04,8.269419475218135968e-05,-1.283334554277895145e-07,1.384289652804997321e-07,6.491964908028582215e+01,6.491386969994843525e+01,5.779380337393276272e-03,1.556664584225595060e+00,1.059063495272260402e+00
4.939759036144577927e-12,8.962225593035058058e-01,-1.684150538513619745e-04,1.102467517845695213e-04,8.348999608056996804e-05,-1.356331659044625989e-07,1.407248957553963710e-07,6.491352407562730775e+01,6.490772532477922141e+01,5.798750848082527901e-03,1.564314219225420244e+00,1.059321433280764113e+00
4.969879518072288812e-12,8.962351481779040618e-01,-1.749905802284473506e-04,1.077528583597173775e-04,8.428313795450016505e-05,-1.431148672225762657e-07,1.431587811499462900e-07,6.490739901816880320e+01,6.490158135122116789e+01,5.817666947631917364e-03,1.571963926506553699e+00,1.059473442628386941e+00
4.999999999999999697e-12,8.962476874893061662e-01,-1.812307874169763466e-04,1.052708413442745092e-04,8.507344404465006589e-05,-1.507994869505365240e-07,1.457743833302180761e-07,6.490127327479399355e+01,6.489543762624082035e+01,5.835648553172287194e-03,1.579614479877287980e+00,1.059781513391137686e+00
5.030120481927710583e-12,8.962600749884964690e-01,-1.870817012044647656e-04,1.027344120803536684e-04,8.586073681722652994e-05,-1.587148258692664000e-07,1.486095696341620832e-07,6.489514688225621342e+01,6.488929460814989625e+01,5.852274106310449350e-03,1.587265840773695480e+00,1.060242435143810003e+00
5.060240963855421468e-12,8.962723746996692498e-01,-1.927206009451348117e-04,1.004187565100320134e-04,8.664484941182653969e-05,-1.668939161569179077e-07,1.516978814146043152e-07,6.488901990323091695e+01,6.488315263452794568e+01,5.867268702975859951e-03,1.594917960303510185e+00,1.060768643873202910e+00
5.090361445783132354e-12,8.962847141774129556e-01,-1.982395785747237318e-04,9.812730656036207431e-05,8.742563498318119965e-05,-1.753743493189679262e-07,1.550702237980819734e-07,6.488289205616190713e+01,6.487701157382599604e+01,5.880482335914771069e-03,1.602571178974113941e+00,1.061142180553901193e+00
5.120481927710843239e-12,8.962969410813133031e-01,-2.035769780854210492e-04,9.595338296750983076e-05,8.820296150067018638e-05,-1.842002723774796530e-07,1.587496432130863753e-07,6.487676310666606128e+01,6.487087122197952738e+01,5.891884686538368700e-03,1.610225770968444436e+00,1.061273927549176488e+00
5.150602409638554124e-12,8.963090167449743184e-01,-2.088317948525073606e-04,9.391204142349754435e-05,8.897672373868318382e-05,-1.934197059632013019e-07,1.627502288095207479e-07,6.487063321425699769e+01,6.486473168029453973e+01,5.901533962457854339e-03,1.617881533192653709e+00,1.061300386012483665e+00
5.180722891566265010e-12,8.963210179776678332e-01,-2.139138736045429639e-04,9.183311960692740303e-05,8.974684714459857458e-05,-2.030807467368794315e-07,1.670757605974828362e-07,6.486450231703382485e+01,6.485859280167855445e+01,5.909515355268168783e-03,1.625538537606008083e+00,1.061447973754697571e+00
5.210843373493975895e-12,8.963329521878077299e-01,-2.186406430922662142e-04,8.996637311001547089e-05,9.051328836679170043e-05,-2.132282460981461321e-07,1.717178046667432615e-07,6.485837051475999715e+01,6.485245458732049428e+01,5.915927439499932619e-03,1.633196682604383110e+00,1.061794516640346409e+00
5.240963855421685972e-12,8.963448002323064490e-01,-2.232521427386050710e-04,8.815894895335246706e-05,9.127603328846401094e-05,-2.239028681482906016e-07,1.766544457053295640e-07,6.485223812304111846e+01,6.484631721702071161e+01,5.920906020403269437e-03,1.640855581067844682e+00,1.062196937226889792e+00
5.271084337349396858e-12,8.963565817423631010e-01,-2.275394284718508455e-04,8.637687630270947424e-05,9.203509576656586973e-05,-2.351413855883277982e-07,1.818496587480707336e-07,6.484610505763974686e+01,6.484018043357113470e+01,5.924624068608107773e-03,1.648515331662627093e+00,1.062431726385994590e+00
5.301204819277107743e-12,8.963683099414885280e-01,-2.315149041198260910e-04,8.481499414716834641e-05,9.279051600964057238e-05,-2.469767602257064391e-07,1.872561103647075797e-07,6.483997168692791035e+01,6.483404442258809297e+01,5.927264339811829513e-03,1.656175459798751026e+00,1.062501723044096291e+00
5.331325301204818629e-12,8.963800259447527452e-01,-2.354597566461174890e-04,8.345980073872524656e-05,9.354235588041485213e-05,-2.594378855934826903e-07,1.928195889505737946e-07,6.483383842913663386e+01,6.482790945053945109e+01,5.928978597189351468e-03,1.663835461840694752e+00,1.062544357584527033e+00
5.361445783132529514e-12,8.963916986683349020e-01,-2.392350628106076763e-04,8.211601409934691836e-05,9.429069094287784332e-05,-2.725493812968428220e-07,1.984824973945473841e-07,6.482770539791840747e+01,6.482177552734812309e+01,5.929870570288320319e-03,1.671495185463555799e+00,1.062700133930113422e+00
5.391566265060240399e-12,8.964033496082935981e-01,-2.428454747455611920e-04,8.093458291490076423e-05,9.503560130036734074e-05,-2.863332522061174620e-07,2.041861514289788746e-07,6.482157228891456668e+01,6.481564229009939027e+01,5.929998815178617010e-03,1.679155004007325314e+00,1.063026347305455310e+00
5.421686746987951285e-12,8.964150983579666221e-01,-2.464892731918144034e-04,7.978842679402316674e-05,9.577716462048959105e-05,-3.008079394565031590e-07,2.098714910594551696e-07,6.481543886524386267e+01,6.480950952565918044e+01,5.929339584678295846e-03,1.686815210751278382e+00,1.063383784439874802e+00
5.451807228915662170e-12,8.964269457351111692e-01,-2.500984909845721483e-04,7.844034589887890379e-05,9.651545181621259679e-05,-3.159862148488130301e-07,2.154812727579144963e-07,6.480930508562482828e+01,6.480337731300583926e+01,5.927772618995547083e-03,1.694475842298614587e+00,1.063613305385962882e+00
5.481927710843373055e-12,8.964389344223658851e-01,-2.534874937683701522e-04,7.708599691581760887e-05,9.725052128296012195e-05,-3.318751199651685336e-07,2.209605809283703722e-07,6.480317140313761115e+01,6.479724631420178582e+01,5.925088935819826375e-03,1.702136346757150642e+00,1.063672950398169892e+00
5.512048192771083941e-12,8.964510490682768840e-01,-2.567082832300529864e-04,7.568863059467245149e-05,9.798241244052969796e-05,-3.484749110215931694e-07,2.262547973502724377e-07,6.479703816303427288e+01,6.479111710613996422e+01,5.921056894308837984e-03,1.709796295571825109e+00,1.063795192153172531e+00
5.542168674698794826e-12,8.964632900000337745e-01,-2.599325688808067645e-04,7.419505788073644875e-05,9.871114015762295880e-05,-3.657753505578299095e-07,2.313107247976354454e-07,6.479090585664876301e+01,6.478499040124042097e+01,5.915455408340133427e-03,1.717455059873488343e+00,1.064236946602003853e+00
5.572289156626505711e-12,8.964756723999731669e-01,-2.628057787933820669e-04,7.268357717237916712e-05,9.943669043267496877e-05,-3.837539560347961488e-07,2.360802622372583799e-07,6.478477472956700467e+01,6.477886663547195667e+01,5.908094095045311918e-03,1.725112322601502157e+00,1.064915869476621868e+00
5.602409638554216597e-12,8.964881975984062557e-01,-2.658228048770198276e-04,7.136517465039423627e-05,1.001590162628291243e-04,-4.023755408556669145e-07,2.405214815106904159e-07,6.477864481082241355e+01,6.477274600744205202e+01,5.898803380362291349e-03,1.732768046090724212e+00,1.065659394056938547e+00
5.632530120481927482e-12,8.965009219735524670e-01,-2.687730889970942364e-04,7.000196555890221095e-05,1.008780327499256068e-04,-4.215912407737663477e-07,2.445984560576032340e-07,6.477251657063541757e+01,6.476662918374681510e+01,5.887386888608707111e-03,1.740421658508412461e+00,1.066148592630279612e+00
5.662650602409638367e-12,8.965138576025889483e-01,-2.716368723468549754e-04,6.876007823683851546e-05,1.015936135746777072e-04,-4.413403458694428855e-07,2.482820546223853406e-07,6.476639108641913367e+01,6.476051746533489961e+01,5.873621084234773547e-03,1.748071808236553171e+00,1.066300505399528475e+00
5.692771084337349253e-12,8.965269333421665987e-01,-2.745536925762729957e-04,6.779607627252858914e-05,1.023055909043726100e-04,-4.615541561059231526e-07,2.515500524876475906e-07,6.476026910742378107e+01,6.475441182359223546e+01,5.857283831541259048e-03,1.755717551953634326e+00,1.066349450804574328e+00
5.722891566265060138e-12,8.965401656897302729e-01,-2.776153051055519792e-04,6.686947522686752818e-05,1.030137589619362239e-04,-4.821594895118915736e-07,2.543878382362771763e-07,6.475415140257243252e+01,6.474831321562272990e+01,5.838186949705816142e-03,1.763357936982503427e+00,1.066567646471876518e+00
5.753012048192771023e-12,8.965536509392041387e-01,-2.807893334645589017e-04,6.611620107209982230e-05,1.037178817335931042e-04,-5.030824029716201717e-07,2.567876218553354165e-07,6.474803850424871143e+01,6.474222232320121861e+01,5.816181047499543490e-03,1.770992315697230701e+00,1.066994423428980321e+00
5.783132530120481909e-12,8.965672858693767289e-01,-2.841100570305870828e-04,6.537871939847970774e-05,1.044177037747027537e-04,-5.242492415242578067e-07,2.587470285054012958e-07,6.474193182218668596e+01,6.473614068144364353e+01,5.791140743043986759e-03,1.778618922763780530e+00,1.067660812482999821e+00
5.813253012048191986e-12,8.965810227285797573e-01,-2.876844407386916556e-04,6.487603513420642362e-05,1.051129607031297527e-04,-5.455871918918281044e-07,2.602709431173709402e-07,6.473583188852975923e+01,6.473006892033222925e+01,5.762968197524605436e-03,1.786237087955188318e+00,1.068180051453306856e+00
5.843373493975902872e-12,8.965948928519994476e-01,-2.916429610307562739e-04,6.442556681950437200e-05,1.058033884474941582e-04,-5.670248480334437870e-07,2.613738999691375899e-07,6.472973910324418512e+01,6.472400749486800464e+01,5.731608376183219139e-03,1.793846312424260514e+00,1.068482333397785755e+00
5.873493975903613757e-12,8.966088120662731864e-01,-2.960288032727823211e-04,6.383216857107430319e-05,1.064887327838595665e-04,-5.884929519716511958e-07,2.620834811599715452e-07,6.472365361264998285e+01,6.471795655885316023e+01,5.697053796822504346e-03,1.801446391559287541e+00,1.068668725411732190e+00
5.903614457831324642e-12,8.966227446887007346e-01,-3.006826182754109900e-04,6.307291408893851584e-05,1.071687557201357090e-04,-6.099267694816350986e-07,2.624401531764605594e-07,6.471757544352313118e+01,6.471191608501499104e+01,5.659358508147212426e-03,1.809037306965260328e+00,1.068966958681434765e+00
5.933734939759035528e-12,8.966366425735576851e-01,-3.056671565197878796e-04,6.218823093917997841e-05,1.078432391834958080e-04,-6.312656455742798601e-07,2.624948998117506897e-07,6.471150464198954921e+01,6.470588602817879575e+01,5.618613810758877301e-03,1.816619002817717154e+00,1.069479861826142741e+00
5.963855421686746413e-12,8.966505302573031244e-01,-3.110526274086891597e-04,6.122203119425192498e-05,1.085119868359585765e-04,-6.524510795885564947e-07,2.623073156938566989e-07,6.470544107287973645e+01,6.469986605393920343e+01,5.575018940527570049e-03,1.824191632769363469e+00,1.070125915314469101e+00
5.993975903614457298e-12,8.966644191038277700e-01,-3.166476094232282775e-04,5.980412063850864862e-05,1.091748222879747803e-04,-6.734256716263988992e-07,2.619445604983360579e-07,6.469938448455685887e+01,6.469385554257284809e+01,5.528941984009954139e-03,1.831755492377247219e+00,1.070666741038545755e+00
6.024096385542168184e-12,8.966782395651143878e-01,-3.221690370092170595e-04,5.820319227892819700e-05,1.098315858586099830e-04,-6.941352154994647305e-07,2.614786780524928072e-07,6.469333470075127934e+01,6.468785384088818091e+01,5.480859863105323575e-03,1.839310814886514267e+00,1.071107042176362656e+00
6.054216867469879069e-12,8.966919319718104076e-01,-3.278449836022700407e-04,5.664048098138245527e-05,1.104821334873918118e-04,-7.145285420307915385e-07,2.609802644288129208e-07,6.468729121561236184e+01,6.468185995701097113e+01,5.431258601386621497e-03,1.846858232080055062e+00,1.071560305278484559e+00
6.084337349397589954e-12,8.967055654360044370e-01,-3.338819755115045394e-04,5.475901474435335045e-05,1.111263370122307100e-04,-7.345544825582748387e-07,2.605158994419864563e-07,6.468125342436509584e+01,6.467587282296001661e+01,5.380601405083060458e-03,1.854398498568377907e+00,1.072243730268203521e+00
6.114457831325300840e-12,8.967191996633983031e-01,-3.398514132650343991e-04,5.252086972361709834e-05,1.117640845399779463e-04,-7.541611383216242038e-07,2.601479505791946560e-07,6.467522073680044059e+01,6.466989137776906205e+01,5.329359031385030518e-03,1.861932338639882056e+00,1.073116096508652140e+00
6.144578313253011725e-12,8.967327488066598740e-01,-3.458769726505040907e-04,5.000050862920956015e-05,1.123952808455801059e-04,-7.732959570627237635e-07,2.599356025520010663e-07,6.466919177547592312e+01,6.466391376615268882e+01,5.278009323235469813e-03,1.869461482208960801e+00,1.073918094197064521e+00
6.174698795180722610e-12,8.967462080457515583e-01,-3.518557717783445593e-04,4.709994166771056147e-05,1.130198466140895126e-04,-7.919076892154163965e-07,2.599347564657669729e-07,6.466316522270632561e+01,6.465793815348484941e+01,5.227069221479327919e-03,1.876987571895695650e+00,1.074376415003931662e+00
6.204819277108433496e-12,8.967595840855836498e-01,-3.577090548734923061e-04,4.364421314246104183e-05,1.136377168136039806e-04,-8.099460439738395127e-07,2.601965644014311918e-07,6.465714023889090356e+01,6.465196310848372718e+01,5.177130407170988172e-03,1.884511633433384459e+00,1.074486801312849016e+00
6.234939759036144381e-12,8.967728389995242022e-01,-3.633729070224953495e-04,3.986157216658839706e-05,1.142488394559669729e-04,-8.273603270983141481e-07,2.607695258620455963e-07,6.465111627735007005e+01,6.464598748727665622e+01,5.128790073416528324e-03,1.892034369200454869e+00,1.074509502113738746e+00
6.265060240963855266e-12,8.967860256059039248e-01,-3.690205445379614486e-04,3.552468247170640026e-05,1.148531729335114707e-04,-8.440998680861000974e-07,2.617042767621047329e-07,6.464509295575548720e+01,6.464001038284911260e+01,5.082572906379673183e-03,1.899556271015391928e+00,1.074689466561711715e+00
6.295180722891566152e-12,8.967991899329664784e-01,-3.743155972960947558e-04,3.060988952240566239e-05,1.154506808952430482e-04,-8.601180280905460174e-07,2.630558030238522326e-07,6.463906995031787517e+01,6.463403104280295963e+01,5.038907514916198677e-03,1.907077736857935468e+00,1.075051495267863366e+00
6.325301204819277037e-12,8.968122973827722388e-01,-3.791802991828425746e-04,2.536509523447589266e-05,1.160413275809746303e-04,-8.753752059929978645e-07,2.648806887317345920e-07,6.463304676958439643e+01,6.462804861984575666e+01,4.998149738633378761e-03,1.914599372480794814e+00,1.075419779856024993e+00
6.355421686746987115e-12,8.968253183823668984e-01,-3.837931846749119218e-04,1.979181841342998331e-05,1.166250758029348543e-04,-8.898394421506354593e-07,2.672333853549332103e-07,6.462702317608203373e+01,6.462206257538456100e+01,4.960600697471504068e-03,1.922121471631135226e+00,1.075642453738202553e+00
6.385542168674698000e-12,8.968383320252988344e-01,-3.880295842575366867e-04,1.390898047733571426e-05,1.172018861832660290e-04,-9.034853052563035553e-07,2.701640248198981053e-07,6.462099902216667147e+01,6.461607255510219261e+01,4.926467064476846083e-03,1.929644223806847636e+00,1.075740048578549990e+00
6.415662650602408885e-12,8.968513428809451460e-01,-3.920853442175503212e-04,7.771785387154920950e-06,1.177717174384546273e-04,-9.162935172451188485e-07,2.737174882837232001e-07,6.461497435326145933e+01,6.461007858085488920e+01,4.895772406570816568e-03,1.937167587283248116e+00,1.075828011352512270e+00
6.445783132530119771e-12,8.968643494982875275e-01,-3.958593203125778184e-04,1.471665110332167032e-06,1.183345269926581257e-04,-9.282489102843880633e-07,2.779331884966117890e-07,6.460894955716489108e+01,6.460408125416682878e+01,4.868302998064266349e-03,1.944691067113253347e+00,1.075957176855538489e+00
6.475903614457830656e-12,8.968773715623687970e-01,-3.995041722480298201e-04,-5.020444997434637907e-06,1.188902702815576552e-04,-9.393381437621844190e-07,2.828471154551820444e-07,6.460292495601662210e+01,6.459808132431356853e+01,4.843631703051494777e-03,1.952214256588318930e+00,1.076122823016690377e+00
6.506024096385541541e-12,8.968904539706726853e-01,-4.029741164543927949e-04,-1.165135520016544424e-05,1.194388984840766938e-04,-9.495495651360074314e-07,2.884936826310814476e-07,6.459690052203467303e+01,6.459207929339626730e+01,4.821228638401862943e-03,1.959737209704408123e+00,1.076217404098085195e+00
6.536144578313252427e-12,8.969035754368803737e-01,-4.062524039244595395e-04,-1.846254467590848541e-05,1.199803537072885153e-04,-9.588739099992091409e-07,2.949077396548457134e-07,6.459087672187558837e+01,6.458607615422337744e+01,4.800567652210910655e-03,1.967259361649215110e+00,1.076249389834260439e+00
6.566265060240963312e-12,8.969167694047748274e-01,-4.094615089349459055e-04,-2.537619457427857329e-05,1.205145651804484541e-04,-9.673069538095362370e-07,3.021270457203077596e-07,6.458485429766005836e+01,6.458007312507916708e+01,4.781172580885166556e-03,1.974779797994957287e+00,1.076316824368539260e+00
6.596385542168674198e-12,8.969300381404345934e-01,-4.125094284363925684e-04,-3.251314608250543866e-05,1.210414475847456831e-04,-9.748525640153171690e-07,3.101909120283559365e-07,6.457883361014999934e+01,6.457407095972348543e+01,4.762650426514427292e-03,1.982298064674495430e+00,1.076543010213231177e+00
6.626506024096385083e-12,8.969433479513638785e-01,-4.154464999701930469e-04,-3.966982668986164236e-05,1.215609030288873388e-04,-9.815231398541054822e-07,3.191362475282589027e-07,6.457281533734797563e+01,6.456807059642649449e+01,4.744740921483454540e-03,1.989813320309676170e+00,1.076951259964889829e+00
6.656626506024095968e-12,8.969566763093751449e-01,-4.182042302402434655e-04,-4.680901742649722839e-05,1.220728244155761227e-04,-9.873368062446052810e-07,3.289954272325176141e-07,6.456680022711555011e+01,6.456207287072179213e+01,4.727356393758938048e-03,1.997324630032776716e+00,1.077335735430391406e+00
6.686746987951806854e-12,8.969699893342492070e-01,-4.207167319504510569e-04,-5.398848692366198671e-05,1.225770992324631370e-04,-9.923166103286143918e-07,3.397976866728682914e-07,6.456078847944279175e+01,6.455607789517242168e+01,4.710584270364011859e-03,2.004831734567551926e+00,1.077602358924622417e+00
6.716867469879517739e-12,8.969832444295670060e-01,-4.229038830455759241e-04,-6.089953498916798446e-05,1.230736104882743727e-04,-9.964913512187873152e-07,3.515682277804543492e-07,6.455478007470216539e+01,6.455008539559413805e+01,4.694679108030152745e-03,2.012334660192139246e+00,1.077782498367645614e+00
6.746987951807228624e-12,8.969964300004904523e-01,-4.249239800604221514e-04,-6.766865063495017621e-05,1.235622352060895433e-04,-9.998937276881104641e-07,3.643268334150033494e-07,6.454877486453092672e+01,6.454409485424282877e+01,4.680010288091664312e-03,2.019833601046011839e+00,1.078076777051947266e+00
6.777108433734939510e-12,8.970095605134262851e-01,-4.266694944304697825e-04,-7.403487006367081224e-05,1.240428441005800308e-04,-1.002558533092840712e-06,3.780863306198503406e-07,6.454277228651343989e+01,6.453810533250627657e+01,4.666954007165765445e-03,2.027329240861498239e+00,1.078646355571264426e+00
6.807228915662650395e-12,8.970225857657219137e-01,-4.283217132838130982e-04,-8.008803478699658954e-05,1.245153047425869963e-04,-1.004519448617840344e-06,3.928510002348314690e-07,6.453677179268670727e+01,6.453211594970908038e+01,4.655842977625081897e-03,2.034822258887373447e+00,1.079428296004472765e+00
6.837349397590361280e-12,8.970354169242256148e-01,-4.298027824924475896e-04,-8.584951669551526914e-05,1.249794873937216250e-04,-1.005806627581176594e-06,4.086186541788994498e-07,6.453077317361886855e+01,6.452612618246200782e+01,4.646991156864051752e-03,2.042312916599101857e+00,1.080108180146182040e+00
6.867469879518072166e-12,8.970480319084995768e-01,-4.310740865266175629e-04,-9.120597372295968991e-05,1.254352684827542250e-04,-1.006447376063555767e-06,4.253824611004394679e-07,6.452477622881934849e+01,6.452013552344021718e+01,4.640705379136248615e-03,2.049801451708494593e+00,1.080614695449937379e+00
6.897590361445782243e-12,8.970603411118703852e-01,-4.323760083664535754e-04,-9.630375940723505596e-05,1.258825318272954307e-04,-1.006466660957438391e-06,4.431312253327810552e-07,6.451878044451267158e+01,6.451414317988107427e+01,4.637264631603960421e-03,2.057288517019527863e+00,1.081058814383811795e+00
6.927710843373493129e-12,8.970723703384075876e-01,-4.335393155932435794e-04,-1.011893174858131619e-04,1.263211694046453533e-04,-1.005888143535921402e-06,4.618498195582996400e-07,6.451278516200441970e+01,6.450814827060388268e+01,4.636891400536156949e-03,2.064774932083607961e+00,1.081664759933481879e+00
6.957831325301204014e-12,8.970841171566121819e-01,-4.346789464134550663e-04,-1.058880932173802936e-04,1.267510822411447278e-04,-1.004735233977418954e-06,4.815185888385744230e-07,6.450678982563701425e+01,6.450215010064678722e+01,4.639724990227891456e-03,2.072261395644747761e+00,1.082576885221197882e+00
6.987951807228914899e-12,8.970955106303081239e-01,-4.357611527159598909e-04,-1.105265796008983686e-04,1.271721823238053265e-04,-1.003032549152411493e-06,5.021135072977337788e-07,6.450079373839139407e+01,6.449614793815833025e+01,4.645800233070065260e-03,2.079748781817382319e+00,1.083567252841735273e+00
7.018072289156625785e-12,8.971066208538824860e-01,-4.365512566270646796e-04,-1.152226340329051463e-04,1.275843945135670819e-04,-1.000807482467127074e-06,5.236042692938712827e-07,6.449479586164628131e+01,6.449014078394014859e+01,4.655077706132825476e-03,2.087238387645940385e+00,1.084369830251389111e+00
7.048192771084336670e-12,8.971176008104927435e-01,-4.369928878833686408e-04,-1.198702721553357187e-04,1.279876542158646748e-04,-9.980895216547259969e-07,5.459528391688550288e-07,6.448879542914559693e+01,6.448412791405846178e+01,4.667515087140748295e-03,2.094731181390807162e+00,1.084956600177160002e+00
7.078313253012047555e-12,8.971284226294059527e-01,-4.370236786816127875e-04,-1.244450572796359416e-04,1.283819040276470698e-04,-9.949082886692993788e-07,5.691138518330422248e-07,6.448279158062759109e+01,6.447810851192009807e+01,4.683068707492856267e-03,2.102228232268307018e+00,1.085533798896206825e+00
7.108433734939758441e-12,8.971392274217129259e-01,-4.369337163509707557e-04,-1.289803754391159957e-04,1.287670922464080310e-04,-9.912906727178371098e-07,5.930353810701235236e-07,6.447678320328620316e+01,6.447208157050386035e+01,4.701632782346334277e-03,2.109730920624445005e+00,1.086346801507679150e+00
7.138554216867469326e-12,8.971499933896192047e-01,-4.363602174881179045e-04,-1.335874929080269286e-04,1.291431727548116699e-04,-9.872577096233621070e-07,6.176617991253799884e-07,6.447076945690511707e+01,6.446604648788780878e+01,4.722969017311698554e-03,2.117240297186497422e+00,1.087445576889825016e+00
7.168674698795180211e-12,8.971607898277336179e-01,-4.353820880030343844e-04,-1.380937142205010133e-04,1.295101051363914532e-04,-9.828235026521466076e-07,6.429379714766976593e-07,6.446474973613366899e+01,6.446000308726802075e+01,4.746648865654193306e-03,2.124757119040471931e+00,1.088501193528435440e+00
7.198795180722891097e-12,8.971717065187666540e-01,-4.339811329642567967e-04,-1.424976089047157125e-04,1.298678549542226337e-04,-9.779946473550988235e-07,6.688117279443499747e-07,6.445872356321142149e+01,6.445395144272956145e+01,4.772120481859552614e-03,2.132281999074403078e+00,1.089206826727337152e+00
7.228915662650601982e-12,8.971828197844267105e-01,-4.323154221366594602e-04,-1.469036517728002404e-04,1.302163927703592339e-04,-9.727698882037064066e-07,6.952346854804777058e-07,6.445269101842599468e+01,6.444789218387917629e+01,4.798834546821418960e-03,2.139814825244851004e+00,1.089484945363671686e+00
7.259036144578312867e-12,8.971941704946071461e-01,-4.304220036174737996e-04,-1.513420623909676114e-04,1.305556923335342517e-04,-9.671402723230018240e-07,7.221626519092293960e-07,6.444665215480586085e+01,6.444182588792317290e+01,4.826266882692407945e-03,2.147355522884587309e+00,1.089610202291459329e+00
7.289156626506022945e-12,8.972056975901921971e-01,-4.281368322569331511e-04,-1.560648073323053938e-04,1.308857304539733134e-04,-9.610888688605393725e-07,7.495545714402686112e-07,6.444060717398515692e+01,6.443575326115785629e+01,4.853912827302316220e-03,2.154903849512054492e+00,1.089811306847462635e+00
7.319277108433734638e-12,8.972174481056741646e-01,-4.253002852807675799e-04,-1.607350899740191596e-04,1.312064863304702024e-04,-9.545889615744954541e-07,7.773722391987274301e-07,6.443455650595544171e+01,6.442967520796469216e+01,4.881297990752651514e-03,2.162459263750880822e+00,1.090135320921483908e+00
7.349397590361444716e-12,8.972294121539982070e-01,-4.219032400605904408e-04,-1.652912172909782337e-04,1.315179386348214196e-04,-9.476033591947978285e-07,8.055815338079187593e-07,6.442850050950636387e+01,6.442359249925168285e+01,4.908010254675538447e-03,2.170021323930592327e+00,1.090494238497295987e+00
7.379518072289156409e-12,8.972416118772429394e-01,-4.181413557408195807e-04,-1.695283904543701508e-04,1.318200625379720831e-04,-9.400849874286561333e-07,8.341545275549936676e-07,6.442243904901029339e+01,6.441750530550362441e+01,4.933743506667255009e-03,2.177590188380168712e+00,1.090783808560791712e+00
7.409638554216866486e-12,8.972540628074350266e-01,-4.140021059426169411e-04,-1.734755417710991761e-04,1.321128282610541007e-04,-9.319786415609788616e-07,8.630723926091220984e-07,6.441637220756932436e+01,6.441141389056323874e+01,4.958317006078811345e-03,2.185165762015460089e+00,1.090947583276902222e+00
7.439759036144578179e-12,8.972667966163779818e-01,-4.096705375906889240e-04,-1.771017130425040669e-04,1.323962011687413170e-04,-9.232257279418586566e-07,8.923276154267093920e-07,6.441030042704912262e+01,6.440531875708836651e+01,4.981669960755772883e-03,2.192747500989113529e+00,1.091007442119992010e+00
7.469879518072288257e-12,8.972797443940379036e-01,-4.049373645728747266e-04,-1.803268128873663546e-04,1.326701424904546723e-04,-9.137699796078608985e-07,9.219222413038398394e-07,6.440422410593390623e+01,6.439922030180829893e+01,5.003804125604104092e-03,2.200334915055599971e+00,1.091028203120058659e+00
7.499999999999999950e-12,8.972928710186158785e-01,-3.999994635801990797e-04,-1.830117990460591231e-04,1.329346081203482382e-04,-9.035585235926493802e-07,9.518639810037603398e-07,6.439814389941146544e+01,6.439311918358748699e+01,5.024715823975996719e-03,2.207927181532521654e+00,1.091053062369186089e+00
7.530120481927710028e-12,8.973061791614940219e-01,-3.950101918829351062e-04,-1.851292841316034405e-04,1.331895458954853654e-04,-8.925400488496672585e-07,9.821647763415959090e-07,6.439206030243936141e+01,6.438701591151092885e+01,5.044390928435141426e-03,2.215523677175110340e+00,1.091067734159108849e+00
7.560240963855421721e-12,8.973196910715934838e-01,-3.899415684535014869e-04,-1.868679880154557028e-04,1.334348933903274387e-04,-8.806636876217421745e-07,1.012840082684540676e-06,6.438597367657183668e+01,6.438091087192145778e+01,5.062804650382472446e-03,2.223123957326946787e+00,1.091070699918414100e+00
7.590361445783131798e-12,8.973333454357569350e-01,-3.848728375160848287e-04,-1.880789352160966465e-04,1.336705771700719754e-04,-8.678790772086914483e-07,1.043908613683188274e-06,6.437988442749920637e+01,6.437480454543771202e+01,5.079882061487335163e-03,2.230727506714989428e+00,1.091086158587316834e+00
7.620481927710843492e-12,8.973471032535704772e-01,-3.798024925570339986e-04,-1.889058804406403241e-04,1.338965148880498599e-04,-8.541374043318304017e-07,1.075390840795430138e-06,6.437379302958382254e+01,6.436869759749242803e+01,5.095432091394793209e-03,2.238333741141839361e+00,1.091137037840978152e+00
7.650602409638553569e-12,8.973610130582456712e-01,-3.747302169466049256e-04,-1.893111238254598723e-04,1.341126179407024386e-04,-8.393917148764415851e-07,1.107307238103121781e-06,6.436770013825818637e+01,6.436259104565031919e+01,5.109092607860367917e-03,2.245941840890425922e+00,1.091222511119802840e+00
7.680722891566265262e-12,8.973750553565523758e-01,-3.697285198534679389e-04,-1.893097710068708691e-04,1.343187955380622351e-04,-8.235969377138549589e-07,1.139676920026916374e-06,6.436160620736551152e+01,6.435648584945853656e+01,5.120357906981854931e-03,2.253551230626025692e+00,1.091338959581589441e+00
7.710843373493975340e-12,8.973892745980533991e-01,-3.648375403944559801e-04,-1.890485619064863571e-04,1.345149621394907933e-04,-8.067096398049483960e-07,1.172516327088487663e-06,6.435551121372199646e+01,6.435038250222827116e+01,5.128711493720883828e-03,2.261161947549024109e+00,1.091471920183273658e+00
7.740963855421685417e-12,8.974036878829062536e-01,-3.600257808864444110e-04,-1.883682911597158133e-04,1.347010450127681812e-04,-7.886881237873627293e-07,1.205836900784699774e-06,6.434941517234570085e+01,6.434428140280958530e+01,5.133769536121401446e-03,2.268773970851235333e+00,1.091600136404160759e+00
7.771084337349397110e-12,8.974181930443887456e-01,-3.554569194340093758e-04,-1.873998316348517352e-04,1.348769874589498955e-04,-7.694919658581482145e-07,1.239645356145171443e-06,6.434331844407049061e+01,6.433818314796023685e+01,5.135296110254997971e-03,2.276386846503017924e+00,1.091719730831122392e+00
7.801204819277107188e-12,8.974327798607177886e-01,-3.511549737208935268e-04,-1.861941471137568453e-04,1.350427485473826468e-04,-7.490826659141744571e-07,1.273946114424595998e-06,6.433722111293864998e+01,6.433208795364480181e+01,5.133159293847191357e-03,2.284000459350028045e+00,1.091811683052756665e+00
7.831325301204818881e-12,8.974474540040472403e-01,-3.469902615377624586e-04,-1.848584264647465305e-04,1.351983004317154505e-04,-7.274239605447892543e-07,1.308743084170386470e-06,6.433112311248035553e+01,6.432599584494415978e+01,5.127267536196232836e-03,2.291614886307734356e+00,1.091873809514499527e+00
7.861445783132528959e-12,8.974622031187228233e-01,-3.430655225381055952e-04,-1.833755219776141794e-04,1.353436240982173143e-04,-7.044826544311488342e-07,1.344041547534829107e-06,6.432502445323018492e+01,6.431990685910551520e+01,5.117594124668074958e-03,2.299230119872294420e+00,1.091907838024694932e+00
7.891566265060240652e-12,8.974769864781092510e-01,-3.392602757646822221e-04,-1.819204587615924011e-04,1.354787055003385077e-04,-6.802303635099802108e-07,1.379849481203934334e-06,6.431892517382345886e+01,6.431382088334119373e+01,5.104290482270672225e-03,2.306846114390713076e+00,1.091948800138716535e+00
7.921686746987950729e-12,8.974917477272997823e-01,-3.355159164677918356e-04,-1.804687990762076895e-04,1.356035318415878147e-04,-6.546434745608001788e-07,1.416176119729620386e-06,6.431282529210557186e+01,6.430773754736863168e+01,5.087744736935849964e-03,2.314462857258487105e+00,1.092023721849116225e+00
7.951807228915662423e-12,8.975065239955521967e-01,-3.317248615216013838e-04,-1.789480520727201678e-04,1.357180866152347368e-04,-6.277001329387354786e-07,1.453029894022172908e-06,6.430672485660350901e+01,6.430165633633444600e+01,5.068520269056437690e-03,2.322080284114367288e+00,1.092116673853623876e+00
7.981927710843372500e-12,8.975214407282730011e-01,-3.278243832514819798e-04,-1.773473660287499067e-04,1.358223439008049297e-04,-5.993779359530951683e-07,1.490419107579332543e-06,6.430062399502362780e+01,6.429557673282245389e+01,5.047262201173453172e-03,2.329698223375068267e+00,1.092192845059449802e+00
8.012048192771084193e-12,8.975364105332798159e-01,-3.238364445973390140e-04,-1.754829925419850681e-04,1.359162639644929005e-04,-5.696548396016234674e-07,1.528352507811035568e-06,6.429452279579780338e+01,6.428949812406449382e+01,5.024671733309556826e-03,2.337316561343377952e+00,1.092231942782398102e+00
8.042168674698794271e-12,8.975514120668324214e-01,-3.198357390977555215e-04,-1.735204160835614911e-04,1.359997899553235499e-04,-5.385101360741652913e-07,1.566837336281181789e-06,6.428842140718953146e+01,6.428341993254069564e+01,5.001474648834789392e-03,2.344935131068081713e+00,1.092245754495650978e+00
8.072289156626505964e-12,8.975664837909337335e-01,-3.157267496091630508e-04,-1.713599932484760309e-04,1.360728471888988619e-04,-5.059248075940478041e-07,1.605878337220948366e-06,6.428232016072223587e+01,6.427734175494482827e+01,4.978405777402907656e-03,2.352553503789704514e+00,1.092277630661455667e+00
8.102409638554216041e-12,8.975816868441011120e-01,-3.115044596403087696e-04,-1.689217677310536072e-04,1.361353449924481123e-04,-4.718839440871109602e-07,1.645477757635545818e-06,6.427621963666049965e+01,6.427126340023254158e+01,4.956236427954719553e-03,2.360170975473541155e+00,1.092360391620461835e+00
8.132530120481927735e-12,8.975969806577239751e-01,-3.073557157490281757e-04,-1.661066958278396952e-04,1.361871793417595850e-04,-4.363779139483675159e-07,1.685635685999170827e-06,6.427012023986495137e+01,6.426518448512109671e+01,4.935754743854303336e-03,2.367787044980662170e+00,1.092488309569822347e+00
8.162650602409637812e-12,8.976123147709119676e-01,-3.033308644039474388e-04,-1.629453544655575252e-04,1.362282358205930987e-04,-3.994019764568222964e-07,1.726351327407507809e-06,6.426402235738382274e+01,6.425910462707901161e+01,4.917730304807268332e-03,2.375401224411866075e+00,1.092612108067993137e+00
8.192771084337349505e-12,8.976276894501786785e-01,-2.995722492362312738e-04,-1.595809276976313746e-04,1.362583919653970383e-04,-3.609552768005097558e-07,1.767624368575417127e-06,6.425792625426178972e+01,6.425302335074516691e+01,4.902903516620294409e-03,2.383013177559827778e+00,1.092666669556616288e+00
8.222891566265059583e-12,8.976431076035787937e-01,-2.959254459977074580e-04,-1.560255360923402631e-04,1.362775209296696770e-04,-3.210398307376393702e-07,1.809458606122317252e-06,6.425183206422032356e+01,6.424694008824587854e+01,4.891975974442870807e-03,2.390622739749779235e+00,1.092672005297441240e+00
8.253012048192771276e-12,8.976585580818948751e-01,-2.926183641674904028e-04,-1.522657929690289340e-04,1.362854980068457637e-04,-2.796613690027465511e-07,1.851863251658804228e-06,6.424573989211471314e+01,6.424085428786567320e+01,4.885604249037340217e-03,2.398229790433685338e+00,1.092703699528084771e+00
8.283132530120481354e-12,8.976739603933735490e-01,-2.896190447564354485e-04,-1.484940812619616694e-04,1.362822081339182701e-04,-2.368307991871585442e-07,1.894851326544834987e-06,6.423964973394595290e+01,6.423476535364470408e+01,4.884380301253258248e-03,2.405834327029830355e+00,1.092816463927694048e+00
8.313253012048191431e-12,8.976893184841335804e-01,-2.867596645340867584e-04,-1.447878844097771651e-04,1.362675526816072415e-04,-1.925642901298436883e-07,1.938437373314243174e-06,6.423356177861909089e+01,6.422867298480012721e+01,4.888793818962247628e-03,2.413436093850398034e+00,1.092996842328064266e+00
8.343373493975903124e-12,8.977046342752219577e-01,-2.840222010930503458e-04,-1.410042920299116667e-04,1.362414552700974720e-04,-1.468818143634419240e-07,1.982636094352432770e-06,6.422747645675595152e+01,6.422257729324715569e+01,4.899163508792925108e-03,2.421034556137041438e+00,1.093146434673203382e+00
8.373493975903613202e-12,8.977198175496685639e-01,-2.813858863941653054e-04,-1.372457531165905255e-04,1.362038659166200341e-04,-9.980630657617954982e-08,2.027460469004218362e-06,6.422139380819817234e+01,6.421647826470731957e+01,4.915543490855627494e-03,2.428629657567757061e+00,1.093226556896238266e+00
8.403614457831324895e-12,8.977348894720310613e-01,-2.789770755025425546e-04,-1.333863793068123182e-04,1.361547639926843944e-04,-5.136183260012093696e-08,2.072919651459360698e-06,6.421531383262167481e+01,6.421037615119425368e+01,4.937681427425693985e-03,2.436221387704629038e+00,1.093253504325069736e+00
8.433734939759034973e-12,8.977498918668535000e-01,-2.768906654212208510e-04,-1.295758627756206870e-04,1.360941595728008162e-04,-1.571155605385789951e-09,2.119018764597696777e-06,6.420923688096735304e+01,6.420427181257261395e+01,4.965068394735781820e-03,2.443809311825704711e+00,1.093286113595911546e+00
8.463855421686746666e-12,8.977647800913927112e-01,-2.751340262786232784e-04,-1.259648741033277803e-04,1.360220915386832290e-04,4.954572150625976670e-08,2.165759571123037535e-06,6.420316330169372065e+01,6.419816627525312924e+01,4.997026440598465596e-03,2.451392998923263011e+00,1.093375934077730927e+00
8.493975903614456743e-12,8.977795091397917648e-01,-2.734960421011059387e-04,-1.225096147132560484e-04,1.359386221898405275e-04,1.019722525082560807e-07,2.213140146420771429e-06,6.419709325434352820e+01,6.419206043816073759e+01,5.032816182797181757e-03,2.458972240962999933e+00,1.093509731098513571e+00
8.524096385542168436e-12,8.977941235103712447e-01,-2.720089369797711303e-04,-1.192681261009938205e-04,1.358438319572199330e-04,1.556948143583582052e-07,2.261154765996711896e-06,6.419102694310439006e+01,6.418595525131287616e+01,5.071691791507670737e-03,2.466546771655789616e+00,1.093633201368054531e+00
8.554216867469878514e-12,8.978087065668884925e-01,-2.704879374644014365e-04,-1.162233599644070520e-04,1.357378141357418460e-04,2.107011175633722568e-07,2.309793463455563543e-06,6.418496470296820178e+01,6.417985175685596744e+01,5.112946112231601774e-03,2.474116171731808311e+00,1.093697702414250905e+00
8.584337349397590207e-12,8.978232368533871632e-01,-2.688832737391454804e-04,-1.133545455599320684e-04,1.356206686726935020e-04,2.669784076541679566e-07,2.359042172395315224e-06,6.417890673641595356e+01,6.417375075041974242e+01,5.155985996214472976e-03,2.481680193493632558e+00,1.093710935839549814e+00
8.614457831325300285e-12,8.978376729820216617e-01,-2.671674991357710842e-04,-1.105976680009682729e-04,1.354924977803133573e-04,3.245112628095782727e-07,2.408882296965416891e-06,6.417285327718897747e+01,6.416765286686776903e+01,5.200410321209313416e-03,2.489238553358959383e+00,1.093722629608076424e+00
8.644578313253011978e-12,8.978520797008285870e-01,-2.652619660815150045e-04,-1.078985820527810028e-04,1.353534011401161903e-04,3.832819568998046117e-07,2.459289914594072434e-06,6.416680446397609217e+01,6.416155844471650482e+01,5.246019259587900857e-03,2.496791065731264414e+00,1.093759384644952926e+00
8.674698795180722055e-12,8.978664551953833284e-01,-2.632560353699555148e-04,-1.051378213268937912e-04,1.352034708329444366e-04,4.432708897656178016e-07,2.510237723899727988e-06,6.416076081419353727e+01,6.415546803278604671e+01,5.292781407495400145e-03,2.504337082677444926e+00,1.093820418878275635e+00
8.704819277108433748e-12,8.978808271707610089e-01,-2.610931869097820874e-04,-1.023227913213153596e-04,1.350427895559655424e-04,5.044564467465917580e-07,2.561696733411529134e-06,6.415472256402185280e+01,6.414938175588524416e+01,5.340808136604613746e-03,2.511876326476657262e+00,1.093873995207577776e+00
8.734939759036143826e-12,8.978952311108954198e-01,-2.589203945418230889e-04,-9.949301040777955524e-05,1.348714303389438995e-04,5.668149108086550505e-07,2.613636788170602909e-06,6.414868995606168767e+01,6.414329963883689345e+01,5.390317224794102975e-03,2.519408487797952567e+00,1.093912558833334936e+00
8.765060240963855519e-12,8.979097206444788259e-01,-2.565018523466510120e-04,-9.670623025184079259e-05,1.346894543708349675e-04,6.303216719777311588e-07,2.666026914029759212e-06,6.414266324903304906e+01,6.413722170103795861e+01,5.441547995090564339e-03,2.526933240708669981e+00,1.093964849330576028e+00
8.795180722891565597e-12,8.979243560342961006e-01,-2.538708259841130905e-04,-9.387194626222998659e-05,1.344969065970065948e-04,6.949522673478085403e-07,2.718836306226463899e-06,6.413664261062972116e+01,6.413114794395843887e+01,5.494666671280913281e-03,2.534450368889344940e+00,1.094096981371852850e+00
8.825301204819275674e-12,8.979390901867794206e-01,-2.509538080830293590e-04,-9.093975217156810402e-05,1.342938120269429570e-04,7.606823672761669030e-07,2.772034474600053602e-06,6.413062829048534752e+01,6.412507858917234671e+01,5.549701313004531782e-03,2.541959569990531964e+00,1.094326359271791782e+00
8.855421686746987367e-12,8.979540308050297792e-01,-2.477289664161435190e-04,-8.775613230339350600e-05,1.340801732735561109e-04,8.274879496416351121e-07,2.825589613118049299e-06,6.412462033297396147e+01,6.411901380856089361e+01,5.606524413073876202e-03,2.549460795859127327e+00,1.094587871905838172e+00
8.885542168674697445e-12,8.979692169380633082e-01,-2.444037973005178414e-04,-8.420670628592586240e-05,1.338559702933889552e-04,8.953456174463367219e-07,2.879467330810027340e-06,6.411861871649260536e+01,6.411295377914923677e+01,5.664937343367405786e-03,2.556954078210284198e+00,1.094796982955637876e+00
8.915662650602409138e-12,8.979846319771939145e-01,-2.411470741228328041e-04,-8.037734491811677963e-05,1.336211644581157185e-04,9.642336612174956589e-07,2.933631333166606520e-06,6.411262342890485399e+01,6.410689870977567750e+01,5.724719129170189810e-03,2.564439430694638755e+00,1.094915556239203447e+00
8.945783132530119216e-12,8.980003458451889520e-01,-2.380955534520203952e-04,-7.636209412100882312e-05,1.333757039405803358e-04,1.034132035729389209e-06,2.988044544296552832e-06,6.410663462648464872e+01,6.410084903772050779e+01,5.785588764137533993e-03,2.571916653017211729e+00,1.094952750716807310e+00
8.975903614457830909e-12,8.980164465960690512e-01,-2.351178468332790292e-04,-7.227944218930209175e-05,1.331195284736599719e-04,1.105021701949596839e-06,3.042668838628635177e-06,6.410065266852397770e+01,6.409480550350066608e+01,5.847165023308939502e-03,2.579385290231888561e+00,1.094956575369442797e+00
9.006024096385540986e-12,8.980328738756441220e-01,-2.321855985262526081e-04,-6.808332720369057972e-05,1.328525732923605863e-04,1.176883336934611726e-06,3.097463621319746947e-06,6.409467742677314561e+01,6.408876844485561719e+01,5.908981917535496148e-03,2.586845504078511215e+00,1.094963003068869289e+00
9.036144578313252679e-12,8.980495762703836204e-01,-2.293338951808892624e-04,-6.372549413991368344e-05,1.325747741600178514e-04,1.249695892950329040e-06,3.152385028282108125e-06,6.408870868988761060e+01,6.408273812367950484e+01,5.970566208109183599e-03,2.594297538486570520e+00,1.094981977244711580e+00
9.066265060240962757e-12,8.980666198852578219e-01,-2.266369144108355198e-04,-5.932259280250172653e-05,1.322860714411397203e-04,1.323436229803415968e-06,3.207385750416638319e-06,6.408274654899429379e+01,6.407671505964904668e+01,6.031489345242478824e-03,2.601741266322433521e+00,1.095008270154708807e+00
9.096385542168674450e-12,8.980840711953248512e-01,-2.240438625537847410e-04,-5.490250451088816188e-05,1.319864129244936496e-04,1.398079292834723503e-06,3.262415347206239151e-06,6.407679084116981016e+01,6.407069944920708338e+01,6.091391962730527063e-03,2.609176916769879728e+00,1.095030856154263876e+00
9.126506024096384528e-12,8.981018654620411823e-01,-2.214005927552521508e-04,-5.050857394394395763e-05,1.316757580818594009e-04,1.473599495255671106e-06,3.317421128038848086e-06,6.407084143265332443e+01,6.406469147962816635e+01,6.149953025163599173e-03,2.616604655573067095e+00,1.095040723757510159e+00
9.156626506024096221e-12,8.981199125637917557e-01,-2.187728216922008246e-04,-4.593532276141956033e-05,1.313540838288972503e-04,1.549973133653923237e-06,3.372349552465051219e-06,6.406489845734040500e+01,6.405869158804864583e+01,6.206869291766265069e-03,2.624024306692184894e+00,1.095052902849910081e+00
9.186746987951806298e-12,8.981381811786617320e-01,-2.163279473581947035e-04,-4.115898908886140661e-05,1.310213884802418629e-04,1.627179752670786451e-06,3.427147762076695460e-06,6.405896197949577697e+01,6.405270011374268790e+01,6.261865753088349633e-03,2.631435800649386092e+00,1.095095083049209439e+00
9.216867469879517992e-12,8.981566548551845885e-01,-2.142505599435744212e-04,-3.639288087352271728e-05,1.306776923524085546e-04,1.705203662556004648e-06,3.481764840626259102e-06,6.405303190366988986e+01,6.404671719987008771e+01,6.314703799805682256e-03,2.638839258945108401e+00,1.095176132940229419e+00
9.246987951807228069e-12,8.981752398544450289e-01,-2.122471251898935157e-04,-3.179398502877479323e-05,1.303230367944210042e-04,1.784036146724847837e-06,3.536154253437165654e-06,6.404710793987855766e+01,6.404074275245469039e+01,6.365187423865173444e-03,2.646235036565601995e+00,1.095313113625171031e+00
9.277108433734939762e-12,8.981938801473606793e-01,-2.103361650017531055e-04,-2.714920226321343143e-05,1.299574819147976076e-04,1.863675073164506230e-06,3.590276918662056704e-06,6.404118984355388022e+01,6.403477667006458773e+01,6.413173489290241447e-03,2.653623449345564822e+00,1.095460862813951941e+00
9.307228915662649840e-12,8.982125388421355883e-01,-2.085670956973022390e-04,-2.246994215042748611e-05,1.295811019444468670e-04,1.944123156989970056e-06,3.644101957402434438e-06,6.403527748792438956e+01,6.402881895603100304e+01,6.458531893393324591e-03,2.661004666651341388e+00,1.095573740055111100e+00
9.337349397590361533e-12,8.982311875212488639e-01,-2.068876441823459475e-04,-1.780136611159809413e-05,1.291939774871543373e-04,2.025387205343324667e-06,3.697605584779153318e-06,6.402937062297303328e+01,6.402286952420044486e+01,6.501098772594106172e-03,2.668379002907387942e+00,1.095630491010187724e+00
9.367469879518071610e-12,8.982498593418488664e-01,-2.053076287177614241e-04,-1.304957828920226711e-05,1.287961883208271719e-04,2.107478246229242492e-06,3.750769818314531011e-06,6.402346881908226806e+01,6.401692813093983148e+01,6.540688142431239777e-03,2.675746989243128038e+00,1.095646302744293310e+00
9.397590361445781688e-12,8.982685073701902612e-01,-2.038962265214829819e-04,-8.319409206214223169e-06,1.283878079468455378e-04,2.190410376815196551e-06,3.803580411768330965e-06,6.401757172272063201e+01,6.401099457931279346e+01,6.577143407844334398e-03,2.683109075854912096e+00,1.095650240918300877e+00
9.427710843373493381e-12,8.982871200034606707e-01,-2.026922774232900730e-04,-3.672626154075183071e-06,1.279689011688864807e-04,2.274200566030474033e-06,3.856024552350542180e-06,6.401167891650293029e+01,6.400506849515309682e+01,6.610421349838333654e-03,2.690465773803121685e+00,1.095671631272145952e+00
9.457831325301203459e-12,8.983057498747831771e-01,-2.015737751654322798e-04,7.402018066729444997e-07,1.275395252149177808e-04,2.358869668735151818e-06,3.908090552294091045e-06,6.400579037881537658e+01,6.399914973938170704e+01,6.640639433665423280e-03,2.697817113429044511e+00,1.095716020059684270e+00
9.487951807228915152e-12,8.983243439818755505e-01,-2.003399160403176364e-04,4.968065571474792954e-06,1.270997331264665277e-04,2.444441914405860546e-06,3.959769799794892146e-06,6.399990594532784627e+01,6.399323789355121050e+01,6.668051776638888109e-03,2.705163311521147751e+00,1.095776621691812558e+00
9.518072289156625229e-12,8.983428611097210581e-01,-1.988790119289206109e-04,9.159437143198218077e-06,1.266495784498547202e-04,2.530942678898114755e-06,4.011058386723060405e-06,6.399402530870536765e+01,6.398733229049701521e+01,6.693018208351351160e-03,2.712504754962768772e+00,1.095834426723563793e+00
9.548192771084336923e-12,8.983613086471807785e-01,-1.973531450185355568e-04,1.344804184629399349e-05,1.261891198633311687e-04,2.618396175186831740e-06,4.061958285868577664e-06,6.398814825297083075e+01,6.398143225040657001e+01,6.716002564260058379e-03,2.719841714188482307e+00,1.095873551830683690e+00
9.578313253012047000e-12,8.983796701361024262e-01,-1.957976040079198205e-04,1.775205725681681991e-05,1.257184221543002913e-04,2.706823866544845932e-06,4.112477182190187310e-06,6.398227453552228639e+01,6.397553695016088682e+01,6.737585361396605278e-03,2.727174496633704148e+00,1.095882468928734310e+00
9.608433734939758693e-12,8.983979907442424251e-01,-1.941216286781808102e-04,2.208653190479822003e-05,1.252375541083347035e-04,2.796244735940335930e-06,4.162627546323781246e-06,6.397640388322152205e+01,6.396964544980210121e+01,6.758433419419199346e-03,2.734503453531247796e+00,1.095887020360627462e+00
9.638554216867468771e-12,8.984163037718220224e-01,-1.924138106187754215e-04,2.658078785024662664e-05,1.247465844840240474e-04,2.886675991690030812e-06,4.212426027643441136e-06,6.397053632162789683e+01,6.396375708386356251e+01,6.779237764336976980e-03,2.741828542692793746e+00,1.095936646490404121e+00
9.668674698795180464e-12,8.984345440945379346e-01,-1.907003287657307584e-04,3.113066838369066064e-05,1.242455776222730788e-04,2.978133884679449603e-06,4.261892025326638764e-06,6.396467198754890404e+01,6.395787131677705872e+01,6.800670771847935371e-03,2.749149588936465882e+00,1.096064780674262940e+00
9.698795180722890541e-12,8.984527457300157671e-01,-1.889143412194053387e-04,3.588410729786353033e-05,1.237345905260810966e-04,3.070634023837478571e-06,4.311046397743616531e-06,6.395881083481393858e+01,6.395198750640244612e+01,6.823328411491014038e-03,2.756466648103204520e+00,1.096279996571142945e+00
9.728915662650602235e-12,8.984709603023640634e-01,-1.871952015050860809e-04,4.077951001812828602e-05,1.232136736249730231e-04,3.164190547424247290e-06,4.359910068508857648e-06,6.395295263141094466e+01,6.394610493393424377e+01,6.847697476701845344e-03,2.763780014625314418e+00,1.096531870802516906e+00
9.759036144578312312e-12,8.984892299318616438e-01,-1.855680375253296820e-04,4.572856486535536367e-05,1.226828673491262391e-04,3.258813511293007358e-06,4.408497991611574974e-06,6.394709705791762389e+01,6.394022289600105324e+01,6.874161916571554926e-03,2.771090090004216577e+00,1.096771542748294692e+00
9.789156626506024005e-12,8.985076072324211793e-01,-1.839771497750029372e-04,5.072806203485609266e-05,1.221422172355538969e-04,3.354513372053111549e-06,4.456821994299757544e-06,6.394124411834941668e+01,6.393434112422076510e+01,6.902994128650396730e-03,2.778396850500403747e+00,1.096922242625903099e+00
9.819277108433734083e-12,8.985260800299447181e-01,-1.824320933409909738e-04,5.579383087625898197e-05,1.215917761597532036e-04,3.451301962614302616e-06,4.504890406184854761e-06,6.393539389884048063e+01,6.392845949563689345e+01,6.934403203584110949e-03,2.785700201850909608e+00,1.096988743606360339e+00
9.849397590361445776e-12,8.985447629807190584e-01,-1.809249604053344207e-04,6.092516579791786545e-05,1.210316005581194975e-04,3.549192664160350863e-06,4.552706504466932344e-06,6.392954652383520653e+01,6.392257801463514255e+01,6.968509200061894469e-03,2.792999981411366850e+00,1.096998406420762517e+00
9.879518072289155854e-12,8.985636025226929613e-01,-1.793971876230290960e-04,6.611719633547696027e-05,1.204617481813587430e-04,3.648201962490027818e-06,4.600269807726533279e-06,6.392370221023872290e+01,6.391669685524855993e+01,7.005354990166158362e-03,2.800295922598981857e+00,1.097001061022651713e+00
9.909638554216867547e-12,8.985824378680279390e-01,-1.778289857867970192e-04,7.152184209676267738e-05,1.198822771172121545e-04,3.748348602473074765e-06,4.647577835408205868e-06,6.391786100628078771e+01,6.391081607338992399e+01,7.044932890864214273e-03,2.807587972925325026e+00,1.097018963187100349e+00
9.939759036144577624e-12,8.986012872224862225e-01,-1.764083054495150149e-04,7.712867383003617252e-05,1.192932459433413604e-04,3.849652410332479614e-06,4.694627805833350695e-06,6.391202311103144496e+01,6.390493590401135293e+01,7.087207020088717030e-03,2.814875884488696745e+00,1.097042668016216638e+00
9.969879518072287702e-12,8.986201949165886216e-01,-1.751020719410534884e-04,8.285758334711300181e-05,1.186947132327121203e-04,3.952133493004031961e-06,4.741419277233429131e-06,6.390618897325820313e+01,6.389905685388591650e+01,7.132119372286814356e-03,2.822159081660216895e+00,1.097063676045315850e+00
9.999999999999999395e-12,8.986391304790529722e-01,-1.738216544985816893e-04,8.878045254706438440e-05,1.180867363117864114e-04,4.055809460517776205e-06,4.787956346539035231e-06,6.390035882791070776e+01,6.389317922099475311e+01,7.179606915953435330e-03,2.829437272349018428e+00,1.097076600917144651e+00


==> data/CFL_Test/k000125h109.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.900384097360299895e-01,7.992768636844922747e-05,-1.812559860187532576e-04,2.648644129853983245e-09,6.445254657022520340e-12,1.694648265188849920e-11,6.733272846330935124e+01,6.733269779264171007e+01,3.067066764677099465e-05,1.071646641606452052e-02,1.001178867893069535e+00
6.024096385542168234e-14,8.900680423602187474e-01,8.009094258190025480e-05,-1.807124384792018412e-04,1.014681007486156146e-08,1.708424495108275715e-11,5.699442857823818259e-11,6.732416766863128998e+01,6.732407319975800419e+01,9.446887328963383501e-05,2.141214379586170447e-02,1.002211037236290903e+00
9.036144578313252982e-14,8.900971826975389023e-01,7.985439356558663988e-05,-1.801345204845000161e-04,2.265778358299273380e-08,2.218720777870491718e-11,1.058557754561989813e-10,6.731561208588809109e+01,6.731544487502249297e+01,1.672108656033486490e-04,3.210149905050828367e-02,1.003230524797567025e+00
1.204819277108433647e-13,8.901265197662389106e-01,7.938414324137337713e-05,-1.798553264671171796e-04,4.028684350234737656e-08,1.667722406635102721e-11,1.503169325882499746e-10,6.730707422933558348e+01,6.730682888924637552e+01,2.453400892092826263e-04,4.276885200195802705e-02,1.004056812915567143e+00
1.506024096385541995e-13,8.901562434202378027e-01,7.901895720148310973e-05,-1.798666428193283545e-04,6.309890875912868710e-08,-1.059292389633880803e-12,1.837671822508622350e-10,6.729855602469520193e+01,6.729823040649304744e+01,3.256182021571304573e-04,5.341176280379209690e-02,1.004713275774139936e+00
1.807228915662650596e-13,8.901859784495945727e-01,7.890046921501579313e-05,-1.798476627516030157e-04,9.115072385737614048e-08,-3.334967886503702582e-11,2.073585232675617560e-10,6.729005855637853983e+01,6.728965413488387526e+01,4.044214946634827243e-04,6.402887380202251788e-02,1.004970015699940378e+00
2.108433734939758945e-13,8.902154992513057197e-01,7.880705952563690797e-05,-1.796521381208200999e-04,1.245080876616926260e-07,-8.572734752694762625e-11,2.253976802209273240e-10,6.728158030068520645e+01,6.728110008780957685e+01,4.802128756352431224e-04,7.462208314071516746e-02,1.005007126054130895e+00
2.409638554216867294e-13,8.902449129195801891e-01,7.856990297955752684e-05,-1.793861983976212415e-04,1.632392557297087415e-07,-1.651913069835846641e-10,2.399289633417540851e-10,6.727311940823020109e+01,6.727256520031058074e+01,5.542079196226508452e-04,8.519369928522907420e-02,1.005034950745658850e+00
2.710843373493975642e-13,8.902742603564247625e-01,7.825930676617695180e-05,-1.792743706420516555e-04,2.074019064226330676e-07,-2.780422102342423239e-10,2.491685473644304443e-10,6.726467505144711367e+01,6.726404734356437132e+01,6.277078827427593410e-04,9.574472883906921805e-02,1.005192083508867018e+00
3.012048192771083991e-13,8.903035243599548565e-01,7.818893768815424617e-05,-1.792065275190428029e-04,2.570399863881403341e-07,-4.302670838598251473e-10,2.494688228555853461e-10,6.725624428695846291e+01,6.725554426645585693e+01,7.000205026046101486e-04,1.062788326846125786e-01,1.005528772047263653e+00
3.313253012048192339e-13,8.903326809630971450e-01,7.819227582101731121e-05,-1.789204906463668797e-04,3.121918046753465927e-07,-6.272489077201873348e-10,2.398161287444698856e-10,6.724782677248767015e+01,6.724705774223328092e+01,7.690302543947961098e-04,1.167964253913770512e-01,1.005990408183045526e+00
3.614457831325301193e-13,8.903617215850687661e-01,7.802275623330520401e-05,-1.784994335314929177e-04,3.729009551529393498e-07,-8.718891173779598642e-10,2.246306211115882613e-10,6.723942457237464509e+01,6.723859126294358646e+01,8.333094310621300691e-04,1.272949278514881322e-01,1.006556010139830315e+00
3.915662650602409542e-13,8.903908050913288408e-01,7.766716044360085598e-05,-1.781974894072028623e-04,4.392188432540480739e-07,-1.162476789820154259e-09,2.108707855139581258e-10,6.723103952415149820e+01,6.723014687738860573e+01,8.926467628951479652e-04,1.377720301505645506e-01,1.007056580125351264e+00
4.216867469879517890e-13,8.904199215521797495e-01,7.743669352105267422e-05,-1.780578339297946781e-04,5.112010670291437874e-07,-1.491093446220450616e-09,2.022378291649864446e-10,6.722267001434316569e+01,6.722172296694618865e+01,9.470473969766787575e-04,1.482297248116684618e-01,1.007341986371964815e+00
4.518072289156626239e-13,8.904490097233909163e-01,7.739928797688160782e-05,-1.778005822844615452e-04,5.889035607748631816e-07,-1.844240577608350083e-09,1.979288310377287537e-10,6.721431667646477592e+01,6.721332028367658040e+01,9.963927882008997549e-04,1.586672244523081865e-01,1.007562522557438944e+00
4.819277108433734587e-13,8.904780562887315565e-01,7.721786496442089166e-05,-1.773519549882266442e-04,6.723812053365190099e-07,-2.206932047663608694e-09,1.974142542383009181e-10,6.720597990459063453e+01,6.720493860497728633e+01,1.041299613350065920e-03,1.690840567483453960e-01,1.007709803125525827e+00
5.120481927710843441e-13,8.905070629865347032e-01,7.681183382840480790e-05,-1.770749370715148856e-04,7.616886480029887085e-07,-2.566963584688476068e-09,2.041446438727489106e-10,6.719766116890458818e+01,6.719657840897176015e+01,1.082759932831088394e-03,1.794783957188375856e-01,1.007759356492908598e+00
5.421686746987951285e-13,8.905360230255155995e-01,7.650859469897785430e-05,-1.769773787154847906e-04,8.568822385024949367e-07,-2.916117422665305120e-09,2.249904563251320977e-10,6.718936004025174213e+01,6.718823861885422843e+01,1.121421397512962050e-03,1.898507742379132168e-01,1.007785730372545929e+00
5.722891566265060138e-13,8.905649591592201819e-01,7.630630189771931847e-05,-1.768742140173318116e-04,9.580213399892660696e-07,-3.249526309722741413e-09,2.661998728332752271e-10,6.718107599189838197e+01,6.717991807659872450e+01,1.157915299654008450e-03,2.002018244361469523e-01,1.008020583868050712e+00
6.024096385542167982e-13,8.905939014454937741e-01,7.618077995230706394e-05,-1.767141905883176049e-04,1.065166878539944864e-06,-3.562450454474541268e-09,3.286449025780542472e-10,6.717280816645723007e+01,6.717161543697710613e+01,1.192729480125071222e-03,2.105325940246066951e-01,1.008994179806340874e+00
6.325301204819276835e-13,8.906228254065031713e-01,7.599228749445944566e-05,-1.764426336727463441e-04,1.178376183056216642e-06,-3.847258514158549603e-09,4.085004705090481490e-10,6.716455597494822882e+01,6.716332984488225577e+01,1.226130065979741390e-03,2.208438371249112631e-01,1.009962173201039315e+00
6.626506024096384679e-13,8.906516427790812651e-01,7.576070398690420537e-05,-1.761994924601988522e-04,1.297696935479348524e-06,-4.095938505747731653e-09,5.014904000914932228e-10,6.715632136761857396e+01,6.715506287068595270e+01,1.258496932617490837e-03,2.311331347031986283e-01,1.010583796395455591e+00
6.927710843373493532e-13,8.906804333064715085e-01,7.555429107308699477e-05,-1.759424668167466389e-04,1.423164559219008482e-06,-4.304570821727546534e-09,6.054595660176984247e-10,6.714810497907508591e+01,6.714681463780550530e+01,1.290341269574198655e-03,2.413996694884556482e-01,1.011902589987679901e+00
7.228915662650602386e-13,8.907091368233718276e-01,7.521905276778189677e-05,-1.757036838645688499e-04,1.554805784131066004e-06,-4.476022589261682341e-09,7.219077393177945825e-10,6.713990607266354971e+01,6.713858398280126494e+01,1.322089862279843047e-03,2.516443267639790760e-01,1.012946961947272850e+00
7.530120481927710230e-13,8.907377076641141977e-01,7.486030387822866286e-05,-1.756274474684603741e-04,1.692643332153883187e-06,-4.620687023817351318e-09,8.555542237094735575e-10,6.713172423418464518e+01,6.713037003730045171e+01,1.354196884196962828e-03,2.618676094766576590e-01,1.013096137398000307e+00
7.831325301204819083e-13,8.907662137900339561e-01,7.458484039823857841e-05,-1.755615525216333941e-04,1.836702653086006155e-06,-4.753516023949379618e-09,1.010686524524820183e-09,6.712355944255806151e+01,6.712217217726116303e+01,1.387265296900640297e-03,2.720695610448458091e-01,1.013329664211678249e+00
8.132530120481926927e-13,8.907947182364311933e-01,7.433121054681734346e-05,-1.755154584113967895e-04,1.987013772712978735e-06,-4.887937051597870857e-09,1.188697385933888022e-09,6.711541253022815567e+01,6.711399080706860332e+01,1.421723159559088552e-03,2.822491711891828570e-01,1.013450851698254995e+00
8.433734939759035780e-13,8.908231555749206443e-01,7.416583113878448368e-05,-1.754115108471493228e-04,2.143610047741965949e-06,-5.031367006330131203e-09,1.389712342828993505e-09,6.710728312465775502e+01,6.710582552732115857e+01,1.457597336598979087e-03,2.924069000486827496e-01,1.013633587014101556e+00
8.734939759036143624e-13,8.908514809267933376e-01,7.390378987751320967e-05,-1.752047884524904017e-04,2.306524429818061729e-06,-5.184964346580601603e-09,1.615032341106763148e-09,6.709917150295343902e+01,6.709767695636905671e+01,1.494546584388042106e-03,3.025423967348477294e-01,1.013893151633949330e+00
9.036144578313252477e-13,8.908797439493868486e-01,7.347241514298604532e-05,-1.750958132140703052e-04,2.475786773660322596e-06,-5.345417815967574483e-09,1.866964875154972532e-09,6.709107772147045523e+01,6.708954561879433243e+01,1.532102676116019755e-03,3.126555824026410191e-01,1.013968259006692740e+00
9.337349397590360321e-13,8.909079411316801478e-01,7.310858697177221818e-05,-1.751010409891454709e-04,2.651424454585675126e-06,-5.507173391232940128e-09,2.147080680437978199e-09,6.708300242769811916e+01,6.708143249600215086e+01,1.569931695963743337e-03,3.227456426241002152e-01,1.014375121833068549e+00
9.638554216867469175e-13,8.909360840396171044e-01,7.280954488539246238e-05,-1.750940661492726518e-04,2.833463942042070771e-06,-5.664729877292488987e-09,2.454929729616318639e-09,6.707494500457102049e+01,6.707333708268248529e+01,1.607921888530468172e-03,3.328133355206104316e-01,1.014677328408235546e+00
9.939759036144578028e-13,8.909642157189583411e-01,7.259837553004182156e-05,-1.750973551966524260e-04,3.021932483244715881e-06,-5.813801863704698293e-09,2.787462730890633813e-09,6.706690599831757993e+01,6.706525996531853195e+01,1.646032999041161177e-03,3.428579733379137906e-01,1.014761027246393832e+00
1.024096385542168688e-12,8.909922550748941017e-01,7.233900623946672029e-05,-1.750834057040431184e-04,3.216858663412898216e-06,-5.950727829355767167e-09,3.139330994383056585e-09,6.705888479711074979e+01,6.705720066043623717e+01,1.684136674519007846e-03,3.528803296585320548e-01,1.015014037350157494e+00
1.054216867469879372e-12,8.910202215367394318e-01,7.213206156408769672e-05,-1.752447181990860229e-04,3.418271434727055266e-06,-6.071073874434355078e-09,3.504589275590308727e-09,6.705088061559995083e+01,6.704915867278580777e+01,1.721942814139706349e-03,3.628813944851898010e-01,1.015161723407292715e+00
1.084337349397590257e-12,8.910481052442094096e-01,7.214071987990523609e-05,-1.753357365128121515e-04,3.626198646934834335e-06,-6.168809190831344879e-09,3.877977832717450371e-09,6.704289390185222430e+01,6.704113488542931520e+01,1.759016422916142609e-03,3.728606197417609347e-01,1.015178100633645553e+00
1.114457831325301142e-12,8.910759745030838452e-01,7.208680816052545333e-05,-1.754030531993436672e-04,3.840667506205174248e-06,-6.235375630056654636e-09,4.255166295973783526e-09,6.703492557581265032e+01,6.703313065658291237e+01,1.794919229740504470e-03,3.828168702378056398e-01,1.015259293481875380e+00
1.144578313253012028e-12,8.911038250128564542e-01,7.208412200543121259e-05,-1.755186945451803161e-04,4.061709289098474920e-06,-6.260077076060683417e-09,4.633160902240115147e-09,6.702697582376474372e+01,6.702514649743162067e+01,1.829326333128478838e-03,3.927499116566218196e-01,1.015614814507727948e+00
1.174698795180722711e-12,8.911317299761867261e-01,7.216195794235981083e-05,-1.755185459177149463e-04,4.289364053631161420e-06,-6.233107162434263875e-09,5.010013999725964352e-09,6.701904467861264436e+01,6.701718259249840060e+01,1.862086114248062176e-03,4.026597072191154814e-01,1.016002725217348912e+00
1.204819277108433596e-12,8.911596413677005390e-01,7.208821349779328841e-05,-1.754662431806271823e-04,4.523680976823778517e-06,-6.148123624971736872e-09,5.384913357714003085e-09,6.701113219645584707e+01,6.700923903564080319e+01,1.893160815049428842e-03,4.125461543350684712e-01,1.016515568231444622e+00
1.234939759036144482e-12,8.911875174258495624e-01,7.205983178451192306e-05,-1.755665840771782982e-04,4.764715529264648873e-06,-6.004030528427069413e-09,5.759009018268285525e-09,6.700323774633670837e+01,6.700131522196903688e+01,1.922524367677700893e-03,4.224100319454319186e-01,1.017512607413560088e+00
1.265060240963855367e-12,8.912153202467614221e-01,7.215044667457530319e-05,-1.755167969066042820e-04,5.012526016114455545e-06,-5.805893877507803676e-09,6.135167904252077864e-09,6.699536084274087955e+01,6.699341076010698259e+01,1.950082633893889970e-03,4.322519710550085659e-01,1.018333782015975020e+00
1.295180722891566252e-12,8.912429889021832308e-01,7.210107634732004691e-05,-1.754538797529684206e-04,5.267171042944705093e-06,-5.564200854949430789e-09,6.517684176180562783e-09,6.698749982853730955e+01,6.698552413984361920e+01,1.975688693689542624e-03,4.420740615170669630e-01,1.018964258349455809e+00
1.325301204819276936e-12,8.912705289670732611e-01,7.211107169260987137e-05,-1.754180065729814644e-04,5.528707725480790372e-06,-5.294168661576918877e-09,6.911281505937007167e-09,6.697965453523939061e+01,6.697765524514130675e+01,1.999290098082707676e-03,4.518765018900103847e-01,1.019692340633358896e+00
1.355421686746987821e-12,8.912979564781662312e-01,7.206475392295637924e-05,-1.753107365418923912e-04,5.797190242123299327e-06,-5.014144830878411656e-09,7.318540837183816723e-09,6.697182496651824124e+01,6.696980393512191654e+01,2.021031396317797112e-03,4.616592627045792985e-01,1.020059743916998496e+00
1.385542168674698706e-12,8.913253021691468492e-01,7.192943383482950617e-05,-1.752591414566917753e-04,6.072667827933888315e-06,-4.742164546906671135e-09,7.737776579484656343e-09,6.696401018604923649e+01,6.696196890758874076e+01,2.041278460489566286e-03,4.714235184996999894e-01,1.020130323735209954e+00
1.415662650602409592e-12,8.913527229165553178e-01,7.179623812959369576e-05,-1.752844145203208436e-04,6.355180945353853481e-06,-4.492054491821485579e-09,8.163288930635872590e-09,6.695620955142062769e+01,6.695414895782619169e+01,2.060593594436832977e-03,4.811700683217199348e-01,1.020236642168120600e+00
1.445783132530120477e-12,8.913801667600015355e-01,7.164569008137727769e-05,-1.752891154574551691e-04,6.644757049472444319e-06,-4.271045729418299146e-09,8.589222167602157455e-09,6.694842365443446397e+01,6.694634394994862703e+01,2.079704485830441776e-03,4.908981647050371655e-01,1.020685731096522497e+00
1.475903614457831161e-12,8.914075806124326373e-01,7.147540379596482093e-05,-1.752837260932015235e-04,6.941408666531936726e-06,-4.081645039955620203e-09,9.013761014681376001e-09,6.694065370398585912e+01,6.693855428358467918e+01,2.099420401176391431e-03,5.006063099583707432e-01,1.021427378433231059e+00
1.506024096385542046e-12,8.914349296468999651e-01,7.118804583710370843e-05,-1.754270426475807788e-04,7.245135057046818793e-06,-3.926154409347246273e-09,9.438774505399742658e-09,6.693290021900077136e+01,6.693077964941468849e+01,2.120569586088219289e-03,5.102938745321200509e-01,1.022179351134584468e+00
1.536144578313252931e-12,8.914622120513893133e-01,7.101674085080985699e-05,-1.757852458913816631e-04,7.555927637934019136e-06,-3.808343947272272380e-09,9.866238232268378857e-09,6.692516277048576967e+01,6.692301882006745473e+01,2.143950418314195284e-03,5.199613779596238272e-01,1.023308135390356810e+00
1.566265060240963817e-12,8.914894288761481267e-01,7.098416719205915767e-05,-1.759513041696207614e-04,7.873777528608081260e-06,-3.730975994519006384e-09,1.029588578537557085e-08,6.691744220684614675e+01,6.691527193736564527e+01,2.170269480497080336e-03,5.296077405428433194e-01,1.024710247803569008e+00
1.596385542168674500e-12,8.915166902116831160e-01,7.092521978094896323e-05,-1.760410534309293762e-04,8.198681976200028319e-06,-3.692509887114309944e-09,1.072542808886492066e-08,6.690974041812476969e+01,6.690754037381151420e+01,2.200044313249713019e-03,5.392306182826167582e-01,1.025784374747115590e+00
1.626506024096385385e-12,8.915438978230196820e-01,7.088561748691688728e-05,-1.759384375254846957e-04,8.530648431558486236e-06,-3.686100687868768213e-09,1.115183969446189318e-08,6.690205939772128829e+01,6.689982586963444078e+01,2.233528086851260808e-03,5.488275334515958503e-01,1.026641126422853878e+00
1.656626506024096271e-12,8.915709436021781453e-01,7.067729200449450575e-05,-1.759311466475869164e-04,8.869696919179759358e-06,-3.702157909586051896e-09,1.157231030158034243e-08,6.689439916542072240e+01,6.689212843846460999e+01,2.270726956110475769e-03,5.583984396837481379e-01,1.027405789155528826e+00
1.686746987951807156e-12,8.915978487606449621e-01,7.065043498809852923e-05,-1.761253296233851852e-04,9.215860646387387877e-06,-3.733133796914291112e-09,1.198441554737779536e-08,6.688676042674043742e+01,6.688444896840596243e+01,2.311458334470101097e-03,5.679424634206181599e-01,1.027848435682243267e+00
1.716867469879518041e-12,8.916248427037222202e-01,7.081662482473446735e-05,-1.763013670707871418e-04,9.569184038050980920e-06,-3.777281325780374202e-09,1.238544123887525515e-08,6.687914346639719554e+01,6.687678802525731214e+01,2.355441139888482961e-03,5.774592696221243493e-01,1.028038279429763335e+00
1.746987951807228725e-12,8.916518492308002086e-01,7.107225987972487675e-05,-1.763558786271765229e-04,9.929719309864241733e-06,-3.838941204957810348e-09,1.277162116049011029e-08,6.687154916654397141e+01,6.686914682438484192e+01,2.402342159131384304e-03,5.869477537204962347e-01,1.028176784528795240e+00
1.777108433734939610e-12,8.916787714849642166e-01,7.140572760320572485e-05,-1.763638227782941099e-04,1.029752457602838268e-05,-3.926118611531034691e-09,1.313799298959209855e-08,6.686397760760701203e+01,6.686152581464128275e+01,2.451792965730351971e-03,5.964077964693540457e-01,1.028321104046034051e+00
1.807228915662650495e-12,8.917056058664538654e-01,7.171454583526217321e-05,-1.762520778179743738e-04,1.067266392593761614e-05,-4.047488304146929303e-09,1.347807598637398717e-08,6.685642867559712954e+01,6.685392526721447837e+01,2.503408382647033352e-03,6.058395337380909629e-01,1.028438627399272720e+00
1.837349397590361179e-12,8.917324252333828083e-01,7.190808291084018410e-05,-1.761614869642693737e-04,1.105520878658283061e-05,-4.209872364796845838e-09,1.378343481847767438e-08,6.684890231894968338e+01,6.684634552889365011e+01,2.556790056036834218e-03,6.152430436104366906e-01,1.028562855100244366e+00
1.867469879518072064e-12,8.917592157587035384e-01,7.207469025350873024e-05,-1.759987810963573171e-04,1.144523893476250849e-05,-4.417669514506698142e-09,1.404381638337231569e-08,6.684139819744794409e+01,6.683878665609812231e+01,2.611541349817138574e-03,6.246187592486068807e-01,1.028834381533402453e+00
1.897590361445782950e-12,8.917859909818818265e-01,7.218505464869844990e-05,-1.759168027479665164e-04,1.184284124715058694e-05,-4.674406304955527226e-09,1.424745833429113027e-08,6.683391497484272747e+01,6.683124768985111075e+01,2.667284991611284205e-03,6.339683422265425250e-01,1.029074340709881019e+00
1.927710843373493835e-12,8.918126848377563309e-01,7.248642330605252016e-05,-1.757087949185034503e-04,1.224810713317248474e-05,-4.984821888135764132e-09,1.438086067617550442e-08,6.682645213801306738e+01,6.682372843365695303e+01,2.723704356114606089e-03,6.432924418386259946e-01,1.029136137432281606e+00
1.957831325301204720e-12,8.918393438805054529e-01,7.269694161452876344e-05,-1.753722622939590413e-04,1.266112755048553367e-05,-5.354715247949176927e-09,1.442769602898236645e-08,6.681900935967641431e+01,6.681622880951334764e+01,2.780550163062573982e-03,6.525914616043803074e-01,1.029185374956837817e+00
1.987951807228915606e-12,8.918659831540154403e-01,7.295696107983704938e-05,-1.750028181419666388e-04,1.308198610919531793e-05,-5.786294131908615323e-09,1.436984759330698556e-08,6.681158624675161661e+01,6.680874856102229842e+01,2.837685729323529034e-03,6.618658859824994023e-01,1.029353933422339162e+00
2.018072289156626491e-12,8.918926520897771937e-01,7.318134155606529408e-05,-1.744652561384100195e-04,1.351075364267323752e-05,-6.273655395068042105e-09,1.419181795384550609e-08,6.680418111544571502e+01,6.680128598687691976e+01,2.895128568801457174e-03,6.711178124641429266e-01,1.029715683509560664e+00
2.048192771084337376e-12,8.919192956693386964e-01,7.315174617042440334e-05,-1.737593038652866665e-04,1.394748350499580344e-05,-6.802528882768082635e-09,1.388413447765648215e-08,6.679679334229589927e+01,6.679384037526881457e+01,2.952967027087997128e-03,6.803480281410623220e-01,1.030042272649912549e+00
2.078313253012047858e-12,8.919459163078966579e-01,7.292072649449790145e-05,-1.731641722769746794e-04,1.439220836604594655e-05,-7.351896769342707500e-09,1.344392139673318838e-08,6.678942298499548258e+01,6.678641173400960440e+01,3.011250985880869167e-03,6.895564783979305501e-01,1.030441311366004697e+00
2.108433734939758743e-12,8.919724411789962115e-01,7.266359703040039717e-05,-1.725621193461764611e-04,1.484494095519068275e-05,-7.895794665895899971e-09,1.287455338649553143e-08,6.678206981465814351e+01,6.677899987462214426e+01,3.069940035999734178e-03,6.987434412643557247e-01,1.031141275975826055e+00
2.138554216867469628e-12,8.919988043168961545e-01,7.226037063552150346e-05,-1.720505579534842852e-04,1.530567836188545649e-05,-8.404926633552119445e-09,1.218619042648878015e-08,6.677473180730959257e+01,6.677160290758493488e+01,3.128899724663081368e-03,7.079114352800530696e-01,1.031640136985288114e+00
2.168674698795180514e-12,8.920250675084805403e-01,7.198311693665594734e-05,-1.715731337830743322e-04,1.577440915509393211e-05,-8.848244182730848749e-09,1.139637944818663742e-08,6.676740758411428089e+01,6.676421966607465208e+01,3.187918039631427135e-03,7.170622000800255247e-01,1.031847017995646931e+00
2.198795180722891399e-12,8.920512449130044708e-01,7.162366329750802598e-05,-1.709260524926016110e-04,1.625112245990372950e-05,-9.195219222358985782e-09,1.052899779078303296e-08,6.676009715716757853e+01,6.675685042518236401e+01,3.246731985219141175e-03,7.261957353476293786e-01,1.031966063987180382e+00
2.228915662650602285e-12,8.920772270267507409e-01,7.119071435161133943e-05,-1.702995459855983975e-04,1.673581794113453985e-05,-9.418936709372026989e-09,9.611923736216476031e-09,6.675280016144797912e+01,6.674949511874997654e+01,3.305042697999132674e-03,7.353124989169955716e-01,1.032031862570657266e+00
2.259036144578313170e-12,8.921028905798948916e-01,7.080049929369719355e-05,-1.696706321301590288e-04,1.722851583733780865e-05,-9.499042451983832911e-09,8.673522589915801913e-09,6.674551497793905241e+01,6.674215245210764635e+01,3.362525831408392108e-03,7.444145075011526780e-01,1.032245624046895571e+00
2.289156626506024055e-12,8.921283507947352920e-01,7.030380136388793462e-05,-1.690353541037958700e-04,1.772926592281184939e-05,-9.422956830755227521e-09,7.739361575778748904e-09,6.673823997102010708e+01,6.673482112898321361e+01,3.418842036896373171e-03,7.535037886670776786e-01,1.032659212453679975e+00
2.319277108433734941e-12,8.921537015463584241e-01,6.980969262002487314e-05,-1.685835178628388288e-04,1.823815368955435275e-05,-9.185745581472377152e-09,6.831292936597149523e-09,6.673097479564654577e+01,6.672750112798361499e+01,3.473667662930248617e-03,7.625807730497274894e-01,1.033480327932547294e+00
2.349397590361445422e-12,8.921789307736333052e-01,6.941905146795178828e-05,-1.681324580885564630e-04,1.875530261916786933e-05,-8.789289986299290006e-09,5.968269471130386587e-09,6.672371986450596637e+01,6.672019316217470930e+01,3.526702331259677723e-03,7.716449435450635219e-01,1.034542562700144330e+00
2.379518072289156307e-12,8.922039205104633774e-01,6.902277170944911449e-05,-1.675809704527100993e-04,1.928087083937830197e-05,-8.241064367771658460e-09,5.167194108505165237e-09,6.671647455798135695e+01,6.671289689385154986e+01,3.577664129804156504e-03,7.806970632056113857e-01,1.035420124974116174e+00
2.409638554216867193e-12,8.922286290396890251e-01,6.856369978556630003e-05,-1.668272320868804015e-04,1.981504560558305700e-05,-7.552828172587297065e-09,4.442106611673401343e-09,6.670923816350158120e+01,6.670561185937617665e+01,3.626304125397805320e-03,7.897380290924803647e-01,1.036188015060074630e+00
2.439759036144578078e-12,8.922530574029367001e-01,6.786440523834308478e-05,-1.659865859225445790e-04,2.035803475087516524e-05,-6.739020271768661376e-09,3.802952860959055439e-09,6.670200957953392162e+01,6.669833718372515818e+01,3.672395808768197118e-03,7.987692298217785591e-01,1.036710078051653827e+00
2.469879518072288963e-12,8.922772700172721949e-01,6.707689612444064995e-05,-1.652795409265524120e-04,2.091004990652781174e-05,-5.816445767286233911e-09,3.255094333311308042e-09,6.669478812653514410e+01,6.669107233424513481e+01,3.715792290005453125e-03,8.077915173999743459e-01,1.036907258088436645e+00
2.499999999999999849e-12,8.923012468008518772e-01,6.645988888539380661e-05,-1.646134548956967446e-04,2.147128861533850194e-05,-4.804210897661118462e-09,2.799199749083339884e-09,6.668757374201193500e+01,6.668381731227246689e+01,3.756429739469541087e-03,8.168049757658520926e-01,1.036971168053393511e+00
2.530120481927710734e-12,8.923250320877423869e-01,6.580929715875553508e-05,-1.639181141316681039e-04,2.204191583731171701e-05,-3.722229456461712959e-09,2.433783167515659917e-09,6.668036684412328441e+01,6.667657258053338865e+01,3.794263589892250474e-03,8.258090714299467505e-01,1.037063369624625864e+00
2.560240963855421619e-12,8.923486027296855250e-01,6.530597207584803749e-05,-1.633159567743526746e-04,2.262204560785380873e-05,-2.590031858299887842e-09,2.158625510875615011e-09,6.667316771396605191e+01,6.666933842392901965e+01,3.829290037029822735e-03,8.348034288907397737e-01,1.037291424843102217e+00
2.590361445783132505e-12,8.923720771850186528e-01,6.480577477930856789e-05,-1.624282851234944191e-04,2.321172706959557161e-05,-1.425039652596500054e-09,1.975833774745566434e-09,6.666597590129404693e+01,6.666211434172195993e+01,3.861559572090692179e-03,8.437885935206853594e-01,1.037613738843199629e+00
2.620481927710842986e-12,8.923953614854686078e-01,6.400396333038397244e-05,-1.615936858096282398e-04,2.381093701407511654e-05,-2.415799771821291319e-10,1.889232695427377143e-09,6.665879053619872252e+01,6.665489942117859812e+01,3.891115020131208878e-03,8.527656570209868336e-01,1.038264771074839610e+00
2.650602409638553872e-12,8.924184990431595077e-01,6.324346295832353681e-05,-1.608546067892066241e-04,2.441957696006335151e-05,9.468719674678861450e-10,1.900947736109793153e-09,6.665161067429650643e+01,6.664769270343477103e+01,3.917970861735568106e-03,8.617358279112657948e-01,1.039046773758272035e+00
2.680722891566264757e-12,8.924413885667874524e-01,6.243661287812399361e-05,-1.599453919919070202e-04,2.503747497843227148e-05,2.125797058200958241e-09,2.006930645812979674e-09,6.664443659228970773e+01,6.664049435022350565e+01,3.942242066198448081e-03,8.706987736796076849e-01,1.039603914150063924e+00
2.710843373493975642e-12,8.924640721106396057e-01,6.144264151302117024e-05,-1.591052746882333838e-04,2.566439216170398954e-05,3.280570448250438675e-09,2.197090791620784633e-09,6.663726904959170838e+01,6.663330489693773018e+01,3.964152653976779281e-03,8.796535304887336260e-01,1.040354248805657633e+00
2.740963855421686528e-12,8.924866894416862984e-01,6.046492923636975867e-05,-1.584249477906254965e-04,2.630003245540291353e-05,4.398161031834966472e-09,2.459606093796663579e-09,6.663010887049443909e+01,6.662612485685536967e+01,3.984013639064244022e-03,8.885990663932139544e-01,1.041144408655708897e+00
2.771084337349397413e-12,8.925093418442284765e-01,5.943493180787141628e-05,-1.577899712609128727e-04,2.694405570660602341e-05,5.467700197666007446e-09,2.784487538790230538e-09,6.662295677954097073e+01,6.661895454400603001e+01,4.002235534947149766e-03,8.975344774760911637e-01,1.041590478324034619e+00
2.801204819277108298e-12,8.925320141213157754e-01,5.859947418668674172e-05,-1.571904239742600011e-04,2.759609273475215345e-05,6.479926486620689116e-09,3.163869734647874086e-09,6.661581336133887987e+01,6.661179409355482051e+01,4.019267784066198231e-03,9.064590305767645795e-01,1.041987747214589533e+00
2.831325301204819184e-12,8.925547061000196347e-01,5.788716998863319894e-05,-1.561990132599064783e-04,2.825576035929970613e-05,7.426863743740235948e-09,3.590470619608042308e-09,6.660867877315800456e+01,6.660464324057834062e+01,4.035532579663120116e-03,9.153725064553706048e-01,1.042317512384777878e+00
2.861445783132530069e-12,8.925773346487712034e-01,5.683344680894572744e-05,-1.549412705995075292e-04,2.892267595345779038e-05,8.302317670370265574e-09,4.056434586490149201e-09,6.660155250167316865e+01,6.659750108737881646e+01,4.051414294358581490e-03,9.242755292199152928e-01,1.042430001559914832e+00
2.891566265060240954e-12,8.926000289404296684e-01,5.542895736114081468e-05,-1.539412801136709149e-04,2.959646981149645465e-05,9.102978718801680008e-09,4.552388602894394094e-09,6.659443505192450630e+01,6.659036779910371706e+01,4.067252820789041268e-03,9.331674916457453062e-01,1.042466527922147002e+00
2.921686746987951436e-12,8.926228581060200451e-01,5.410700078215111339e-05,-1.533758564897712241e-04,3.027679320940392438e-05,9.830182336801291480e-09,5.067335936088442905e-09,6.658732705176622346e+01,6.658324365971070335e+01,4.083392055518784806e-03,9.420476322146696946e-01,1.042585078695323464e+00
2.951807228915662321e-12,8.926459477051794655e-01,5.297138390710976792e-05,-1.528381037494110019e-04,3.096332393565319176e-05,1.049062496844186751e-08,5.590566634042595995e-09,6.658022874872732189e+01,6.657612847863420313e+01,4.100270093122131143e-03,9.509156242599816622e-01,1.042874948732297025e+00
2.981927710843373207e-12,8.926692791850033837e-01,5.182110049577480547e-05,-1.520562596226989046e-04,3.165577049331310045e-05,1.109478782289470295e-08,6.113503945820992607e-09,6.657314072896835455e+01,6.656902233259860679e+01,4.118396369746472885e-03,9.597707284949449358e-01,1.043204168318549785e+00
3.012048192771084092e-12,8.926928006466325893e-01,5.040411374924418916e-05,-1.512025336013365852e-04,3.235387446729783560e-05,1.165456338137343672e-08,6.630036837670874436e-09,6.656606371349509743e+01,6.656192543193610334e+01,4.138281558991645237e-03,9.686120610668440545e-01,1.043570801468254095e+00
3.042168674698794977e-12,8.927164360000507948e-01,4.897844436007026239e-05,-1.504567717893190968e-04,3.305741100091184425e-05,1.218092878985968931e-08,7.136102310037459235e-09,6.655899867363056899e+01,6.655483830950228707e+01,4.160364128278024216e-03,9.774384217842552180e-01,1.044165873248012355e+00
3.072289156626505863e-12,8.927402732434694954e-01,4.752325350208482825e-05,-1.495468604802491957e-04,3.376618715397597322e-05,1.268242969161973925e-08,7.629516327546574366e-09,6.655194572841196532e+01,6.654776075340858199e+01,4.184975003380201133e-03,9.862496436832580704e-01,1.044847660541820877e+00
3.102409638554216748e-12,8.927644205401349398e-01,4.609723157766991181e-05,-1.485829851422084725e-04,3.448003885635453044e-05,1.316538490494576023e-08,8.111306090991978914e-09,6.654490504519345961e+01,6.654069268559139516e+01,4.212359602057878967e-03,9.950455041550071433e-01,1.045414937117065346e+00
3.132530120481927633e-12,8.927889192142268726e-01,4.485463680290785780e-05,-1.474764964865027438e-04,3.519882673533489238e-05,1.363517744287010892e-08,8.587523774485264219e-09,6.653787649531980719e+01,6.653363382397314751e+01,4.242671346660246458e-03,1.003826161957479535e+00,1.045972377303270973e+00
3.162650602409638519e-12,8.928136676008715522e-01,4.375126392035294705e-05,-1.461520635949553441e-04,3.592243093424078514e-05,1.409775981693298712e-08,9.069879889244217729e-09,6.653086065092858803e+01,6.652658466761219813e+01,4.275983316395170174e-03,1.012590912281288613e+00,1.046555895448989970e+00
3.192771084337349000e-12,8.928387080351284366e-01,4.278128569734183787e-05,-1.447284200744191522e-04,3.665074564193323750e-05,1.456046162286253685e-08,9.574985135013972920e-09,6.652385851349036727e+01,6.651954618261308383e+01,4.312330877282238677e-03,1.021338505974798361e+00,1.047017649974637754e+00
3.222891566265059885e-12,8.928640578182206466e-01,4.190004617899778186e-05,-1.432153260248956420e-04,3.738367481010895294e-05,1.503202965754383646e-08,1.012277766415080222e-08,6.651687083197764139e+01,6.651251908235842336e+01,4.351749619221616933e-03,1.030067999192911365e+00,1.047306990375112656e+00
3.253012048192770771e-12,8.928895564117316219e-01,4.087059448202662115e-05,-1.415489066470456553e-04,3.812113092493109664e-05,1.552147174700574629e-08,1.073502282895883273e-08,6.650989756169100531e+01,6.650550330688011513e+01,4.394254810885155245e-03,1.038779441977598861e+00,1.047468825715234475e+00
3.283132530120481656e-12,8.929150890357736570e-01,3.975439305462188277e-05,-1.397523726856615602e-04,3.886303522108207684e-05,1.603620085773408327e-08,1.143285582791972719e-08,6.650293878674123960e+01,6.649849898363474665e+01,4.439803106496682979e-03,1.047472747947397975e+00,1.047540386185146222e+00
3.313253012048192541e-12,8.929406580767029755e-01,3.857702525355113568e-05,-1.377162607644721295e-04,3.960931623933942950e-05,1.658197913917664442e-08,1.223402116888613301e-08,6.649599498606633574e+01,6.649150672786814198e+01,4.488258198187181254e-03,1.056147339119416939e+00,1.047566396447970671e+00
3.343373493975903427e-12,8.929662596226947135e-01,3.729988000904198563e-05,-1.355844954734454022e-04,4.035990625857326943e-05,1.716376263718777830e-08,1.315242894729323293e-08,6.648906618523822942e+01,6.648452683646978301e+01,4.539348768443455043e-03,1.064803183045182511e+00,1.047591855704992136e+00
3.373493975903614312e-12,8.929920142655444204e-01,3.596849920025568207e-05,-1.334651258432466953e-04,4.111473734303979448e-05,1.778624555204850545e-08,1.419987490307884028e-08,6.648215306128363977e+01,6.647756035850134992e+01,4.592702782295793838e-03,1.073439428658169437e+00,1.047662955266009277e+00
3.403614457831325197e-12,8.930179542006569937e-01,3.477577293153209694e-05,-1.313791166677748777e-04,4.187373808927035665e-05,1.845404227528188744e-08,1.538901654447068556e-08,6.647525745902134986e+01,6.647060959581894224e+01,4.647863202406798261e-03,1.082053744604482448e+00,1.047770318230634379e+00
3.433734939759036083e-12,8.930439286025578793e-01,3.368982447126951072e-05,-1.290801610570328404e-04,4.263683026333835575e-05,1.917001122509382341e-08,1.673509017089779711e-08,6.646838022348683239e+01,6.646367591348227677e+01,4.704310004549776963e-03,1.090645055916659834e+00,1.047956222679166327e+00
3.463855421686746564e-12,8.930698262998265635e-01,3.242709531280287021e-05,-1.265621937223170360e-04,4.340392523956054967e-05,1.993392908935256483e-08,1.825427173164619130e-08,6.646152125624800533e+01,6.645675973664712899e+01,4.761519600875996176e-03,1.099213501757192235e+00,1.048322255309396711e+00
3.493975903614457450e-12,8.930957234353005258e-01,3.108354928399505868e-05,-1.242230215570826635e-04,4.417492117596375639e-05,2.074341504069174647e-08,1.996148396543205732e-08,6.645468020746453419e+01,6.644986125337010208e+01,4.818954094430263381e-03,1.107759532743371356e+00,1.048663829350636512e+00
3.524096385542168335e-12,8.931216662190550881e-01,2.984379886728109535e-05,-1.220481749636283779e-04,4.494970159193436253e-05,2.159460710081573372e-08,2.186970991221506060e-08,6.644785799394261971e+01,6.644298193931096819e+01,4.876054631656794036e-03,1.116282018758077310e+00,1.048910332256521860e+00
3.554216867469879220e-12,8.931476180729238656e-01,2.859521065934262404e-05,-1.199190295181596332e-04,4.572813478569987412e-05,2.248089878266382839e-08,2.398985221249697946e-08,6.644105580911121933e+01,6.643612355028334093e+01,4.932258827878031882e-03,1.124779478638483043e+00,1.049298243592548419e+00
3.584337349397590106e-12,8.931735212662275103e-01,2.755506626932662794e-05,-1.178060635593500201e-04,4.651007433660706735e-05,2.338986794827754834e-08,2.633004360225111135e-08,6.643427433180579555e+01,6.642928734430719828e+01,4.986987498597932923e-03,1.133251069581963977e+00,1.049623718313277276e+00
3.614457831325300991e-12,8.931993238287304626e-01,2.673090971653274247e-05,-1.153540619802549200e-04,4.729536144505229429e-05,2.430073836648737604e-08,2.889467572279547560e-08,6.642751393611344213e+01,6.642247428144293053e+01,5.039654670508738124e-03,1.141696311393852303e+00,1.049733353673915071e+00
3.644578313253011472e-12,8.932249387802919660e-01,2.567794498605717023e-05,-1.125022515213185039e-04,4.808382762508326677e-05,2.518454585270869740e-08,3.168456647871636287e-08,6.642077587184482468e+01,6.641568614167661622e+01,5.089730168215476913e-03,1.150113624734851792e+00,1.049843834103776130e+00
3.674698795180722358e-12,8.932504357091595182e-01,2.440323927014746073e-05,-1.095799372826934096e-04,4.887529869484652810e-05,2.600627486650371617e-08,3.469711213702506142e-08,6.641406064847312507e+01,6.640892387123989238e+01,5.136777233235753984e-03,1.158502362363650118e+00,1.050006977340912862e+00
3.704819277108433243e-12,8.932758869782746469e-01,2.314691205714817428e-05,-1.066413673506441505e-04,4.966960054696982106e-05,2.672773274111724773e-08,3.792516652500390200e-08,6.640736738689666652e+01,6.640218695933707238e+01,5.180427559592790110e-03,1.166863616347658450e+00,1.050168844459558271e+00
3.734939759036144128e-12,8.933012128299026022e-01,2.213599730640526596e-05,-1.037641884927815143e-04,5.046656387450024135e-05,2.730964788669041211e-08,4.135615477050137575e-08,6.640069559767039209e+01,6.639547523221807523e+01,5.220365452321933629e-03,1.175198000511305185e+00,1.050281883031916941e+00
3.765060240963855014e-12,8.933264093354980062e-01,2.137661898523552785e-05,-1.005141882242471492e-04,5.126602653487381952e-05,2.771311650809704981e-08,4.497180494714692551e-08,6.639404535914938776e+01,6.638878904069802900e+01,5.256318451355657118e-03,1.183505417298347906e+00,1.050540861943374482e+00
3.795180722891565899e-12,8.933513931522715223e-01,2.035089998125949964e-05,-9.691217830794648859e-05,5.206783249094035449e-05,2.790235565074037862e-08,4.874942570253086200e-08,6.638741707571647055e+01,6.638212905193485369e+01,5.288023781614160750e-03,1.191785378537296713e+00,1.050933214783309477e+00
3.825301204819276785e-12,8.933760423159473607e-01,1.894610855213039338e-05,-9.321429736725066152e-05,5.287182937654826990e-05,2.784691732724635951e-08,5.266504311477464443e-08,6.638081106379365792e+01,6.637549582527306313e+01,5.315238520588945990e-03,1.200037506703296231e+00,1.051134524741256460e+00
3.855421686746987670e-12,8.934003938950467738e-01,1.712818770809762357e-05,-8.962216514669112566e-05,5.367786815569012648e-05,2.752112643708897144e-08,5.669423289894114374e-08,6.637422752429657180e+01,6.636888971512037472e+01,5.337809176191919344e-03,1.208261541148025531e+00,1.051284872760738454e+00
3.885542168674698555e-12,8.934244719072840235e-01,1.529353156148874544e-05,-8.627881636951227715e-05,5.448580434013542811e-05,2.690317449491723699e-08,6.081066346987962551e-08,6.636766616837169863e+01,6.636231039764687978e+01,5.355770724817958406e-03,1.216457831290991942e+00,1.051407087944880248e+00
3.915662650602409441e-12,8.934482902854742337e-01,1.368359471323172740e-05,-8.292138675486066879e-05,5.529549954603158677e-05,2.597473861736377047e-08,6.498652927857296027e-08,6.636112616304353651e+01,6.635575673716269307e+01,5.369425880847661023e-03,1.224627420827289592e+00,1.051419712254169303e+00
3.945783132530120326e-12,8.934718596308702798e-01,1.204743236549124399e-05,-7.927053969677383513e-05,5.610682152506329669e-05,2.472044512934249542e-08,6.919437200849374550e-08,6.635460799570459756e+01,6.634922863880942145e+01,5.379356895179979690e-03,1.232769704965154478e+00,1.051473156969667810e+00
3.975903614457831211e-12,8.934950991431972467e-01,1.033977077539682483e-05,-7.550185274494542441e-05,5.691964187097453185e-05,2.312784261126072383e-08,7.340930962569825023e-08,6.634811246318993483e+01,6.634272615964135866e+01,5.386303548577690489e-03,1.240883691871771388e+00,1.051525364456549871e+00
4.006024096385542097e-12,8.935180957174831962e-01,8.617301692104635099e-06,-7.144389474680247379e-05,5.773383284938164115e-05,2.118697836472327420e-08,7.761095614865656374e-08,6.634163923532027241e+01,6.633624823756318278e+01,5.390997757092684355e-03,1.248969781748202168e+00,1.051711318298385045e+00
4.036144578313252982e-12,8.935407927160582409e-01,6.436822446083895479e-06,-6.732487240752779148e-05,5.854926429602696992e-05,1.888950027288126108e-08,8.178273340320836515e-08,6.633518742751485320e+01,6.632979338077056752e+01,5.394046744292152647e-03,1.257029065934377021e+00,1.051970538759905427e+00
4.066265060240963867e-12,8.935632311889994961e-01,4.106239297648479424e-06,-6.337635670713089877e-05,5.936580153383545696e-05,1.622882303844143467e-08,8.590904424165894255e-08,6.632875670405113055e+01,6.632336084879395344e+01,5.395855257173325786e-03,1.265061964362862446e+00,1.052128422063755231e+00
4.096385542168674753e-12,8.935853919093872388e-01,1.645074890131594513e-06,-5.931560230714775058e-05,6.018330471534550188e-05,1.320170585647115741e-08,8.997280358624456013e-08,6.632234759691137072e+01,6.631695099842171714e+01,5.396598489655906813e-03,1.273067815952403370e+00,1.052405436758057089e+00
4.126506024096385638e-12,8.936071973819565972e-01,-1.021173986009068055e-06,-5.526316515422185078e-05,6.100162931689708385e-05,9.810109648564407410e-09,9.395560557942176242e-08,6.631595958788432199e+01,6.631056331331133435e+01,5.396274572991712620e-03,1.281047264354341131e+00,1.052663938722305348e+00
4.156626506024095716e-12,8.936286083813274050e-01,-3.786311004378582399e-06,-5.109038988912104323e-05,6.182062719327161688e-05,6.061436768169872399e-09,9.783990439576618250e-08,6.630959146510630831e+01,6.630419666199146889e+01,5.394803114840251122e-03,1.289001842058246528e+00,1.052760295530445367e+00
4.186746987951806601e-12,8.936496883095287336e-01,-6.811419812916371060e-06,-4.679776095669896532e-05,6.264014768648128639e-05,1.967928466949268829e-09,1.016107276908593928e-07,6.630324177711321454e+01,6.629784969066153621e+01,5.392086451678461054e-03,1.296933375477061556e+00,1.052858877384927228e+00
4.216867469879517486e-12,8.936703364262569282e-01,-1.012275919648830824e-05,-4.262312419021976873e-05,6.346003791340462631e-05,-2.453259453181405390e-09,1.052573827444040764e-07,6.629690986480490267e+01,6.629152181594535875e+01,5.388048859543278016e-03,1.304842672343226706e+00,1.052938630491976335e+00
4.246987951807228372e-12,8.936905740432778966e-01,-1.366470609514058332e-05,-3.836148757263082318e-05,6.428014146552550655e-05,-7.179895964374742557e-09,1.087747927366285349e-07,6.629059555189930109e+01,6.628521284417178094e+01,5.382707727523096050e-03,1.312729939398449730e+00,1.052996552955913323e+00
4.277108433734939257e-12,8.937103314176788604e-01,-1.752213126891069493e-05,-3.400802385183381471e-05,6.510029750397215145e-05,-1.218448505593479099e-08,1.121628809352657601e-07,6.628429876430251966e+01,6.627892252267770345e+01,5.376241624814345581e-03,1.320595267634929737e+00,1.053071358190142082e+00
4.307228915662650142e-12,8.937296514152360816e-01,-2.144255057102022107e-05,-2.961888378044931234e-05,6.592034198834449590e-05,-1.743470678908124184e-08,1.154247608069567538e-07,6.627801896794480285e+01,6.627264998684481156e+01,5.368981099990419691e-03,1.328439326141352295e+00,1.053266750728310219e+00
4.337349397590361028e-12,8.937486639412995926e-01,-2.573792234834800503e-05,-2.522359962979506200e-05,6.674011061370981632e-05,-2.289491773016191625e-08,1.185648002186746238e-07,6.627175558890259310e+01,6.626639424583454741e+01,5.361343068040934183e-03,1.336262855880459899e+00,1.053669534668433716e+00
4.367469879518071913e-12,8.937673501183891478e-01,-3.030015649752542986e-05,-2.118058396239504195e-05,6.755944183993438542e-05,-2.852762253219470607e-08,1.215884126788503756e-07,6.626550883330151009e+01,6.626015506098640628e+01,5.353772315108162351e-03,1.344065604474618647e+00,1.054123796882190378e+00
4.397590361445782798e-12,8.937856184949787286e-01,-3.500328458172466444e-05,-1.713727191436742827e-05,6.837817766915259862e-05,-3.429485922668539431e-08,1.245042446605679607e-07,6.625927895153473912e+01,6.625393228158330317e+01,5.346669951440731830e-03,1.351847246675815573e+00,1.054524020534000073e+00
4.427710843373493684e-12,8.938034550491482655e-01,-4.023544418220810812e-05,-1.306684559778139139e-05,6.919616316089144729e-05,-4.015906766562237958e-08,1.273262348853233759e-07,6.625306507536500078e+01,6.624772472592741224e+01,5.340349437594162606e-03,1.359608841608190843e+00,1.054897881352885980e+00
4.457831325301204569e-12,8.938208565790157767e-01,-4.585778436784222062e-05,-9.244908386071529311e-06,7.001324714431566871e-05,-4.608342621478304433e-08,1.300740501065738178e-07,6.624686600127397185e+01,6.624153099321492277e+01,5.335008059048265867e-03,1.367351880769247741e+00,1.055207759302423609e+00
4.487951807228915454e-12,8.938379241768429351e-01,-5.169287697136411806e-05,-5.658706509995967096e-06,7.082928341283505254e-05,-5.203306653490457652e-08,1.327722374443472162e-07,6.624068010372262449e+01,6.623534939780371644e+01,5.330705918902647368e-03,1.375078399206555169e+00,1.055381363627624136e+00
4.518072289156626340e-12,8.938545502272225995e-01,-5.769404481470989952e-05,-2.339766973702305481e-06,7.164413167794850019e-05,-5.797763464407257090e-08,1.354492850659428506e-07,6.623450722968618720e+01,6.622917983004803943e+01,5.327399638146445432e-03,1.382788599961557452e+00,1.055446377274988912e+00
4.548192771084337225e-12,8.938707346232805939e-01,-6.381379615000180785e-05,9.878631683872142399e-07,7.245765831361844912e-05,-6.389522358560081300e-08,1.381364812825446327e-07,6.622834706258619519e+01,6.622302206672748071e+01,5.324995858716800694e-03,1.390482894757670396e+00,1.055488363502818272e+00
4.578313253012048110e-12,8.938864768922331061e-01,-7.032376544812357026e-05,4.346679305314593995e-06,7.326973616874653326e-05,-6.977509238614470898e-08,1.408650356641424989e-07,6.622219901949790710e+01,6.621687564390079217e+01,5.323375597119255932e-03,1.398162022762477141e+00,1.055580566278987442e+00
4.608433734939758996e-12,8.939018472170229268e-01,-7.718237748307322219e-05,7.244294530850424144e-06,7.408024446604411038e-05,-7.561630536306352196e-08,1.436644166654147719e-07,6.621606284265472198e+01,6.621074040396051430e+01,5.322438694207091633e-03,1.405826311694931885e+00,1.055747715472081127e+00
4.638554216867469881e-12,8.939169565900051406e-01,-8.420347105726779771e-05,9.502224645751861792e-06,7.488906836673148658e-05,-8.142576898723656328e-08,1.465637203535620654e-07,6.620993847114499431e+01,6.620461630912438977e+01,5.322162020600731264e-03,1.413475831828214568e+00,1.055909598625215606e+00
4.668674698795180766e-12,8.939318396023147040e-01,-9.106786620404057027e-05,1.116736255418877010e-05,7.569609627989046111e-05,-8.721833416726379574e-08,1.495913698445481706e-07,6.620382558818897678e+01,6.619850299153574724e+01,5.322596653235457664e-03,1.421110959223497394e+00,1.056062492455125623e+00
4.698795180722890844e-12,8.939463535293186158e-01,-9.770539509323135222e-05,1.265878542783849528e-05,7.650121862141927200e-05,-9.301690622183841347e-08,1.527724635188842822e-07,6.619772334026184524e+01,6.619239951249275578e+01,5.323827769092513360e-03,1.428732759425048515e+00,1.056275154590613941e+00
4.728915662650601729e-12,8.939605194401473165e-01,-1.046629757128002909e-04,1.404776002412378818e-05,7.730433027366422918e-05,-9.885249279599300702e-08,1.561270640825956911e-07,6.619162997815936933e+01,6.618630402404167512e+01,5.325954117699755255e-03,1.436343431650579650e+00,1.056465066161871302e+00
4.759036144578312615e-12,8.939743826137931393e-01,-1.118602410584593567e-04,1.473215643181028377e-05,7.810533266002907889e-05,-1.047642558175340814e-07,1.596697422221280544e-07,6.618554420903444679e+01,6.618021512823396790e+01,5.329080800481757196e-03,1.443944611780482612e+00,1.056566298989382480e+00
4.789156626506023500e-12,8.939880170968188544e-01,-1.187858623603380004e-04,1.504366580069764184e-05,7.890413385016366158e-05,-1.107981155495839118e-07,1.634100442032360328e-07,6.617946557261271323e+01,6.617413229233440575e+01,5.333280278301330904e-03,1.451536879172531602e+00,1.056665060108032961e+00
4.819277108433734385e-12,8.940015239321433826e-01,-1.258822001556964454e-04,1.511775551935658099e-05,7.970064772471335552e-05,-1.170038868413354894e-07,1.673534055869920489e-07,6.617339359240486374e+01,6.616805499652804201e+01,5.338595876816218389e-03,1.459120830364050159e+00,1.056754616200019870e+00
4.849397590361445271e-12,8.940149904179409690e-01,-1.331016824778514119e-04,1.472646046972177289e-05,8.049479263860036368e-05,-1.234324464454652873e-07,1.715019121735575748e-07,6.616732682769773533e+01,6.616198176747845139e+01,5.345060219289579119e-03,1.466698273962402599e+00,1.056782453684624645e+00
4.879518072289156156e-12,8.940284152041827470e-01,-1.403840836350717580e-04,1.395649171487848024e-05,8.128649051315660270e-05,-1.301349611054110643e-07,1.758545624451237363e-07,6.616126376319995472e+01,6.615591107810729454e+01,5.352685092659099399e-03,1.474271106898735528e+00,1.056820001800792497e+00
4.909638554216867041e-12,8.940417689936778212e-01,-1.475369788857284754e-04,1.259990575614522589e-05,8.207566792913070829e-05,-1.371636085392666003e-07,1.804062362802614342e-07,6.615520325166484383e+01,6.614984177715194846e+01,5.361474512895703960e-03,1.481840764069032534e+00,1.056851503129038861e+00
4.939759036144577927e-12,8.940549144850216123e-01,-1.542295038355981644e-04,1.086759998363748587e-05,8.286225902963498821e-05,-1.445719000445456086e-07,1.851458146267956155e-07,6.614914423124034215e+01,6.614377276401998529e+01,5.371467220359662370e-03,1.489408571546859461e+00,1.056867905298951804e+00
4.969879518072288812e-12,8.940678514493969331e-01,-1.605430566959837344e-04,9.222799467254490095e-06,8.364620752210512322e-05,-1.524140224891276502e-07,1.900539861563275450e-07,6.614308625225761773e+01,6.613770349433877982e+01,5.382757918836779398e-03,1.496975084626255947e+00,1.056932696137925287e+00
4.999999999999999697e-12,8.940807429142262341e-01,-1.670065186292223384e-04,7.640809972357928950e-06,8.442746707736714987e-05,-1.607428483304749105e-07,1.951015809580006235e-07,6.613702936145080002e+01,6.613163387321009168e+01,5.395488240701357650e-03,1.504540244150342820e+00,1.056980522615463824e+00
5.030120481927710583e-12,8.940938044312833899e-01,-1.739230763369288113e-04,5.803048007689863803e-06,8.520600078985958914e-05,-1.696083156621825354e-07,2.002501618573906893e-07,6.613097329323031204e+01,6.612556349942593670e+01,5.409793804371406702e-03,1.512104369637986334e+00,1.057031155609394313e+00
5.060240963855421468e-12,8.941069865665481897e-01,-1.810773300744057972e-04,3.253224364700022238e-06,8.598177956908067791e-05,-1.790577995958244419e-07,2.054541610470085647e-07,6.612491768477269716e+01,6.611949190360049045e+01,5.425781172213366144e-03,1.519667914889786919e+00,1.057135954041408477e+00
5.090361445783132354e-12,8.941201294072161909e-01,-1.877937228570999788e-04,3.119214476402536342e-07,8.675478081746998307e-05,-1.891367583908988003e-07,2.106625345203300520e-07,6.611886227813444350e+01,6.611341878118190607e+01,5.443496952531794685e-03,1.527231206548917308e+00,1.057210939222594570e+00
5.120481927710843239e-12,8.941332078610377820e-01,-1.942354547557644982e-04,-2.533296548085737235e-06,8.752498885732552943e-05,-1.998880220215072750e-07,2.158198422603840083e-07,6.611280697398726147e+01,6.610734409206456519e+01,5.462881922689725132e-03,1.534794387181924513e+00,1.057243328249924286e+00
5.150602409638554124e-12,8.941462685276825306e-01,-2.005486218465202860e-04,-5.284366759755704140e-06,8.829239601599723119e-05,-2.113501472847734832e-07,2.208669845373009604e-07,6.610675135838619099e+01,6.610126759725126533e+01,5.483761134926067905e-03,1.542357986121988267e+00,1.057351868799943473e+00
5.180722891566265010e-12,8.941592722887921063e-01,-2.068482824587762668e-04,-7.847780570639574345e-06,8.905700200131850175e-05,-2.235549699976888336e-07,2.257414821748453460e-07,6.610069489181709912e+01,6.609518910703850736e+01,5.505784778585654828e-03,1.549922671644917260e+00,1.057587834583776809e+00
5.210843373493975895e-12,8.941722420145591377e-01,-2.133835546492917051e-04,-1.056868588137968596e-05,8.981881107871436329e-05,-2.365246536448945900e-07,2.303792574478303231e-07,6.609463751505521145e+01,6.608910908813747653e+01,5.528426917739710095e-03,1.557488490942112058e+00,1.057798921471657438e+00
5.240963855421685972e-12,8.941852215640662127e-01,-2.198641680378096675e-04,-1.392372280557902306e-05,9.057782748026120220e-05,-2.502709918809706179e-07,2.347187160283835722e-07,6.608857949225688344e+01,6.608302842606333627e+01,5.551066193550301120e-03,1.565055096594261119e+00,1.058046688691050008e+00
5.271084337349396858e-12,8.941982023855603590e-01,-2.259368669664031952e-04,-1.750862249458085118e-05,9.133404998662004407e-05,-2.647980879564877998e-07,2.387044091804513094e-07,6.608252121156859005e+01,6.607694821976278376e+01,5.572991805812428298e-03,1.572622010352582089e+00,1.058474144245252768e+00
5.301204819277107743e-12,8.942111977183515581e-01,-2.318846529568699335e-04,-2.127851340259827862e-05,9.208746826953988489e-05,-2.801064100876940476e-07,2.422884158438838925e-07,6.607646240830879947e+01,6.607086903278965906e+01,5.593375519136623703e-03,1.580189564312077577e+00,1.058827286117812516e+00
5.331325301204818629e-12,8.942242610059688568e-01,-2.374620717949593252e-04,-2.518147431104719996e-05,9.283806176509197745e-05,-2.961962656455003793e-07,2.454288580806968103e-07,6.607040209382992657e+01,6.606479076009436824e+01,5.611333735554577783e-03,1.587758990286885830e+00,1.059040269613489293e+00
5.361445783132529514e-12,8.942374407673874259e-01,-2.427457693669707068e-04,-2.889966515014940522e-05,9.358580023560078554e-05,-3.130676022628606545e-07,2.480869118336572495e-07,6.606433965205364700e+01,6.605871361315811896e+01,5.626038895521255113e-03,1.595331069181343597e+00,1.059247114137786605e+00
5.391566265060240399e-12,8.942506169189581300e-01,-2.477988014383533731e-04,-3.238418726278045748e-05,9.433064534461143538e-05,-3.307157315499405997e-07,2.502261907632209242e-07,6.605827512490563436e+01,6.605263836112420961e+01,5.636763781423663987e-03,1.602905773260279165e+00,1.059363586101297328e+00
5.421686746987951285e-12,8.942636895177642486e-01,-2.528132862759578073e-04,-3.558692748409120503e-05,9.507255165562412242e-05,-3.491272359566603773e-07,2.518153132893243583e-07,6.605220923569585523e+01,6.604656633033144431e+01,5.642905364408196470e-03,1.610482224653223993e+00,1.059393489745850570e+00
5.451807228915662170e-12,8.942767716853927684e-01,-2.579481540940885948e-04,-3.880244165234301236e-05,9.581146541025123973e-05,-3.682786392530412984e-07,2.528315862601471685e-07,6.604614271575766793e+01,6.604049870208848461e+01,5.644013669186175898e-03,1.618059519693845649e+00,1.059400465141020264e+00
5.481927710843373055e-12,8.942898964419568886e-01,-2.628409077487945051e-04,-4.225354272352199047e-05,9.654732106036994956e-05,-3.881377847922430331e-07,2.532635758302563785e-07,6.604007563939761383e+01,6.603443585307397257e+01,5.639786323640666281e-03,1.625637546358065677e+00,1.059404788263706987e+00
5.512048192771083941e-12,8.943029979067275148e-01,-2.672582694394216017e-04,-4.552407788284681196e-05,9.728003740550583407e-05,-4.086662046780964746e-07,2.531110591193350290e-07,6.603400778761945844e+01,6.602837774080964550e+01,5.630046809811483158e-03,1.633216557306427674e+00,1.059431265755708562e+00
5.542168674698794826e-12,8.943159555229852620e-01,-2.714848501538281457e-04,-4.835701057217093072e-05,9.800951514223704383e-05,-4.298204616554589743e-07,2.523835862780205910e-07,6.602793953307426023e+01,6.602232477505525310e+01,5.614758019000070689e-03,1.640796070545476271e+00,1.059512788044065568e+00
5.572289156626505711e-12,8.943286373933789779e-01,-2.757186522016865293e-04,-5.057968866325202582e-05,9.873563723744602032e-05,-4.515520077299012787e-07,2.510992487788988250e-07,6.602187156297645743e+01,6.601627747131082913e+01,5.594091665633266208e-03,1.648375211475236801e+00,1.059668424122729213e+00
5.602409638554216597e-12,8.943412106010308893e-01,-2.803875608194790156e-04,-5.262096596838012133e-05,9.945827170020966239e-05,-4.738059567106709397e-07,2.492844455495940955e-07,6.601580428610222384e+01,6.601023582901741804e+01,5.568457084800568224e-03,1.655953478802093981e+00,1.059828373249868116e+00
5.632530120481927482e-12,8.943538329286900845e-01,-2.850178712353342958e-04,-5.510638722979931613e-05,1.001772737045171128e-04,-4.965203931213502791e-07,2.469751732222146652e-07,6.600973779581303802e+01,6.600419937541491322e+01,5.538420398131503955e-03,1.663530785069966988e+00,1.060027179312528212e+00
5.662650602409638367e-12,8.943664992489971377e-01,-2.891362840674127719e-04,-5.756565707878001957e-05,1.008924858797595990e-04,-5.196277890612978437e-07,2.442183984561069245e-07,6.600367205617115474e+01,6.599816743154248400e+01,5.504624628677347656e-03,1.671107192851549961e+00,1.060240716746187362e+00
5.692771084337349253e-12,8.943791147225125249e-01,-2.930610616321288218e-04,-5.956840625535555133e-05,1.016037380754393986e-04,-5.430581216951279182e-07,2.410717870999501504e-07,6.599760698760684363e+01,6.599213918900704812e+01,5.467798599798606024e-03,1.678682779291777116e+00,1.060349692132458443e+00
5.722891566265060138e-12,8.943916813085046602e-01,-2.970444426588830160e-04,-6.117298078975284283e-05,1.023108484168633900e-04,-5.667424917335978594e-07,2.376013794067513983e-07,6.599154285450742918e+01,6.598611414153943144e+01,5.428712967994178337e-03,1.686257187054105877e+00,1.060455379330657699e+00
5.753012048192771023e-12,8.944042528439573037e-01,-3.012445398128965222e-04,-6.242972200940564000e-05,1.030136261819719813e-04,-5.906155506972469049e-07,2.338768012661010548e-07,6.598548014770896941e+01,6.598009209056472457e+01,5.388057144245303118e-03,1.693829813906656767e+00,1.060560517454147922e+00
5.783132530120481909e-12,8.944168698087795466e-01,-3.056032140260314298e-04,-6.363022177426641709e-05,1.037118753189746073e-04,-6.146143630302707542e-07,2.299653541988560939e-07,6.597941940787768544e+01,6.597407304328623923e+01,5.346364591448341842e-03,1.701399984791822639e+00,1.060647255497360275e+00
5.813253012048191986e-12,8.944294998380470929e-01,-3.099531922056161337e-04,-6.473100861415901524e-05,1.044053982502936241e-04,-6.386740631687918112e-07,2.259289160963074317e-07,6.597336146854532046e+01,6.596805744885558909e+01,5.304019689729651960e-03,1.708966655895390430e+00,1.060849216145120399e+00
5.843373493975902872e-12,8.944421709699855727e-01,-3.145278922625877006e-04,-6.569837954943649684e-05,1.050939997754152521e-04,-6.627246618927605648e-07,2.218251812136607366e-07,6.596730735497371256e+01,6.596204610138225632e+01,5.261253591456614177e-03,1.716528555697607761e+00,1.061099167531154297e+00
5.873493975903613757e-12,8.944548653451933617e-01,-3.193835245678683789e-04,-6.669965193264916091e-05,1.057774901224907703e-04,-6.866915507366269418e-07,2.177104934330116835e-07,6.596125760404021321e+01,6.595603947149692203e+01,5.218132543296417729e-03,1.724085008851769407e+00,1.061416802807034765e+00
5.903614457831324642e-12,8.944676263760180657e-01,-3.245193796770552588e-04,-6.792053432194129325e-05,1.064556861999764215e-04,-7.104984784240226824e-07,2.136409830786118225e-07,6.595521230873761453e+01,6.595003774473552483e+01,5.174564002088828663e-03,1.731635897073912744e+00,1.061887674019451389e+00
5.933734939759035528e-12,8.944804830473455093e-01,-3.298026556879551821e-04,-6.941699680478975265e-05,1.071284115247417550e-04,-7.340714346176463884e-07,2.096703849760039977e-07,6.594917141338315503e+01,6.594404106389535514e+01,5.130349487795338170e-03,1.739181285672427579e+00,1.062359349163759070e+00
5.963855421686746413e-12,8.944933872296996213e-01,-3.351089896089468490e-04,-7.099530808715181249e-05,1.077954965149690393e-04,-7.573409205716930619e-07,2.058455820616939308e-07,6.594313497985416461e+01,6.593804970869221904e+01,5.085271161938644500e-03,1.746721086816029000e+00,1.062789590253634620e+00
5.993975903614457298e-12,8.945062370091563242e-01,-3.404504433329807404e-04,-7.246244687822341610e-05,1.084567798781581392e-04,-7.802399468666224039e-07,2.022042944831202065e-07,6.593710284098619923e+01,6.593206366144883646e+01,5.039179537363559433e-03,1.754255500463937523e+00,1.063161632044831828e+00
6.024096385542168184e-12,8.945190408406556992e-01,-3.459147808506311253e-04,-7.387746331577516089e-05,1.091121108573860505e-04,-8.027001665893348474e-07,1.987777840821065487e-07,6.593107417522887204e+01,6.592608214509361630e+01,4.992030135256893091e-03,1.761785533538765103e+00,1.063378856781177495e+00
6.054216867469879069e-12,8.945318805695982034e-01,-3.516203745985502292e-04,-7.535165927795669421e-05,1.097613502059335697e-04,-8.246505831190897749e-07,1.955954028352482056e-07,6.592504816691246106e+01,6.592010430308269520e+01,4.943863829759408482e-03,1.769312197432972189e+00,1.063493661596371487e+00
6.084337349397589954e-12,8.945448613804998228e-01,-3.575215698482702635e-04,-7.715149577251744753e-05,1.104043688446078737e-04,-8.460192092636745180e-07,1.926876179296928263e-07,6.591902374720721980e+01,6.591412893331370526e+01,4.894813893509597502e-03,1.776836838705197374e+00,1.063548891516594930e+00
6.114457831325300840e-12,8.945579404559418357e-01,-3.634432560878535830e-04,-7.933337993290118771e-05,1.110410466214059778e-04,-8.667365204885817529e-07,1.900876425665913759e-07,6.591300018144785611e+01,6.590815503554502186e+01,4.845145902839345306e-03,1.784360397849537039e+00,1.063597832788903075e+00
6.144578313253011725e-12,8.945710268318333158e-01,-3.694401999402452006e-04,-8.191401955564578754e-05,1.116712718037820320e-04,-8.867388018835347233e-07,1.878316073079639622e-07,6.590697751276120187e+01,6.590218226572457638e+01,4.795247036623501852e-03,1.791882822407025344e+00,1.063733230152970499e+00
6.174698795180722610e-12,8.945841360836006562e-01,-3.754351864888603508e-04,-8.497653601222647382e-05,1.122949404465004524e-04,-9.059689273691292599e-07,1.859574015739982304e-07,6.590095560962645038e+01,6.589621005944437115e+01,4.745550182077523486e-03,1.799404255268875152e+00,1.063955032117521959e+00
6.204819277108433496e-12,8.945973587022738593e-01,-3.811595984613363693e-04,-8.833307917175869039e-05,1.129119563592824877e-04,-9.243747563402389526e-07,1.845028503244955226e-07,6.589493327717232773e+01,6.589023682269314008e+01,4.696454479190407920e-03,1.806926185520973505e+00,1.064328725624695604e+00
6.234939759036144381e-12,8.946107676353717286e-01,-3.867956674409208902e-04,-9.163886782657437496e-05,1.135222321522373227e-04,-9.419060721200153971e-07,1.835042704692756022e-07,6.588890888170352866e+01,6.588426060646224869e+01,4.648275241286184932e-03,1.814450652703585298e+00,1.064830785513833922e+00
6.265060240963855266e-12,8.946244197508288476e-01,-3.926140597708555882e-04,-9.509831686792342346e-05,1.141256899927927559e-04,-9.585122766018231252e-07,1.829968311339185591e-07,6.588288163103200645e+01,6.587828036841632695e+01,4.601262615682228350e-03,1.821978628721805604e+00,1.065259932825624034e+00
6.295180722891566152e-12,8.946381971414411050e-01,-3.984911761991856709e-04,-9.886540616277677467e-05,1.147222607169599335e-04,-9.741437228827973402e-07,1.830155442909165521e-07,6.587685132397216137e+01,6.587229564367962098e+01,4.555680292543166227e-03,1.829510358379704105e+00,1.065634972391725555e+00
6.325301204819277037e-12,8.946520129286197331e-01,-4.043138125189256254e-04,-1.031845204049553280e-04,1.153118820278431321e-04,-9.887554447214320542e-07,1.835953925449807499e-07,6.587081760556075949e+01,6.586630578426654381e+01,4.511821294217339788e-03,1.837046294388291034e+00,1.065986616091599171e+00
6.355421686746987115e-12,8.946658818304983329e-01,-4.096573835289345341e-04,-1.079206149379733417e-04,1.158944966097087714e-04,-1.002310696317893335e-06,1.847711978602781145e-07,6.586477994671433578e+01,6.586030995566780177e+01,4.469991046538344774e-03,1.844587115719991566e+00,1.066153933188553671e+00
6.385542168674698000e-12,8.946798174608757703e-01,-4.145991984443308251e-04,-1.126452237180201594e-04,1.164700499314200161e-04,-1.014782722432877682e-06,1.865777666836005504e-07,6.585873815418212018e+01,6.585430764401321824e+01,4.430510168905643295e-03,1.852133071499216577e+00,1.066205677494517667e+00
6.415662650602408885e-12,8.946938910050689087e-01,-4.194852096188201175e-04,-1.174063670405110018e-04,1.170384880233218814e-04,-1.026154498198577688e-06,1.890506503142849485e-07,6.585269238845621942e+01,6.584829871239503518e+01,4.393676061179778262e-03,1.859683945973279240e+00,1.066238293416571281e+00
6.445783132530119771e-12,8.947081141460933029e-01,-4.244247367842947220e-04,-1.224027341871152896e-04,1.175997562615354474e-04,-1.036418547120674437e-06,1.922266728671025387e-07,6.584664257186678071e+01,6.584228286110646877e+01,4.359710760306884439e-03,1.867239821038801484e+00,1.066251301802089158e+00
6.475903614457830656e-12,8.947224247343842363e-01,-4.294612175551379809e-04,-1.277881006850246795e-04,1.181537985043240553e-04,-1.045577380688564619e-06,1.961432738398815498e-07,6.584058876619978662e+01,6.583626003485129274e+01,4.328731348493893190e-03,1.874800625242163399e+00,1.066357742569719935e+00
6.506024096385541541e-12,8.947367949342320825e-01,-4.343598393429786851e-04,-1.336499176309345973e-04,1.187005555418283993e-04,-1.053643803503383563e-06,2.008380462175016988e-07,6.583453127447690179e+01,6.583023053008227521e+01,4.300744394629033018e-03,1.882365986871974206e+00,1.066507211695505664e+00
6.536144578313252427e-12,8.947511491486921376e-01,-4.389965169827493986e-04,-1.397889357864674233e-04,1.192399642931366070e-04,-1.060641420123193070e-06,2.063484242928788654e-07,6.582847022684899230e+01,6.582419455076403381e+01,4.275676084963097277e-03,1.889935739552999872e+00,1.066773559216048550e+00
6.566265060240963312e-12,8.947654973940586398e-01,-4.434468300066517427e-04,-1.462667534192201989e-04,1.197719574387909038e-04,-1.066604048721115731e-06,2.127098593551876707e-07,6.582240568121615354e+01,6.581815228421407937e+01,4.253397002070257935e-03,1.897509818630477962e+00,1.067289016038643235e+00
6.596385542168674198e-12,8.947798652018938981e-01,-4.473810689700328147e-04,-1.529866327804156329e-04,1.202964628187324232e-04,-1.071572843328883090e-06,2.199534502691458328e-07,6.581633802959203194e+01,6.581210428983506233e+01,4.233739756962817333e-03,1.905087752729485384e+00,1.067841701662850529e+00
6.626506024096385083e-12,8.947942043451829752e-01,-4.508683929325514529e-04,-1.597399821046089242e-04,1.208134042534892008e-04,-1.075592588862323721e-06,2.281043321077176586e-07,6.581026747191064885e+01,6.580605094456575443e+01,4.216527344898518895e-03,1.912669309485311331e+00,1.068417372925342335e+00
6.656626506024095968e-12,8.948085446539695287e-01,-4.539501977813587301e-04,-1.664894843625328003e-04,1.213227035615624183e-04,-1.078709147518866104e-06,2.371810944776123734e-07,6.580419397427023398e+01,6.579999235475368380e+01,4.201619516551127580e-03,1.920254536039276427e+00,1.068962845684645835e+00
6.686746987951806854e-12,8.948228378208624711e-01,-4.567300584102589696e-04,-1.730466369623041866e-04,1.218242833339731499e-04,-1.080969357838665341e-06,2.471960915953288464e-07,6.579811781943706706e+01,6.579392890120004722e+01,4.188918237024414661e-03,1.927843069105610985e+00,1.069295471450818713e+00
6.716867469879517739e-12,8.948370918886525693e-01,-4.595691965993330087e-04,-1.797021385129731266e-04,1.223180700687882317e-04,-1.082422095405227977e-06,2.581554192279326311e-07,6.579203944677726668e+01,6.578786109394802395e+01,4.178352829238391256e-03,1.935434341794695090e+00,1.069518993712947674e+00
6.746987951807228624e-12,8.948512497302530955e-01,-4.622420069454816487e-04,-1.869024789339073379e-04,1.228039959613692271e-04,-1.083118270049134315e-06,2.700590385804365553e-07,6.578595894407112610e+01,6.578178906260242798e+01,4.169881468697520313e-03,1.943028235849007856e+00,1.069607205370350922e+00
6.777108433734939510e-12,8.948653254042887584e-01,-4.644820826939756930e-04,-1.944035659953142310e-04,1.232819991018469234e-04,-1.083110401852780689e-06,2.829016371601651765e-07,6.577987635968692359e+01,6.577571288451007092e+01,4.163475176848744665e-03,1.950624728572796895e+00,1.069647345990459408e+00
6.807228915662650395e-12,8.948793073744114590e-01,-4.663737985340762264e-04,-2.020481277162765202e-04,1.237520231445337650e-04,-1.082452105381514883e-06,2.966730058192750065e-07,6.577379192763196158e+01,6.576963278770104182e+01,4.159139930920331338e-03,1.958223557732006848e+00,1.069752327436651829e+00
6.837349397590361280e-12,8.948932164017247004e-01,-4.678308296495412044e-04,-2.096087497162588446e-04,1.242140173337432328e-04,-1.081197151257786916e-06,3.113587939359647554e-07,6.576770493241726001e+01,6.576354798599724916e+01,4.156946420010909637e-03,1.965825605955556110e+00,1.069896805325530442e+00
6.867469879518072166e-12,8.949070580811834263e-01,-4.691679137027570529e-04,-2.169985998046690520e-04,1.246679364459938461e-04,-1.079398804689956504e-06,3.269420025968248650e-07,6.576161488823797185e+01,6.575745789797367991e+01,4.156990264287093242e-03,1.973431464342849218e+00,1.070317776228085105e+00
6.897590361445782243e-12,8.949208663286223331e-01,-4.702983880316458933e-04,-2.245307617113582880e-04,1.251137403948607025e-04,-1.077108432703584230e-06,3.434040170022124810e-07,6.575552206455259352e+01,6.575136269404815437e+01,4.159370504438472671e-03,1.981040775346589733e+00,1.070795223699281484e+00
6.927710843373493129e-12,8.949345476398603560e-01,-4.709693333129589491e-04,-2.320260682569724796e-04,1.255513935790660983e-04,-1.074373393300597359e-06,3.607257763348699808e-07,6.574942708874759489e+01,6.574526289570958681e+01,4.164193038005699343e-03,1.988652754966933056e+00,1.071120688236536500e+00
6.957831325301204014e-12,8.949480711717811010e-01,-4.714159662958262173e-04,-2.394424111542882438e-04,1.259808637135879656e-04,-1.071235950813012479e-06,3.788891146979143210e-07,6.574333078778295203e+01,6.573915923442970666e+01,4.171553353244265155e-03,1.996266356549792897e+00,1.071528260961356338e+00
6.987951807228914899e-12,8.949614593242893879e-01,-4.715180751382259711e-04,-2.469292036440876568e-04,1.264021210959077564e-04,-1.067733198107881610e-06,3.978770145755436752e-07,6.573723339388016029e+01,6.573305189823506112e+01,4.181495645098893925e-03,2.003881271965151090e+00,1.071784141044438643e+00
7.018072289156625785e-12,8.949748465671808484e-01,-4.712022199423743099e-04,-2.543364067772787163e-04,1.268151384559110272e-04,-1.063896896729596760e-06,4.176724937901515063e-07,6.573113448117786106e+01,6.572694048701949043e+01,4.193994158364778256e-03,2.011498059115979675e+00,1.071869015458837948e+00
7.048192771084336670e-12,8.949882864956352213e-01,-4.704871345310410484e-04,-2.617369073694346773e-04,1.272198911303247808e-04,-1.059752270106785310e-06,4.382580433172123595e-07,6.572503381960775926e+01,6.572082482827643446e+01,4.208991331322505490e-03,2.019117029597929491e+00,1.071985064622597683e+00
7.078313253012047555e-12,8.950017488432043811e-01,-4.692725143001005698e-04,-2.688988168839717067e-04,1.276163569057214137e-04,-1.055316422367648662e-06,4.596166174651277009e-07,6.571893154301723428e+01,6.571470514189623202e+01,4.226401121003179988e-03,2.026738015079002420e+00,1.072044182584040772e+00
7.108433734939758441e-12,8.950151769164426119e-01,-4.677725110108846285e-04,-2.756848605763755132e-04,1.280045140523670283e-04,-1.050597255141127381e-06,4.817323692412858886e-07,6.571282779857008904e+01,6.570858175472810103e+01,4.246043841992716561e-03,2.034360830787574681e+00,1.072211614058829587e+00
7.138554216867469326e-12,8.950285206478847400e-01,-4.660266700953078823e-04,-2.821921074684578638e-04,1.283843384190898394e-04,-1.045593051505782098e-06,5.045906355911987368e-07,6.570672234926904309e+01,6.570245476670244500e+01,4.267582566598360043e-03,2.041985775214512078e+00,1.072457196174309901e+00
7.168674698795180211e-12,8.950417309849795222e-01,-4.639922603330793520e-04,-2.882695780817808636e-04,1.287558000205082920e-04,-1.040293028543574426e-06,5.281768480908337584e-07,6.570061502812262688e+01,6.569632453294026675e+01,4.290495182363121204e-03,2.049613068721270359e+00,1.072691113015681541e+00
7.198795180722891097e-12,8.950548652624328305e-01,-4.618794364492001862e-04,-2.939864817329688779e-04,1.291188594353902925e-04,-1.034677353496322480e-06,5.524746981395931658e-07,6.569450547259722839e+01,6.569019137977406331e+01,4.314092823168935199e-03,2.057243160983378782e+00,1.073063178527633443e+00
7.228915662650601982e-12,8.950680049256635185e-01,-4.595997589125379985e-04,-2.994989466380936351e-04,1.294734657806306572e-04,-1.028716623167674243e-06,5.774664242695160837e-07,6.568839333664847402e+01,6.568405574894407550e+01,4.337587704402248723e-03,2.064876452479778468e+00,1.073393479637865688e+00
7.259036144578312867e-12,8.950811707698125286e-01,-4.572631101531298521e-04,-3.047600770551418922e-04,1.298195558191365777e-04,-1.022372461223115356e-06,6.031350879386297189e-07,6.568227829799812412e+01,6.567791810558045995e+01,4.360192417657128214e-03,2.072513336508353898e+00,1.073631075506729093e+00
7.289156626506022945e-12,8.950943116428644597e-01,-4.547408131579067591e-04,-3.100497044999684119e-04,1.301570539334044217e-04,-1.015598339812066870e-06,6.294665918011067213e-07,6.567615990057227293e+01,6.567177868082140435e+01,4.381219750872897278e-03,2.080154402064803065e+00,1.073903508308700294e+00
7.319277108433734638e-12,8.951074424700770082e-01,-4.517664290894691267e-04,-3.150193158743347594e-04,1.304858729087605821e-04,-1.008340108771354110e-06,6.564503575612485868e-07,6.567003782287720526e+01,6.566563766058908413e+01,4.400162288116198431e-03,2.087800074868396027e+00,1.074085389470386342e+00
7.349397590361444716e-12,8.951206504096540506e-01,-4.487339115126587428e-04,-3.195400963269888592e-04,1.308059144903116612e-04,-1.000536301834099244e-06,6.840784756167502012e-07,6.566391144720110162e+01,6.565949470733362148e+01,4.416739867475057320e-03,2.095451132486285228e+00,1.074168249664908315e+00
7.379518072289156409e-12,8.951339660226544925e-01,-4.457659917591653910e-04,-3.238228802912756685e-04,1.311170709120845117e-04,-9.921190530510902466e-07,7.123449429675717891e-07,6.565778050322843740e+01,6.565334961092663946e+01,4.430892301797802538e-03,2.103107896999843796e+00,1.074220037356377722e+00
7.409638554216866486e-12,8.951473090513910602e-01,-4.428569281386398270e-04,-3.278105471722272805e-04,1.314192281646220936e-04,-9.830173703982378996e-07,7.412450125357725937e-07,6.565164518578394848e+01,6.564720249345604941e+01,4.442692327897124205e-03,2.110770117076798957e+00,1.074233743646876960e+00
7.439759036144578179e-12,8.951606193301956393e-01,-4.401746564597552522e-04,-3.316915782081548102e-04,1.317122703691333066e-04,-9.731605978759965593e-07,7.707738128442766723e-07,6.564550536134180447e+01,6.564105308977775621e+01,4.452271564049127550e-03,2.118437961152933813e+00,1.074276268131160617e+00
7.469879518072288257e-12,8.951739189286640475e-01,-4.374176779566761532e-04,-3.355514470435487311e-04,1.319960851305385791e-04,-9.624799328151291781e-07,8.009259053149103136e-07,6.563936109597916868e+01,6.563490129681380836e+01,4.459799165357502398e-03,2.126111331339643140e+00,1.074370209163304946e+00
7.499999999999999950e-12,8.951872897464013823e-01,-4.345973657850377299e-04,-3.391615455338261079e-04,1.322705681145769536e-04,-9.509091322759152229e-07,8.316959106849040676e-07,6.563321238239649347e+01,6.562874693558397610e+01,4.465446812519554762e-03,2.133790229038923236e+00,1.074521112707674808e+00
7.530120481927710028e-12,8.952007001001723863e-01,-4.317549987407787323e-04,-3.426291092713476690e-04,1.325356249289551323e-04,-9.383848266988371206e-07,8.630789112776021215e-07,6.562705927951775209e+01,6.562258990729895913e+01,4.469372218790221285e-03,2.141474615321040442e+00,1.074756125851878963e+00
7.560240963855421721e-12,8.952141169163002621e-01,-4.289463726107935475e-04,-3.458620039596851763e-04,1.327911709676225154e-04,-9.248480033940779314e-07,8.950709427020056168e-07,6.562090206238420365e+01,6.561643035302242311e+01,4.471709361780617543e-03,2.149164175116097475e+00,1.074993309022689969e+00
7.590361445783131798e-12,8.952275418275953411e-01,-4.262463357421117632e-04,-3.491256748432776023e-04,1.330371311928467274e-04,-9.102475124123962702e-07,9.276686564514542040e-07,6.561474041286851389e+01,6.561026787921603898e+01,4.472533652472396315e-03,2.156859310489578796e+00,1.075185820636299860e+00
7.620481927710843492e-12,8.952410452107353311e-01,-4.234298154185147886e-04,-3.524216267999758607e-04,1.332734407528478435e-04,-8.945420888781176458e-07,9.608671105802204269e-07,6.560857458069808956e+01,6.560410274704351252e+01,4.471833654571726394e-03,2.164559690594025199e+00,1.075336766051958381e+00
7.650602409638553569e-12,8.952547201942301358e-01,-4.204854233735782847e-04,-3.556315466502943910e-04,1.335000449638406130e-04,-8.776987944034830299e-07,9.946580576607500538e-07,6.560240526405303285e+01,6.559793575487560702e+01,4.469509177419384721e-03,2.172264424561298757e+00,1.075403555531099231e+00
7.680722891566265262e-12,8.952685056788005635e-01,-4.174844906958973564e-04,-3.588023129771151696e-04,1.337168968102259397e-04,-8.596897258659014522e-07,1.029030750315310732e-06,6.559623308592770741e+01,6.559176769220246683e+01,4.465393725239426466e-03,2.179972753251355755e+00,1.075441067078745094e+00
7.710843373493975340e-12,8.952823009006084520e-01,-4.142791666426594516e-04,-3.619499409639476291e-04,1.339239515075236629e-04,-8.404894974519262293e-07,1.063973821177849292e-06,6.559005839197442356e+01,6.558559912245232226e+01,4.459269522105505611e-03,2.187684267120988846e+00,1.075498861273720186e+00
7.740963855421685417e-12,8.952960292544900334e-01,-4.109058937489158420e-04,-3.649502246932002513e-04,1.341211595136913848e-04,-8.200746174661726591e-07,1.099476412545325744e-06,6.558388114574501060e+01,6.557943025880476284e+01,4.450886940249038602e-03,2.195399008560741549e+00,1.075590043713363864e+00
7.771084337349397110e-12,8.953096924732492079e-01,-4.072568318336692119e-04,-3.678614694275011369e-04,1.343084611767855643e-04,-7.984238852113954780e-07,1.135528500224363585e-06,6.557770157762267615e+01,6.557326153550287984e+01,4.440042119796842532e-03,2.203116682465707132e+00,1.075769113809998734e+00
7.801204819277107188e-12,8.953234321434818677e-01,-4.033497340611867849e-04,-3.702530335612347042e-04,1.344857840596110977e-04,-7.755186798567489688e-07,1.172120969154258369e-06,6.557151995674121281e+01,6.556709330980099537e+01,4.426646940218552546e-03,2.210836922306357533e+00,1.075975339789846830e+00
7.831325301204818881e-12,8.953372831047184954e-01,-3.995648245318876297e-04,-3.723213123258171204e-04,1.346530413226292781e-04,-7.513426615477486464e-07,1.209245190894317106e-06,6.556533664850321941e+01,6.556092590036359979e+01,4.410748139615420713e-03,2.218559252182764840e+00,1.076161749553004032e+00
7.861445783132528959e-12,8.953512109275555408e-01,-3.956209833920272707e-04,-3.742867752249533914e-04,1.348101309734439689e-04,-7.258812739646940270e-07,1.246891572068563295e-06,6.555915238874099771e+01,6.555475984236102249e+01,4.392546379979171169e-03,2.226282751128186632e+00,1.076324826968824366e+00
7.891566265060240652e-12,8.953652173518025226e-01,-3.914801643287724175e-04,-3.760575885773052287e-04,1.349569363561833044e-04,-6.991214834381622117e-07,1.285047924528275149e-06,6.555296735333375580e+01,6.554859494357560834e+01,4.372409758152676768e-03,2.234007213096622646e+00,1.076407872750146932e+00
7.921686746987950729e-12,8.953793234474560769e-01,-3.871275788722253501e-04,-3.776375881464002376e-04,1.350933272734129893e-04,-6.710515705823428749e-07,1.323699263632449963e-06,6.554678123443427751e+01,6.554243035335970546e+01,4.350881074572349183e-03,2.241733043259467095e+00,1.076439543466685356e+00
7.951807228915662423e-12,8.953936347006448138e-01,-3.825972212936067400e-04,-3.788654384199225300e-04,1.352191616930032596e-04,-6.416613121553171339e-07,1.362828480013563406e-06,6.554059439750398042e+01,6.553626571300422654e+01,4.328684499752407169e-03,2.249459790402445591e+00,1.076454674915304111e+00
7.981927710843372500e-12,8.954081653622746328e-01,-3.780878361500636712e-04,-3.798748288253388076e-04,1.353342884969244316e-04,-6.109422127163909997e-07,1.402416676306404262e-06,6.553440756854442384e+01,6.553010090231060758e+01,4.306666233811338139e-03,2.257186535092591040e+00,1.076459848857500567e+00
8.012048192771084193e-12,8.954228536411508177e-01,-3.733166190017562125e-04,-3.808125597337933444e-04,1.354385510242377534e-04,-5.788878816066780910e-07,1.442443472344457263e-06,6.552822115521337309e+01,6.552393547903920989e+01,4.285676174158313187e-03,2.264912735540845379e+00,1.076466894907918581e+00
8.042168674698794271e-12,8.954376602035775123e-01,-3.682208719622105469e-04,-3.813320326736700989e-04,1.355317910273926094e-04,-5.454952323081345685e-07,1.482887265423101524e-06,6.552203520977563755e+01,6.551776873993011918e+01,4.266469845512721633e-03,2.272638298306100424e+00,1.076476951299350393e+00
8.072289156626505964e-12,8.954525246734582611e-01,-3.630149359213535919e-04,-3.814275167096396941e-04,1.356138534623888459e-04,-5.107651320471122740e-07,1.523725750335516462e-06,6.551584974044091325e+01,6.551160004357562627e+01,4.249696865289325290e-03,2.280363240206473296e+00,1.076520719864960451e+00
8.102409638554216041e-12,8.954674512290060617e-01,-3.576265284440125554e-04,-3.809689190865864889e-04,1.356845921965021604e-04,-4.747019541512219334e-07,1.564936984804000445e-06,6.550966464956673008e+01,6.550542875176533641e+01,4.235897801388807497e-03,2.288087720946454517e+00,1.076563799757033646e+00
8.132530120481927735e-12,8.954824996415168270e-01,-3.523368231784623208e-04,-3.798929439136235339e-04,1.357438750899886090e-04,-4.373130492729780051e-07,1.606499934915271369e-06,6.550347998356903645e+01,6.549925451596007520e+01,4.225467608965761609e-03,2.295811702321504999e+00,1.076585966255926063e+00
8.162650602409637812e-12,8.954977113607137662e-01,-3.471067369738036184e-04,-3.784600163724949990e-04,1.357915869827368998e-04,-3.986082160920709802e-07,1.648394226352311267e-06,6.549729591785538219e+01,6.549307727972029625e+01,4.218638135087492656e-03,2.303534968613374811e+00,1.076618558904418155e+00
8.192771084337349505e-12,8.955131225043529986e-01,-3.418458767096265718e-04,-3.765537028971560726e-04,1.358276320310330184e-04,-3.585987195716543903e-07,1.690600218579750967e-06,6.549111255254582886e+01,6.548689706231358798e+01,4.215490232241016905e-03,2.311257352235130735e+00,1.076635093636080232e+00
8.222891566265059583e-12,8.955286821425271215e-01,-3.368183878902312328e-04,-3.741742747510050544e-04,1.358519366652189493e-04,-3.172958865410102877e-07,1.733099984813917687e-06,6.548493002932752916e+01,6.548071407637162622e+01,4.215952955897894067e-03,2.318978644273246292e+00,1.076636068745961516e+00
8.253012048192771276e-12,8.955443985457148814e-01,-3.320197766453936335e-04,-3.714243724404727495e-04,1.358644520835370273e-04,-2.747098485802746186e-07,1.775878201669413556e-06,6.547874862373863891e+01,6.547452881182049111e+01,4.219811918144429803e-03,2.326698488435854806e+00,1.076640321682057699e+00
8.283132530120481354e-12,8.955603038126256354e-01,-3.275647000298583769e-04,-3.682882250594047961e-04,1.358651560118881289e-04,-2.308484941900736595e-07,1.818922333391372080e-06,6.547256862987430281e+01,6.546834186632779051e+01,4.226763546508243742e-03,2.334416527427852106e+00,1.076661327827822534e+00
8.313253012048191431e-12,8.955763505142573244e-01,-3.234480241255285578e-04,-3.650420773511854535e-04,1.358540525879944828e-04,-1.857169615387063490e-07,1.862222935717389063e-06,6.546639004858795374e+01,6.546215359177655557e+01,4.236456811396327286e-03,2.342132787094318491e+00,1.076709408430623016e+00
8.343373493975903124e-12,8.955924991664391266e-01,-3.193564256698632050e-04,-3.616329498441029169e-04,1.358311697082084722e-04,-1.393183831781064551e-07,1.905774142457032126e-06,6.546021283356274978e+01,6.545596427541660489e+01,4.248558146145792885e-03,2.349847334521734776e+00,1.076777392521431231e+00
8.373493975903613202e-12,8.956087352166735016e-01,-3.154358446814428782e-04,-3.578350098109663079e-04,1.357965557746578617e-04,-9.165492595742194873e-08,1.949574059510112424e-06,6.545403751505126877e+01,6.544977470059960467e+01,4.262814451668991457e-03,2.357559519173354712e+00,1.076872843843513117e+00
8.403614457831324895e-12,8.956249751342439946e-01,-3.117973531490919430e-04,-3.537624094593961092e-04,1.357502759284651551e-04,-4.272804513166730943e-08,1.993625131302426826e-06,6.544786469269827478e+01,6.544358563031603637e+01,4.279062382236463978e-03,2.365268575546970897e+00,1.076955567551665993e+00
8.433734939759034973e-12,8.956412290776057938e-01,-3.084535680930975570e-04,-3.493495897157548988e-04,1.356924082046347547e-04,7.461589862330627568e-09,2.037934026093393407e-06,6.544169465359514959e+01,6.543739746510486555e+01,4.297188490287332831e-03,2.372974102216990122e+00,1.077009997130961461e+00
8.463855421686746666e-12,8.956575246867787277e-01,-3.056703971266439804e-04,-3.447914727993553301e-04,1.356230408153116871e-04,5.891376647897313568e-08,2.082510928741188778e-06,6.543552762986891480e+01,6.543121054412404192e+01,4.317085744872172642e-03,2.380675803982807093e+00,1.077067425138319434e+00
8.493975903614456743e-12,8.956739143685886750e-01,-3.031907918803974119e-04,-3.403936491530480798e-04,1.355422692463654892e-04,1.116283344156401849e-07,2.127368883455114239e-06,6.542936369439715349e+01,6.542502500937828813e+01,4.338685018863631254e-03,2.388373601949841607e+00,1.077099796687319255e+00
8.524096385542168436e-12,8.956904740725281089e-01,-3.008827545808126394e-04,-3.359836712416719852e-04,1.354501925753381214e-04,1.656045815935048110e-07,2.172523699433952819e-06,6.542320293009724708e+01,6.541884093842752179e+01,4.361991669727851260e-03,2.396067418179617547e+00,1.077109774785825591e+00
8.554216867469878514e-12,8.957071826971775286e-01,-2.987208685062227634e-04,-3.315877149067618769e-04,1.353469098997745054e-04,2.208394728736988957e-07,2.217993398411702232e-06,6.541704550428949005e+01,6.541265844645383254e+01,4.387057835653154943e-03,2.403757049802167423e+00,1.077128291990819831e+00
8.584337349397590207e-12,8.957239162241449337e-01,-2.966227699468070695e-04,-3.270392206269883014e-04,1.352325170830672503e-04,2.773258859750363124e-07,2.263796472351558215e-06,6.541089161272304864e+01,6.540647765625860188e+01,4.413956464439997875e-03,2.411442243367020399e+00,1.077142760959948431e+00
8.614457831325300285e-12,8.957406188953946913e-01,-2.947948889413972958e-04,-3.222597919944329595e-04,1.351071034843105364e-04,3.350521986243151679e-07,2.309950493246212357e-06,6.540474124382893706e+01,6.540029846307290029e+01,4.442780756040492704e-03,2.419123024403531552e+00,1.077150095833655730e+00
8.644578313253011978e-12,8.957573117396253615e-01,-2.933299510773715313e-04,-3.174091829799380012e-04,1.349707498570598717e-04,3.940024627004203237e-07,2.356472009345864529e-06,6.539859434378570313e+01,6.539412071054690045e+01,4.473633238802438190e-03,2.426799455245326254e+00,1.077167301933373622e+00
8.674698795180722055e-12,8.957740849049350418e-01,-2.921770426413981890e-04,-3.125556983861978362e-04,1.348235288642859759e-04,4.541564545379843866e-07,2.403376570991756643e-06,6.539245119902690817e+01,6.538794461760585364e+01,4.506581421054748314e-03,2.434471161481142509e+00,1.077207829572664810e+00
8.704819277108433748e-12,8.957909385982326667e-01,-2.914277896608347953e-04,-3.077715952270789748e-04,1.346655064807277858e-04,5.154901718716613869e-07,2.450677867790772136e-06,6.538631211020010880e+01,6.538177051734911061e+01,4.541592851005275475e-03,2.442137772751588276e+00,1.077269993318007657e+00
8.734939759036143826e-12,8.958077464995582995e-01,-2.909591830800637813e-04,-3.031456759527154576e-04,1.344967422738206771e-04,5.779772244345486342e-07,2.498386113934608109e-06,6.538017676653240073e+01,6.537559825253468659e+01,4.578513997710549795e-03,2.449799673580789872e+00,1.077345281004747468e+00
8.765060240963855519e-12,8.958245256098812392e-01,-2.908871808891519460e-04,-2.985560456747408508e-04,1.343172884955240009e-04,6.415903859909267821e-07,2.546506326500077628e-06,6.537404488156687421e+01,6.536942776279657608e+01,4.617118770297199207e-03,2.457457212939757163e+00,1.077443523542779058e+00
8.795180722891565597e-12,8.958413208437780995e-01,-2.911922867826140541e-04,-2.943345297431721169e-04,1.341271889534071727e-04,7.063027702796456060e-07,2.595037158996738863e-06,6.536791670259391651e+01,6.536325954736187782e+01,4.657155232037770570e-03,2.465110093178627171e+00,1.077576638973977374e+00
8.825301204819275674e-12,8.958582524081585285e-01,-2.915370332455605173e-04,-2.904837428051743205e-04,1.339264794060911375e-04,7.720885601010730448e-07,2.643971225433336260e-06,6.536179296686495377e+01,6.535709459578366420e+01,4.698371081292045809e-03,2.472757409977966780e+00,1.077700641013762173e+00
8.855421686746987367e-12,8.958753118406364013e-01,-2.918507366216214127e-04,-2.869007722967636845e-04,1.337151901724567375e-04,8.389225677630924504e-07,2.693296789014361240e-06,6.535567423057283065e+01,6.535093369196523838e+01,4.740538607589101297e-03,2.480398469456364552e+00,1.077785184736036239e+00
8.885542168674697445e-12,8.958923243449850027e-01,-2.920726930580803721e-04,-2.834212179560439558e-04,1.334933497185372686e-04,9.067793293870032377e-07,2.742998449248741413e-06,6.534956045487653853e+01,6.534477695022052046e+01,4.783504656013398172e-03,2.488033307786480908e+00,1.077874142953198389e+00
8.915662650602409138e-12,8.959092441114536731e-01,-2.923857740380432285e-04,-2.798688819276606322e-04,1.332609873219681954e-04,9.756340396581377665e-07,2.793055745367804861e-06,6.534345169918043439e+01,6.533862448173933046e+01,4.827217441105544418e-03,2.495661830221766575e+00,1.077949556800818165e+00
8.945783132530119216e-12,8.959261245519302141e-01,-2.930185696438719276e-04,-2.764595287367702992e-04,1.330181347744741527e-04,1.045465354268804303e-06,2.843441560136563466e-06,6.533734816894717312e+01,6.533247647943309744e+01,4.871689514071948432e-03,2.503283784506239229e+00,1.077981035138112498e+00
8.975903614457830909e-12,8.959430110833218608e-01,-2.937384210511100871e-04,-2.734804964156899577e-04,1.327648280326646293e-04,1.116257581590453305e-06,2.894122012754206789e-06,6.533124994284708009e+01,6.532633297836822805e+01,4.916964478858430569e-03,2.510899085031079281e+00,1.078010601823839787e+00
9.006024096385540986e-12,8.959599170297231074e-01,-2.942699798993573461e-04,-2.708140431085098439e-04,1.325011078702040452e-04,1.188001307675443422e-06,2.945058442524466491e-06,6.532515712018833653e+01,6.532019398524370501e+01,4.963134944636145469e-03,2.518507625062682109e+00,1.078029898252085506e+00
9.036144578313252679e-12,8.959767009359237422e-01,-2.945007462854960225e-04,-2.682981337119583198e-04,1.322270186015060028e-04,1.260692910358797402e-06,2.996210802443595613e-06,6.531906966880654863e+01,6.531405931460425052e+01,5.010354202300602335e-03,2.526109462641238590e+00,1.078036353779554757e+00
9.066265060240962757e-12,8.959934197719791049e-01,-2.945034025419754971e-04,-2.656441669748840534e-04,1.319426056327583719e-04,1.334333324005436309e-06,3.047540074841294658e-06,6.531298730854115320e+01,6.530792853030035872e+01,5.058778240787768082e-03,2.533704923870481185e+00,1.078061792284270570e+00
9.096385542168674450e-12,8.960102865911059311e-01,-2.945825051483709879e-04,-2.628879863833985769e-04,1.316479127677255064e-04,1.408927435797482860e-06,3.099008968373994080e-06,6.530691011217253106e+01,6.530180163104249402e+01,5.108481130036002585e-03,2.541293898428886866e+00,1.078084790048161823e+00
9.126506024096384528e-12,8.960273500553200821e-01,-2.947313252961683734e-04,-2.602809690606460672e-04,1.313429795739628017e-04,1.484484323833261595e-06,3.150582132474163899e-06,6.530083856264235465e+01,6.529567918457014741e+01,5.159378072205102195e-03,2.548875800918990464e+00,1.078120679552552419e+00
9.156626506024096221e-12,8.960445209325613725e-01,-2.947312444886661907e-04,-2.579269634541955032e-04,1.310278397825215214e-04,1.561016445964978692e-06,3.202226413196025883e-06,6.529477293224586276e+01,6.528956176530495270e+01,5.211166940915033970e-03,2.556450307386144871e+00,1.078195217047539511e+00
9.186746987951806298e-12,8.960615808551749550e-01,-2.944137618447744830e-04,-2.556578610652097028e-04,1.307025214836682152e-04,1.638538039700650924e-06,3.253911441139878370e-06,6.528871328764277848e+01,6.528344996802786682e+01,5.263319614906869157e-03,2.564017347987412876e+00,1.078255962005144175e+00
9.216867469879517992e-12,8.960783667274505593e-01,-2.938924405956077658e-04,-2.531766446990762185e-04,1.303670482668417162e-04,1.717064802508538517e-06,3.305611833376260291e-06,6.528265960959379299e+01,6.527734445147522990e+01,5.315158118564380051e-03,2.571576939635997761e+00,1.078303365395147706e+00
9.246987951807228069e-12,8.960950407177483701e-01,-2.934917648352890142e-04,-2.505705495494487344e-04,1.300214402404618094e-04,1.796613895077427480e-06,3.357310791693517856e-06,6.527661166973945228e+01,6.527124570453416652e+01,5.365965205279460415e-03,2.579129342887044540e+00,1.078370457195198417e+00
9.277108433734939762e-12,8.961117298275758092e-01,-2.930859208642654871e-04,-2.481662484639789060e-04,1.296657136556850839e-04,1.877202650594883817e-06,3.409002157265452485e-06,6.527056952676521462e+01,6.526515444380922304e+01,5.415082955994141370e-03,2.586674484083431036e+00,1.078413591345871669e+00
9.307228915662649840e-12,8.961286667766089620e-01,-2.923343972478279450e-04,-2.458533268473663707e-04,1.292998794137240894e-04,1.958847425852747638e-06,3.460689791356813990e-06,6.526453344965679548e+01,6.525907146221915411e+01,5.461987437640376808e-03,2.594212009182632617e+00,1.078457300593116841e+00
9.337349397590361533e-12,8.961458848952962297e-01,-2.912954221527615413e-04,-2.433990035627603757e-04,1.289239423921197429e-04,2.041564066475443356e-06,3.512385457723738943e-06,6.525850380509857018e+01,6.525299747202095091e+01,5.506333077619726159e-03,2.601741465291987687e+00,1.078551472784182730e+00
9.367469879518071610e-12,8.961632146902850371e-01,-2.901520753990336518e-04,-2.407467522813559854e-04,1.285379018630200749e-04,2.125369168207739044e-06,3.564106378640569884e-06,6.525248073897600420e+01,6.524693275941716308e+01,5.547979558840810191e-03,2.609262684790516484e+00,1.078646433346068356e+00
9.397590361445781688e-12,8.961807147961691200e-01,-2.890607305486794397e-04,-2.379855955983383277e-04,1.281417526431192339e-04,2.210280218290542743e-06,3.615873827813991043e-06,6.524646443824460107e+01,6.524087748072399506e+01,5.586957520608813905e-03,2.616775416731338400e+00,1.078764956335106939e+00
9.427710843373493381e-12,8.961984304598694662e-01,-2.880260910372884763e-04,-2.353578969165783647e-04,1.277354863361466705e-04,2.296314395017742966e-06,3.667712851074679696e-06,6.524045523059668028e+01,6.523483182473337649e+01,5.623405863303728575e-03,2.624279267458174303e+00,1.078929327239670055e+00
9.457831325301203459e-12,8.962163897520861733e-01,-2.867589404637949698e-04,-2.328670641596113176e-04,1.273190923316262909e-04,2.383487274035278421e-06,3.719652500834828686e-06,6.523445342842215666e+01,6.522879588420460095e+01,5.657544217554840056e-03,2.631773869226607943e+00,1.079054435039295212e+00
9.487951807228915152e-12,8.962346624887153057e-01,-2.851638356780291706e-04,-2.302565900039073559e-04,1.268925592382696564e-04,2.471811685153337237e-06,3.771725605375856316e-06,6.522845931899314564e+01,6.522276968189072477e+01,5.689637102421041259e-03,2.639258853944643768e+00,1.079135485612686907e+00
9.518072289156625229e-12,8.962531474718212765e-01,-2.833002755853077765e-04,-2.273723364282200985e-04,1.264558765468105396e-04,2.561297367879377135e-06,3.823966661824153972e-06,6.522247333709940165e+01,6.521675335722207478e+01,5.719979877327025300e-03,2.646733671374510877e+00,1.079194232521979657e+00
9.548192771084336923e-12,8.962717156519407480e-01,-2.813440162659062061e-04,-2.241801680466151822e-04,1.260090365236137021e-04,2.651951574524133472e-06,3.876408545075035085e-06,6.521649534447308838e+01,6.521074643075903055e+01,5.748913714054795787e-03,2.654198482239194412e+00,1.079211691389643679e+00
9.578313253012047000e-12,8.962904038458396894e-01,-2.794136018012242538e-04,-2.208612609669679638e-04,1.255520366240507363e-04,2.743779651553002692e-06,3.929079142838112142e-06,6.521052503369035946e+01,6.520474818105337533e+01,5.776852636990746463e-03,2.661653654255025092e+00,1.079212893336217949e+00
9.608433734939758693e-12,8.963091497413060438e-01,-2.774045494948101432e-04,-2.174814057119515563e-04,1.250848822590987827e-04,2.836785851088377000e-06,3.981998843898937737e-06,6.520456219729771874e+01,6.519875793244068518e+01,5.804264857032901195e-03,2.669099451512864984e+00,1.079214521615079692e+00
9.638554216867468771e-12,8.963280092312919667e-01,-2.753009219183894180e-04,-2.138983448643486302e-04,1.246075893185590348e-04,2.930974064616431528e-06,4.035180326278964290e-06,6.519860694505746324e+01,6.519277532732620273e+01,5.831617731264101233e-03,2.676535742930533424e+00,1.079229091841208410e+00
9.668674698795180464e-12,8.963468999719862440e-01,-2.732170320886068604e-04,-2.101526154303770056e-04,1.241201850506960911e-04,3.026347772607992000e-06,4.088630263616475131e-06,6.519265931389679736e+01,6.518679998349513482e+01,5.859330401664817993e-03,2.683962487865347857e+00,1.079267518323498098e+00
9.698795180722890541e-12,8.963658075068750009e-01,-2.710563434933825969e-04,-2.063044511803844574e-04,1.236227068631532051e-04,3.122909216018642102e-06,4.142351761101224845e-06,6.518671896985792102e+01,6.518083124118383864e+01,5.887728674085002285e-03,2.691380110101638579e+00,1.079301674528681421e+00
9.728915662650602235e-12,8.963846971588774748e-01,-2.688576169901027305e-04,-2.023148489623224401e-04,1.231152000832864220e-04,3.220657893017702957e-06,4.196346115462100149e-06,6.518078578056181982e+01,6.517486876261907014e+01,5.917017942755211680e-03,2.698788770580337726e+00,1.079337758290625393e+00
9.759036144578312312e-12,8.964035237926302191e-01,-2.665888810442055851e-04,-1.982274353295007305e-04,1.225977158061452655e-04,3.319589324395587439e-06,4.250612458786279184e-06,6.517485954700012485e+01,6.516891227504980577e+01,5.947271950323777638e-03,2.706188724278600688e+00,1.079399194666615713e+00
9.789156626506024005e-12,8.964223376950475330e-01,-2.642151728399089335e-04,-1.938830087336300574e-04,1.220703090817715989e-04,3.419694626165109846e-06,4.305146556346763835e-06,6.516894003315324824e+01,6.516296160198292853e+01,5.978431170315428624e-03,2.713580260254579102e+00,1.079457408681145036e+00
9.819277108433734083e-12,8.964412093780780300e-01,-2.618359446560558287e-04,-1.892088385460274371e-04,1.215330383886422034e-04,3.520960829248532953e-06,4.359940679029160206e-06,6.516302698205629440e+01,6.515701665684007082e+01,6.010325216225727817e-03,2.720963687072398773e+00,1.079498249393775478e+00
9.849397590361445776e-12,8.964599428570202422e-01,-2.594852290009522070e-04,-1.842023572530078934e-04,1.209859668921850858e-04,3.623371565910050066e-06,4.414984204773978852e-06,6.515712008798750787e+01,6.515107734976261611e+01,6.042738224891517490e-03,2.728339402352108589e+00,1.079549738352053145e+00
9.879518072289155854e-12,8.964785480846132470e-01,-2.572537154103082899e-04,-1.787777671887483472e-04,1.204291627241968102e-04,3.726907521254500280e-06,4.470264170669751116e-06,6.515121916336198638e+01,6.514514369902519775e+01,6.075464336792604260e-03,2.735707636489774330e+00,1.079604224685399627e+00
9.909638554216867547e-12,8.964971042251727029e-01,-2.553638058638134389e-04,-1.730532484595747710e-04,1.198626975458490565e-04,3.831547195948571727e-06,4.525766132890445402e-06,6.514532398515243017e+01,6.513921566732953750e+01,6.108317822893416862e-03,2.743068672714976231e+00,1.079641329367488689e+00
9.939759036144577624e-12,8.965157273379809055e-01,-2.537493442596963785e-04,-1.672014764660312487e-04,1.192866455145403490e-04,3.937267466523602645e-06,4.581475674644197089e-06,6.513943408137919278e+01,6.513329294221557575e+01,6.141139163619069134e-03,2.750423114211090869e+00,1.079687201828897436e+00
9.969879518072287702e-12,8.965345644436812922e-01,-2.523512050349853517e-04,-1.612971433378348985e-04,1.187010834523900322e-04,4.044043269212254486e-06,4.637379648844084139e-06,6.513354945332628176e+01,6.512737564530073087e+01,6.173808025547883500e-03,2.757770956939486595e+00,1.079744838420006570e+00
9.999999999999999395e-12,8.965535464015605971e-01,-2.509295215132653482e-04,-1.554430436910059817e-04,1.181060929829789118e-04,4.151847969563174891e-06,4.693466317760501478e-06,6.512767036049486080e+01,6.512146410644920991e+01,6.206254045652254137e-03,2.765111866176585220e+00,1.079788477372086497e+00


==> data/CFL_Test/k000125h109backup_oops.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.900384097360299895e-01,7.992768636844922747e-05,-1.812559860187532576e-04,2.648644129853983245e-09,6.445254657022520340e-12,1.694648265188849920e-11,6.733272846330935124e+01,6.733269779264171007e+01,3.067066764677099465e-05,1.071646641606452052e-02,1.001178867893069535e+00
6.024096385542168234e-14,8.900680423602187474e-01,8.009094258190025480e-05,-1.807124384792018412e-04,1.014681007486156146e-08,1.708424495108275715e-11,5.699442857823818259e-11,6.732416766863128998e+01,6.732407319975800419e+01,9.446887328963383501e-05,2.141214379586170447e-02,1.002211037236290903e+00
9.036144578313252982e-14,8.900971826975389023e-01,7.985439356558663988e-05,-1.801345204845000161e-04,2.265778358299273380e-08,2.218720777870491718e-11,1.058557754561989813e-10,6.731561208588809109e+01,6.731544487502249297e+01,1.672108656033486490e-04,3.210149905050828367e-02,1.003230524797567025e+00
1.204819277108433647e-13,8.901265197662389106e-01,7.938414324137337713e-05,-1.798553264671171796e-04,4.028684350234737656e-08,1.667722406635102721e-11,1.503169325882499746e-10,6.730707422933558348e+01,6.730682888924637552e+01,2.453400892092826263e-04,4.276885200195802705e-02,1.004056812915567143e+00
1.506024096385541995e-13,8.901562434202378027e-01,7.901895720148310973e-05,-1.798666428193283545e-04,6.309890875912868710e-08,-1.059292389633880803e-12,1.837671822508622350e-10,6.729855602469520193e+01,6.729823040649304744e+01,3.256182021571304573e-04,5.341176280379209690e-02,1.004713275774139936e+00
1.807228915662650596e-13,8.901859784495945727e-01,7.890046921501579313e-05,-1.798476627516030157e-04,9.115072385737614048e-08,-3.334967886503702582e-11,2.073585232675617560e-10,6.729005855637853983e+01,6.728965413488387526e+01,4.044214946634827243e-04,6.402887380202251788e-02,1.004970015699940378e+00
2.108433734939758945e-13,8.902154992513057197e-01,7.880705952563690797e-05,-1.796521381208200999e-04,1.245080876616926260e-07,-8.572734752694762625e-11,2.253976802209273240e-10,6.728158030068520645e+01,6.728110008780957685e+01,4.802128756352431224e-04,7.462208314071516746e-02,1.005007126054130895e+00
2.409638554216867294e-13,8.902449129195801891e-01,7.856990297955752684e-05,-1.793861983976212415e-04,1.632392557297087415e-07,-1.651913069835846641e-10,2.399289633417540851e-10,6.727311940823020109e+01,6.727256520031058074e+01,5.542079196226508452e-04,8.519369928522907420e-02,1.005034950745658850e+00
2.710843373493975642e-13,8.902742603564247625e-01,7.825930676617695180e-05,-1.792743706420516555e-04,2.074019064226330676e-07,-2.780422102342423239e-10,2.491685473644304443e-10,6.726467505144711367e+01,6.726404734356437132e+01,6.277078827427593410e-04,9.574472883906921805e-02,1.005192083508867018e+00
3.012048192771083991e-13,8.903035243599548565e-01,7.818893768815424617e-05,-1.792065275190428029e-04,2.570399863881403341e-07,-4.302670838598251473e-10,2.494688228555853461e-10,6.725624428695846291e+01,6.725554426645585693e+01,7.000205026046101486e-04,1.062788326846125786e-01,1.005528772047263653e+00
3.313253012048192339e-13,8.903326809630971450e-01,7.819227582101731121e-05,-1.789204906463668797e-04,3.121918046753465927e-07,-6.272489077201873348e-10,2.398161287444698856e-10,6.724782677248767015e+01,6.724705774223328092e+01,7.690302543947961098e-04,1.167964253913770512e-01,1.005990408183045526e+00
3.614457831325301193e-13,8.903617215850687661e-01,7.802275623330520401e-05,-1.784994335314929177e-04,3.729009551529393498e-07,-8.718891173779598642e-10,2.246306211115882613e-10,6.723942457237464509e+01,6.723859126294358646e+01,8.333094310621300691e-04,1.272949278514881322e-01,1.006556010139830315e+00
3.915662650602409542e-13,8.903908050913288408e-01,7.766716044360085598e-05,-1.781974894072028623e-04,4.392188432540480739e-07,-1.162476789820154259e-09,2.108707855139581258e-10,6.723103952415149820e+01,6.723014687738860573e+01,8.926467628951479652e-04,1.377720301505645506e-01,1.007056580125351264e+00
4.216867469879517890e-13,8.904199215521797495e-01,7.743669352105267422e-05,-1.780578339297946781e-04,5.112010670291437874e-07,-1.491093446220450616e-09,2.022378291649864446e-10,6.722267001434316569e+01,6.722172296694618865e+01,9.470473969766787575e-04,1.482297248116684618e-01,1.007341986371964815e+00
4.518072289156626239e-13,8.904490097233909163e-01,7.739928797688160782e-05,-1.778005822844615452e-04,5.889035607748631816e-07,-1.844240577608350083e-09,1.979288310377287537e-10,6.721431667646477592e+01,6.721332028367658040e+01,9.963927882008997549e-04,1.586672244523081865e-01,1.007562522557438944e+00
4.819277108433734587e-13,8.904780562887315565e-01,7.721786496442089166e-05,-1.773519549882266442e-04,6.723812053365190099e-07,-2.206932047663608694e-09,1.974142542383009181e-10,6.720597990459063453e+01,6.720493860497728633e+01,1.041299613350065920e-03,1.690840567483453960e-01,1.007709803125525827e+00
5.120481927710843441e-13,8.905070629865347032e-01,7.681183382840480790e-05,-1.770749370715148856e-04,7.616886480029887085e-07,-2.566963584688476068e-09,2.041446438727489106e-10,6.719766116890458818e+01,6.719657840897176015e+01,1.082759932831088394e-03,1.794783957188375856e-01,1.007759356492908598e+00
5.421686746987951285e-13,8.905360230255155995e-01,7.650859469897785430e-05,-1.769773787154847906e-04,8.568822385024949367e-07,-2.916117422665305120e-09,2.249904563251320977e-10,6.718936004025174213e+01,6.718823861885422843e+01,1.121421397512962050e-03,1.898507742379132168e-01,1.007785730372545929e+00
5.722891566265060138e-13,8.905649591592201819e-01,7.630630189771931847e-05,-1.768742140173318116e-04,9.580213399892660696e-07,-3.249526309722741413e-09,2.661998728332752271e-10,6.718107599189838197e+01,6.717991807659872450e+01,1.157915299654008450e-03,2.002018244361469523e-01,1.008020583868050712e+00
6.024096385542167982e-13,8.905939014454937741e-01,7.618077995230706394e-05,-1.767141905883176049e-04,1.065166878539944864e-06,-3.562450454474541268e-09,3.286449025780542472e-10,6.717280816645723007e+01,6.717161543697710613e+01,1.192729480125071222e-03,2.105325940246066951e-01,1.008994179806340874e+00
6.325301204819276835e-13,8.906228254065031713e-01,7.599228749445944566e-05,-1.764426336727463441e-04,1.178376183056216642e-06,-3.847258514158549603e-09,4.085004705090481490e-10,6.716455597494822882e+01,6.716332984488225577e+01,1.226130065979741390e-03,2.208438371249112631e-01,1.009962173201039315e+00
6.626506024096384679e-13,8.906516427790812651e-01,7.576070398690420537e-05,-1.761994924601988522e-04,1.297696935479348524e-06,-4.095938505747731653e-09,5.014904000914932228e-10,6.715632136761857396e+01,6.715506287068595270e+01,1.258496932617490837e-03,2.311331347031986283e-01,1.010583796395455591e+00
6.927710843373493532e-13,8.906804333064715085e-01,7.555429107308699477e-05,-1.759424668167466389e-04,1.423164559219008482e-06,-4.304570821727546534e-09,6.054595660176984247e-10,6.714810497907508591e+01,6.714681463780550530e+01,1.290341269574198655e-03,2.413996694884556482e-01,1.011902589987679901e+00
7.228915662650602386e-13,8.907091368233718276e-01,7.521905276778189677e-05,-1.757036838645688499e-04,1.554805784131066004e-06,-4.476022589261682341e-09,7.219077393177945825e-10,6.713990607266354971e+01,6.713858398280126494e+01,1.322089862279843047e-03,2.516443267639790760e-01,1.012946961947272850e+00
7.530120481927710230e-13,8.907377076641141977e-01,7.486030387822866286e-05,-1.756274474684603741e-04,1.692643332153883187e-06,-4.620687023817351318e-09,8.555542237094735575e-10,6.713172423418464518e+01,6.713037003730045171e+01,1.354196884196962828e-03,2.618676094766576590e-01,1.013096137398000307e+00
7.831325301204819083e-13,8.907662137900339561e-01,7.458484039823857841e-05,-1.755615525216333941e-04,1.836702653086006155e-06,-4.753516023949379618e-09,1.010686524524820183e-09,6.712355944255806151e+01,6.712217217726116303e+01,1.387265296900640297e-03,2.720695610448458091e-01,1.013329664211678249e+00
8.132530120481926927e-13,8.907947182364311933e-01,7.433121054681734346e-05,-1.755154584113967895e-04,1.987013772712978735e-06,-4.887937051597870857e-09,1.188697385933888022e-09,6.711541253022815567e+01,6.711399080706860332e+01,1.421723159559088552e-03,2.822491711891828570e-01,1.013450851698254995e+00
8.433734939759035780e-13,8.908231555749206443e-01,7.416583113878448368e-05,-1.754115108471493228e-04,2.143610047741965949e-06,-5.031367006330131203e-09,1.389712342828993505e-09,6.710728312465775502e+01,6.710582552732115857e+01,1.457597336598979087e-03,2.924069000486827496e-01,1.013633587014101556e+00
8.734939759036143624e-13,8.908514809267933376e-01,7.390378987751320967e-05,-1.752047884524904017e-04,2.306524429818061729e-06,-5.184964346580601603e-09,1.615032341106763148e-09,6.709917150295343902e+01,6.709767695636905671e+01,1.494546584388042106e-03,3.025423967348477294e-01,1.013893151633949330e+00
9.036144578313252477e-13,8.908797439493868486e-01,7.347241514298604532e-05,-1.750958132140703052e-04,2.475786773660322596e-06,-5.345417815967574483e-09,1.866964875154972532e-09,6.709107772147045523e+01,6.708954561879433243e+01,1.532102676116019755e-03,3.126555824026410191e-01,1.013968259006692740e+00
9.337349397590360321e-13,8.909079411316801478e-01,7.310858697177221818e-05,-1.751010409891454709e-04,2.651424454585675126e-06,-5.507173391232940128e-09,2.147080680437978199e-09,6.708300242769811916e+01,6.708143249600215086e+01,1.569931695963743337e-03,3.227456426241002152e-01,1.014375121833068549e+00
9.638554216867469175e-13,8.909360840396171044e-01,7.280954488539246238e-05,-1.750940661492726518e-04,2.833463942042070771e-06,-5.664729877292488987e-09,2.454929729616318639e-09,6.707494500457102049e+01,6.707333708268248529e+01,1.607921888530468172e-03,3.328133355206104316e-01,1.014677328408235546e+00
9.939759036144578028e-13,8.909642157189583411e-01,7.259837553004182156e-05,-1.750973551966524260e-04,3.021932483244715881e-06,-5.813801863704698293e-09,2.787462730890633813e-09,6.706690599831757993e+01,6.706525996531853195e+01,1.646032999041161177e-03,3.428579733379137906e-01,1.014761027246393832e+00
1.024096385542168688e-12,8.909922550748941017e-01,7.233900623946672029e-05,-1.750834057040431184e-04,3.216858663412898216e-06,-5.950727829355767167e-09,3.139330994383056585e-09,6.705888479711074979e+01,6.705720066043623717e+01,1.684136674519007846e-03,3.528803296585320548e-01,1.015014037350157494e+00
1.054216867469879372e-12,8.910202215367394318e-01,7.213206156408769672e-05,-1.752447181990860229e-04,3.418271434727055266e-06,-6.071073874434355078e-09,3.504589275590308727e-09,6.705088061559995083e+01,6.704915867278580777e+01,1.721942814139706349e-03,3.628813944851898010e-01,1.015161723407292715e+00
1.084337349397590257e-12,8.910481052442094096e-01,7.214071987990523609e-05,-1.753357365128121515e-04,3.626198646934834335e-06,-6.168809190831344879e-09,3.877977832717450371e-09,6.704289390185222430e+01,6.704113488542931520e+01,1.759016422916142609e-03,3.728606197417609347e-01,1.015178100633645553e+00
1.114457831325301142e-12,8.910759745030838452e-01,7.208680816052545333e-05,-1.754030531993436672e-04,3.840667506205174248e-06,-6.235375630056654636e-09,4.255166295973783526e-09,6.703492557581265032e+01,6.703313065658291237e+01,1.794919229740504470e-03,3.828168702378056398e-01,1.015259293481875380e+00
1.144578313253012028e-12,8.911038250128564542e-01,7.208412200543121259e-05,-1.755186945451803161e-04,4.061709289098474920e-06,-6.260077076060683417e-09,4.633160902240115147e-09,6.702697582376474372e+01,6.702514649743162067e+01,1.829326333128478838e-03,3.927499116566218196e-01,1.015614814507727948e+00
1.174698795180722711e-12,8.911317299761867261e-01,7.216195794235981083e-05,-1.755185459177149463e-04,4.289364053631161420e-06,-6.233107162434263875e-09,5.010013999725964352e-09,6.701904467861264436e+01,6.701718259249840060e+01,1.862086114248062176e-03,4.026597072191154814e-01,1.016002725217348912e+00
1.204819277108433596e-12,8.911596413677005390e-01,7.208821349779328841e-05,-1.754662431806271823e-04,4.523680976823778517e-06,-6.148123624971736872e-09,5.384913357714003085e-09,6.701113219645584707e+01,6.700923903564080319e+01,1.893160815049428842e-03,4.125461543350684712e-01,1.016515568231444622e+00
1.234939759036144482e-12,8.911875174258495624e-01,7.205983178451192306e-05,-1.755665840771782982e-04,4.764715529264648873e-06,-6.004030528427069413e-09,5.759009018268285525e-09,6.700323774633670837e+01,6.700131522196903688e+01,1.922524367677700893e-03,4.224100319454319186e-01,1.017512607413560088e+00
1.265060240963855367e-12,8.912153202467614221e-01,7.215044667457530319e-05,-1.755167969066042820e-04,5.012526016114455545e-06,-5.805893877507803676e-09,6.135167904252077864e-09,6.699536084274087955e+01,6.699341076010698259e+01,1.950082633893889970e-03,4.322519710550085659e-01,1.018333782015975020e+00
1.295180722891566252e-12,8.912429889021832308e-01,7.210107634732004691e-05,-1.754538797529684206e-04,5.267171042944705093e-06,-5.564200854949430789e-09,6.517684176180562783e-09,6.698749982853730955e+01,6.698552413984361920e+01,1.975688693689542624e-03,4.420740615170669630e-01,1.018964258349455809e+00
1.325301204819276936e-12,8.912705289670732611e-01,7.211107169260987137e-05,-1.754180065729814644e-04,5.528707725480790372e-06,-5.294168661576918877e-09,6.911281505937007167e-09,6.697965453523939061e+01,6.697765524514130675e+01,1.999290098082707676e-03,4.518765018900103847e-01,1.019692340633358896e+00
1.355421686746987821e-12,8.912979564781662312e-01,7.206475392295637924e-05,-1.753107365418923912e-04,5.797190242123299327e-06,-5.014144830878411656e-09,7.318540837183816723e-09,6.697182496651824124e+01,6.696980393512191654e+01,2.021031396317797112e-03,4.616592627045792985e-01,1.020059743916998496e+00
1.385542168674698706e-12,8.913253021691468492e-01,7.192943383482950617e-05,-1.752591414566917753e-04,6.072667827933888315e-06,-4.742164546906671135e-09,7.737776579484656343e-09,6.696401018604923649e+01,6.696196890758874076e+01,2.041278460489566286e-03,4.714235184996999894e-01,1.020130323735209954e+00
1.415662650602409592e-12,8.913527229165553178e-01,7.179623812959369576e-05,-1.752844145203208436e-04,6.355180945353853481e-06,-4.492054491821485579e-09,8.163288930635872590e-09,6.695620955142062769e+01,6.695414895782619169e+01,2.060593594436832977e-03,4.811700683217199348e-01,1.020236642168120600e+00
1.445783132530120477e-12,8.913801667600015355e-01,7.164569008137727769e-05,-1.752891154574551691e-04,6.644757049472444319e-06,-4.271045729418299146e-09,8.589222167602157455e-09,6.694842365443446397e+01,6.694634394994862703e+01,2.079704485830441776e-03,4.908981647050371655e-01,1.020685731096522497e+00
1.475903614457831161e-12,8.914075806124326373e-01,7.147540379596482093e-05,-1.752837260932015235e-04,6.941408666531936726e-06,-4.081645039955620203e-09,9.013761014681376001e-09,6.694065370398585912e+01,6.693855428358467918e+01,2.099420401176391431e-03,5.006063099583707432e-01,1.021427378433231059e+00
1.506024096385542046e-12,8.914349296468999651e-01,7.118804583710370843e-05,-1.754270426475807788e-04,7.245135057046818793e-06,-3.926154409347246273e-09,9.438774505399742658e-09,6.693290021900077136e+01,6.693077964941468849e+01,2.120569586088219289e-03,5.102938745321200509e-01,1.022179351134584468e+00
1.536144578313252931e-12,8.914622120513893133e-01,7.101674085080985699e-05,-1.757852458913816631e-04,7.555927637934019136e-06,-3.808343947272272380e-09,9.866238232268378857e-09,6.692516277048576967e+01,6.692301882006745473e+01,2.143950418314195284e-03,5.199613779596238272e-01,1.023308135390356810e+00
1.566265060240963817e-12,8.914894288761481267e-01,7.098416719205915767e-05,-1.759513041696207614e-04,7.873777528608081260e-06,-3.730975994519006384e-09,1.029588578537557085e-08,6.691744220684614675e+01,6.691527193736564527e+01,2.170269480497080336e-03,5.296077405428433194e-01,1.024710247803569008e+00
1.596385542168674500e-12,8.915166902116831160e-01,7.092521978094896323e-05,-1.760410534309293762e-04,8.198681976200028319e-06,-3.692509887114309944e-09,1.072542808886492066e-08,6.690974041812476969e+01,6.690754037381151420e+01,2.200044313249713019e-03,5.392306182826167582e-01,1.025784374747115590e+00
1.626506024096385385e-12,8.915438978230196820e-01,7.088561748691688728e-05,-1.759384375254846957e-04,8.530648431558486236e-06,-3.686100687868768213e-09,1.115183969446189318e-08,6.690205939772128829e+01,6.689982586963444078e+01,2.233528086851260808e-03,5.488275334515958503e-01,1.026641126422853878e+00
1.656626506024096271e-12,8.915709436021781453e-01,7.067729200449450575e-05,-1.759311466475869164e-04,8.869696919179759358e-06,-3.702157909586051896e-09,1.157231030158034243e-08,6.689439916542072240e+01,6.689212843846460999e+01,2.270726956110475769e-03,5.583984396837481379e-01,1.027405789155528826e+00
1.686746987951807156e-12,8.915978487606449621e-01,7.065043498809852923e-05,-1.761253296233851852e-04,9.215860646387387877e-06,-3.733133796914291112e-09,1.198441554737779536e-08,6.688676042674043742e+01,6.688444896840596243e+01,2.311458334470101097e-03,5.679424634206181599e-01,1.027848435682243267e+00
1.716867469879518041e-12,8.916248427037222202e-01,7.081662482473446735e-05,-1.763013670707871418e-04,9.569184038050980920e-06,-3.777281325780374202e-09,1.238544123887525515e-08,6.687914346639719554e+01,6.687678802525731214e+01,2.355441139888482961e-03,5.774592696221243493e-01,1.028038279429763335e+00
1.746987951807228725e-12,8.916518492308002086e-01,7.107225987972487675e-05,-1.763558786271765229e-04,9.929719309864241733e-06,-3.838941204957810348e-09,1.277162116049011029e-08,6.687154916654397141e+01,6.686914682438484192e+01,2.402342159131384304e-03,5.869477537204962347e-01,1.028176784528795240e+00
1.777108433734939610e-12,8.916787714849642166e-01,7.140572760320572485e-05,-1.763638227782941099e-04,1.029752457602838268e-05,-3.926118611531034691e-09,1.313799298959209855e-08,6.686397760760701203e+01,6.686152581464128275e+01,2.451792965730351971e-03,5.964077964693540457e-01,1.028321104046034051e+00
1.807228915662650495e-12,8.917056058664538654e-01,7.171454583526217321e-05,-1.762520778179743738e-04,1.067266392593761614e-05,-4.047488304146929303e-09,1.347807598637398717e-08,6.685642867559712954e+01,6.685392526721447837e+01,2.503408382647033352e-03,6.058395337380909629e-01,1.028438627399272720e+00
1.837349397590361179e-12,8.917324252333828083e-01,7.190808291084018410e-05,-1.761614869642693737e-04,1.105520878658283061e-05,-4.209872364796845838e-09,1.378343481847767438e-08,6.684890231894968338e+01,6.684634552889365011e+01,2.556790056036834218e-03,6.152430436104366906e-01,1.028562855100244366e+00
1.867469879518072064e-12,8.917592157587035384e-01,7.207469025350873024e-05,-1.759987810963573171e-04,1.144523893476250849e-05,-4.417669514506698142e-09,1.404381638337231569e-08,6.684139819744794409e+01,6.683878665609812231e+01,2.611541349817138574e-03,6.246187592486068807e-01,1.028834381533402453e+00
1.897590361445782950e-12,8.917859909818818265e-01,7.218505464869844990e-05,-1.759168027479665164e-04,1.184284124715058694e-05,-4.674406304955527226e-09,1.424745833429113027e-08,6.683391497484272747e+01,6.683124768985111075e+01,2.667284991611284205e-03,6.339683422265425250e-01,1.029074340709881019e+00
1.927710843373493835e-12,8.918126848377563309e-01,7.248642330605252016e-05,-1.757087949185034503e-04,1.224810713317248474e-05,-4.984821888135764132e-09,1.438086067617550442e-08,6.682645213801306738e+01,6.682372843365695303e+01,2.723704356114606089e-03,6.432924418386259946e-01,1.029136137432281606e+00
1.957831325301204720e-12,8.918393438805054529e-01,7.269694161452876344e-05,-1.753722622939590413e-04,1.266112755048553367e-05,-5.354715247949176927e-09,1.442769602898236645e-08,6.681900935967641431e+01,6.681622880951334764e+01,2.780550163062573982e-03,6.525914616043803074e-01,1.029185374956837817e+00
1.987951807228915606e-12,8.918659831540154403e-01,7.295696107983704938e-05,-1.750028181419666388e-04,1.308198610919531793e-05,-5.786294131908615323e-09,1.436984759330698556e-08,6.681158624675161661e+01,6.680874856102229842e+01,2.837685729323529034e-03,6.618658859824994023e-01,1.029353933422339162e+00
2.018072289156626491e-12,8.918926520897771937e-01,7.318134155606529408e-05,-1.744652561384100195e-04,1.351075364267323752e-05,-6.273655395068042105e-09,1.419181795384550609e-08,6.680418111544571502e+01,6.680128598687691976e+01,2.895128568801457174e-03,6.711178124641429266e-01,1.029715683509560664e+00
2.048192771084337376e-12,8.919192956693386964e-01,7.315174617042440334e-05,-1.737593038652866665e-04,1.394748350499580344e-05,-6.802528882768082635e-09,1.388413447765648215e-08,6.679679334229589927e+01,6.679384037526881457e+01,2.952967027087997128e-03,6.803480281410623220e-01,1.030042272649912549e+00
2.078313253012047858e-12,8.919459163078966579e-01,7.292072649449790145e-05,-1.731641722769746794e-04,1.439220836604594655e-05,-7.351896769342707500e-09,1.344392139673318838e-08,6.678942298499548258e+01,6.678641173400960440e+01,3.011250985880869167e-03,6.895564783979305501e-01,1.030441311366004697e+00
2.108433734939758743e-12,8.919724411789962115e-01,7.266359703040039717e-05,-1.725621193461764611e-04,1.484494095519068275e-05,-7.895794665895899971e-09,1.287455338649553143e-08,6.678206981465814351e+01,6.677899987462214426e+01,3.069940035999734178e-03,6.987434412643557247e-01,1.031141275975826055e+00
2.138554216867469628e-12,8.919988043168961545e-01,7.226037063552150346e-05,-1.720505579534842852e-04,1.530567836188545649e-05,-8.404926633552119445e-09,1.218619042648878015e-08,6.677473180730959257e+01,6.677160290758493488e+01,3.128899724663081368e-03,7.079114352800530696e-01,1.031640136985288114e+00
2.168674698795180514e-12,8.920250675084805403e-01,7.198311693665594734e-05,-1.715731337830743322e-04,1.577440915509393211e-05,-8.848244182730848749e-09,1.139637944818663742e-08,6.676740758411428089e+01,6.676421966607465208e+01,3.187918039631427135e-03,7.170622000800255247e-01,1.031847017995646931e+00
2.198795180722891399e-12,8.920512449130044708e-01,7.162366329750802598e-05,-1.709260524926016110e-04,1.625112245990372950e-05,-9.195219222358985782e-09,1.052899779078303296e-08,6.676009715716757853e+01,6.675685042518236401e+01,3.246731985219141175e-03,7.261957353476293786e-01,1.031966063987180382e+00
2.228915662650602285e-12,8.920772270267507409e-01,7.119071435161133943e-05,-1.702995459855983975e-04,1.673581794113453985e-05,-9.418936709372026989e-09,9.611923736216476031e-09,6.675280016144797912e+01,6.674949511874997654e+01,3.305042697999132674e-03,7.353124989169955716e-01,1.032031862570657266e+00
2.259036144578313170e-12,8.921028905798948916e-01,7.080049929369719355e-05,-1.696706321301590288e-04,1.722851583733780865e-05,-9.499042451983832911e-09,8.673522589915801913e-09,6.674551497793905241e+01,6.674215245210764635e+01,3.362525831408392108e-03,7.444145075011526780e-01,1.032245624046895571e+00
2.289156626506024055e-12,8.921283507947352920e-01,7.030380136388793462e-05,-1.690353541037958700e-04,1.772926592281184939e-05,-9.422956830755227521e-09,7.739361575778748904e-09,6.673823997102010708e+01,6.673482112898321361e+01,3.418842036896373171e-03,7.535037886670776786e-01,1.032659212453679975e+00
2.319277108433734941e-12,8.921537015463584241e-01,6.980969262002487314e-05,-1.685835178628388288e-04,1.823815368955435275e-05,-9.185745581472377152e-09,6.831292936597149523e-09,6.673097479564654577e+01,6.672750112798361499e+01,3.473667662930248617e-03,7.625807730497274894e-01,1.033480327932547294e+00
2.349397590361445422e-12,8.921789307736333052e-01,6.941905146795178828e-05,-1.681324580885564630e-04,1.875530261916786933e-05,-8.789289986299290006e-09,5.968269471130386587e-09,6.672371986450596637e+01,6.672019316217470930e+01,3.526702331259677723e-03,7.716449435450635219e-01,1.034542562700144330e+00
2.379518072289156307e-12,8.922039205104633774e-01,6.902277170944911449e-05,-1.675809704527100993e-04,1.928087083937830197e-05,-8.241064367771658460e-09,5.167194108505165237e-09,6.671647455798135695e+01,6.671289689385154986e+01,3.577664129804156504e-03,7.806970632056113857e-01,1.035420124974116174e+00
2.409638554216867193e-12,8.922286290396890251e-01,6.856369978556630003e-05,-1.668272320868804015e-04,1.981504560558305700e-05,-7.552828172587297065e-09,4.442106611673401343e-09,6.670923816350158120e+01,6.670561185937617665e+01,3.626304125397805320e-03,7.897380290924803647e-01,1.036188015060074630e+00
2.439759036144578078e-12,8.922530574029367001e-01,6.786440523834308478e-05,-1.659865859225445790e-04,2.035803475087516524e-05,-6.739020271768661376e-09,3.802952860959055439e-09,6.670200957953392162e+01,6.669833718372515818e+01,3.672395808768197118e-03,7.987692298217785591e-01,1.036710078051653827e+00
2.469879518072288963e-12,8.922772700172721949e-01,6.707689612444064995e-05,-1.652795409265524120e-04,2.091004990652781174e-05,-5.816445767286233911e-09,3.255094333311308042e-09,6.669478812653514410e+01,6.669107233424513481e+01,3.715792290005453125e-03,8.077915173999743459e-01,1.036907258088436645e+00
2.499999999999999849e-12,8.923012468008518772e-01,6.645988888539380661e-05,-1.646134548956967446e-04,2.147128861533850194e-05,-4.804210897661118462e-09,2.799199749083339884e-09,6.668757374201193500e+01,6.668381731227246689e+01,3.756429739469541087e-03,8.168049757658520926e-01,1.036971168053393511e+00
2.530120481927710734e-12,8.923250320877423869e-01,6.580929715875553508e-05,-1.639181141316681039e-04,2.204191583731171701e-05,-3.722229456461712959e-09,2.433783167515659917e-09,6.668036684412328441e+01,6.667657258053338865e+01,3.794263589892250474e-03,8.258090714299467505e-01,1.037063369624625864e+00
2.560240963855421619e-12,8.923486027296855250e-01,6.530597207584803749e-05,-1.633159567743526746e-04,2.262204560785380873e-05,-2.590031858299887842e-09,2.158625510875615011e-09,6.667316771396605191e+01,6.666933842392901965e+01,3.829290037029822735e-03,8.348034288907397737e-01,1.037291424843102217e+00
2.590361445783132505e-12,8.923720771850186528e-01,6.480577477930856789e-05,-1.624282851234944191e-04,2.321172706959557161e-05,-1.425039652596500054e-09,1.975833774745566434e-09,6.666597590129404693e+01,6.666211434172195993e+01,3.861559572090692179e-03,8.437885935206853594e-01,1.037613738843199629e+00
2.620481927710842986e-12,8.923953614854686078e-01,6.400396333038397244e-05,-1.615936858096282398e-04,2.381093701407511654e-05,-2.415799771821291319e-10,1.889232695427377143e-09,6.665879053619872252e+01,6.665489942117859812e+01,3.891115020131208878e-03,8.527656570209868336e-01,1.038264771074839610e+00
2.650602409638553872e-12,8.924184990431595077e-01,6.324346295832353681e-05,-1.608546067892066241e-04,2.441957696006335151e-05,9.468719674678861450e-10,1.900947736109793153e-09,6.665161067429650643e+01,6.664769270343477103e+01,3.917970861735568106e-03,8.617358279112657948e-01,1.039046773758272035e+00
2.680722891566264757e-12,8.924413885667874524e-01,6.243661287812399361e-05,-1.599453919919070202e-04,2.503747497843227148e-05,2.125797058200958241e-09,2.006930645812979674e-09,6.664443659228970773e+01,6.664049435022350565e+01,3.942242066198448081e-03,8.706987736796076849e-01,1.039603914150063924e+00
2.710843373493975642e-12,8.924640721106396057e-01,6.144264151302117024e-05,-1.591052746882333838e-04,2.566439216170398954e-05,3.280570448250438675e-09,2.197090791620784633e-09,6.663726904959170838e+01,6.663330489693773018e+01,3.964152653976779281e-03,8.796535304887336260e-01,1.040354248805657633e+00
2.740963855421686528e-12,8.924866894416862984e-01,6.046492923636975867e-05,-1.584249477906254965e-04,2.630003245540291353e-05,4.398161031834966472e-09,2.459606093796663579e-09,6.663010887049443909e+01,6.662612485685536967e+01,3.984013639064244022e-03,8.885990663932139544e-01,1.041144408655708897e+00
2.771084337349397413e-12,8.925093418442284765e-01,5.943493180787141628e-05,-1.577899712609128727e-04,2.694405570660602341e-05,5.467700197666007446e-09,2.784487538790230538e-09,6.662295677954097073e+01,6.661895454400603001e+01,4.002235534947149766e-03,8.975344774760911637e-01,1.041590478324034619e+00
2.801204819277108298e-12,8.925320141213157754e-01,5.859947418668674172e-05,-1.571904239742600011e-04,2.759609273475215345e-05,6.479926486620689116e-09,3.163869734647874086e-09,6.661581336133887987e+01,6.661179409355482051e+01,4.019267784066198231e-03,9.064590305767645795e-01,1.041987747214589533e+00
2.831325301204819184e-12,8.925547061000196347e-01,5.788716998863319894e-05,-1.561990132599064783e-04,2.825576035929970613e-05,7.426863743740235948e-09,3.590470619608042308e-09,6.660867877315800456e+01,6.660464324057834062e+01,4.035532579663120116e-03,9.153725064553706048e-01,1.042317512384777878e+00
2.861445783132530069e-12,8.925773346487712034e-01,5.683344680894572744e-05,-1.549412705995075292e-04,2.892267595345779038e-05,8.302317670370265574e-09,4.056434586490149201e-09,6.660155250167316865e+01,6.659750108737881646e+01,4.051414294358581490e-03,9.242755292199152928e-01,1.042430001559914832e+00
2.891566265060240954e-12,8.926000289404296684e-01,5.542895736114081468e-05,-1.539412801136709149e-04,2.959646981149645465e-05,9.102978718801680008e-09,4.552388602894394094e-09,6.659443505192450630e+01,6.659036779910371706e+01,4.067252820789041268e-03,9.331674916457453062e-01,1.042466527922147002e+00
2.921686746987951436e-12,8.926228581060200451e-01,5.410700078215111339e-05,-1.533758564897712241e-04,3.027679320940392438e-05,9.830182336801291480e-09,5.067335936088442905e-09,6.658732705176622346e+01,6.658324365971070335e+01,4.083392055518784806e-03,9.420476322146696946e-01,1.042585078695323464e+00
2.951807228915662321e-12,8.926459477051794655e-01,5.297138390710976792e-05,-1.528381037494110019e-04,3.096332393565319176e-05,1.049062496844186751e-08,5.590566634042595995e-09,6.658022874872732189e+01,6.657612847863420313e+01,4.100270093122131143e-03,9.509156242599816622e-01,1.042874948732297025e+00
2.981927710843373207e-12,8.926692791850033837e-01,5.182110049577480547e-05,-1.520562596226989046e-04,3.165577049331310045e-05,1.109478782289470295e-08,6.113503945820992607e-09,6.657314072896835455e+01,6.656902233259860679e+01,4.118396369746472885e-03,9.597707284949449358e-01,1.043204168318549785e+00
3.012048192771084092e-12,8.926928006466325893e-01,5.040411374924418916e-05,-1.512025336013365852e-04,3.235387446729783560e-05,1.165456338137343672e-08,6.630036837670874436e-09,6.656606371349509743e+01,6.656192543193610334e+01,4.138281558991645237e-03,9.686120610668440545e-01,1.043570801468254095e+00
3.042168674698794977e-12,8.927164360000507948e-01,4.897844436007026239e-05,-1.504567717893190968e-04,3.305741100091184425e-05,1.218092878985968931e-08,7.136102310037459235e-09,6.655899867363056899e+01,6.655483830950228707e+01,4.160364128278024216e-03,9.774384217842552180e-01,1.044165873248012355e+00
3.072289156626505863e-12,8.927402732434694954e-01,4.752325350208482825e-05,-1.495468604802491957e-04,3.376618715397597322e-05,1.268242969161973925e-08,7.629516327546574366e-09,6.655194572841196532e+01,6.654776075340858199e+01,4.184975003380201133e-03,9.862496436832580704e-01,1.044847660541820877e+00
3.102409638554216748e-12,8.927644205401349398e-01,4.609723157766991181e-05,-1.485829851422084725e-04,3.448003885635453044e-05,1.316538490494576023e-08,8.111306090991978914e-09,6.654490504519345961e+01,6.654069268559139516e+01,4.212359602057878967e-03,9.950455041550071433e-01,1.045414937117065346e+00
3.132530120481927633e-12,8.927889192142268726e-01,4.485463680290785780e-05,-1.474764964865027438e-04,3.519882673533489238e-05,1.363517744287010892e-08,8.587523774485264219e-09,6.653787649531980719e+01,6.653363382397314751e+01,4.242671346660246458e-03,1.003826161957479535e+00,1.045972377303270973e+00
3.162650602409638519e-12,8.928136676008715522e-01,4.375126392035294705e-05,-1.461520635949553441e-04,3.592243093424078514e-05,1.409775981693298712e-08,9.069879889244217729e-09,6.653086065092858803e+01,6.652658466761219813e+01,4.275983316395170174e-03,1.012590912281288613e+00,1.046555895448989970e+00
3.192771084337349000e-12,8.928387080351284366e-01,4.278128569734183787e-05,-1.447284200744191522e-04,3.665074564193323750e-05,1.456046162286253685e-08,9.574985135013972920e-09,6.652385851349036727e+01,6.651954618261308383e+01,4.312330877282238677e-03,1.021338505974798361e+00,1.047017649974637754e+00
3.222891566265059885e-12,8.928640578182206466e-01,4.190004617899778186e-05,-1.432153260248956420e-04,3.738367481010895294e-05,1.503202965754383646e-08,1.012277766415080222e-08,6.651687083197764139e+01,6.651251908235842336e+01,4.351749619221616933e-03,1.030067999192911365e+00,1.047306990375112656e+00
3.253012048192770771e-12,8.928895564117316219e-01,4.087059448202662115e-05,-1.415489066470456553e-04,3.812113092493109664e-05,1.552147174700574629e-08,1.073502282895883273e-08,6.650989756169100531e+01,6.650550330688011513e+01,4.394254810885155245e-03,1.038779441977598861e+00,1.047468825715234475e+00
3.283132530120481656e-12,8.929150890357736570e-01,3.975439305462188277e-05,-1.397523726856615602e-04,3.886303522108207684e-05,1.603620085773408327e-08,1.143285582791972719e-08,6.650293878674123960e+01,6.649849898363474665e+01,4.439803106496682979e-03,1.047472747947397975e+00,1.047540386185146222e+00
3.313253012048192541e-12,8.929406580767029755e-01,3.857702525355113568e-05,-1.377162607644721295e-04,3.960931623933942950e-05,1.658197913917664442e-08,1.223402116888613301e-08,6.649599498606633574e+01,6.649150672786814198e+01,4.488258198187181254e-03,1.056147339119416939e+00,1.047566396447970671e+00
3.343373493975903427e-12,8.929662596226947135e-01,3.729988000904198563e-05,-1.355844954734454022e-04,4.035990625857326943e-05,1.716376263718777830e-08,1.315242894729323293e-08,6.648906618523822942e+01,6.648452683646978301e+01,4.539348768443455043e-03,1.064803183045182511e+00,1.047591855704992136e+00
3.373493975903614312e-12,8.929920142655444204e-01,3.596849920025568207e-05,-1.334651258432466953e-04,4.111473734303979448e-05,1.778624555204850545e-08,1.419987490307884028e-08,6.648215306128363977e+01,6.647756035850134992e+01,4.592702782295793838e-03,1.073439428658169437e+00,1.047662955266009277e+00
3.403614457831325197e-12,8.930179542006569937e-01,3.477577293153209694e-05,-1.313791166677748777e-04,4.187373808927035665e-05,1.845404227528188744e-08,1.538901654447068556e-08,6.647525745902134986e+01,6.647060959581894224e+01,4.647863202406798261e-03,1.082053744604482448e+00,1.047770318230634379e+00
3.433734939759036083e-12,8.930439286025578793e-01,3.368982447126951072e-05,-1.290801610570328404e-04,4.263683026333835575e-05,1.917001122509382341e-08,1.673509017089779711e-08,6.646838022348683239e+01,6.646367591348227677e+01,4.704310004549776963e-03,1.090645055916659834e+00,1.047956222679166327e+00
3.463855421686746564e-12,8.930698262998265635e-01,3.242709531280287021e-05,-1.265621937223170360e-04,4.340392523956054967e-05,1.993392908935256483e-08,1.825427173164619130e-08,6.646152125624800533e+01,6.645675973664712899e+01,4.761519600875996176e-03,1.099213501757192235e+00,1.048322255309396711e+00
3.493975903614457450e-12,8.930957234353005258e-01,3.108354928399505868e-05,-1.242230215570826635e-04,4.417492117596375639e-05,2.074341504069174647e-08,1.996148396543205732e-08,6.645468020746453419e+01,6.644986125337010208e+01,4.818954094430263381e-03,1.107759532743371356e+00,1.048663829350636512e+00
3.524096385542168335e-12,8.931216662190550881e-01,2.984379886728109535e-05,-1.220481749636283779e-04,4.494970159193436253e-05,2.159460710081573372e-08,2.186970991221506060e-08,6.644785799394261971e+01,6.644298193931096819e+01,4.876054631656794036e-03,1.116282018758077310e+00,1.048910332256521860e+00
3.554216867469879220e-12,8.931476180729238656e-01,2.859521065934262404e-05,-1.199190295181596332e-04,4.572813478569987412e-05,2.248089878266382839e-08,2.398985221249697946e-08,6.644105580911121933e+01,6.643612355028334093e+01,4.932258827878031882e-03,1.124779478638483043e+00,1.049298243592548419e+00
3.584337349397590106e-12,8.931735212662275103e-01,2.755506626932662794e-05,-1.178060635593500201e-04,4.651007433660706735e-05,2.338986794827754834e-08,2.633004360225111135e-08,6.643427433180579555e+01,6.642928734430719828e+01,4.986987498597932923e-03,1.133251069581963977e+00,1.049623718313277276e+00
3.614457831325300991e-12,8.931993238287304626e-01,2.673090971653274247e-05,-1.153540619802549200e-04,4.729536144505229429e-05,2.430073836648737604e-08,2.889467572279547560e-08,6.642751393611344213e+01,6.642247428144293053e+01,5.039654670508738124e-03,1.141696311393852303e+00,1.049733353673915071e+00
3.644578313253011472e-12,8.932249387802919660e-01,2.567794498605717023e-05,-1.125022515213185039e-04,4.808382762508326677e-05,2.518454585270869740e-08,3.168456647871636287e-08,6.642077587184482468e+01,6.641568614167661622e+01,5.089730168215476913e-03,1.150113624734851792e+00,1.049843834103776130e+00
3.674698795180722358e-12,8.932504357091595182e-01,2.440323927014746073e-05,-1.095799372826934096e-04,4.887529869484652810e-05,2.600627486650371617e-08,3.469711213702506142e-08,6.641406064847312507e+01,6.640892387123989238e+01,5.136777233235753984e-03,1.158502362363650118e+00,1.050006977340912862e+00
3.704819277108433243e-12,8.932758869782746469e-01,2.314691205714817428e-05,-1.066413673506441505e-04,4.966960054696982106e-05,2.672773274111724773e-08,3.792516652500390200e-08,6.640736738689666652e+01,6.640218695933707238e+01,5.180427559592790110e-03,1.166863616347658450e+00,1.050168844459558271e+00
3.734939759036144128e-12,8.933012128299026022e-01,2.213599730640526596e-05,-1.037641884927815143e-04,5.046656387450024135e-05,2.730964788669041211e-08,4.135615477050137575e-08,6.640069559767039209e+01,6.639547523221807523e+01,5.220365452321933629e-03,1.175198000511305185e+00,1.050281883031916941e+00
3.765060240963855014e-12,8.933264093354980062e-01,2.137661898523552785e-05,-1.005141882242471492e-04,5.126602653487381952e-05,2.771311650809704981e-08,4.497180494714692551e-08,6.639404535914938776e+01,6.638878904069802900e+01,5.256318451355657118e-03,1.183505417298347906e+00,1.050540861943374482e+00
3.795180722891565899e-12,8.933513931522715223e-01,2.035089998125949964e-05,-9.691217830794648859e-05,5.206783249094035449e-05,2.790235565074037862e-08,4.874942570253086200e-08,6.638741707571647055e+01,6.638212905193485369e+01,5.288023781614160750e-03,1.191785378537296713e+00,1.050933214783309477e+00
3.825301204819276785e-12,8.933760423159473607e-01,1.894610855213039338e-05,-9.321429736725066152e-05,5.287182937654826990e-05,2.784691732724635951e-08,5.266504311477464443e-08,6.638081106379365792e+01,6.637549582527306313e+01,5.315238520588945990e-03,1.200037506703296231e+00,1.051134524741256460e+00
3.855421686746987670e-12,8.934003938950467738e-01,1.712818770809762357e-05,-8.962216514669112566e-05,5.367786815569012648e-05,2.752112643708897144e-08,5.669423289894114374e-08,6.637422752429657180e+01,6.636888971512037472e+01,5.337809176191919344e-03,1.208261541148025531e+00,1.051284872760738454e+00
3.885542168674698555e-12,8.934244719072840235e-01,1.529353156148874544e-05,-8.627881636951227715e-05,5.448580434013542811e-05,2.690317449491723699e-08,6.081066346987962551e-08,6.636766616837169863e+01,6.636231039764687978e+01,5.355770724817958406e-03,1.216457831290991942e+00,1.051407087944880248e+00
3.915662650602409441e-12,8.934482902854742337e-01,1.368359471323172740e-05,-8.292138675486066879e-05,5.529549954603158677e-05,2.597473861736377047e-08,6.498652927857296027e-08,6.636112616304353651e+01,6.635575673716269307e+01,5.369425880847661023e-03,1.224627420827289592e+00,1.051419712254169303e+00
3.945783132530120326e-12,8.934718596308702798e-01,1.204743236549124399e-05,-7.927053969677383513e-05,5.610682152506329669e-05,2.472044512934249542e-08,6.919437200849374550e-08,6.635460799570459756e+01,6.634922863880942145e+01,5.379356895179979690e-03,1.232769704965154478e+00,1.051473156969667810e+00
3.975903614457831211e-12,8.934950991431972467e-01,1.033977077539682483e-05,-7.550185274494542441e-05,5.691964187097453185e-05,2.312784261126072383e-08,7.340930962569825023e-08,6.634811246318993483e+01,6.634272615964135866e+01,5.386303548577690489e-03,1.240883691871771388e+00,1.051525364456549871e+00
4.006024096385542097e-12,8.935180957174831962e-01,8.617301692104635099e-06,-7.144389474680247379e-05,5.773383284938164115e-05,2.118697836472327420e-08,7.761095614865656374e-08,6.634163923532027241e+01,6.633624823756318278e+01,5.390997757092684355e-03,1.248969781748202168e+00,1.051711318298385045e+00
4.036144578313252982e-12,8.935407927160582409e-01,6.436822446083895479e-06,-6.732487240752779148e-05,5.854926429602696992e-05,1.888950027288126108e-08,8.178273340320836515e-08,6.633518742751485320e+01,6.632979338077056752e+01,5.394046744292152647e-03,1.257029065934377021e+00,1.051970538759905427e+00
4.066265060240963867e-12,8.935632311889994961e-01,4.106239297648479424e-06,-6.337635670713089877e-05,5.936580153383545696e-05,1.622882303844143467e-08,8.590904424165894255e-08,6.632875670405113055e+01,6.632336084879395344e+01,5.395855257173325786e-03,1.265061964362862446e+00,1.052128422063755231e+00
4.096385542168674753e-12,8.935853919093872388e-01,1.645074890131594513e-06,-5.931560230714775058e-05,6.018330471534550188e-05,1.320170585647115741e-08,8.997280358624456013e-08,6.632234759691137072e+01,6.631695099842171714e+01,5.396598489655906813e-03,1.273067815952403370e+00,1.052405436758057089e+00
4.126506024096385638e-12,8.936071973819565972e-01,-1.021173986009068055e-06,-5.526316515422185078e-05,6.100162931689708385e-05,9.810109648564407410e-09,9.395560557942176242e-08,6.631595958788432199e+01,6.631056331331133435e+01,5.396274572991712620e-03,1.281047264354341131e+00,1.052663938722305348e+00
4.156626506024095716e-12,8.936286083813274050e-01,-3.786311004378582399e-06,-5.109038988912104323e-05,6.182062719327161688e-05,6.061436768169872399e-09,9.783990439576618250e-08,6.630959146510630831e+01,6.630419666199146889e+01,5.394803114840251122e-03,1.289001842058246528e+00,1.052760295530445367e+00
4.186746987951806601e-12,8.936496883095287336e-01,-6.811419812916371060e-06,-4.679776095669896532e-05,6.264014768648128639e-05,1.967928466949268829e-09,1.016107276908593928e-07,6.630324177711321454e+01,6.629784969066153621e+01,5.392086451678461054e-03,1.296933375477061556e+00,1.052858877384927228e+00
4.216867469879517486e-12,8.936703364262569282e-01,-1.012275919648830824e-05,-4.262312419021976873e-05,6.346003791340462631e-05,-2.453259453181405390e-09,1.052573827444040764e-07,6.629690986480490267e+01,6.629152181594535875e+01,5.388048859543278016e-03,1.304842672343226706e+00,1.052938630491976335e+00
4.246987951807228372e-12,8.936905740432778966e-01,-1.366470609514058332e-05,-3.836148757263082318e-05,6.428014146552550655e-05,-7.179895964374742557e-09,1.087747927366285349e-07,6.629059555189930109e+01,6.628521284417178094e+01,5.382707727523096050e-03,1.312729939398449730e+00,1.052996552955913323e+00
4.277108433734939257e-12,8.937103314176788604e-01,-1.752213126891069493e-05,-3.400802385183381471e-05,6.510029750397215145e-05,-1.218448505593479099e-08,1.121628809352657601e-07,6.628429876430251966e+01,6.627892252267770345e+01,5.376241624814345581e-03,1.320595267634929737e+00,1.053071358190142082e+00
4.307228915662650142e-12,8.937296514152360816e-01,-2.144255057102022107e-05,-2.961888378044931234e-05,6.592034198834449590e-05,-1.743470678908124184e-08,1.154247608069567538e-07,6.627801896794480285e+01,6.627264998684481156e+01,5.368981099990419691e-03,1.328439326141352295e+00,1.053266750728310219e+00
4.337349397590361028e-12,8.937486639412995926e-01,-2.573792234834800503e-05,-2.522359962979506200e-05,6.674011061370981632e-05,-2.289491773016191625e-08,1.185648002186746238e-07,6.627175558890259310e+01,6.626639424583454741e+01,5.361343068040934183e-03,1.336262855880459899e+00,1.053669534668433716e+00
4.367469879518071913e-12,8.937673501183891478e-01,-3.030015649752542986e-05,-2.118058396239504195e-05,6.755944183993438542e-05,-2.852762253219470607e-08,1.215884126788503756e-07,6.626550883330151009e+01,6.626015506098640628e+01,5.353772315108162351e-03,1.344065604474618647e+00,1.054123796882190378e+00
4.397590361445782798e-12,8.937856184949787286e-01,-3.500328458172466444e-05,-1.713727191436742827e-05,6.837817766915259862e-05,-3.429485922668539431e-08,1.245042446605679607e-07,6.625927895153473912e+01,6.625393228158330317e+01,5.346669951440731830e-03,1.351847246675815573e+00,1.054524020534000073e+00
4.427710843373493684e-12,8.938034550491482655e-01,-4.023544418220810812e-05,-1.306684559778139139e-05,6.919616316089144729e-05,-4.015906766562237958e-08,1.273262348853233759e-07,6.625306507536500078e+01,6.624772472592741224e+01,5.340349437594162606e-03,1.359608841608190843e+00,1.054897881352885980e+00
4.457831325301204569e-12,8.938208565790157767e-01,-4.585778436784222062e-05,-9.244908386071529311e-06,7.001324714431566871e-05,-4.608342621478304433e-08,1.300740501065738178e-07,6.624686600127397185e+01,6.624153099321492277e+01,5.335008059048265867e-03,1.367351880769247741e+00,1.055207759302423609e+00
4.487951807228915454e-12,8.938379241768429351e-01,-5.169287697136411806e-05,-5.658706509995967096e-06,7.082928341283505254e-05,-5.203306653490457652e-08,1.327722374443472162e-07,6.624068010372262449e+01,6.623534939780371644e+01,5.330705918902647368e-03,1.375078399206555169e+00,1.055381363627624136e+00
4.518072289156626340e-12,8.938545502272225995e-01,-5.769404481470989952e-05,-2.339766973702305481e-06,7.164413167794850019e-05,-5.797763464407257090e-08,1.354492850659428506e-07,6.623450722968618720e+01,6.622917983004803943e+01,5.327399638146445432e-03,1.382788599961557452e+00,1.055446377274988912e+00
4.548192771084337225e-12,8.938707346232805939e-01,-6.381379615000180785e-05,9.878631683872142399e-07,7.245765831361844912e-05,-6.389522358560081300e-08,1.381364812825446327e-07,6.622834706258619519e+01,6.622302206672748071e+01,5.324995858716800694e-03,1.390482894757670396e+00,1.055488363502818272e+00
4.578313253012048110e-12,8.938864768922331061e-01,-7.032376544812357026e-05,4.346679305314593995e-06,7.326973616874653326e-05,-6.977509238614470898e-08,1.408650356641424989e-07,6.622219901949790710e+01,6.621687564390079217e+01,5.323375597119255932e-03,1.398162022762477141e+00,1.055580566278987442e+00
4.608433734939758996e-12,8.939018472170229268e-01,-7.718237748307322219e-05,7.244294530850424144e-06,7.408024446604411038e-05,-7.561630536306352196e-08,1.436644166654147719e-07,6.621606284265472198e+01,6.621074040396051430e+01,5.322438694207091633e-03,1.405826311694931885e+00,1.055747715472081127e+00
4.638554216867469881e-12,8.939169565900051406e-01,-8.420347105726779771e-05,9.502224645751861792e-06,7.488906836673148658e-05,-8.142576898723656328e-08,1.465637203535620654e-07,6.620993847114499431e+01,6.620461630912438977e+01,5.322162020600731264e-03,1.413475831828214568e+00,1.055909598625215606e+00
4.668674698795180766e-12,8.939318396023147040e-01,-9.106786620404057027e-05,1.116736255418877010e-05,7.569609627989046111e-05,-8.721833416726379574e-08,1.495913698445481706e-07,6.620382558818897678e+01,6.619850299153574724e+01,5.322596653235457664e-03,1.421110959223497394e+00,1.056062492455125623e+00
4.698795180722890844e-12,8.939463535293186158e-01,-9.770539509323135222e-05,1.265878542783849528e-05,7.650121862141927200e-05,-9.301690622183841347e-08,1.527724635188842822e-07,6.619772334026184524e+01,6.619239951249275578e+01,5.323827769092513360e-03,1.428732759425048515e+00,1.056275154590613941e+00
4.728915662650601729e-12,8.939605194401473165e-01,-1.046629757128002909e-04,1.404776002412378818e-05,7.730433027366422918e-05,-9.885249279599300702e-08,1.561270640825956911e-07,6.619162997815936933e+01,6.618630402404167512e+01,5.325954117699755255e-03,1.436343431650579650e+00,1.056465066161871302e+00
4.759036144578312615e-12,8.939743826137931393e-01,-1.118602410584593567e-04,1.473215643181028377e-05,7.810533266002907889e-05,-1.047642558175340814e-07,1.596697422221280544e-07,6.618554420903444679e+01,6.618021512823396790e+01,5.329080800481757196e-03,1.443944611780482612e+00,1.056566298989382480e+00
4.789156626506023500e-12,8.939880170968188544e-01,-1.187858623603380004e-04,1.504366580069764184e-05,7.890413385016366158e-05,-1.107981155495839118e-07,1.634100442032360328e-07,6.617946557261271323e+01,6.617413229233440575e+01,5.333280278301330904e-03,1.451536879172531602e+00,1.056665060108032961e+00
4.819277108433734385e-12,8.940015239321433826e-01,-1.258822001556964454e-04,1.511775551935658099e-05,7.970064772471335552e-05,-1.170038868413354894e-07,1.673534055869920489e-07,6.617339359240486374e+01,6.616805499652804201e+01,5.338595876816218389e-03,1.459120830364050159e+00,1.056754616200019870e+00
4.849397590361445271e-12,8.940149904179409690e-01,-1.331016824778514119e-04,1.472646046972177289e-05,8.049479263860036368e-05,-1.234324464454652873e-07,1.715019121735575748e-07,6.616732682769773533e+01,6.616198176747845139e+01,5.345060219289579119e-03,1.466698273962402599e+00,1.056782453684624645e+00
4.879518072289156156e-12,8.940284152041827470e-01,-1.403840836350717580e-04,1.395649171487848024e-05,8.128649051315660270e-05,-1.301349611054110643e-07,1.758545624451237363e-07,6.616126376319995472e+01,6.615591107810729454e+01,5.352685092659099399e-03,1.474271106898735528e+00,1.056820001800792497e+00
4.909638554216867041e-12,8.940417689936778212e-01,-1.475369788857284754e-04,1.259990575614522589e-05,8.207566792913070829e-05,-1.371636085392666003e-07,1.804062362802614342e-07,6.615520325166484383e+01,6.614984177715194846e+01,5.361474512895703960e-03,1.481840764069032534e+00,1.056851503129038861e+00
4.939759036144577927e-12,8.940549144850216123e-01,-1.542295038355981644e-04,1.086759998363748587e-05,8.286225902963498821e-05,-1.445719000445456086e-07,1.851458146267956155e-07,6.614914423124034215e+01,6.614377276401998529e+01,5.371467220359662370e-03,1.489408571546859461e+00,1.056867905298951804e+00
4.969879518072288812e-12,8.940678514493969331e-01,-1.605430566959837344e-04,9.222799467254490095e-06,8.364620752210512322e-05,-1.524140224891276502e-07,1.900539861563275450e-07,6.614308625225761773e+01,6.613770349433877982e+01,5.382757918836779398e-03,1.496975084626255947e+00,1.056932696137925287e+00
4.999999999999999697e-12,8.940807429142262341e-01,-1.670065186292223384e-04,7.640809972357928950e-06,8.442746707736714987e-05,-1.607428483304749105e-07,1.951015809580006235e-07,6.613702936145080002e+01,6.613163387321009168e+01,5.395488240701357650e-03,1.504540244150342820e+00,1.056980522615463824e+00
5.030120481927710583e-12,8.940938044312833899e-01,-1.739230763369288113e-04,5.803048007689863803e-06,8.520600078985958914e-05,-1.696083156621825354e-07,2.002501618573906893e-07,6.613097329323031204e+01,6.612556349942593670e+01,5.409793804371406702e-03,1.512104369637986334e+00,1.057031155609394313e+00
5.060240963855421468e-12,8.941069865665481897e-01,-1.810773300744057972e-04,3.253224364700022238e-06,8.598177956908067791e-05,-1.790577995958244419e-07,2.054541610470085647e-07,6.612491768477269716e+01,6.611949190360049045e+01,5.425781172213366144e-03,1.519667914889786919e+00,1.057135954041408477e+00
5.090361445783132354e-12,8.941201294072161909e-01,-1.877937228570999788e-04,3.119214476402536342e-07,8.675478081746998307e-05,-1.891367583908988003e-07,2.106625345203300520e-07,6.611886227813444350e+01,6.611341878118190607e+01,5.443496952531794685e-03,1.527231206548917308e+00,1.057210939222594570e+00
5.120481927710843239e-12,8.941332078610377820e-01,-1.942354547557644982e-04,-2.533296548085737235e-06,8.752498885732552943e-05,-1.998880220215072750e-07,2.158198422603840083e-07,6.611280697398726147e+01,6.610734409206456519e+01,5.462881922689725132e-03,1.534794387181924513e+00,1.057243328249924286e+00
5.150602409638554124e-12,8.941462685276825306e-01,-2.005486218465202860e-04,-5.284366759755704140e-06,8.829239601599723119e-05,-2.113501472847734832e-07,2.208669845373009604e-07,6.610675135838619099e+01,6.610126759725126533e+01,5.483761134926067905e-03,1.542357986121988267e+00,1.057351868799943473e+00
5.180722891566265010e-12,8.941592722887921063e-01,-2.068482824587762668e-04,-7.847780570639574345e-06,8.905700200131850175e-05,-2.235549699976888336e-07,2.257414821748453460e-07,6.610069489181709912e+01,6.609518910703850736e+01,5.505784778585654828e-03,1.549922671644917260e+00,1.057587834583776809e+00
5.210843373493975895e-12,8.941722420145591377e-01,-2.133835546492917051e-04,-1.056868588137968596e-05,8.981881107871436329e-05,-2.365246536448945900e-07,2.303792574478303231e-07,6.609463751505521145e+01,6.608910908813747653e+01,5.528426917739710095e-03,1.557488490942112058e+00,1.057798921471657438e+00
5.240963855421685972e-12,8.941852215640662127e-01,-2.198641680378096675e-04,-1.392372280557902306e-05,9.057782748026120220e-05,-2.502709918809706179e-07,2.347187160283835722e-07,6.608857949225688344e+01,6.608302842606333627e+01,5.551066193550301120e-03,1.565055096594261119e+00,1.058046688691050008e+00
5.271084337349396858e-12,8.941982023855603590e-01,-2.259368669664031952e-04,-1.750862249458085118e-05,9.133404998662004407e-05,-2.647980879564877998e-07,2.387044091804513094e-07,6.608252121156859005e+01,6.607694821976278376e+01,5.572991805812428298e-03,1.572622010352582089e+00,1.058474144245252768e+00
5.301204819277107743e-12,8.942111977183515581e-01,-2.318846529568699335e-04,-2.127851340259827862e-05,9.208746826953988489e-05,-2.801064100876940476e-07,2.422884158438838925e-07,6.607646240830879947e+01,6.607086903278965906e+01,5.593375519136623703e-03,1.580189564312077577e+00,1.058827286117812516e+00
5.331325301204818629e-12,8.942242610059688568e-01,-2.374620717949593252e-04,-2.518147431104719996e-05,9.283806176509197745e-05,-2.961962656455003793e-07,2.454288580806968103e-07,6.607040209382992657e+01,6.606479076009436824e+01,5.611333735554577783e-03,1.587758990286885830e+00,1.059040269613489293e+00
5.361445783132529514e-12,8.942374407673874259e-01,-2.427457693669707068e-04,-2.889966515014940522e-05,9.358580023560078554e-05,-3.130676022628606545e-07,2.480869118336572495e-07,6.606433965205364700e+01,6.605871361315811896e+01,5.626038895521255113e-03,1.595331069181343597e+00,1.059247114137786605e+00
5.391566265060240399e-12,8.942506169189581300e-01,-2.477988014383533731e-04,-3.238418726278045748e-05,9.433064534461143538e-05,-3.307157315499405997e-07,2.502261907632209242e-07,6.605827512490563436e+01,6.605263836112420961e+01,5.636763781423663987e-03,1.602905773260279165e+00,1.059363586101297328e+00
5.421686746987951285e-12,8.942636895177642486e-01,-2.528132862759578073e-04,-3.558692748409120503e-05,9.507255165562412242e-05,-3.491272359566603773e-07,2.518153132893243583e-07,6.605220923569585523e+01,6.604656633033144431e+01,5.642905364408196470e-03,1.610482224653223993e+00,1.059393489745850570e+00
5.451807228915662170e-12,8.942767716853927684e-01,-2.579481540940885948e-04,-3.880244165234301236e-05,9.581146541025123973e-05,-3.682786392530412984e-07,2.528315862601471685e-07,6.604614271575766793e+01,6.604049870208848461e+01,5.644013669186175898e-03,1.618059519693845649e+00,1.059400465141020264e+00
5.481927710843373055e-12,8.942898964419568886e-01,-2.628409077487945051e-04,-4.225354272352199047e-05,9.654732106036994956e-05,-3.881377847922430331e-07,2.532635758302563785e-07,6.604007563939761383e+01,6.603443585307397257e+01,5.639786323640666281e-03,1.625637546358065677e+00,1.059404788263706987e+00
5.512048192771083941e-12,8.943029979067275148e-01,-2.672582694394216017e-04,-4.552407788284681196e-05,9.728003740550583407e-05,-4.086662046780964746e-07,2.531110591193350290e-07,6.603400778761945844e+01,6.602837774080964550e+01,5.630046809811483158e-03,1.633216557306427674e+00,1.059431265755708562e+00
5.542168674698794826e-12,8.943159555229852620e-01,-2.714848501538281457e-04,-4.835701057217093072e-05,9.800951514223704383e-05,-4.298204616554589743e-07,2.523835862780205910e-07,6.602793953307426023e+01,6.602232477505525310e+01,5.614758019000070689e-03,1.640796070545476271e+00,1.059512788044065568e+00
5.572289156626505711e-12,8.943286373933789779e-01,-2.757186522016865293e-04,-5.057968866325202582e-05,9.873563723744602032e-05,-4.515520077299012787e-07,2.510992487788988250e-07,6.602187156297645743e+01,6.601627747131082913e+01,5.594091665633266208e-03,1.648375211475236801e+00,1.059668424122729213e+00
5.602409638554216597e-12,8.943412106010308893e-01,-2.803875608194790156e-04,-5.262096596838012133e-05,9.945827170020966239e-05,-4.738059567106709397e-07,2.492844455495940955e-07,6.601580428610222384e+01,6.601023582901741804e+01,5.568457084800568224e-03,1.655953478802093981e+00,1.059828373249868116e+00
5.632530120481927482e-12,8.943538329286900845e-01,-2.850178712353342958e-04,-5.510638722979931613e-05,1.001772737045171128e-04,-4.965203931213502791e-07,2.469751732222146652e-07,6.600973779581303802e+01,6.600419937541491322e+01,5.538420398131503955e-03,1.663530785069966988e+00,1.060027179312528212e+00
5.662650602409638367e-12,8.943664992489971377e-01,-2.891362840674127719e-04,-5.756565707878001957e-05,1.008924858797595990e-04,-5.196277890612978437e-07,2.442183984561069245e-07,6.600367205617115474e+01,6.599816743154248400e+01,5.504624628677347656e-03,1.671107192851549961e+00,1.060240716746187362e+00
5.692771084337349253e-12,8.943791147225125249e-01,-2.930610616321288218e-04,-5.956840625535555133e-05,1.016037380754393986e-04,-5.430581216951279182e-07,2.410717870999501504e-07,6.599760698760684363e+01,6.599213918900704812e+01,5.467798599798606024e-03,1.678682779291777116e+00,1.060349692132458443e+00
5.722891566265060138e-12,8.943916813085046602e-01,-2.970444426588830160e-04,-6.117298078975284283e-05,1.023108484168633900e-04,-5.667424917335978594e-07,2.376013794067513983e-07,6.599154285450742918e+01,6.598611414153943144e+01,5.428712967994178337e-03,1.686257187054105877e+00,1.060455379330657699e+00
5.753012048192771023e-12,8.944042528439573037e-01,-3.012445398128965222e-04,-6.242972200940564000e-05,1.030136261819719813e-04,-5.906155506972469049e-07,2.338768012661010548e-07,6.598548014770896941e+01,6.598009209056472457e+01,5.388057144245303118e-03,1.693829813906656767e+00,1.060560517454147922e+00
5.783132530120481909e-12,8.944168698087795466e-01,-3.056032140260314298e-04,-6.363022177426641709e-05,1.037118753189746073e-04,-6.146143630302707542e-07,2.299653541988560939e-07,6.597941940787768544e+01,6.597407304328623923e+01,5.346364591448341842e-03,1.701399984791822639e+00,1.060647255497360275e+00
5.813253012048191986e-12,8.944294998380470929e-01,-3.099531922056161337e-04,-6.473100861415901524e-05,1.044053982502936241e-04,-6.386740631687918112e-07,2.259289160963074317e-07,6.597336146854532046e+01,6.596805744885558909e+01,5.304019689729651960e-03,1.708966655895390430e+00,1.060849216145120399e+00
5.843373493975902872e-12,8.944421709699855727e-01,-3.145278922625877006e-04,-6.569837954943649684e-05,1.050939997754152521e-04,-6.627246618927605648e-07,2.218251812136607366e-07,6.596730735497371256e+01,6.596204610138225632e+01,5.261253591456614177e-03,1.716528555697607761e+00,1.061099167531154297e+00
5.873493975903613757e-12,8.944548653451933617e-01,-3.193835245678683789e-04,-6.669965193264916091e-05,1.057774901224907703e-04,-6.866915507366269418e-07,2.177104934330116835e-07,6.596125760404021321e+01,6.595603947149692203e+01,5.218132543296417729e-03,1.724085008851769407e+00,1.061416802807034765e+00
5.903614457831324642e-12,8.944676263760180657e-01,-3.245193796770552588e-04,-6.792053432194129325e-05,1.064556861999764215e-04,-7.104984784240226824e-07,2.136409830786118225e-07,6.595521230873761453e+01,6.595003774473552483e+01,5.174564002088828663e-03,1.731635897073912744e+00,1.061887674019451389e+00
5.933734939759035528e-12,8.944804830473455093e-01,-3.298026556879551821e-04,-6.941699680478975265e-05,1.071284115247417550e-04,-7.340714346176463884e-07,2.096703849760039977e-07,6.594917141338315503e+01,6.594404106389535514e+01,5.130349487795338170e-03,1.739181285672427579e+00,1.062359349163759070e+00
5.963855421686746413e-12,8.944933872296996213e-01,-3.351089896089468490e-04,-7.099530808715181249e-05,1.077954965149690393e-04,-7.573409205716930619e-07,2.058455820616939308e-07,6.594313497985416461e+01,6.593804970869221904e+01,5.085271161938644500e-03,1.746721086816029000e+00,1.062789590253634620e+00
5.993975903614457298e-12,8.945062370091563242e-01,-3.404504433329807404e-04,-7.246244687822341610e-05,1.084567798781581392e-04,-7.802399468666224039e-07,2.022042944831202065e-07,6.593710284098619923e+01,6.593206366144883646e+01,5.039179537363559433e-03,1.754255500463937523e+00,1.063161632044831828e+00
6.024096385542168184e-12,8.945190408406556992e-01,-3.459147808506311253e-04,-7.387746331577516089e-05,1.091121108573860505e-04,-8.027001665893348474e-07,1.987777840821065487e-07,6.593107417522887204e+01,6.592608214509361630e+01,4.992030135256893091e-03,1.761785533538765103e+00,1.063378856781177495e+00
6.054216867469879069e-12,8.945318805695982034e-01,-3.516203745985502292e-04,-7.535165927795669421e-05,1.097613502059335697e-04,-8.246505831190897749e-07,1.955954028352482056e-07,6.592504816691246106e+01,6.592010430308269520e+01,4.943863829759408482e-03,1.769312197432972189e+00,1.063493661596371487e+00
6.084337349397589954e-12,8.945448613804998228e-01,-3.575215698482702635e-04,-7.715149577251744753e-05,1.104043688446078737e-04,-8.460192092636745180e-07,1.926876179296928263e-07,6.591902374720721980e+01,6.591412893331370526e+01,4.894813893509597502e-03,1.776836838705197374e+00,1.063548891516594930e+00
6.114457831325300840e-12,8.945579404559418357e-01,-3.634432560878535830e-04,-7.933337993290118771e-05,1.110410466214059778e-04,-8.667365204885817529e-07,1.900876425665913759e-07,6.591300018144785611e+01,6.590815503554502186e+01,4.845145902839345306e-03,1.784360397849537039e+00,1.063597832788903075e+00
6.144578313253011725e-12,8.945710268318333158e-01,-3.694401999402452006e-04,-8.191401955564578754e-05,1.116712718037820320e-04,-8.867388018835347233e-07,1.878316073079639622e-07,6.590697751276120187e+01,6.590218226572457638e+01,4.795247036623501852e-03,1.791882822407025344e+00,1.063733230152970499e+00
6.174698795180722610e-12,8.945841360836006562e-01,-3.754351864888603508e-04,-8.497653601222647382e-05,1.122949404465004524e-04,-9.059689273691292599e-07,1.859574015739982304e-07,6.590095560962645038e+01,6.589621005944437115e+01,4.745550182077523486e-03,1.799404255268875152e+00,1.063955032117521959e+00
6.204819277108433496e-12,8.945973587022738593e-01,-3.811595984613363693e-04,-8.833307917175869039e-05,1.129119563592824877e-04,-9.243747563402389526e-07,1.845028503244955226e-07,6.589493327717232773e+01,6.589023682269314008e+01,4.696454479190407920e-03,1.806926185520973505e+00,1.064328725624695604e+00
6.234939759036144381e-12,8.946107676353717286e-01,-3.867956674409208902e-04,-9.163886782657437496e-05,1.135222321522373227e-04,-9.419060721200153971e-07,1.835042704692756022e-07,6.588890888170352866e+01,6.588426060646224869e+01,4.648275241286184932e-03,1.814450652703585298e+00,1.064830785513833922e+00
6.265060240963855266e-12,8.946244197508288476e-01,-3.926140597708555882e-04,-9.509831686792342346e-05,1.141256899927927559e-04,-9.585122766018231252e-07,1.829968311339185591e-07,6.588288163103200645e+01,6.587828036841632695e+01,4.601262615682228350e-03,1.821978628721805604e+00,1.065259932825624034e+00
6.295180722891566152e-12,8.946381971414411050e-01,-3.984911761991856709e-04,-9.886540616277677467e-05,1.147222607169599335e-04,-9.741437228827973402e-07,1.830155442909165521e-07,6.587685132397216137e+01,6.587229564367962098e+01,4.555680292543166227e-03,1.829510358379704105e+00,1.065634972391725555e+00
6.325301204819277037e-12,8.946520129286197331e-01,-4.043138125189256254e-04,-1.031845204049553280e-04,1.153118820278431321e-04,-9.887554447214320542e-07,1.835953925449807499e-07,6.587081760556075949e+01,6.586630578426654381e+01,4.511821294217339788e-03,1.837046294388291034e+00,1.065986616091599171e+00
6.355421686746987115e-12,8.946658818304983329e-01,-4.096573835289345341e-04,-1.079206149379733417e-04,1.158944966097087714e-04,-1.002310696317893335e-06,1.847711978602781145e-07,6.586477994671433578e+01,6.586030995566780177e+01,4.469991046538344774e-03,1.844587115719991566e+00,1.066153933188553671e+00
6.385542168674698000e-12,8.946798174608757703e-01,-4.145991984443308251e-04,-1.126452237180201594e-04,1.164700499314200161e-04,-1.014782722432877682e-06,1.865777666836005504e-07,6.585873815418212018e+01,6.585430764401321824e+01,4.430510168905643295e-03,1.852133071499216577e+00,1.066205677494517667e+00
6.415662650602408885e-12,8.946938910050689087e-01,-4.194852096188201175e-04,-1.174063670405110018e-04,1.170384880233218814e-04,-1.026154498198577688e-06,1.890506503142849485e-07,6.585269238845621942e+01,6.584829871239503518e+01,4.393676061179778262e-03,1.859683945973279240e+00,1.066238293416571281e+00
6.445783132530119771e-12,8.947081141460933029e-01,-4.244247367842947220e-04,-1.224027341871152896e-04,1.175997562615354474e-04,-1.036418547120674437e-06,1.922266728671025387e-07,6.584664257186678071e+01,6.584228286110646877e+01,4.359710760306884439e-03,1.867239821038801484e+00,1.066251301802089158e+00
6.475903614457830656e-12,8.947224247343842363e-01,-4.294612175551379809e-04,-1.277881006850246795e-04,1.181537985043240553e-04,-1.045577380688564619e-06,1.961432738398815498e-07,6.584058876619978662e+01,6.583626003485129274e+01,4.328731348493893190e-03,1.874800625242163399e+00,1.066357742569719935e+00
6.506024096385541541e-12,8.947367949342320825e-01,-4.343598393429786851e-04,-1.336499176309345973e-04,1.187005555418283993e-04,-1.053643803503383563e-06,2.008380462175016988e-07,6.583453127447690179e+01,6.583023053008227521e+01,4.300744394629033018e-03,1.882365986871974206e+00,1.066507211695505664e+00
6.536144578313252427e-12,8.947511491486921376e-01,-4.389965169827493986e-04,-1.397889357864674233e-04,1.192399642931366070e-04,-1.060641420123193070e-06,2.063484242928788654e-07,6.582847022684899230e+01,6.582419455076403381e+01,4.275676084963097277e-03,1.889935739552999872e+00,1.066773559216048550e+00
6.566265060240963312e-12,8.947654973940586398e-01,-4.434468300066517427e-04,-1.462667534192201989e-04,1.197719574387909038e-04,-1.066604048721115731e-06,2.127098593551876707e-07,6.582240568121615354e+01,6.581815228421407937e+01,4.253397002070257935e-03,1.897509818630477962e+00,1.067289016038643235e+00
6.596385542168674198e-12,8.947798652018938981e-01,-4.473810689700328147e-04,-1.529866327804156329e-04,1.202964628187324232e-04,-1.071572843328883090e-06,2.199534502691458328e-07,6.581633802959203194e+01,6.581210428983506233e+01,4.233739756962817333e-03,1.905087752729485384e+00,1.067841701662850529e+00
6.626506024096385083e-12,8.947942043451829752e-01,-4.508683929325514529e-04,-1.597399821046089242e-04,1.208134042534892008e-04,-1.075592588862323721e-06,2.281043321077176586e-07,6.581026747191064885e+01,6.580605094456575443e+01,4.216527344898518895e-03,1.912669309485311331e+00,1.068417372925342335e+00
6.656626506024095968e-12,8.948085446539695287e-01,-4.539501977813587301e-04,-1.664894843625328003e-04,1.213227035615624183e-04,-1.078709147518866104e-06,2.371810944776123734e-07,6.580419397427023398e+01,6.579999235475368380e+01,4.201619516551127580e-03,1.920254536039276427e+00,1.068962845684645835e+00
6.686746987951806854e-12,8.948228378208624711e-01,-4.567300584102589696e-04,-1.730466369623041866e-04,1.218242833339731499e-04,-1.080969357838665341e-06,2.471960915953288464e-07,6.579811781943706706e+01,6.579392890120004722e+01,4.188918237024414661e-03,1.927843069105610985e+00,1.069295471450818713e+00
6.716867469879517739e-12,8.948370918886525693e-01,-4.595691965993330087e-04,-1.797021385129731266e-04,1.223180700687882317e-04,-1.082422095405227977e-06,2.581554192279326311e-07,6.579203944677726668e+01,6.578786109394802395e+01,4.178352829238391256e-03,1.935434341794695090e+00,1.069518993712947674e+00
6.746987951807228624e-12,8.948512497302530955e-01,-4.622420069454816487e-04,-1.869024789339073379e-04,1.228039959613692271e-04,-1.083118270049134315e-06,2.700590385804365553e-07,6.578595894407112610e+01,6.578178906260242798e+01,4.169881468697520313e-03,1.943028235849007856e+00,1.069607205370350922e+00
6.777108433734939510e-12,8.948653254042887584e-01,-4.644820826939756930e-04,-1.944035659953142310e-04,1.232819991018469234e-04,-1.083110401852780689e-06,2.829016371601651765e-07,6.577987635968692359e+01,6.577571288451007092e+01,4.163475176848744665e-03,1.950624728572796895e+00,1.069647345990459408e+00
6.807228915662650395e-12,8.948793073744114590e-01,-4.663737985340762264e-04,-2.020481277162765202e-04,1.237520231445337650e-04,-1.082452105381514883e-06,2.966730058192750065e-07,6.577379192763196158e+01,6.576963278770104182e+01,4.159139930920331338e-03,1.958223557732006848e+00,1.069752327436651829e+00
6.837349397590361280e-12,8.948932164017247004e-01,-4.678308296495412044e-04,-2.096087497162588446e-04,1.242140173337432328e-04,-1.081197151257786916e-06,3.113587939359647554e-07,6.576770493241726001e+01,6.576354798599724916e+01,4.156946420010909637e-03,1.965825605955556110e+00,1.069896805325530442e+00
6.867469879518072166e-12,8.949070580811834263e-01,-4.691679137027570529e-04,-2.169985998046690520e-04,1.246679364459938461e-04,-1.079398804689956504e-06,3.269420025968248650e-07,6.576161488823797185e+01,6.575745789797367991e+01,4.156990264287093242e-03,1.973431464342849218e+00,1.070317776228085105e+00
6.897590361445782243e-12,8.949208663286223331e-01,-4.702983880316458933e-04,-2.245307617113582880e-04,1.251137403948607025e-04,-1.077108432703584230e-06,3.434040170022124810e-07,6.575552206455259352e+01,6.575136269404815437e+01,4.159370504438472671e-03,1.981040775346589733e+00,1.070795223699281484e+00
6.927710843373493129e-12,8.949345476398603560e-01,-4.709693333129589491e-04,-2.320260682569724796e-04,1.255513935790660983e-04,-1.074373393300597359e-06,3.607257763348699808e-07,6.574942708874759489e+01,6.574526289570958681e+01,4.164193038005699343e-03,1.988652754966933056e+00,1.071120688236536500e+00
6.957831325301204014e-12,8.949480711717811010e-01,-4.714159662958262173e-04,-2.394424111542882438e-04,1.259808637135879656e-04,-1.071235950813012479e-06,3.788891146979143210e-07,6.574333078778295203e+01,6.573915923442970666e+01,4.171553353244265155e-03,1.996266356549792897e+00,1.071528260961356338e+00
6.987951807228914899e-12,8.949614593242893879e-01,-4.715180751382259711e-04,-2.469292036440876568e-04,1.264021210959077564e-04,-1.067733198107881610e-06,3.978770145755436752e-07,6.573723339388016029e+01,6.573305189823506112e+01,4.181495645098893925e-03,2.003881271965151090e+00,1.071784141044438643e+00
7.018072289156625785e-12,8.949748465671808484e-01,-4.712022199423743099e-04,-2.543364067772787163e-04,1.268151384559110272e-04,-1.063896896729596760e-06,4.176724937901515063e-07,6.573113448117786106e+01,6.572694048701949043e+01,4.193994158364778256e-03,2.011498059115979675e+00,1.071869015458837948e+00
7.048192771084336670e-12,8.949882864956352213e-01,-4.704871345310410484e-04,-2.617369073694346773e-04,1.272198911303247808e-04,-1.059752270106785310e-06,4.382580433172123595e-07,6.572503381960775926e+01,6.572082482827643446e+01,4.208991331322505490e-03,2.019117029597929491e+00,1.071985064622597683e+00
7.078313253012047555e-12,8.950017488432043811e-01,-4.692725143001005698e-04,-2.688988168839717067e-04,1.276163569057214137e-04,-1.055316422367648662e-06,4.596166174651277009e-07,6.571893154301723428e+01,6.571470514189623202e+01,4.226401121003179988e-03,2.026738015079002420e+00,1.072044182584040772e+00
7.108433734939758441e-12,8.950151769164426119e-01,-4.677725110108846285e-04,-2.756848605763755132e-04,1.280045140523670283e-04,-1.050597255141127381e-06,4.817323692412858886e-07,6.571282779857008904e+01,6.570858175472810103e+01,4.246043841992716561e-03,2.034360830787574681e+00,1.072211614058829587e+00
7.138554216867469326e-12,8.950285206478847400e-01,-4.660266700953078823e-04,-2.821921074684578638e-04,1.283843384190898394e-04,-1.045593051505782098e-06,5.045906355911987368e-07,6.570672234926904309e+01,6.570245476670244500e+01,4.267582566598360043e-03,2.041985775214512078e+00,1.072457196174309901e+00
7.168674698795180211e-12,8.950417309849795222e-01,-4.639922603330793520e-04,-2.882695780817808636e-04,1.287558000205082920e-04,-1.040293028543574426e-06,5.281768480908337584e-07,6.570061502812262688e+01,6.569632453294026675e+01,4.290495182363121204e-03,2.049613068721270359e+00,1.072691113015681541e+00
7.198795180722891097e-12,8.950548652624328305e-01,-4.618794364492001862e-04,-2.939864817329688779e-04,1.291188594353902925e-04,-1.034677353496322480e-06,5.524746981395931658e-07,6.569450547259722839e+01,6.569019137977406331e+01,4.314092823168935199e-03,2.057243160983378782e+00,1.073063178527633443e+00
7.228915662650601982e-12,8.950680049256635185e-01,-4.595997589125379985e-04,-2.994989466380936351e-04,1.294734657806306572e-04,-1.028716623167674243e-06,5.774664242695160837e-07,6.568839333664847402e+01,6.568405574894407550e+01,4.337587704402248723e-03,2.064876452479778468e+00,1.073393479637865688e+00
7.259036144578312867e-12,8.950811707698125286e-01,-4.572631101531298521e-04,-3.047600770551418922e-04,1.298195558191365777e-04,-1.022372461223115356e-06,6.031350879386297189e-07,6.568227829799812412e+01,6.567791810558045995e+01,4.360192417657128214e-03,2.072513336508353898e+00,1.073631075506729093e+00
7.289156626506022945e-12,8.950943116428644597e-01,-4.547408131579067591e-04,-3.100497044999684119e-04,1.301570539334044217e-04,-1.015598339812066870e-06,6.294665918011067213e-07,6.567615990057227293e+01,6.567177868082140435e+01,4.381219750872897278e-03,2.080154402064803065e+00,1.073903508308700294e+00
7.319277108433734638e-12,8.951074424700770082e-01,-4.517664290894691267e-04,-3.150193158743347594e-04,1.304858729087605821e-04,-1.008340108771354110e-06,6.564503575612485868e-07,6.567003782287720526e+01,6.566563766058908413e+01,4.400162288116198431e-03,2.087800074868396027e+00,1.074085389470386342e+00
7.349397590361444716e-12,8.951206504096540506e-01,-4.487339115126587428e-04,-3.195400963269888592e-04,1.308059144903116612e-04,-1.000536301834099244e-06,6.840784756167502012e-07,6.566391144720110162e+01,6.565949470733362148e+01,4.416739867475057320e-03,2.095451132486285228e+00,1.074168249664908315e+00
7.379518072289156409e-12,8.951339660226544925e-01,-4.457659917591653910e-04,-3.238228802912756685e-04,1.311170709120845117e-04,-9.921190530510902466e-07,7.123449429675717891e-07,6.565778050322843740e+01,6.565334961092663946e+01,4.430892301797802538e-03,2.103107896999843796e+00,1.074220037356377722e+00
7.409638554216866486e-12,8.951473090513910602e-01,-4.428569281386398270e-04,-3.278105471722272805e-04,1.314192281646220936e-04,-9.830173703982378996e-07,7.412450125357725937e-07,6.565164518578394848e+01,6.564720249345604941e+01,4.442692327897124205e-03,2.110770117076798957e+00,1.074233743646876960e+00
7.439759036144578179e-12,8.951606193301956393e-01,-4.401746564597552522e-04,-3.316915782081548102e-04,1.317122703691333066e-04,-9.731605978759965593e-07,7.707738128442766723e-07,6.564550536134180447e+01,6.564105308977775621e+01,4.452271564049127550e-03,2.118437961152933813e+00,1.074276268131160617e+00
7.469879518072288257e-12,8.951739189286640475e-01,-4.374176779566761532e-04,-3.355514470435487311e-04,1.319960851305385791e-04,-9.624799328151291781e-07,8.009259053149103136e-07,6.563936109597916868e+01,6.563490129681380836e+01,4.459799165357502398e-03,2.126111331339643140e+00,1.074370209163304946e+00
7.499999999999999950e-12,8.951872897464013823e-01,-4.345973657850377299e-04,-3.391615455338261079e-04,1.322705681145769536e-04,-9.509091322759152229e-07,8.316959106849040676e-07,6.563321238239649347e+01,6.562874693558397610e+01,4.465446812519554762e-03,2.133790229038923236e+00,1.074521112707674808e+00
7.530120481927710028e-12,8.952007001001723863e-01,-4.317549987407787323e-04,-3.426291092713476690e-04,1.325356249289551323e-04,-9.383848266988371206e-07,8.630789112776021215e-07,6.562705927951775209e+01,6.562258990729895913e+01,4.469372218790221285e-03,2.141474615321040442e+00,1.074756125851878963e+00
7.560240963855421721e-12,8.952141169163002621e-01,-4.289463726107935475e-04,-3.458620039596851763e-04,1.327911709676225154e-04,-9.248480033940779314e-07,8.950709427020056168e-07,6.562090206238420365e+01,6.561643035302242311e+01,4.471709361780617543e-03,2.149164175116097475e+00,1.074993309022689969e+00
7.590361445783131798e-12,8.952275418275953411e-01,-4.262463357421117632e-04,-3.491256748432776023e-04,1.330371311928467274e-04,-9.102475124123962702e-07,9.276686564514542040e-07,6.561474041286851389e+01,6.561026787921603898e+01,4.472533652472396315e-03,2.156859310489578796e+00,1.075185820636299860e+00
7.620481927710843492e-12,8.952410452107353311e-01,-4.234298154185147886e-04,-3.524216267999758607e-04,1.332734407528478435e-04,-8.945420888781176458e-07,9.608671105802204269e-07,6.560857458069808956e+01,6.560410274704351252e+01,4.471833654571726394e-03,2.164559690594025199e+00,1.075336766051958381e+00
7.650602409638553569e-12,8.952547201942301358e-01,-4.204854233735782847e-04,-3.556315466502943910e-04,1.335000449638406130e-04,-8.776987944034830299e-07,9.946580576607500538e-07,6.560240526405303285e+01,6.559793575487560702e+01,4.469509177419384721e-03,2.172264424561298757e+00,1.075403555531099231e+00
7.680722891566265262e-12,8.952685056788005635e-01,-4.174844906958973564e-04,-3.588023129771151696e-04,1.337168968102259397e-04,-8.596897258659014522e-07,1.029030750315310732e-06,6.559623308592770741e+01,6.559176769220246683e+01,4.465393725239426466e-03,2.179972753251355755e+00,1.075441067078745094e+00
7.710843373493975340e-12,8.952823009006084520e-01,-4.142791666426594516e-04,-3.619499409639476291e-04,1.339239515075236629e-04,-8.404894974519262293e-07,1.063973821177849292e-06,6.559005839197442356e+01,6.558559912245232226e+01,4.459269522105505611e-03,2.187684267120988846e+00,1.075498861273720186e+00
7.740963855421685417e-12,8.952960292544900334e-01,-4.109058937489158420e-04,-3.649502246932002513e-04,1.341211595136913848e-04,-8.200746174661726591e-07,1.099476412545325744e-06,6.558388114574501060e+01,6.557943025880476284e+01,4.450886940249038602e-03,2.195399008560741549e+00,1.075590043713363864e+00
7.771084337349397110e-12,8.953096924732492079e-01,-4.072568318336692119e-04,-3.678614694275011369e-04,1.343084611767855643e-04,-7.984238852113954780e-07,1.135528500224363585e-06,6.557770157762267615e+01,6.557326153550287984e+01,4.440042119796842532e-03,2.203116682465707132e+00,1.075769113809998734e+00
7.801204819277107188e-12,8.953234321434818677e-01,-4.033497340611867849e-04,-3.702530335612347042e-04,1.344857840596110977e-04,-7.755186798567489688e-07,1.172120969154258369e-06,6.557151995674121281e+01,6.556709330980099537e+01,4.426646940218552546e-03,2.210836922306357533e+00,1.075975339789846830e+00
7.831325301204818881e-12,8.953372831047184954e-01,-3.995648245318876297e-04,-3.723213123258171204e-04,1.346530413226292781e-04,-7.513426615477486464e-07,1.209245190894317106e-06,6.556533664850321941e+01,6.556092590036359979e+01,4.410748139615420713e-03,2.218559252182764840e+00,1.076161749553004032e+00
7.861445783132528959e-12,8.953512109275555408e-01,-3.956209833920272707e-04,-3.742867752249533914e-04,1.348101309734439689e-04,-7.258812739646940270e-07,1.246891572068563295e-06,6.555915238874099771e+01,6.555475984236102249e+01,4.392546379979171169e-03,2.226282751128186632e+00,1.076324826968824366e+00
7.891566265060240652e-12,8.953652173518025226e-01,-3.914801643287724175e-04,-3.760575885773052287e-04,1.349569363561833044e-04,-6.991214834381622117e-07,1.285047924528275149e-06,6.555296735333375580e+01,6.554859494357560834e+01,4.372409758152676768e-03,2.234007213096622646e+00,1.076407872750146932e+00
7.921686746987950729e-12,8.953793234474560769e-01,-3.871275788722253501e-04,-3.776375881464002376e-04,1.350933272734129893e-04,-6.710515705823428749e-07,1.323699263632449963e-06,6.554678123443427751e+01,6.554243035335970546e+01,4.350881074572349183e-03,2.241733043259467095e+00,1.076439543466685356e+00
7.951807228915662423e-12,8.953936347006448138e-01,-3.825972212936067400e-04,-3.788654384199225300e-04,1.352191616930032596e-04,-6.416613121553171339e-07,1.362828480013563406e-06,6.554059439750398042e+01,6.553626571300422654e+01,4.328684499752407169e-03,2.249459790402445591e+00,1.076454674915304111e+00
7.981927710843372500e-12,8.954081653622746328e-01,-3.780878361500636712e-04,-3.798748288253388076e-04,1.353342884969244316e-04,-6.109422127163909997e-07,1.402416676306404262e-06,6.553440756854442384e+01,6.553010090231060758e+01,4.306666233811338139e-03,2.257186535092591040e+00,1.076459848857500567e+00
8.012048192771084193e-12,8.954228536411508177e-01,-3.733166190017562125e-04,-3.808125597337933444e-04,1.354385510242377534e-04,-5.788878816066780910e-07,1.442443472344457263e-06,6.552822115521337309e+01,6.552393547903920989e+01,4.285676174158313187e-03,2.264912735540845379e+00,1.076466894907918581e+00
8.042168674698794271e-12,8.954376602035775123e-01,-3.682208719622105469e-04,-3.813320326736700989e-04,1.355317910273926094e-04,-5.454952323081345685e-07,1.482887265423101524e-06,6.552203520977563755e+01,6.551776873993011918e+01,4.266469845512721633e-03,2.272638298306100424e+00,1.076476951299350393e+00
8.072289156626505964e-12,8.954525246734582611e-01,-3.630149359213535919e-04,-3.814275167096396941e-04,1.356138534623888459e-04,-5.107651320471122740e-07,1.523725750335516462e-06,6.551584974044091325e+01,6.551160004357562627e+01,4.249696865289325290e-03,2.280363240206473296e+00,1.076520719864960451e+00
8.102409638554216041e-12,8.954674512290060617e-01,-3.576265284440125554e-04,-3.809689190865864889e-04,1.356845921965021604e-04,-4.747019541512219334e-07,1.564936984804000445e-06,6.550966464956673008e+01,6.550542875176533641e+01,4.235897801388807497e-03,2.288087720946454517e+00,1.076563799757033646e+00
8.132530120481927735e-12,8.954824996415168270e-01,-3.523368231784623208e-04,-3.798929439136235339e-04,1.357438750899886090e-04,-4.373130492729780051e-07,1.606499934915271369e-06,6.550347998356903645e+01,6.549925451596007520e+01,4.225467608965761609e-03,2.295811702321504999e+00,1.076585966255926063e+00
8.162650602409637812e-12,8.954977113607137662e-01,-3.471067369738036184e-04,-3.784600163724949990e-04,1.357915869827368998e-04,-3.986082160920709802e-07,1.648394226352311267e-06,6.549729591785538219e+01,6.549307727972029625e+01,4.218638135087492656e-03,2.303534968613374811e+00,1.076618558904418155e+00
8.192771084337349505e-12,8.955131225043529986e-01,-3.418458767096265718e-04,-3.765537028971560726e-04,1.358276320310330184e-04,-3.585987195716543903e-07,1.690600218579750967e-06,6.549111255254582886e+01,6.548689706231358798e+01,4.215490232241016905e-03,2.311257352235130735e+00,1.076635093636080232e+00
8.222891566265059583e-12,8.955286821425271215e-01,-3.368183878902312328e-04,-3.741742747510050544e-04,1.358519366652189493e-04,-3.172958865410102877e-07,1.733099984813917687e-06,6.548493002932752916e+01,6.548071407637162622e+01,4.215952955897894067e-03,2.318978644273246292e+00,1.076636068745961516e+00
8.253012048192771276e-12,8.955443985457148814e-01,-3.320197766453936335e-04,-3.714243724404727495e-04,1.358644520835370273e-04,-2.747098485802746186e-07,1.775878201669413556e-06,6.547874862373863891e+01,6.547452881182049111e+01,4.219811918144429803e-03,2.326698488435854806e+00,1.076640321682057699e+00
8.283132530120481354e-12,8.955603038126256354e-01,-3.275647000298583769e-04,-3.682882250594047961e-04,1.358651560118881289e-04,-2.308484941900736595e-07,1.818922333391372080e-06,6.547256862987430281e+01,6.546834186632779051e+01,4.226763546508243742e-03,2.334416527427852106e+00,1.076661327827822534e+00
8.313253012048191431e-12,8.955763505142573244e-01,-3.234480241255285578e-04,-3.650420773511854535e-04,1.358540525879944828e-04,-1.857169615387063490e-07,1.862222935717389063e-06,6.546639004858795374e+01,6.546215359177655557e+01,4.236456811396327286e-03,2.342132787094318491e+00,1.076709408430623016e+00
8.343373493975903124e-12,8.955924991664391266e-01,-3.193564256698632050e-04,-3.616329498441029169e-04,1.358311697082084722e-04,-1.393183831781064551e-07,1.905774142457032126e-06,6.546021283356274978e+01,6.545596427541660489e+01,4.248558146145792885e-03,2.349847334521734776e+00,1.076777392521431231e+00
8.373493975903613202e-12,8.956087352166735016e-01,-3.154358446814428782e-04,-3.578350098109663079e-04,1.357965557746578617e-04,-9.165492595742194873e-08,1.949574059510112424e-06,6.545403751505126877e+01,6.544977470059960467e+01,4.262814451668991457e-03,2.357559519173354712e+00,1.076872843843513117e+00
8.403614457831324895e-12,8.956249751342439946e-01,-3.117973531490919430e-04,-3.537624094593961092e-04,1.357502759284651551e-04,-4.272804513166730943e-08,1.993625131302426826e-06,6.544786469269827478e+01,6.544358563031603637e+01,4.279062382236463978e-03,2.365268575546970897e+00,1.076955567551665993e+00
8.433734939759034973e-12,8.956412290776057938e-01,-3.084535680930975570e-04,-3.493495897157548988e-04,1.356924082046347547e-04,7.461589862330627568e-09,2.037934026093393407e-06,6.544169465359514959e+01,6.543739746510486555e+01,4.297188490287332831e-03,2.372974102216990122e+00,1.077009997130961461e+00
8.463855421686746666e-12,8.956575246867787277e-01,-3.056703971266439804e-04,-3.447914727993553301e-04,1.356230408153116871e-04,5.891376647897313568e-08,2.082510928741188778e-06,6.543552762986891480e+01,6.543121054412404192e+01,4.317085744872172642e-03,2.380675803982807093e+00,1.077067425138319434e+00
8.493975903614456743e-12,8.956739143685886750e-01,-3.031907918803974119e-04,-3.403936491530480798e-04,1.355422692463654892e-04,1.116283344156401849e-07,2.127368883455114239e-06,6.542936369439715349e+01,6.542502500937828813e+01,4.338685018863631254e-03,2.388373601949841607e+00,1.077099796687319255e+00
8.524096385542168436e-12,8.956904740725281089e-01,-3.008827545808126394e-04,-3.359836712416719852e-04,1.354501925753381214e-04,1.656045815935048110e-07,2.172523699433952819e-06,6.542320293009724708e+01,6.541884093842752179e+01,4.361991669727851260e-03,2.396067418179617547e+00,1.077109774785825591e+00
8.554216867469878514e-12,8.957071826971775286e-01,-2.987208685062227634e-04,-3.315877149067618769e-04,1.353469098997745054e-04,2.208394728736988957e-07,2.217993398411702232e-06,6.541704550428949005e+01,6.541265844645383254e+01,4.387057835653154943e-03,2.403757049802167423e+00,1.077128291990819831e+00
8.584337349397590207e-12,8.957239162241449337e-01,-2.966227699468070695e-04,-3.270392206269883014e-04,1.352325170830672503e-04,2.773258859750363124e-07,2.263796472351558215e-06,6.541089161272304864e+01,6.540647765625860188e+01,4.413956464439997875e-03,2.411442243367020399e+00,1.077142760959948431e+00
8.614457831325300285e-12,8.957406188953946913e-01,-2.947948889413972958e-04,-3.222597919944329595e-04,1.351071034843105364e-04,3.350521986243151679e-07,2.309950493246212357e-06,6.540474124382893706e+01,6.540029846307290029e+01,4.442780756040492704e-03,2.419123024403531552e+00,1.077150095833655730e+00
8.644578313253011978e-12,8.957573117396253615e-01,-2.933299510773715313e-04,-3.174091829799380012e-04,1.349707498570598717e-04,3.940024627004203237e-07,2.356472009345864529e-06,6.539859434378570313e+01,6.539412071054690045e+01,4.473633238802438190e-03,2.426799455245326254e+00,1.077167301933373622e+00
8.674698795180722055e-12,8.957740849049350418e-01,-2.921770426413981890e-04,-3.125556983861978362e-04,1.348235288642859759e-04,4.541564545379843866e-07,2.403376570991756643e-06,6.539245119902690817e+01,6.538794461760585364e+01,4.506581421054748314e-03,2.434471161481142509e+00,1.077207829572664810e+00
8.704819277108433748e-12,8.957909385982326667e-01,-2.914277896608347953e-04,-3.077715952270789748e-04,1.346655064807277858e-04,5.154901718716613869e-07,2.450677867790772136e-06,6.538631211020010880e+01,6.538177051734911061e+01,4.541592851005275475e-03,2.442137772751588276e+00,1.077269993318007657e+00
8.734939759036143826e-12,8.958077464995582995e-01,-2.909591830800637813e-04,-3.031456759527154576e-04,1.344967422738206771e-04,5.779772244345486342e-07,2.498386113934608109e-06,6.538017676653240073e+01,6.537559825253468659e+01,4.578513997710549795e-03,2.449799673580789872e+00,1.077345281004747468e+00
8.765060240963855519e-12,8.958245256098812392e-01,-2.908871808891519460e-04,-2.985560456747408508e-04,1.343172884955240009e-04,6.415903859909267821e-07,2.546506326500077628e-06,6.537404488156687421e+01,6.536942776279657608e+01,4.617118770297199207e-03,2.457457212939757163e+00,1.077443523542779058e+00
8.795180722891565597e-12,8.958413208437780995e-01,-2.911922867826140541e-04,-2.943345297431721169e-04,1.341271889534071727e-04,7.063027702796456060e-07,2.595037158996738863e-06,6.536791670259391651e+01,6.536325954736187782e+01,4.657155232037770570e-03,2.465110093178627171e+00,1.077576638973977374e+00
8.825301204819275674e-12,8.958582524081585285e-01,-2.915370332455605173e-04,-2.904837428051743205e-04,1.339264794060911375e-04,7.720885601010730448e-07,2.643971225433336260e-06,6.536179296686495377e+01,6.535709459578366420e+01,4.698371081292045809e-03,2.472757409977966780e+00,1.077700641013762173e+00
8.855421686746987367e-12,8.958753118406364013e-01,-2.918507366216214127e-04,-2.869007722967636845e-04,1.337151901724567375e-04,8.389225677630924504e-07,2.693296789014361240e-06,6.535567423057283065e+01,6.535093369196523838e+01,4.740538607589101297e-03,2.480398469456364552e+00,1.077785184736036239e+00
8.885542168674697445e-12,8.958923243449850027e-01,-2.920726930580803721e-04,-2.834212179560439558e-04,1.334933497185372686e-04,9.067793293870032377e-07,2.742998449248741413e-06,6.534956045487653853e+01,6.534477695022052046e+01,4.783504656013398172e-03,2.488033307786480908e+00,1.077874142953198389e+00
8.915662650602409138e-12,8.959092441114536731e-01,-2.923857740380432285e-04,-2.798688819276606322e-04,1.332609873219681954e-04,9.756340396581377665e-07,2.793055745367804861e-06,6.534345169918043439e+01,6.533862448173933046e+01,4.827217441105544418e-03,2.495661830221766575e+00,1.077949556800818165e+00
8.945783132530119216e-12,8.959261245519302141e-01,-2.930185696438719276e-04,-2.764595287367702992e-04,1.330181347744741527e-04,1.045465354268804303e-06,2.843441560136563466e-06,6.533734816894717312e+01,6.533247647943309744e+01,4.871689514071948432e-03,2.503283784506239229e+00,1.077981035138112498e+00
8.975903614457830909e-12,8.959430110833218608e-01,-2.937384210511100871e-04,-2.734804964156899577e-04,1.327648280326646293e-04,1.116257581590453305e-06,2.894122012754206789e-06,6.533124994284708009e+01,6.532633297836822805e+01,4.916964478858430569e-03,2.510899085031079281e+00,1.078010601823839787e+00
9.006024096385540986e-12,8.959599170297231074e-01,-2.942699798993573461e-04,-2.708140431085098439e-04,1.325011078702040452e-04,1.188001307675443422e-06,2.945058442524466491e-06,6.532515712018833653e+01,6.532019398524370501e+01,4.963134944636145469e-03,2.518507625062682109e+00,1.078029898252085506e+00
9.036144578313252679e-12,8.959767009359237422e-01,-2.945007462854960225e-04,-2.682981337119583198e-04,1.322270186015060028e-04,1.260692910358797402e-06,2.996210802443595613e-06,6.531906966880654863e+01,6.531405931460425052e+01,5.010354202300602335e-03,2.526109462641238590e+00,1.078036353779554757e+00
9.066265060240962757e-12,8.959934197719791049e-01,-2.945034025419754971e-04,-2.656441669748840534e-04,1.319426056327583719e-04,1.334333324005436309e-06,3.047540074841294658e-06,6.531298730854115320e+01,6.530792853030035872e+01,5.058778240787768082e-03,2.533704923870481185e+00,1.078061792284270570e+00
9.096385542168674450e-12,8.960102865911059311e-01,-2.945825051483709879e-04,-2.628879863833985769e-04,1.316479127677255064e-04,1.408927435797482860e-06,3.099008968373994080e-06,6.530691011217253106e+01,6.530180163104249402e+01,5.108481130036002585e-03,2.541293898428886866e+00,1.078084790048161823e+00
9.126506024096384528e-12,8.960273500553200821e-01,-2.947313252961683734e-04,-2.602809690606460672e-04,1.313429795739628017e-04,1.484484323833261595e-06,3.150582132474163899e-06,6.530083856264235465e+01,6.529567918457014741e+01,5.159378072205102195e-03,2.548875800918990464e+00,1.078120679552552419e+00
9.156626506024096221e-12,8.960445209325613725e-01,-2.947312444886661907e-04,-2.579269634541955032e-04,1.310278397825215214e-04,1.561016445964978692e-06,3.202226413196025883e-06,6.529477293224586276e+01,6.528956176530495270e+01,5.211166940915033970e-03,2.556450307386144871e+00,1.078195217047539511e+00
9.186746987951806298e-12,8.960615808551749550e-01,-2.944137618447744830e-04,-2.556578610652097028e-04,1.307025214836682152e-04,1.638538039700650924e-06,3.253911441139878370e-06,6.528871328764277848e+01,6.528344996802786682e+01,5.263319614906869157e-03,2.564017347987412876e+00,1.078255962005144175e+00
9.216867469879517992e-12,8.960783667274505593e-01,-2.938924405956077658e-04,-2.531766446990762185e-04,1.303670482668417162e-04,1.717064802508538517e-06,3.305611833376260291e-06,6.528265960959379299e+01,6.527734445147522990e+01,5.315158118564380051e-03,2.571576939635997761e+00,1.078303365395147706e+00
9.246987951807228069e-12,8.960950407177483701e-01,-2.934917648352890142e-04,-2.505705495494487344e-04,1.300214402404618094e-04,1.796613895077427480e-06,3.357310791693517856e-06,6.527661166973945228e+01,6.527124570453416652e+01,5.365965205279460415e-03,2.579129342887044540e+00,1.078370457195198417e+00
9.277108433734939762e-12,8.961117298275758092e-01,-2.930859208642654871e-04,-2.481662484639789060e-04,1.296657136556850839e-04,1.877202650594883817e-06,3.409002157265452485e-06,6.527056952676521462e+01,6.526515444380922304e+01,5.415082955994141370e-03,2.586674484083431036e+00,1.078413591345871669e+00
9.307228915662649840e-12,8.961286667766089620e-01,-2.923343972478279450e-04,-2.458533268473663707e-04,1.292998794137240894e-04,1.958847425852747638e-06,3.460689791356813990e-06,6.526453344965679548e+01,6.525907146221915411e+01,5.461987437640376808e-03,2.594212009182632617e+00,1.078457300593116841e+00
9.337349397590361533e-12,8.961458848952962297e-01,-2.912954221527615413e-04,-2.433990035627603757e-04,1.289239423921197429e-04,2.041564066475443356e-06,3.512385457723738943e-06,6.525850380509857018e+01,6.525299747202095091e+01,5.506333077619726159e-03,2.601741465291987687e+00,1.078551472784182730e+00
9.367469879518071610e-12,8.961632146902850371e-01,-2.901520753990336518e-04,-2.407467522813559854e-04,1.285379018630200749e-04,2.125369168207739044e-06,3.564106378640569884e-06,6.525248073897600420e+01,6.524693275941716308e+01,5.547979558840810191e-03,2.609262684790516484e+00,1.078646433346068356e+00
9.397590361445781688e-12,8.961807147961691200e-01,-2.890607305486794397e-04,-2.379855955983383277e-04,1.281417526431192339e-04,2.210280218290542743e-06,3.615873827813991043e-06,6.524646443824460107e+01,6.524087748072399506e+01,5.586957520608813905e-03,2.616775416731338400e+00,1.078764956335106939e+00
9.427710843373493381e-12,8.961984304598694662e-01,-2.880260910372884763e-04,-2.353578969165783647e-04,1.277354863361466705e-04,2.296314395017742966e-06,3.667712851074679696e-06,6.524045523059668028e+01,6.523483182473337649e+01,5.623405863303728575e-03,2.624279267458174303e+00,1.078929327239670055e+00
9.457831325301203459e-12,8.962163897520861733e-01,-2.867589404637949698e-04,-2.328670641596113176e-04,1.273190923316262909e-04,2.383487274035278421e-06,3.719652500834828686e-06,6.523445342842215666e+01,6.522879588420460095e+01,5.657544217554840056e-03,2.631773869226607943e+00,1.079054435039295212e+00
9.487951807228915152e-12,8.962346624887153057e-01,-2.851638356780291706e-04,-2.302565900039073559e-04,1.268925592382696564e-04,2.471811685153337237e-06,3.771725605375856316e-06,6.522845931899314564e+01,6.522276968189072477e+01,5.689637102421041259e-03,2.639258853944643768e+00,1.079135485612686907e+00
9.518072289156625229e-12,8.962531474718212765e-01,-2.833002755853077765e-04,-2.273723364282200985e-04,1.264558765468105396e-04,2.561297367879377135e-06,3.823966661824153972e-06,6.522247333709940165e+01,6.521675335722207478e+01,5.719979877327025300e-03,2.646733671374510877e+00,1.079194232521979657e+00
9.548192771084336923e-12,8.962717156519407480e-01,-2.813440162659062061e-04,-2.241801680466151822e-04,1.260090365236137021e-04,2.651951574524133472e-06,3.876408545075035085e-06,6.521649534447308838e+01,6.521074643075903055e+01,5.748913714054795787e-03,2.654198482239194412e+00,1.079211691389643679e+00
9.578313253012047000e-12,8.962904038458396894e-01,-2.794136018012242538e-04,-2.208612609669679638e-04,1.255520366240507363e-04,2.743779651553002692e-06,3.929079142838112142e-06,6.521052503369035946e+01,6.520474818105337533e+01,5.776852636990746463e-03,2.661653654255025092e+00,1.079212893336217949e+00
9.608433734939758693e-12,8.963091497413060438e-01,-2.774045494948101432e-04,-2.174814057119515563e-04,1.250848822590987827e-04,2.836785851088377000e-06,3.981998843898937737e-06,6.520456219729771874e+01,6.519875793244068518e+01,5.804264857032901195e-03,2.669099451512864984e+00,1.079214521615079692e+00
9.638554216867468771e-12,8.963280092312919667e-01,-2.753009219183894180e-04,-2.138983448643486302e-04,1.246075893185590348e-04,2.930974064616431528e-06,4.035180326278964290e-06,6.519860694505746324e+01,6.519277532732620273e+01,5.831617731264101233e-03,2.676535742930533424e+00,1.079229091841208410e+00
9.668674698795180464e-12,8.963468999719862440e-01,-2.732170320886068604e-04,-2.101526154303770056e-04,1.241201850506960911e-04,3.026347772607992000e-06,4.088630263616475131e-06,6.519265931389679736e+01,6.518679998349513482e+01,5.859330401664817993e-03,2.683962487865347857e+00,1.079267518323498098e+00
9.698795180722890541e-12,8.963658075068750009e-01,-2.710563434933825969e-04,-2.063044511803844574e-04,1.236227068631532051e-04,3.122909216018642102e-06,4.142351761101224845e-06,6.518671896985792102e+01,6.518083124118383864e+01,5.887728674085002285e-03,2.691380110101638579e+00,1.079301674528681421e+00
9.728915662650602235e-12,8.963846971588774748e-01,-2.688576169901027305e-04,-2.023148489623224401e-04,1.231152000832864220e-04,3.220657893017702957e-06,4.196346115462100149e-06,6.518078578056181982e+01,6.517486876261907014e+01,5.917017942755211680e-03,2.698788770580337726e+00,1.079337758290625393e+00
9.759036144578312312e-12,8.964035237926302191e-01,-2.665888810442055851e-04,-1.982274353295007305e-04,1.225977158061452655e-04,3.319589324395587439e-06,4.250612458786279184e-06,6.517485954700012485e+01,6.516891227504980577e+01,5.947271950323777638e-03,2.706188724278600688e+00,1.079399194666615713e+00
9.789156626506024005e-12,8.964223376950475330e-01,-2.642151728399089335e-04,-1.938830087336300574e-04,1.220703090817715989e-04,3.419694626165109846e-06,4.305146556346763835e-06,6.516894003315324824e+01,6.516296160198292853e+01,5.978431170315428624e-03,2.713580260254579102e+00,1.079457408681145036e+00
9.819277108433734083e-12,8.964412093780780300e-01,-2.618359446560558287e-04,-1.892088385460274371e-04,1.215330383886422034e-04,3.520960829248532953e-06,4.359940679029160206e-06,6.516302698205629440e+01,6.515701665684007082e+01,6.010325216225727817e-03,2.720963687072398773e+00,1.079498249393775478e+00
9.849397590361445776e-12,8.964599428570202422e-01,-2.594852290009522070e-04,-1.842023572530078934e-04,1.209859668921850858e-04,3.623371565910050066e-06,4.414984204773978852e-06,6.515712008798750787e+01,6.515107734976261611e+01,6.042738224891517490e-03,2.728339402352108589e+00,1.079549738352053145e+00
9.879518072289155854e-12,8.964785480846132470e-01,-2.572537154103082899e-04,-1.787777671887483472e-04,1.204291627241968102e-04,3.726907521254500280e-06,4.470264170669751116e-06,6.515121916336198638e+01,6.514514369902519775e+01,6.075464336792604260e-03,2.735707636489774330e+00,1.079604224685399627e+00
9.909638554216867547e-12,8.964971042251727029e-01,-2.553638058638134389e-04,-1.730532484595747710e-04,1.198626975458490565e-04,3.831547195948571727e-06,4.525766132890445402e-06,6.514532398515243017e+01,6.513921566732953750e+01,6.108317822893416862e-03,2.743068672714976231e+00,1.079641329367488689e+00
9.939759036144577624e-12,8.965157273379809055e-01,-2.537493442596963785e-04,-1.672014764660312487e-04,1.192866455145403490e-04,3.937267466523602645e-06,4.581475674644197089e-06,6.513943408137919278e+01,6.513329294221557575e+01,6.141139163619069134e-03,2.750423114211090869e+00,1.079687201828897436e+00
9.969879518072287702e-12,8.965345644436812922e-01,-2.523512050349853517e-04,-1.612971433378348985e-04,1.187010834523900322e-04,4.044043269212254486e-06,4.637379648844084139e-06,6.513354945332628176e+01,6.512737564530073087e+01,6.173808025547883500e-03,2.757770956939486595e+00,1.079744838420006570e+00
9.999999999999999395e-12,8.965535464015605971e-01,-2.509295215132653482e-04,-1.554430436910059817e-04,1.181060929829789118e-04,4.151847969563174891e-06,4.693466317760501478e-06,6.512767036049486080e+01,6.512146410644920991e+01,6.206254045652254137e-03,2.765111866176585220e+00,1.079788477372086497e+00


==> data/CFL_Test/k000125h159.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.837134667107122699e-01,3.533575651459900491e-05,-2.110539848663902100e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.253246816527153840e+01,7.253246816527153840e+01,0.000000000000000000e+00,1.509720251277868090e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.837443669127789114e-01,3.538562272410286825e-05,-2.107552764074697993e-04,2.434419574792515210e-09,-1.403791429102527005e-11,-5.902617045650367340e-12,7.252435844488583427e+01,7.252433877179031185e+01,1.967309552380498762e-05,1.013351516519244051e-02,1.000668080691075046e+00
6.024096385542168234e-14,8.837746117692426573e-01,3.544642556998100125e-05,-2.103431565283755088e-04,9.302974077679172075e-09,-4.878064092433559884e-11,-1.171085218839657208e-11,7.251626728130206345e+01,7.251619810243764164e+01,6.917886441544331198e-05,2.024427756700368855e-02,1.001301217137369415e+00
9.036144578313252982e-14,8.838039102927657265e-01,3.550262918658676276e-05,-2.100181829161195009e-04,2.074300509793655743e-08,-9.840463243439715818e-11,1.154979436047510548e-13,7.250818374656326171e+01,7.250805158249664828e+01,1.321640666107040847e-04,3.034577316240574113e-02,1.001790100863560795e+00
1.204819277108433647e-13,8.838324202459245660e-01,3.571672996996270582e-05,-2.099068092641878810e-04,3.687266435253134811e-08,-1.593839895888491908e-10,4.225976664423747601e-11,7.250008814368864307e+01,7.249988885432678387e+01,1.992893618659423308e-04,4.046245902981921577e-02,1.002160535598408231e+00
1.506024096385541995e-13,8.838605557998844287e-01,3.628427555725821142e-05,-2.099293956666696504e-04,5.779279312849537814e-08,-2.307773757465183991e-10,1.167886093622961221e-10,7.249197530006672707e+01,7.249170600996140479e+01,2.692901053256340025e-04,5.060071598756277211e-02,1.002810003511003245e+00
1.807228915662650596e-13,8.838887041783932697e-01,3.726536203673806871e-05,-2.098366439372607742e-04,8.359115952954726878e-08,-3.124751218747135747e-10,2.160462417578029723e-10,7.248385888278251343e+01,7.248351575342773856e+01,3.431293547701538610e-04,6.074342497610071140e-02,1.003380582906640006e+00
2.108433734939758945e-13,8.839170454592339965e-01,3.849627660907213285e-05,-2.093508455968151637e-04,1.143455634474605068e-07,-4.026930978741281839e-10,3.284715581614579383e-10,7.247575694330949148e+01,7.247533693121914666e+01,4.200120903430551835e-04,7.086800214584533519e-02,1.003883418958631868e+00
2.409638554216867294e-13,8.839455749986484534e-01,3.961717610041268466e-05,-2.083327552971843443e-04,1.501247857638003038e-07,-4.961728124203465612e-10,4.452622461238259261e-10,7.246767744809199030e+01,7.246718005670101093e+01,4.973913909826344201e-04,8.096448977893100363e-02,1.004357226435236727e+00
2.710843373493975642e-13,8.839742131144922022e-01,4.021679489021964154e-05,-2.069020828493728890e-04,1.909882830525655249e-07,-5.840452679985279262e-10,5.644503403811275149e-10,7.245961877389534322e+01,7.245904607945419684e+01,5.726944411475008018e-04,9.103494236334921941e-02,1.004822563112095724e+00
3.012048192771083991e-13,8.840028724232101842e-01,4.005609715814112176e-05,-2.054487354311061796e-04,2.369861754294421853e-07,-6.554848440508203475e-10,6.914743329723217917e-10,7.245157996533697542e+01,7.245093574780851498e+01,6.442175284537256458e-04,1.010805823177154394e-01,1.005260283452150016e+00
3.313253012048192339e-13,8.840315016467349407e-01,3.927019560712098379e-05,-2.044758168882417255e-04,2.881606447331387409e-07,-7.005296594763998365e-10,8.373405734383885753e-10,7.244356326989921513e+01,7.244285224846852600e+01,7.110214306907962269e-04,1.110986111393310050e-01,1.005627596511069255e+00
3.614457831325301193e-13,8.840601139993741198e-01,3.837610075948151447e-05,-2.043126604432399782e-04,3.445490821130329503e-07,-7.128980320965218345e-10,1.015682819060074154e-09,7.243556766892967858e+01,7.243479486110747700e+01,7.728078222015318226e-04,1.210903101824574724e-01,1.005891940145594576e+00
3.915662650602409542e-13,8.840887703033564193e-01,3.802479425799285852e-05,-2.048968261676571386e-04,4.061887761983338431e-07,-6.915389021193628054e-10,1.239330818056026539e-09,7.242758767087532590e+01,7.242675799428350558e+01,8.296765918227798050e-04,1.310625707070595392e-01,1.006052923953001610e+00
4.216867469879517890e-13,8.841175328390507016e-01,3.865976510976603368e-05,-2.057796996259178915e-04,4.731224661629833163e-07,-6.403979957648787575e-10,1.516726951271055090e-09,7.241962090097153748e+01,7.241873931736043346e+01,8.815836111056462492e-04,1.410183979614094696e-01,1.006138367525843957e+00
4.518072289156626239e-13,8.841464112671080233e-01,4.027389928388951416e-05,-2.063359556213965038e-04,5.454033658597715063e-07,-5.670901638749144918e-10,1.848902706927018410e-09,7.241167246655435008e+01,7.241074433984179848e+01,9.281267125535900631e-04,1.509514179539696854e-01,1.006183417097168631e+00
4.819277108433734587e-13,8.841753284057658480e-01,4.237154682814004504e-05,-2.060857460135592258e-04,6.230977917536503656e-07,-4.817558693991626856e-10,2.228230488802327443e-09,7.240374803119084390e+01,7.240277904196175029e+01,9.689892290977697963e-04,1.608545066438098192e-01,1.006212706982740235e+00
5.120481927710843441e-13,8.842041430179911066e-01,4.418977397491847067e-05,-2.049867752934844331e-04,7.062843709996059931e-07,-3.967474666401241320e-10,2.639957012231214412e-09,7.239584459526318483e+01,7.239484000050089207e+01,1.004594762288111903e-03,1.707313328080088677e-01,1.006238165151046360e+00
5.421686746987951285e-13,8.842327159769968192e-01,4.510797493318549297e-05,-2.035119146693879159e-04,7.950497912099058801e-07,-3.267669267532995244e-10,3.066406526689556613e-09,7.238795194132782740e+01,7.238691567963721241e+01,1.036261690620921471e-03,1.805946051446593870e-01,1.006268793771843972e+00
5.722891566265060138e-13,8.842609708111336397e-01,4.502313330948852174e-05,-2.024216968141425116e-04,8.894821482043362739e-07,-2.882823240533281104e-10,3.492199470337112820e-09,7.238006194803530491e+01,7.237899637899357685e+01,1.065569041733431749e-03,1.904544603351903953e-01,1.006319026465469557e+00
6.024096385542167982e-13,8.842889170304398805e-01,4.444786106160032718e-05,-2.023241675050400402e-04,9.896635429529867302e-07,-2.972094564104785528e-10,3.908253898684021018e-09,7.237217358203945139e+01,7.237108000976724043e+01,1.093572272217468088e-03,2.003122051697613648e-01,1.006502889453861238e+00
6.325301204819276835e-13,8.843166353274305447e-01,4.423018563441439037e-05,-2.032770152566340353e-04,1.095663673605358130e-06,-3.650796489132945586e-10,4.313261731604806185e-09,7.236428965082369302e+01,7.236316889934415997e+01,1.120751479537570585e-03,2.101643475743633083e-01,1.006653385218101660e+00
6.626506024096384679e-13,8.843442417190100491e-01,4.503666200754536070e-05,-2.047125823201943848e-04,1.207535897629117169e-06,-4.954044361026564404e-10,4.712861429143131626e-09,7.235641130802402188e+01,7.235526371379935995e+01,1.147594224662710138e-03,2.200094640440916072e-01,1.006747887648723028e+00
6.927710843373493532e-13,8.843718479008239042e-01,4.692925483629644442e-05,-2.057730965610050922e-04,1.325316756405597541e-06,-6.823390220028539899e-10,5.117627804204467608e-09,7.234853793646190923e+01,7.234736300286222388e+01,1.174933599687677955e-03,2.298483581617381810e-01,1.007028818704357009e+00
7.228915662650602386e-13,8.843995400712029165e-01,4.933283485490820835e-05,-2.058436337442978042e-04,1.449029261353931412e-06,-9.125721012083660466e-10,5.541048710213242459e-09,7.234067205226418196e+01,7.233946843851676078e+01,1.203613747417249915e-03,2.396779138918598839e-01,1.007239975542858268e+00
7.530120481927710230e-13,8.844273854688741165e-01,5.141380391573192762e-05,-2.049075537574868817e-04,1.578689201248958783e-06,-1.169719820351391901e-09,5.998244435028071787e-09,7.233282028289956145e+01,7.233158631759862089e+01,1.233965300937213579e-03,2.494898375000916824e-01,1.007412712833352986e+00
7.831325301204819083e-13,8.844554285656117676e-01,5.257508715750601567e-05,-2.034978716783095772e-04,1.714312622654394029e-06,-1.439503528188194097e-09,6.505503788861646088e-09,7.232498742101958555e+01,7.232372163045202740e+01,1.265790567558311040e-03,2.592780910920055026e-01,1.007660851443111349e+00
8.132530120481926927e-13,8.844836454002668047e-01,5.273285503310768692e-05,-2.023603943789328385e-04,1.855922206022555396e-06,-1.713788670138203893e-09,7.080181240824459592e-09,7.231717191958583157e+01,7.231587308080278831e+01,1.298838783037949661e-03,2.690445594145407515e-01,1.007999192856008808e+00
8.433734939759035780e-13,8.845119033248568519e-01,5.230140827487930375e-05,-2.021022456398584538e-04,2.003550883476496258e-06,-1.992030282891059729e-09,7.740447115872453194e-09,7.230936909580115923e+01,7.230803603885868824e+01,1.333056942464563637e-03,2.787950742188999298e-01,1.008359622797481148e+00
8.734939759036143624e-13,8.845399977578969342e-01,5.201041301792921570e-05,-2.029511936236686820e-04,2.157242299926342430e-06,-2.279537448281560177e-09,8.504524706532504786e-09,7.230157763512264069e+01,7.230020934052735981e+01,1.368294595285607851e-03,2.885312871441375604e-01,1.008685964194760976e+00
9.036144578313252477e-13,8.845677594797951571e-01,5.262045966657618614e-05,-2.046212772977170334e-04,2.317048801389985302e-06,-2.582915369203432786e-09,9.389266364514763468e-09,7.229380083116376454e+01,7.229239682686757362e+01,1.404004296192732162e-03,2.982491061535062493e-01,1.008929523692557950e+00
9.337349397590360321e-13,8.845951516423598004e-01,5.454924253797066661e-05,-2.063540554678207762e-04,2.483028061348328139e-06,-2.904046135527528195e-09,1.040827610831868572e-08,7.228604110676195660e+01,7.228460168811481878e+01,1.439418647138128058e-03,3.079455334081195317e-01,1.009124817393177942e+00
9.638554216867469175e-13,8.846222891090821383e-01,5.756029581174410264e-05,-2.072354771883147453e-04,2.655239416753693143e-06,-3.234723919421359308e-09,1.157015450025221563e-08,7.227829542968048315e+01,7.227682150359657953e+01,1.473926083899153869e-03,3.176243938729957916e-01,1.009623044541979597e+00
9.939759036144578028e-13,8.846493738283413011e-01,6.077438911491400751e-05,-2.066995318544858208e-04,2.833740799042817041e-06,-3.554130834199546944e-09,1.287772393331258911e-08,7.227055746226965027e+01,7.226905028799119179e+01,1.507174278455557237e-03,3.272936426648349051e-01,1.010080200799861050e+00
1.024096385542168688e-12,8.846765812200976242e-01,6.310659423042722256e-05,-2.049116205075370933e-04,3.018586833522388280e-06,-3.830604225561154043e-09,1.432886983861285583e-08,7.226282336591437172e+01,7.226128443770012666e+01,1.538928214251103791e-03,3.369580972557957854e-01,1.010506641213037682e+00
1.054216867469879372e-12,8.847039523512403303e-01,6.390086762023456280e-05,-2.027236542814600691e-04,3.209828278799960829e-06,-4.027543190363524243e-09,1.591873432964635315e-08,7.225509439218956231e+01,7.225352538313966022e+01,1.569009049901480199e-03,3.466161906793047143e-01,1.010916371473271846e+00
1.084337349397590257e-12,8.847313566878469704e-01,6.331851850288952848e-05,-2.011757695862684075e-04,3.407512559488837447e-06,-4.111558756669796987e-09,1.764220882570173956e-08,7.224737344635356351e+01,7.224577605182533091e+01,1.597394528234654179e-03,3.562642702538199035e-01,1.011322894514322668e+00
1.114457831325301142e-12,8.847585643211303141e-01,6.219013333052144093e-05,-2.008913467185450673e-04,3.611684768264292798e-06,-4.060309491333343199e-09,1.949545940578817754e-08,7.223966047896095688e+01,7.223803621423230936e+01,1.624264728650915259e-03,3.659023788973072011e-01,1.011735017333995401e+00
1.144578313253012028e-12,8.847853913901101430e-01,6.146995490837663199e-05,-2.017965154037609744e-04,3.822388471174107017e-06,-3.867831746959329161e-09,2.147557106301535899e-08,7.223195329256346042e+01,7.223030344733651020e+01,1.649845226954374392e-03,3.755332636904933352e-01,1.012152254552479702e+00
1.174698795180722711e-12,8.848118257944695975e-01,6.171468418918048900e-05,-2.032997955522171678e-04,4.039666056337107415e-06,-3.545975450651453524e-09,2.357855117917985218e-08,7.222425197639135774e+01,7.222257779091397367e+01,1.674185477390672909e-03,3.851568256447925886e-01,1.012562416793807429e+00
1.204819277108433596e-12,8.848380634473852480e-01,6.291203089954885324e-05,-2.047136832005367561e-04,4.263558756323657249e-06,-3.121771028646656317e-09,2.579725398654286750e-08,7.221655990077111653e+01,7.221486277156765254e+01,1.697129203465053528e-03,3.947688598472847143e-01,1.012944610085990016e+00
1.234939759036144482e-12,8.848644307114434948e-01,6.466652394972878493e-05,-2.055860182965074635e-04,4.494106449676125292e-06,-2.631781579643307097e-09,2.812098435568169017e-08,7.220888020290389875e+01,7.220716168901741128e+01,1.718513886491505058e-03,4.043654430997826177e-01,1.013277995185323688e+00
1.265060240963855367e-12,8.848912105451630650e-01,6.650010538083742854e-05,-2.057756027787344794e-04,4.731347074911531329e-06,-2.115168458608715723e-09,3.053749285902854389e-08,7.220121304233497028e+01,7.219947468997450812e+01,1.738352360456699294e-03,4.139463724045933657e-01,1.013552380018937660e+00
1.295180722891566252e-12,8.849184682667544655e-01,6.803543967588563312e-05,-2.053654031607054457e-04,4.975315416240901729e-06,-1.607417825468609756e-09,3.303661258587349442e-08,7.219355700967605571e+01,7.219180018964404155e+01,1.756820032021191554e-03,4.235134073106618380e-01,1.013774457973140475e+00
1.325301204819276936e-12,8.849460049356228097e-01,6.903960010704142598e-05,-2.045886566703770785e-04,5.226041415773680332e-06,-1.136506910625750475e-09,3.561369864841814731e-08,7.218591218989816127e+01,7.218413802331278362e+01,1.774166585383638028e-03,4.330664375654587062e-01,1.013965889609212301e+00
1.355421686746987821e-12,8.849734786698680855e-01,6.945289797722553539e-05,-2.038011089236340106e-04,5.483548804025769813e-06,-7.224635982078356703e-10,3.827096110027242520e-08,7.217828046447250756e+01,7.217648975090443741e+01,1.790713568071511906e-03,4.426031041618617157e-01,1.014154588853655836e+00
1.385542168674698706e-12,8.850006136763401976e-01,6.945326632181469972e-05,-2.033860100629125874e-04,5.747855115057091266e-06,-3.798931101561376478e-10,4.101587632758984179e-08,7.217066296669025860e+01,7.216885606421070065e+01,1.806902479561841831e-03,4.521219858913626544e-01,1.014363683603412891e+00
1.415662650602409592e-12,8.850273558881167624e-01,6.943903618025560655e-05,-2.035392526759559817e-04,6.018973691011295878e-06,-1.217865154353660281e-10,4.385741902875440427e-08,7.216305856775655059e+01,7.216123527742439592e+01,1.823290332155869629e-03,4.616245000368583984e-01,1.014602315724533410e+00
1.445783132530120477e-12,8.850538768097396813e-01,6.981845039546677326e-05,-2.040929449632476625e-04,6.296917350342819913e-06,3.753246119111037163e-11,4.680183523513845198e-08,7.215546525111102483e+01,7.215362475208293347e+01,1.840499028092742540e-03,4.711131823818940911e-01,1.014861407964388951e+00
1.475903614457831161e-12,8.850804394179520029e-01,7.071743039716893474e-05,-2.045915630037395557e-04,6.581702671796158529e-06,8.195128992983482486e-11,4.984962996732370646e-08,7.214788196002425025e+01,7.214602278544877834e+01,1.859174575476400587e-03,4.805893603743200404e-01,1.015117057744724827e+00
1.506024096385542046e-12,8.851072178478339714e-01,7.186891355074879919e-05,-2.046064069279390980e-04,6.873353749201088966e-06,-4.047481834372225618e-12,5.299470786863273903e-08,7.214030848481120017e+01,7.213842853880893813e+01,1.879946002257766851e-03,4.900532846062529702e-01,1.015342345777329403e+00
1.536144578313252931e-12,8.851341876453122648e-01,7.279550592970956816e-05,-2.040387400064518682e-04,7.171904607427745055e-06,-2.313316680028928291e-10,5.622562111462622745e-08,7.213274453380836349e+01,7.213084118192203675e+01,1.903351886333768273e-03,4.995053007849218352e-01,1.015523687164323174e+00
1.566265060240963817e-12,8.851611613493508557e-01,7.312352915646968393e-05,-2.031847256229622409e-04,7.477399856116331592e-06,-6.023959854677969100e-10,5.952799033586482152e-08,7.212518986657627806e+01,7.212326011994751696e+01,1.929746628757844163e-03,5.089456947149270105e-01,1.015672924264584775e+00
1.596385542168674500e-12,8.851879256288366360e-01,7.279407947574260485e-05,-2.025424737835770407e-04,7.789893389620790659e-06,-1.109494754998174875e-09,6.288673799183972605e-08,7.211764495989470447e+01,7.211568573069671118e+01,1.959229197996629774e-03,5.183738588299727779e-01,1.015825979302399817e+00
1.626506024096385385e-12,8.852143806695671469e-01,7.206862903000464031e-05,-2.025297003389246145e-04,8.109445347581046055e-06,-1.734854650476541744e-09,6.628718818109325882e-08,7.211011116172166169e+01,7.210811951279798393e+01,1.991648923672466581e-03,5.277880986478336034e-01,1.016025701520641089e+00
1.656626506024096271e-12,8.852406184654897370e-01,7.138172477709454162e-05,-2.033069181822210315e-04,8.436119495427740303e-06,-2.452356235477525450e-09,6.971595210850887609e-08,7.210259002518684213e+01,7.210056334025055946e+01,2.026684936288060922e-03,5.371864715256046141e-01,1.016297520468406823e+00
1.686746987951807156e-12,8.852668930816059989e-01,7.117726712056964119e-05,-2.047481964379505265e-04,8.769979458071845035e-06,-3.229299799831606648e-09,7.316072393415080552e-08,7.209508221004806217e+01,7.209301829764584113e+01,2.063912402226965922e-03,5.465681683917434919e-01,1.016633423672772985e+00
1.716867469879518041e-12,8.852934755085424268e-01,7.179152734194154859e-05,-2.064670766438861165e-04,9.111086053994350628e-06,-4.028379620288955346e-09,7.661088400546768998e-08,7.208758745019616754e+01,7.208548460948581749e+01,2.102840710348016003e-03,5.559335488626212518e-01,1.016995616032623007e+00
1.746987951807228725e-12,8.853204710614567263e-01,7.330772853274714496e-05,-2.078815058209244903e-04,9.459495350393653574e-06,-4.810382966557682798e-09,8.005893622261890173e-08,7.208010562752548367e+01,7.207796262829189970e+01,2.142999233582665829e-03,5.652827820918040480e-01,1.017337945090944995e+00
1.777108433734939610e-12,8.853477196654804260e-01,7.539493430814536690e-05,-2.084274140408841672e-04,9.815256676308750959e-06,-5.538197506168525496e-09,8.350209320354068918e-08,7.207263703958734880e+01,7.207045298752848339e+01,2.184052058861731156e-03,5.746155003867881028e-01,1.017631165768007273e+00
1.807228915662650495e-12,8.853748730745732987e-01,7.735011685091854527e-05,-2.079190878269888043e-04,1.017841012057663219e-05,-6.181880833996128496e-09,8.694288972500434573e-08,7.206518181425882119e+01,7.206295595946818366e+01,2.225854790631895657e-03,5.839315354306153782e-01,1.017876441449929281e+00
1.837349397590361179e-12,8.854016237540484058e-01,7.848057688476659443e-05,-2.067895712056310278e-04,1.054898397481422887e-05,-6.723402397235540168e-09,9.038803959462824395e-08,7.205773959992454536e+01,7.205547118582211397e+01,2.268414102435125767e-03,5.932313146342842458e-01,1.018100164045368849e+00
1.867469879518072064e-12,8.854279178752719748e-01,7.861126792027903079e-05,-2.059053062244627671e-04,1.092699346548642737e-05,-7.159293490751369543e-09,9.384573635906327559e-08,7.205030953242203395e+01,7.204799775180606503e+01,2.311780615965367512e-03,6.025159114077375255e-01,1.018335082219416377e+00
1.897590361445782950e-12,8.854539929622756711e-01,7.827613611226099603e-05,-2.059861689932024776e-04,1.131244213686360246e-05,-7.500266299790827376e-09,9.732237516022035830e-08,7.204289079334512280e+01,7.204053481876601950e+01,2.355974579106267976e-03,6.117863518432664627e-01,1.018600114057856665e+00
1.927710843373493835e-12,8.854802168951919628e-01,7.835214610395801788e-05,-2.070568074211683951e-04,1.170532628128387242e-05,-7.768138771249483322e-09,1.008196877739335159e-07,7.203548363843154334e+01,7.203308263511060261e+01,2.401003320944391801e-03,6.210423227584620509e-01,1.018890359841395865e+00
1.957831325301204720e-12,8.855068400078099922e-01,7.938894688603966216e-05,-2.083915088401145385e-04,1.210564166191948392e-05,-7.991220601364963219e-09,1.043328505143309494e-07,7.202808927328271693e+01,7.202564235756273092e+01,2.446915719982463867e-03,6.302823219030206925e-01,1.019181607859514394e+00
1.987951807228915606e-12,8.855338364376442728e-01,8.117673301962944829e-05,-2.090311672620450193e-04,1.251339131428945398e-05,-8.199447124326790957e-09,1.078497605546327857e-07,7.202070852906965115e+01,7.201821468276398264e+01,2.493846305673466657e-03,6.395053134774622006e-01,1.019445524276394899e+00
2.018072289156626491e-12,8.855609375144734008e-01,8.289319772654801918e-05,-2.084743498545623091e-04,1.292859347760854757e-05,-8.420196108548952924e-09,1.113515496001857571e-07,7.201334127542153851e+01,7.201079925643966817e+01,2.542018981868896573e-03,6.487114586851581155e-01,1.019666900843694268e+00
2.048192771084337376e-12,8.855878047467524716e-01,8.369432546585335315e-05,-2.070178755862421961e-04,1.335128905644837485e-05,-8.675242232460669306e-09,1.148144237360210581e-07,7.200598695645655312e+01,7.200339529379012049e+01,2.591662666435225800e-03,6.579014412287269575e-01,1.019853563065620694e+00
2.078313253012047858e-12,8.856142109453331024e-01,8.328529863754837879e-05,-2.055431624718390496e-04,1.378154792240071952e-05,-8.979063255013597953e-09,1.182127988384912119e-07,7.199864499134754681e+01,7.199600209965436193e+01,2.642891693188320623e-03,6.670759723600439006e-01,1.020032800598702938e+00
2.108433734939758743e-12,8.856401352255198756e-01,8.208581856192914694e-05,-2.049519816328176577e-04,1.421947291472642454e-05,-9.338664689106369586e-09,1.215231612998558017e-07,7.199131470282041789e+01,7.198861905809529560e+01,2.695644725121673288e-03,6.762358933754065715e-01,1.020235473830553685e+00
2.138554216867469628e-12,8.856657547528736796e-01,8.095238363318040572e-05,-2.056353457157637072e-04,1.466520023470121327e-05,-9.754807192303238340e-09,1.247274218152102049e-07,7.198399524345667544e+01,7.198124557382419653e+01,2.749669632472049284e-03,6.853822751265122859e-01,1.020477135752209108e+00
2.168674698795180514e-12,8.856913575705094299e-01,8.069881658140048530e-05,-2.072700786645158050e-04,1.511889558170457234e-05,-1.022399826262663548e-08,1.278145236064171981e-07,7.197668577882159013e+01,7.197388125450294183e+01,2.804524318645843298e-03,6.945161838904004847e-01,1.020748507777961889e+00
2.198795180722891399e-12,8.857172116283624774e-01,8.170251661914069410e-05,-2.089886183379373156e-04,1.558074657281880105e-05,-1.074038810236869308e-08,1.307798964857404176e-07,7.196938613679141383e+01,7.196652652799365057e+01,2.859608797759612738e-03,7.036378563003501396e-01,1.021022215243727382e+00
2.228915662650602285e-12,8.857434398033690037e-01,8.374157249492745114e-05,-2.097878557497224832e-04,1.605095288550840380e-05,-1.129695972574170903e-08,1.336233232396396351e-07,7.196209726945092200e+01,7.195918303584771536e+01,2.914233603209576053e-03,7.127461103780211582e-01,1.021271907362044207e+00
2.259036144578313170e-12,8.857699500368422241e-01,8.605681288603061379e-05,-2.090080746182440400e-04,1.652971559667459878e-05,-1.188575295199871438e-08,1.363463067646150471e-07,7.195482040286428571e+01,7.195185269392004557e+01,2.967708944237131517e-03,7.218394057233711303e-01,1.021659086920458703e+00
2.289156626506024055e-12,8.857964592803782011e-01,8.762376454970240841e-05,-2.067036973544623458e-04,1.701722654998165184e-05,-1.249712151711465806e-08,1.389499569764418032e-07,7.194755582248991743e+01,7.194453641726204296e+01,3.019405227878903860e-03,7.309173681997527261e-01,1.022102130295428513e+00
2.319277108433734941e-12,8.858226302057237156e-01,8.763418681232840516e-05,-2.037281631566117003e-04,1.751365805780675603e-05,-1.311824497454544803e-08,1.414338116760211480e-07,7.194030295845762168e+01,7.193723421011986829e+01,3.068748337750617020e-03,7.399806952348944034e-01,1.022426308218929991e+00
2.349397590361445422e-12,8.858482629345569848e-01,8.603478758415843651e-05,-2.013848148904787529e-04,1.801915345427459127e-05,-1.373132564264105824e-08,1.437953300503780298e-07,7.193306101309399025e+01,7.192994582437880524e+01,3.115188715187797944e-03,7.490303762643840679e-01,1.022625850567298267e+00
2.379518072289156307e-12,8.858734089384305843e-01,8.373813012944548507e-05,-2.006589975725293993e-04,1.853381970373961849e-05,-1.431224948333590509e-08,1.460296467110135686e-07,7.192582895451407410e+01,7.192267076954676952e+01,3.158184967301994224e-03,7.580676963380397204e-01,1.022892412091167325e+00
2.409638554216867193e-12,8.858983129532665979e-01,8.215661363313229407e-05,-2.014626837660769788e-04,1.905772357595045583e-05,-1.483092331425758047e-08,1.481294403062888314e-07,7.191860556889589873e+01,7.191540835754567240e+01,3.197211350221035482e-03,7.670941704708053033e-01,1.023486666381936860e+00
2.439759036144578078e-12,8.859232230157386700e-01,8.221439419778413834e-05,-2.025578775615683813e-04,1.959089224314236659e-05,-1.525435989280208215e-08,1.500850120461604641e-07,7.191139013139219571e+01,7.190815831257903312e+01,3.231818813165769112e-03,7.761107095228810815e-01,1.024079060384937678e+00
2.469879518072288963e-12,8.859482239180137553e-01,8.356824967611276207e-05,-2.023763528912309549e-04,2.013331770042862942e-05,-1.555244501072769756e-08,1.518848341597679036e-07,7.190418295094883661e+01,7.190092120043544810e+01,3.261750513381401085e-03,7.851169396236900022e-01,1.024680487280632324e+00
2.499999999999999849e-12,8.859732298859511745e-01,8.474318143517623456e-05,-2.001815182591277381e-04,2.068496298044410119e-05,-1.570473490919020875e-08,1.535168890160589557e-07,7.189698509258407455e+01,7.189369804447890999e+01,3.287048105158465582e-03,7.941115416784662040e-01,1.025306697625362640e+00
2.530120481927710734e-12,8.859981163777527202e-01,8.416490124736406692e-05,-1.966731644852608260e-04,2.124576767985305039e-05,-1.570563223309188355e-08,1.549709255934916184e-07,7.188979749590690460e+01,7.188648941019964411e+01,3.308085707267112603e-03,8.030933438016699677e-01,1.025971220169649367e+00
2.560240963855421619e-12,8.860228470460456141e-01,8.130383340224107546e-05,-1.935465632269276685e-04,2.181565111721890868e-05,-1.556569823122757191e-08,1.562413665071794863e-07,7.188262038484846528e+01,7.187929487341493484e+01,3.325511433527723881e-03,8.120620560675694266e-01,1.026677233138427736e+00
2.590361445783132505e-12,8.860474875449058096e-01,7.705606461562414635e-05,-1.923564260484749008e-04,2.239451285076495744e-05,-1.530864789256806036e-08,1.573301247518349339e-07,7.187545354362939065e+01,7.187211341027125400e+01,3.340133358129643466e-03,8.210179291192847284e-01,1.027414303470196133e+00
2.620481927710842986e-12,8.860721221884195753e-01,7.313238609405611703e-05,-1.935377934135095888e-04,2.298223142467261914e-05,-1.496562565996990246e-08,1.582482636118304032e-07,7.186829682527080365e+01,7.186494401361495932e+01,3.352811655851250291e-03,8.299611239777173743e-01,1.028162144998734151e+00
2.650602409638553872e-12,8.860967743970554755e-01,7.097957332370460480e-05,-1.962085988447052854e-04,2.357866267829494917e-05,-1.456941917679466809e-08,1.590156765047600245e-07,7.186115008814677196e+01,7.185778569016703443e+01,3.364397979731443850e-03,8.388917983959106595e-01,1.028898707837184734e+00
2.680722891566264757e-12,8.861214175961233952e-01,7.099564573168794918e-05,-1.987559393137314006e-04,2.418363881099584305e-05,-1.415090779754850220e-08,1.596587945996231542e-07,7.185401295493261387e+01,7.185063721275868431e+01,3.375742173928509334e-03,8.478104089752023231e-01,1.029608038025976890e+00
2.710843373493975642e-12,8.861460525498620067e-01,7.244590846268856828e-05,-1.997247847816127425e-04,2.479696892131240962e-05,-1.373862833278029130e-08,1.602071827645800586e-07,7.184688489581098736e+01,7.184349717874276564e+01,3.387717068218173023e-03,8.567176065287304132e-01,1.030284365134920721e+00
2.740963855421686528e-12,8.861707351458304460e-01,7.395621454145374311e-05,-1.984879774633567138e-04,2.541844126625542448e-05,-1.336069777265868234e-08,1.606901808997834951e-07,7.183976532294367701e+01,7.183636416118389434e+01,3.401161759785480826e-03,8.656141237650509801e-01,1.030930982276258900e+00
2.771084337349397413e-12,8.861955039202431550e-01,7.420260342203601747e-05,-1.954593553607733732e-04,2.604782719604356868e-05,-1.304727979022618690e-08,1.611343406680689754e-07,7.183265353941816045e+01,7.182923679012218088e+01,3.416749295973166289e-03,8.745008424959417326e-01,1.031554604934415753e+00
2.801204819277108298e-12,8.862202925587924218e-01,7.247900340404344027e-05,-1.918611488255481427e-04,2.668488648874745427e-05,-1.283167989871682869e-08,1.615616922798394848e-07,7.182554867387902675e+01,7.182211379072600721e+01,3.434883153017659427e-03,8.833788664582316041e-01,1.032158607883788992e+00
2.831325301204819184e-12,8.862449389915105780e-01,6.897978731128917964e-05,-1.891558416183203241e-04,2.732937351707915606e-05,-1.274890850247878351e-08,1.619884516095957974e-07,7.181844986480912496e+01,7.181499418160640857e+01,3.455683202721239293e-03,8.922492791624553332e-01,1.032740400268823855e+00
2.861445783132530069e-12,8.862693091638930154e-01,6.472186506524635710e-05,-1.883249981814662157e-04,2.798104350768013677e-05,-1.283179968190416450e-08,1.624239080006015617e-07,7.181135680822070810e+01,7.180787774914126942e+01,3.479059079435825163e-03,9.011124553134205462e-01,1.033295195301380698e+00
2.891566265060240954e-12,8.862934201366855502e-01,6.106815949451598860e-05,-1.893070166527690570e-04,2.863965827718974443e-05,-1.310604300004662206e-08,1.628696855716471017e-07,7.180426973011044822e+01,7.180076490755106988e+01,3.504822559380219981e-03,9.099680994347844054e-01,1.033822457975559495e+00
2.921686746987951436e-12,8.863174208483280969e-01,5.897682740444966853e-05,-1.909726966775074049e-04,2.930499114709484055e-05,-1.358624696233314564e-08,1.633198171959581678e-07,7.179718868157279132e+01,7.179365591888000608e+01,3.532762692788936516e-03,9.188161396853352647e-01,1.034329946683294033e+00
2.951807228915662321e-12,8.863414487097469596e-01,5.838864909351553347e-05,-1.917824929355453970e-04,2.997683103393504909e-05,-1.427491902660167298e-08,1.637618366150768871e-07,7.179011358449193381e+01,7.178655092966204165e+01,3.562654829885147749e-03,9.276566829711735407e-01,1.034834236749206493e+00
2.981927710843373207e-12,8.863655104107459604e-01,5.822189382445449110e-05,-1.907855809275573985e-04,3.065498572780305414e-05,-1.516502147563967890e-08,1.641786898286672223e-07,7.178304461744706089e+01,7.177945037931446848e+01,3.594238132597681566e-03,9.364895262565129386e-01,1.035359204087994867e+00
3.012048192771084092e-12,8.863894949319853778e-01,5.707692546508844143e-05,-1.882822616541583662e-04,3.133928399742607306e-05,-1.624517571242072799e-08,1.645510527532566382e-07,7.177598187181109779e+01,7.177235465823413563e+01,3.627213576966986566e-03,9.453145671249699733e-01,1.035932318675629737e+00
3.042168674698794977e-12,8.864133151926366638e-01,5.421299599966023126e-05,-1.856200054761343316e-04,3.202957570730783634e-05,-1.750540090272950146e-08,1.648596411602912476e-07,7.176892506535813254e+01,7.176526379127561484e+01,3.661274082522971048e-03,9.541321513868976645e-01,1.036576772099432109e+00
3.072289156626505863e-12,8.864370393781485502e-01,5.007468253477633251e-05,-1.842257705748817545e-04,3.272572906083546829e-05,-1.894105530572985373e-08,1.650872044191672242e-07,7.176187341103435813e+01,7.175817729397498113e+01,3.696117059381264728e-03,9.629432434917044592e-01,1.037299775771526988e+00
3.102409638554216748e-12,8.864608593686225113e-01,4.594569065419094384e-05,-1.846023692008473766e-04,3.342762458682648982e-05,-2.055354162287574212e-08,1.652199090484368187e-07,7.175482559760563106e+01,7.175109415565044912e+01,3.731441955184784404e-03,9.717494677844922268e-01,1.038082595774851624e+00
3.132530120481927633e-12,8.864849374465404441e-01,4.301719951687673238e-05,-1.860422608063189295e-04,3.413514644500664514e-05,-2.234777615410569107e-08,1.652476807493602834e-07,7.174778078285527272e+01,7.174401378469744373e+01,3.766998157824830162e-03,9.805518771966090785e-01,1.038880402132374092e+00
3.162650602409638519e-12,8.865092879784527424e-01,4.160842543287688022e-05,-1.872131692657912007e-04,3.484817259886033671e-05,-2.432761344536084147e-08,1.651631763743729566e-07,7.174073940629745039e+01,7.173693677044464323e+01,3.802635852804737808e-03,9.893499351776325890e-01,1.039636274954069739e+00
3.192771084337349000e-12,8.865337773610476590e-01,4.108067510243947296e-05,-1.870841981408114159e-04,3.556656590370218586e-05,-2.649103071618542019e-08,1.649596528972999564e-07,7.173370248290554230e+01,7.172986420857064616e+01,3.838274334890904530e-03,9.981423962839220954e-01,1.040305374469260302e+00
3.222891566265059885e-12,8.865582300351269041e-01,4.038734766256181648e-05,-1.854763078348589059e-04,3.629016805989880839e-05,-2.882686995366529492e-08,1.646286706752312186e-07,7.172667053832317663e+01,7.172279668588942059e+01,3.873852433753083909e-03,1.006928635309084052e+00,1.040877368263349201e+00
3.253012048192770771e-12,8.865825462241797572e-01,3.873690096867469666e-05,-1.829557920310386540e-04,3.701879780747689876e-05,-3.131429759770462071e-08,1.641587898999032979e-07,7.171964309779409064e+01,7.171573375616677026e+01,3.909341627316729149e-03,1.015709278069387933e+00,1.041383873219611234e+00
3.283132530120481656e-12,8.866067381112739954e-01,3.589994728728393653e-05,-1.803504328538458310e-04,3.775225380426804181e-05,-3.392511815553842235e-08,1.635360564263068722e-07,7.171261902594532955e+01,7.170867424273949098e+01,3.944783205843368709e-03,1.024485765735453580e+00,1.041885450225010556e+00
3.313253012048192541e-12,8.866308936576215993e-01,3.211936111900817259e-05,-1.783272038792005386e-04,3.849032148253296961e-05,-3.662811889792255443e-08,1.627462623818774368e-07,7.170559772763192541e+01,7.170161742980623387e+01,3.980297825695006120e-03,1.033258849691703896e+00,1.042444246880008363e+00
3.343373493975903427e-12,8.866551184372448713e-01,2.787300306073665383e-05,-1.772202659939824967e-04,3.923278206696933075e-05,-3.939401402824655668e-08,1.617781072036537715e-07,7.169857984313865984e+01,7.169456378541360664e+01,4.016057725058344054e-03,1.042027724529672073e+00,1.043095573007419175e+00
3.373493975903614312e-12,8.866794882746613649e-01,2.367431026267471407e-05,-1.770201914757963009e-04,3.997942126679148144e-05,-4.219943250632362384e-08,1.606259973020852091e-07,7.169156674443782151e+01,7.168751452000562097e+01,4.052224432197434195e-03,1.050790664850244305e+00,1.043831576179827358e+00
3.403614457831325197e-12,8.867040254284999090e-01,1.991099438845705136e-05,-1.774166289601501127e-04,4.073003534005938841e-05,-4.502883142305615900e-08,1.592914651562720063e-07,7.168455961268018939e+01,7.168047073098833266e+01,4.088881691856730699e-03,1.059546184924394119e+00,1.044604262698416219e+00
3.433734939759036083e-12,8.867286781445294919e-01,1.669292597949943962e-05,-1.779223343509561098e-04,4.148443332572307994e-05,-4.787406564318894288e-08,1.577828037236543970e-07,7.167755890310567679e+01,7.167343290117419485e+01,4.126001931483412773e-03,1.068293709423754123e+00,1.045345640842640700e+00
3.463855421686746564e-12,8.867533151570724526e-01,1.379771730588850838e-05,-1.781260864654447709e-04,4.224243581778630536e-05,-5.073227842208469334e-08,1.561132034840730940e-07,7.167056462596173105e+01,7.166640117131011323e+01,4.163454651622860297e-03,1.077033220642925171e+00,1.045994073669012980e+00
3.493975903614457450e-12,8.867777853610462335e-01,1.083070749540063483e-05,-1.779680058953674471e-04,4.300387193239798211e-05,-5.360346670946480753e-08,1.542981754641090677e-07,7.166357681252681289e+01,7.165937577301654926e+01,4.201039510258139723e-03,1.085764673272618497e+00,1.046513829733376699e+00
3.524096385542168335e-12,8.868020235068050372e-01,7.543330460547816240e-06,-1.777994229188049804e-04,4.376857641541579682e-05,-5.648910056431700938e-08,1.523530927936138655e-07,7.165659544664923430e+01,7.165235692876696305e+01,4.238517882267119410e-03,1.094488083917699361e+00,1.046900652669088938e+00
3.554216867469879220e-12,8.868261156533080447e-01,4.068354886196536122e-06,-1.781100723630265551e-04,4.453638817415697031e-05,-5.939228987091554696e-08,1.502913288516622248e-07,7.164962043564513294e+01,7.164534480364282842e+01,4.275632002301627335e-03,1.103203572167399171e+00,1.047174806389778112e+00
3.584337349397590106e-12,8.868502627186888310e-01,8.650430137652772675e-07,-1.791054077276139466e-04,4.530715047324458743e-05,-6.231864668328710880e-08,1.481230620179975928e-07,7.164265202673557553e+01,7.163833992048833466e+01,4.312106247243184705e-03,1.111910842628928142e+00,1.047368396366536780e+00
3.614457831325300991e-12,8.868746524121283725e-01,-1.601812968728752725e-06,-1.804662906961682577e-04,4.608071217650976060e-05,-6.527618827720929523e-08,1.458546683166003402e-07,7.163569124404619970e+01,7.163134362347898332e+01,4.347620567220693982e-03,1.120608635128363062e+00,1.047513910570929019e+00
3.644578313253011472e-12,8.868993266850202506e-01,-3.207787635980323908e-06,-1.814893665467959640e-04,4.685692908040032118e-05,-6.827311935549855023e-08,1.434887516161854915e-07,7.162873986270541593e+01,7.162435805893221641e+01,4.381803773201975623e-03,1.129294748823691297e+00,1.047637850532384229e+00
3.674698795180722358e-12,8.869241491787610565e-01,-4.269395249419791400e-06,-1.815139667373660848e-04,4.763566457281170587e-05,-7.131393366549869327e-08,1.410250159051252547e-07,7.162179975089055972e+01,7.161738544187082312e+01,4.414309019734274919e-03,1.137966856337029764e+00,1.047759747633591365e+00
3.704819277108433243e-12,8.869489011967427450e-01,-5.343910869528553775e-06,-1.803078237693941900e-04,4.841678925649747718e-05,-7.439587384194694038e-08,1.384621127048215371e-07,7.161487218835323176e+01,7.161042728237333677e+01,4.444905979894842214e-03,1.146623354161028896e+00,1.047894289100156362e+00
3.734939759036144128e-12,8.869734302902380074e-01,-6.943070069773472601e-06,-1.781449556151116804e-04,4.920017954439528468e-05,-7.750815946923678690e-08,1.358002193956832476e-07,7.160795784314275636e+01,7.160348436079890178e+01,4.473482343860315201e-03,1.155263393277066175e+00,1.048053541988811954e+00
3.765060240963855014e-12,8.869977386327612123e-01,-9.378711931570496874e-06,-1.756050927840904254e-04,4.998571554193861774e-05,-8.063506654200846346e-08,1.330436015649814234e-07,7.160105724092325374e+01,7.159655724883485561e+01,4.499992088392712822e-03,1.163886297098100320e+00,1.048247895745349156e+00
3.795180722891565899e-12,8.870219571909684353e-01,-1.273946132944160356e-05,-1.733065697633175508e-04,5.077327875466257833e-05,-8.376168292941679158e-08,1.302022571379653578e-07,7.159417101809201256e+01,7.158964658103737122e+01,4.524437054637825591e-03,1.172491251035919557e+00,1.048486997320079661e+00
3.825301204819276785e-12,8.870462405808410278e-01,-1.688511960864158627e-05,-1.717240950794534499e-04,5.156275014009991720e-05,-8.687961388088091997e-08,1.272921611531770950e-07,7.158729963980205468e+01,7.158275278464577696e+01,4.546855156279875146e-03,1.181077657323282626e+00,1.048782863946088773e+00
3.855421686746987670e-12,8.870706676252984035e-01,-2.141744508310826635e-05,-1.711015400573140280e-04,5.235400871235391826e-05,-8.999010092208769555e-08,1.243342190823581588e-07,7.158044328332525197e+01,7.157587600880195566e+01,4.567274523300447753e-03,1.189645281039359626e+00,1.049155729554367200e+00
3.885542168674698555e-12,8.870952110047287675e-01,-2.571166371539948236e-05,-1.714056218053565698e-04,5.314693056161585093e-05,-9.310353739506152581e-08,1.213523851092938596e-07,7.157360205239662321e+01,7.156901636843906545e+01,4.585683957553612911e-03,1.198193980619263410e+00,1.049639941813173882e+00
3.915662650602409441e-12,8.871197698500316031e-01,-2.911551850660656216e-05,-1.723122397646595285e-04,5.394138807432044492e-05,-9.623616270025138304e-08,1.183714839762622362e-07,7.156677577774642884e+01,7.156217372296580947e+01,4.602054780626431071e-03,1.206723958845687061e+00,1.050283370784456327e+00
3.945783132530120326e-12,8.871442318885471856e-01,-3.125898582528383035e-05,-1.732769333018209306e-04,5.473724939740707846e-05,-9.940588791652185993e-08,1.154151297674300180e-07,7.155996406762577067e+01,7.155534771119057780e+01,4.616356435189062149e-03,1.215235707097897855e+00,1.051133605278578687e+00
3.975903614457831211e-12,8.871685443386408965e-01,-3.226682893371450849e-05,-1.737137458488454756e-04,5.553437857724655125e-05,-1.026292898312287301e-07,1.125039254006645491e-07,7.155316710917576017e+01,7.154853859061914534e+01,4.628518556621181307e-03,1.223729002335088634e+00,1.052212926075244637e+00
4.006024096385542097e-12,8.871927571052289352e-01,-3.271645389683723332e-05,-1.732222087617158162e-04,5.633263691725599198e-05,-1.059210608372098717e-07,1.096540928716597419e-07,7.154638579747393123e+01,7.154174740424532786e+01,4.638393228604298021e-03,1.232202734781231879e+00,1.053496004730704483e+00
4.036144578313252982e-12,8.872170017088905070e-01,-3.334627649979578570e-05,-1.717518970683837038e-04,5.713188566097791838e-05,-1.092961748833945205e-07,1.068767306718391885e-07,7.153962112555778674e+01,7.153497534990759732e+01,4.645775650189074880e-03,1.240655664781231904e+00,1.054906005722306750e+00
4.066265060240963867e-12,8.872414135694618453e-01,-3.468393514644215489e-05,-1.696150218455907608e-04,5.793198931668201409e-05,-1.127739898062505618e-07,1.041777877329023679e-07,7.153287398864678437e+01,7.152822354022619322e+01,4.650448420594436617e-03,1.249086669729398080e+00,1.056334170292488661e+00
4.096385542168674753e-12,8.872660394477591694e-01,-3.681658355639362475e-05,-1.673226534109743834e-04,5.873281834365865162e-05,-1.163826213161467813e-07,1.015586092880369956e-07,7.152614502205092606e+01,7.152149280743756776e+01,4.652214613352745332e-03,1.257494952062297333e+00,1.057674988368280999e+00
4.126506024096385638e-12,8.872907884463903105e-01,-3.940423151995692372e-05,-1.653012721209543728e-04,5.953425000411134894e-05,-1.201615720837808197e-07,9.901671415566219675e-08,7.151943431015187969e+01,7.151478336580188966e+01,4.650944349994761209e-03,1.265880406813321590e+00,1.058860959727737638e+00
4.156626506024095716e-12,8.873154707949827413e-01,-4.190217491017434977e-05,-1.636229998228694478e-04,6.033616695585094516e-05,-1.241611113796601796e-07,9.654645522470665002e-08,7.151274159931078600e+01,7.150809497254437019e+01,4.646626766417640345e-03,1.274243354477099910e+00,1.059880968700041448e+00
4.186746987951806601e-12,8.873399021284357202e-01,-4.389697334937070884e-05,-1.619099281733493343e-04,6.113845411499384177e-05,-1.284381823415138113e-07,9.413947583687486094e-08,7.150606666115498911e+01,7.150142728178089158e+01,4.639379374091863288e-03,1.282584080143006844e+00,1.060775805160891760e+00
4.216867469879517486e-12,8.873639988835563264e-01,-4.540734631500611236e-05,-1.595182129162588287e-04,6.194099494583830273e-05,-1.330501106056883978e-07,9.178522010191034717e-08,7.149940944074688787e+01,7.149478002340906357e+01,4.629417337817575383e-03,1.290902647003774550e+00,1.061617082990878425e+00
4.246987951807228372e-12,8.873878036212371478e-01,-4.698173160409957737e-05,-1.559642475753877347e-04,6.274366842596123379e-05,-1.380483013278807362e-07,8.947181489028585984e-08,7.149277017265598033e+01,7.148815314940839016e+01,4.617023247583469832e-03,1.299198755190326127e+00,1.062481750259785418e+00
4.277108433734939257e-12,8.874114283015692717e-01,-4.947314903838377886e-05,-1.513611385798476600e-04,6.354634752266963575e-05,-1.434738814142299716e-07,8.718735470912555316e-08,7.148614931844369380e+01,7.148154678973662612e+01,4.602528707073748337e-03,1.307471825266656396e+00,1.063431512382875255e+00
4.307228915662650142e-12,8.874349604774488531e-01,-5.352579351198358558e-05,-1.465360656162180333e-04,6.434889941237678461e-05,-1.493561664645655671e-07,8.492128761417220015e-08,7.147954735955917727e+01,7.147496105499257624e+01,4.586304566599940825e-03,1.315721259013882705e+00,1.064500417007744115e+00
4.337349397590361028e-12,8.874584017955491344e-01,-5.905941319645242730e-05,-1.426509600544402414e-04,6.515118719237699644e-05,-1.557137583118620558e-07,8.266540266207517219e-08,7.147296476328504866e+01,7.146839598604790922e+01,4.568777237146172052e-03,1.323946477587626402e+00,1.065689600123252090e+00
4.367469879518071913e-12,8.874816655532812293e-01,-6.514288406964459279e-05,-1.405125007280018400e-04,6.595307250933310223e-05,-1.625574080521443429e-07,8.041392315370621824e-08,7.146640193175308298e+01,7.146185147331375731e+01,4.550458439324387046e-03,1.332146978278745619e+00,1.066967442922480247e+00
4.397590361445782798e-12,8.875046140197696554e-01,-7.041817095616568936e-05,-1.400449003758829844e-04,6.675441836337953484e-05,-1.698934231992758007e-07,7.816250342219849722e-08,7.145985899995550028e+01,7.145532708345399442e+01,4.531916501499430074e-03,1.340322586548188921e+00,1.068275430872065446e+00
4.427710843373493684e-12,8.875271223064324921e-01,-7.383785211032752060e-05,-1.403025904441180768e-04,6.755509137516731979e-05,-1.777263009581483860e-07,7.590636629267715617e-08,7.145333594461577320e+01,7.144882226407409576e+01,4.513680541673092614e-03,1.348473327727487847e+00,1.069542063453970737e+00
4.457831325301204569e-12,8.875491523118549386e-01,-7.523830239256324673e-05,-1.399915300894074633e-04,6.835496370709435358e-05,-1.860592198982513742e-07,7.363854803381823049e-08,7.144683293625172382e+01,7.144233675194912792e+01,4.496184302601554349e-03,1.356598995026796262e+00,1.070705753345341904e+00
4.487951807228915454e-12,8.875707922787708926e-01,-7.539295349016963120e-05,-1.381320353241880037e-04,6.915391285041895964e-05,-1.948926633405088515e-07,7.134818072750545711e-08,7.144035022898377463e+01,7.143587043598883213e+01,4.479792994940060696e-03,1.364699280866913167e+00,1.071741657831082106e+00
4.518072289156626340e-12,8.875922264403525164e-01,-7.556732757038453062e-05,-1.344715812834197752e-04,6.995181787443603162e-05,-2.042225462926303313e-07,6.901845428207377247e-08,7.143388779367437280e+01,7.142942294554845262e+01,4.464848125914961177e-03,1.372774230004010443e+00,1.072680402419070811e+00
4.548192771084337225e-12,8.876136331926194334e-01,-7.689177330551958745e-05,-1.294940282575777731e-04,7.074855846125248328e-05,-2.140370496263888238e-07,6.662732616196259558e-08,7.142744531095267746e+01,7.142299362966218723e+01,4.451681290484061151e-03,1.380824238810635096e+00,1.073605512776421689e+00
4.578313253012048110e-12,8.876350531487106066e-01,-7.988690879896128403e-05,-1.241330355196960022e-04,7.154401240034206986e-05,-2.243153015325721647e-07,6.414840077250543805e-08,7.142102222756722085e+01,7.141658159305096376e+01,4.440634516250193363e-03,1.388849984395786441e+00,1.074625183041682863e+00
4.608433734939758996e-12,8.876563215790715944e-01,-8.430724107210701046e-05,-1.193634956425516615e-04,7.233805370885208774e-05,-2.350277710395915591e-07,6.155273895033994212e-08,7.141461768599114635e+01,7.141018560523254166e+01,4.432080758608868132e-03,1.396852524846721399e+00,1.075828801834994630e+00
4.638554216867469881e-12,8.876771405581401764e-01,-8.931036257202067585e-05,-1.157863760024882246e-04,7.313055205697153375e-05,-2.461379060700547400e-07,5.881155765209142982e-08,7.140823081936864014e+01,7.140380440231045611e+01,4.426417058187904346e-03,1.404832939302401051e+00,1.077249027720267316e+00
4.668674698795180766e-12,8.876972594060654753e-01,-9.389286999542268287e-05,-1.133334200063696703e-04,7.392137370545954827e-05,-2.576042289143531820e-07,5.589948702598868097e-08,7.140186123749090541e+01,7.139743719768038943e+01,4.424039810518978592e-03,1.412791714334171500e+00,1.078847965451056989e+00
4.698795180722890844e-12,8.877166451522140456e-01,-9.745006541714503238e-05,-1.112813985786025711e-04,7.471038365052413152e-05,-2.693825472111884702e-07,5.279778911495185004e-08,7.139550903290673034e+01,7.139108372376132650e+01,4.425309145402247200e-03,1.420728727326871610e+00,1.080532813245226320e+00
4.728915662650601729e-12,8.877355180580015492e-01,-1.001709753576062297e-04,-1.086954821784606132e-04,7.549744828648976961e-05,-2.814285547464371920e-07,4.949679436721354871e-08,7.138917440824474170e+01,7.138474391348599113e+01,4.430494758755786598e-03,1.428643711737250799e+00,1.082192068679498576e+00
4.759036144578312615e-12,8.877542168614686036e-01,-1.029562185508733029e-04,-1.051161465587112945e-04,7.628243780046913502e-05,-2.937010947065310271e-07,4.599691956294592736e-08,7.138285739795301765e+01,7.137841766321696468e+01,4.439734736055960841e-03,1.436536610765716704e+00,1.083736494404038631e+00
4.789156626506023500e-12,8.877729941714350703e-01,-1.068086461135738690e-04,-1.009926558434919936e-04,7.706522772386565181e-05,-3.061656694375026887e-07,4.230790711324191676e-08,7.137655767554529973e+01,7.137210462053332094e+01,4.453055011972155072e-03,1.444407825334323547e+00,1.085130243657227878e+00
4.819277108433734385e-12,8.877918852719480780e-01,-1.120661818745807516e-04,-9.744988916913324185e-05,7.784569944762915333e-05,-3.187970095593622135e-07,3.844623892434639110e-08,7.137027440189407912e+01,7.136580398235247458e+01,4.470419541603111967e-03,1.452258406464818963e+00,1.086402466675468581e+00
4.849397590361445271e-12,8.878107179079044453e-01,-1.180595592996940311e-04,-9.548135486312490407e-05,7.862373991014756506e-05,-3.315794575314754260e-07,3.443103408127830045e-08,7.136400651496549585e+01,7.135951479474371695e+01,4.491720221781933357e-03,1.460089689047250117e+00,1.087635237139569888e+00
4.879518072289156156e-12,8.878292337064270789e-01,-1.235196107413220391e-04,-9.516724420174880734e-05,7.939924094189896339e-05,-3.445048001038195471e-07,3.027911622746761419e-08,7.135775358903914878e+01,7.135323689510528311e+01,4.516693933870608024e-03,1.467902213907420483e+00,1.088929992182931183e+00
4.909638554216867041e-12,8.878472306296011363e-01,-1.274642640294229568e-04,-9.555918526044994996e-05,8.017209877845758563e-05,-3.575683605663557936e-07,2.600031127560667156e-08,7.135151648342163355e+01,7.134697161834790791e+01,4.544865073724372456e-03,1.475694917485275814e+00,1.090362751072267766e+00
4.939759036144577927e-12,8.878646476296536694e-01,-1.298818341834113239e-04,-9.533577612396882555e-05,8.094221404091855973e-05,-3.707648370962594605e-07,2.159428148296981040e-08,7.134529700011268005e+01,7.134072143024224033e+01,4.575569870440322068e-03,1.483465560766299651e+00,1.091945892771139404e+00
4.969879518072288812e-12,8.878815784599290994e-01,-1.317132479387653481e-04,-9.368467848024631642e-05,8.170949215740154307e-05,-3.840852727709813482e-07,1.705000488539452855e-08,7.133909677591863385e+01,7.133448875741211737e+01,4.608018506513019211e-03,1.491212108999921959e+00,1.093615087069277569e+00
4.999999999999999697e-12,8.878982270420983092e-01,-1.342184637779477894e-04,-9.074811995554916185e-05,8.247384393449777335e-05,-3.975159701792765031e-07,1.234820290196058940e-08,7.133291620455202064e+01,7.132827483310029493e+01,4.641371451732414534e-03,1.498934074507201952e+00,1.095249494784575450e+00
5.030120481927710583e-12,8.879148142180444125e-01,-1.382279075919595301e-04,-8.741104843290581870e-05,8.323518594259123808e-05,-4.110395014651456513e-07,7.465832107428205877e-09,7.132675409310074599e+01,7.132207926337072479e+01,4.674829730027144775e-03,1.506632944485380765e+00,1.096716254095782439e+00
5.060240963855421468e-12,8.879314736589181134e-01,-1.437547530125556907e-04,-8.471436860492383505e-05,8.399344057888246599e-05,-4.246372488293761143e-07,2.380864959931021570e-09,7.132060841845483878e+01,7.131590073799557672e+01,4.707680459260872932e-03,1.514311241436561817e+00,1.097918849099380756e+00
5.090361445783132354e-12,8.879481889513756165e-01,-1.500994596247171118e-04,-8.333550784195151639e-05,8.474853590712711513e-05,-4.382922402287060577e-07,-2.924321324926200288e-09,7.131447764366329523e+01,7.130973837631700007e+01,4.739267346302057475e-03,1.521970886433424708e+00,1.098830417361820411e+00
5.120481927710843239e-12,8.879648077961156405e-01,-1.562516244265231211e-04,-8.336261750625961915e-05,8.550040536022037048e-05,-4.519908372295523128e-07,-8.461685922474337497e-09,7.130836138625544152e+01,7.130359243693879989e+01,4.768949316636118124e-03,1.529612367826184816e+00,1.099502717426925624e+00
5.150602409638554124e-12,8.879811422453117720e-01,-1.613491153977767052e-04,-8.430921250137048573e-05,8.624898713805730869e-05,-4.657222964713109244e-07,-1.423814278243878258e-08,7.130225999313019258e+01,7.129746390655596144e+01,4.796086574226242696e-03,1.537235267474412970e+00,1.100051133418378457e+00
5.180722891566265010e-12,8.879971017646242082e-01,-1.650689936635338459e-04,-8.528448076238788608e-05,8.699422295699835064e-05,-4.794762063872785026e-07,-2.025728860869554761e-08,7.129617362068800901e+01,7.129135358238924880e+01,4.820038298758099436e-03,1.544839397143581206e+00,1.100622742093047668e+00
5.210843373493975895e-12,8.880127595809006458e-01,-1.678541594976402430e-04,-8.535565149483634892e-05,8.773605593354692604e-05,-4.932389093053391792e-07,-2.652146322571290451e-08,7.129010149798061491e+01,7.128526131310289315e+01,4.840184877719921029e-03,1.552425709954350586e+00,1.101357937891516592e+00
5.240963855421685972e-12,8.880283003092486194e-01,-1.708187441525564057e-04,-8.409478663124854089e-05,8.847442775012948632e-05,-5.069905762770685937e-07,-3.303358486796924220e-08,7.128404195898475848e+01,7.127918596887269587e+01,4.855990112068961882e-03,1.559996265764874934e+00,1.102355334808095444e+00
5.271084337349396858e-12,8.880438913733513795e-01,-1.752005079548865434e-04,-8.203565663301823254e-05,8.920927563223576438e-05,-5.207041276153236825e-07,-3.979826998635355489e-08,7.127799334269290910e+01,7.127312627635149056e+01,4.867066341422717976e-03,1.567553123047674246e+00,1.103646029980974053e+00
5.301204819277107743e-12,8.880595808494260446e-01,-1.815282252556910537e-04,-8.059161070580577856e-05,8.994052979943398826e-05,-5.343460573204598882e-07,-4.682163737478443883e-08,7.127195470283483303e+01,7.126708151652879053e+01,4.873186306049260424e-03,1.575097466203973173e+00,1.105181877261957935e+00
5.331325301204818629e-12,8.880753018168658919e-01,-1.890752212479574292e-04,-8.125774697537068900e-05,9.066811184032934920e-05,-5.478783605021978271e-07,-5.410931604721057888e-08,7.126592554062423801e+01,7.126105130831132328e+01,4.874232312917664046e-03,1.582629939589027535e+00,1.106844247877795340e+00
5.361445783132529514e-12,8.880909620360023515e-01,-1.961392981935555281e-04,-8.454956529847656055e-05,9.139193413154274076e-05,-5.612608025754073039e-07,-6.166284897644881387e-08,7.125990517208306585e+01,7.125503501885367541e+01,4.870153229390994376e-03,1.590151427022397534e+00,1.108477760571909609e+00
5.391566265060240399e-12,8.881065274803305876e-01,-2.010879270024173407e-04,-8.951393471151712514e-05,9.211190025000269067e-05,-5.744534074705926950e-07,-6.947572545793727332e-08,7.125389232447975019e+01,7.124903134139120198e+01,4.860983088553097291e-03,1.597663542777980616e+00,1.109942374496724282e+00
5.421686746987951285e-12,8.881220378531350379e-01,-2.034423710202597300e-04,-9.429101566744375125e-05,9.282790630606606774e-05,-5.874193565198702781e-07,-7.753091972461971117e-08,7.124788505877921807e+01,7.124303819208741118e+01,4.846866691806101142e-03,1.605168722121487201e+00,1.111164158583034522e+00
5.451807228915662170e-12,8.881375606377881482e-01,-2.041591029226620462e-04,-9.733637694757339286e-05,9.353984306997370967e-05,-6.001280586380976702e-07,-8.580129041478639119e-08,7.124188110283151332e+01,7.123705305194719983e+01,4.828050884306721996e-03,1.612669808165146712e+00,1.112162129947643185e+00
5.481927710843373055e-12,8.881531350935182312e-01,-2.049078856347909760e-04,-9.834201231059732642e-05,9.424759860885972699e-05,-6.125575767910920547e-07,-9.425268260173494688e-08,7.123587824577398919e+01,7.123107336672272538e+01,4.804879051267395458e-03,1.620169564785130190e+00,1.113038199780966186e+00
5.512048192771083941e-12,8.881687517319488689e-01,-2.069824380381786238e-04,-9.819386653210907445e-05,9.495106101208586552e-05,-6.246956583086514484e-07,-1.028482178635912918e-07,7.122987455211658414e+01,7.122509677703664011e+01,4.777775079937167726e-03,1.627670410484092223e+00,1.113932992453439130e+00
5.542168674698794826e-12,8.881843688486812383e-01,-2.106855892658608849e-04,-9.816247748164203392e-05,9.565012082298333961e-05,-6.365393365404316184e-07,-1.115520135881275722e-07,7.122386861051920448e+01,7.121912143002339235e+01,4.747180495808845518e-03,1.635174104175832754e+00,1.114966150570760428e+00
5.572289156626505711e-12,8.881999388881403057e-01,-2.155084018463915545e-04,-9.910086224492801435e-05,9.634467301823868490e-05,-6.480937854391673072e-07,-1.203313655579822868e-07,7.121785964774829836e+01,7.121314614284699474e+01,4.713504901308638272e-03,1.642681599391681901e+00,1.116188929775417948e+00
5.602409638554216597e-12,8.882154187758519726e-01,-2.207267606547064589e-04,-1.012382905020834843e-04,9.703461857077338548e-05,-6.593711644300896558e-07,-1.291574564502387050e-07,7.121184747275853510e+01,7.120717033349026792e+01,4.677139268273886041e-03,1.650193118395841152e+00,1.117570624852896710e+00
5.632530120481927482e-12,8.882307667003374041e-01,-2.257806950105457748e-04,-1.044782942758780235e-04,9.771986558324684692e-05,-6.703895267561223675e-07,-1.380051293041189893e-07,7.120583245329372346e+01,7.120119397362572045e+01,4.638479668009826314e-03,1.657708191000275111e+00,1.119020081884136042e+00
5.662650602409638367e-12,8.882459570069571875e-01,-2.302313560978580813e-04,-1.086557658439301250e-04,9.840032972083691666e-05,-6.811711848246575242e-07,-1.468519521704199138e-07,7.119981520925161078e+01,7.119521729363432883e+01,4.597915617282796220e-03,1.665226041304813664e+00,1.120425387598372957e+00
5.692771084337349253e-12,8.882610095659662086e-01,-2.336656627847905174e-04,-1.134554031488114708e-04,9.907593352832828458e-05,-6.917401126110394119e-07,-1.556762372322093543e-07,7.119379623978163352e+01,7.118924043690664405e+01,4.555802874986794246e-03,1.672746051173339632e+00,1.121692088964027612e+00
5.722891566265060138e-12,8.882759837199138975e-01,-2.358859900418532637e-04,-1.182744624092237041e-04,9.974660453362586669e-05,-7.021189929555146665e-07,-1.644537046269278986e-07,7.118777591621524437e+01,7.118326346532511195e+01,4.512450890136640927e-03,1.680267764625140492e+00,1.122769365609995740e+00
5.753012048192771023e-12,8.882909258070057490e-01,-2.372123730301676191e-04,-1.224438509371553402e-04,1.004122727521163978e-04,-7.123273401230183130e-07,-1.731532495678122870e-07,7.118175415303677767e+01,7.117728602959701334e+01,4.468123439768474300e-03,1.687791295027812444e+00,1.123662277856150471e+00
5.783132530120481909e-12,8.883058155865717342e-01,-2.384397435444542091e-04,-1.257510033417372696e-04,1.010728687706694017e-04,-7.223818579874727043e-07,-1.817330781171156939e-07,7.117572986738744589e+01,7.117130682814865850e+01,4.423039238793158995e-03,1.695317999816780885e+00,1.124430364842052388e+00
5.813253012048191986e-12,8.883205608909054973e-01,-2.402790810011177407e-04,-1.287352999283982997e-04,1.017283234871292944e-04,-7.322989234129650606e-07,-1.901386160429228018e-07,7.116970144901337392e+01,7.116532406098900765e+01,4.377388024363741345e-03,1.702849891688485773e+00,1.125171596109525662e+00
5.843373493975902872e-12,8.883350619663229475e-01,-2.427051131837667901e-04,-1.323294883641735499e-04,1.023785697964338869e-04,-7.420976717564768434e-07,-1.983029172297240064e-07,7.116366771927442869e+01,7.115933635677613722e+01,4.331362498293023222e-03,1.710388434485355491e+00,1.125992344168129433e+00
5.873493975903613757e-12,8.883493090504878120e-01,-2.448646007268641053e-04,-1.370619175850093930e-04,1.030235455305394900e-04,-7.518016583751669077e-07,-2.061491944366243523e-07,7.115762794037019034e+01,7.115334278535745227e+01,4.285155012735623881e-03,1.717934532521979696e+00,1.126970838109754958e+00
5.903614457831324642e-12,8.883634336370198614e-01,-2.457182498366677057e-04,-1.425427321621586783e-04,1.036631964011636701e-04,-7.614379163372270353e-07,-2.135942935731693854e-07,7.115158112582960825e+01,7.114734220805655696e+01,4.238917773052393832e-03,1.725489401501168141e+00,1.128128508609326008e+00
5.933734939759035528e-12,8.883776613159674040e-01,-2.448838353572921757e-04,-1.477292596933640163e-04,1.042974778756870953e-04,-7.710337506696811231e-07,-2.205519311992080835e-07,7.114552568050034154e+01,7.114133291918773239e+01,4.192761312607844702e-03,1.733055024748491046e+00,1.129423193106606993e+00
5.963855421686746413e-12,8.883921855692524794e-01,-2.429421059416889128e-04,-1.517277597920028520e-04,1.049263555943474836e-04,-7.806126752761440854e-07,-2.269351041004869797e-07,7.113945960677918379e+01,7.113531280354786190e+01,4.146803231324548179e-03,1.740633895062565051e+00,1.130768499709392083e+00
5.993975903614457298e-12,8.884070537955529590e-01,-2.409580967394915727e-04,-1.544056859281465674e-04,1.055498045701527588e-04,-7.901910141114690951e-07,-2.326576741835573070e-07,7.113338092238301158e+01,7.112927972682768996e+01,4.101195555320465147e-03,1.748228491177232558e+00,1.132070992000013376e+00
6.024096385542168184e-12,8.884221594611547701e-01,-2.396958715872045647e-04,-1.563152106537943722e-04,1.061678076615700446e-04,-7.997761660177257469e-07,-2.376354453415650794e-07,7.112728794893371287e+01,7.112323184631735273e+01,4.056102616365295406e-03,1.755840919885645723e+00,1.133269295336907234e+00
6.054216867469879069e-12,8.884373383452804918e-01,-2.392318866932916400e-04,-1.581162640389513496e-04,1.067803537215896749e-04,-8.093668291010856389e-07,-2.417872016166954739e-07,7.112117933316618235e+01,7.111716766679170121e+01,4.011666374478678639e-03,1.763472890206513100e+00,1.134359631993009598e+00
6.084337349397589954e-12,8.884524849970539817e-01,-2.391926914571602155e-04,-1.601190503304203492e-04,1.073874356604541305e-04,-8.189547739832020306e-07,-2.450362345554780921e-07,7.111505383283633819e+01,7.111108584714672531e+01,3.967985689610582442e-03,1.771125973489262373e+00,1.135398242343396369e+00
6.114457831325300840e-12,8.884676108151248197e-01,-2.392281404322210757e-04,-1.623145020155010193e-04,1.079890486032046305e-04,-8.285271915344433222e-07,-2.473127079195495902e-07,7.110891024783616388e+01,7.110498513446925983e+01,3.925113366905386321e-03,1.778801677736194797e+00,1.136479436078127181e+00
6.144578313253011725e-12,8.884828152056319928e-01,-2.392106203651702941e-04,-1.646834608368292769e-04,1.085851883576666269e-04,-8.380684542595273909e-07,-2.485567606579968951e-07,7.110274775078734422e+01,7.109886467756003015e+01,3.883073227320144819e-03,1.786501028736378505e+00,1.137697005500658554e+00
6.174698795180722610e-12,8.884982055225385533e-01,-2.390663489775592435e-04,-1.673282518036615886e-04,1.091758504058576283e-04,-8.475604273260236839e-07,-2.487216602671982434e-07,7.109656623173175660e+01,7.109272434773281191e+01,3.841883998940909522e-03,1.794224146993735447e+00,1.139104184017423638e+00
6.204819277108433496e-12,8.885138338745015574e-01,-2.385890376958573020e-04,-1.702768322762858878e-04,1.097610295337865440e-04,-8.569812441140889334e-07,-2.477757941851275757e-07,7.109036634209537908e+01,7.108656477774661653e+01,3.801564348763243444e-03,1.801970211542210043e+00,1.140688971309641309e+00
6.234939759036144381e-12,8.885296832954684421e-01,-2.375458662907406699e-04,-1.732736293362725679e-04,1.103407200364915890e-04,-8.663035065509978778e-07,-2.457022853287839518e-07,7.108414925455790012e+01,7.108038712629087286e+01,3.762128267030346186e-03,1.809737771240931936e+00,1.142375011064546753e+00
6.265060240963855266e-12,8.885456864509079233e-01,-2.359526587608270771e-04,-1.759133788983072687e-04,1.109149162002179495e-04,-8.754934883050276949e-07,-2.424958978052494472e-07,7.107791626965163800e+01,7.107419265938852959e+01,3.723610263109178569e-03,1.817525227127090970e+00,1.144046758059808377e+00
6.295180722891566152e-12,8.885617462993911086e-01,-2.341324783922020330e-04,-1.780372097988600641e-04,1.114836125431595764e-04,-8.845124514104821397e-07,-2.381582737677222268e-07,7.107166862386303308e+01,7.106798251751830264e+01,3.686106344729889791e-03,1.825331052196924819e+00,1.145588000101104509e+00
6.325301204819277037e-12,8.885777511275484430e-01,-2.324004671161063586e-04,-1.799330472003741023e-04,1.120468032464309757e-04,-8.933198288412044270e-07,-2.326934710479101613e-07,7.106540752233085811e+01,7.106175775738599043e+01,3.649764944861745054e-03,1.833153736228996689e+00,1.146918713854451655e+00
6.355421686746987115e-12,8.885936064416852798e-01,-2.306847901336372454e-04,-1.820378642872269299e-04,1.126044804933096178e-04,-9.018767929312861330e-07,-2.261055375009695513e-07,7.105913409736017172e+01,7.105551936148603431e+01,3.614735874139810880e-03,1.840991842270939927e+00,1.148016873359082091e+00
6.385542168674698000e-12,8.886092904318103614e-01,-2.285435767794960417e-04,-1.843944219648096616e-04,1.131566320436839769e-04,-9.101486188895610389e-07,-2.183985991697642726e-07,7.105284936214837899e+01,7.104926820278602406e+01,3.581159362354410357e-03,1.848844083537905192e+00,1.148918259910405304e+00
6.415662650602408885e-12,8.886248951124916529e-01,-2.256427136052470157e-04,-1.864433606752633680e-04,1.137032389512871209e-04,-9.181052744398949303e-07,-2.095786062504654193e-07,7.104655420666470889e+01,7.104300501391854539e+01,3.549192746169097055e-03,1.856709342651767569e+00,1.149696580037912419e+00
6.445783132530119771e-12,8.886406066926716418e-01,-2.222485247458280114e-04,-1.874313651694811623e-04,1.142442743782011753e-04,-9.257208048718856998e-07,-1.996553573225274565e-07,7.104024948056650146e+01,7.103673047686343978e+01,3.519003703068301209e-03,1.864586564228513321e+00,1.150434096891727487e+00
6.475903614457830656e-12,8.886566141840103183e-01,-2.192251602247709263e-04,-1.871041877134056676e-04,1.147797037984625362e-04,-9.329723780310313360e-07,-1.886438171373169873e-07,7.103393630101980705e+01,7.103044555209423550e+01,3.490748925573238827e-03,1.872474353029927707e+00,1.151195179983022010e+00
6.506024096385541541e-12,8.886729910171679014e-01,-2.174717674145076787e-04,-1.860512322110848991e-04,1.153094859232892399e-04,-9.398392718980537978e-07,-1.765645321719922795e-07,7.102761607695424573e+01,7.102415149076129808e+01,3.464586192954120097e-03,1.880370931639820054e+00,1.152011104375888717e+00
6.536144578313252427e-12,8.886896318059385180e-01,-2.172606085623238691e-04,-1.853664829163950917e-04,1.158335731641581441e-04,-9.463014285227906825e-07,-1.634434818962347760e-07,7.102129011521525115e+01,7.101784943962563545e+01,3.440675589619987193e-03,1.888274644004521052e+00,1.152877888677591667e+00
6.566265060240963312e-12,8.887062992970404807e-01,-2.180300151315092163e-04,-1.859147129576180690e-04,1.163519108565008855e-04,-9.523372906512002330e-07,-1.493117089750576959e-07,7.101495950861523454e+01,7.101154037033400357e+01,3.419138281234454946e-03,1.896184122610526934e+00,1.153764519136464939e+00
6.596385542168674198e-12,8.887227596009825703e-01,-2.187594756100112107e-04,-1.878121355756791116e-04,1.168644355363554461e-04,-9.579214451785400844e-07,-1.342047449718470115e-07,7.100862522088850426e+01,7.100522520072746602e+01,3.400020161044751878e-03,1.904098192520764954e+00,1.154627985073142904e+00
6.626506024096385083e-12,8.887389180421906287e-01,-2.185779349543551383e-04,-1.904506891274410595e-04,1.173710734199456178e-04,-9.630233017635054007e-07,-1.181615329941389650e-07,7.100228809019030507e+01,7.099890479669220156e+01,3.383293498108489675e-03,1.912015850296185038e+00,1.155431887614587039e+00
6.656626506024095968e-12,8.887548657732750046e-01,-2.171759268722487724e-04,-1.929017824497028912e-04,1.178717401704732084e-04,-9.676078861705029426e-07,-1.012225778381483856e-07,7.099594906165100383e+01,7.099258017285839628e+01,3.368888792603745228e-03,1.919935947651288943e+00,1.156164215558319608e+00
6.686746987951806854e-12,8.887708201928591345e-01,-2.148633873107362775e-04,-1.943379574172768808e-04,1.183663421454257317e-04,-9.716386570266742149e-07,-8.342751484351701434e-08,7.098960940585708101e+01,7.098625267846475140e+01,3.356727392325236422e-03,1.927856902389808003e+00,1.156847659242460136e+00
6.716867469879517739e-12,8.887870199625051981e-01,-2.123899108320819330e-04,-1.942883230743073044e-04,1.188547783470314642e-04,-9.750806964935458263e-07,-6.481273760440107250e-08,7.098327063111052837e+01,7.097992390609115887e+01,3.346725019373003682e-03,1.935776813399146645e+00,1.157536147930113168e+00
6.746987951807228624e-12,8.888036416482084645e-01,-2.106675038384652463e-04,-1.927810636946507327e-04,1.193369419609559696e-04,-9.779019326321792373e-07,-4.540967078015445671e-08,7.097693439485770739e+01,7.097359561240945425e+01,3.338782448259079803e-03,1.943693589142620803e+00,1.158296512383917065e+00
6.777108433734939510e-12,8.888207633861189283e-01,-2.104154505981701694e-04,-1.904101884074281016e-04,1.198127208117480961e-04,-9.800710360878649643e-07,-2.524382260043110730e-08,7.097060250202561349e+01,7.096726971414243224e+01,3.332787883178374433e-03,1.951604960631780239e+00,1.159181981441950615e+00
6.807228915662650395e-12,8.888383683099077004e-01,-2.117772999772771648e-04,-1.881931013739519224e-04,1.202819968338746229e-04,-9.815527864912186452e-07,-4.334409714594673020e-09,7.096427685577371847e+01,7.096094823494260595e+01,3.328620831117745388e-03,1.959508536786163546e+00,1.160209469601164445e+00
6.837349397590361280e-12,8.888563688615491731e-01,-2.141253542498257226e-04,-1.871120311430194447e-04,1.207446451607397135e-04,-9.823035256730888851e-07,1.730555564926594112e-08,7.095795908081801429e+01,7.095463292852201675e+01,3.326152295998574364e-03,1.967402266671513633e+00,1.161351540232117285e+00
6.867469879518072166e-12,8.888746381570595823e-01,-2.162828185446415868e-04,-1.875137929002293523e-04,1.212005334534557710e-04,-9.822694606638956034e-07,3.966849286421767701e-08,7.095164955580825961e+01,7.094832432207266493e+01,3.325233735594943819e-03,1.975285648449661702e+00,1.162546493275375958e+00
6.897590361445782243e-12,8.888930463990033504e-01,-2.171566812673547914e-04,-1.887859255688468965e-04,1.216495218333048933e-04,-9.813889417756861429e-07,6.275056410273780130e-08,7.094534655878287310e+01,7.094202088932308925e+01,3.325669459786865113e-03,1.983160805850684882e+00,1.163720485928093629e+00
6.927710843373493129e-12,8.889114998887176489e-01,-2.164399323658253800e-04,-1.896450840191370028e-04,1.220914635363402054e-04,-9.795976412334841318e-07,8.654937901755066959e-08,7.093904646037891837e+01,7.093571923800369916e+01,3.327222375223860135e-03,1.991032255964838571e+00,1.164810459642328322e+00
6.957831325301204014e-12,8.889299651804420943e-01,-2.148823041672129623e-04,-1.889433724897214236e-04,1.225262062541403120e-04,-9.768342636353822821e-07,1.110620049737719660e-07,7.093274476479930968e+01,7.092941508944348072e+01,3.329675355832137015e-03,1.998905612035676960e+00,1.165778936871510130e+00
6.987951807228914899e-12,8.889484547031892836e-01,-2.138782629142685907e-04,-1.864509833044511607e-04,1.229535939588627521e-04,-9.730446109105505487e-07,1.362841980355380695e-07,7.092643731209120972e+01,7.092310444397952551e+01,3.332868111680758073e-03,2.006786078456908040e+00,1.166617956125765243e+00
7.018072289156625785e-12,8.889669747871385974e-01,-2.146369192000039370e-04,-1.830512012713420337e-04,1.233734688300647763e-04,-9.681830259653046270e-07,1.622110499887661645e-07,7.092012126884833378e+01,7.091678459822495029e+01,3.336670623385988577e-03,2.014677209084896781e+00,1.167344169829137801e+00
7.048192771084336670e-12,8.889854758040032223e-01,-2.174944754909089503e-04,-1.802387034810188444e-04,1.237856728974895274e-04,-9.622115243676122537e-07,1.888383243357093034e-07,7.091379562189599994e+01,7.091045465828021577e+01,3.340963615778438835e-03,2.022580283710844640e+00,1.167988763829247878e+00
7.078313253012047555e-12,8.890038515985905221e-01,-2.217609473867608832e-04,-1.793084139557677608e-04,1.241900493066126006e-04,-9.550975847643488667e-07,2.161633489126108930e-07,7.090746105899626173e+01,7.090411540326780937e+01,3.345655728448836304e-03,2.030494450292801289e+00,1.168585799967628125e+00
7.108433734939758441e-12,8.890219960396548160e-01,-2.260956609002403737e-04,-1.807396833849150548e-04,1.245864435233766518e-04,-9.468115101065105988e-07,2.441847877090660047e-07,7.090111943693111130e+01,7.089776875992450300e+01,3.350677006610834965e-03,2.038417388447563372e+00,1.169162050025566391e+00
7.138554216867469326e-12,8.890398723382604285e-01,-2.291323683617000847e-04,-1.840303500051176195e-04,1.249747049397596961e-04,-9.373239100165766736e-07,2.729015517079378851e-07,7.089477300614258581e+01,7.089141709225950194e+01,3.355913883082141565e-03,2.046346281860883742e+00,1.169730601691795435e+00
7.168674698795180211e-12,8.890575354079719439e-01,-2.300606003099936393e-04,-1.879343673585233551e-04,1.253546889588573238e-04,-9.266035954579004693e-07,3.023117604710833462e-07,7.088842360151637934e+01,7.088506246682885603e+01,3.361134687518143541e-03,2.054278834860142400e+00,1.170289513999556164e+00
7.198795180722891097e-12,8.890750860932632449e-01,-2.289916360335860727e-04,-1.909490189805893078e-04,1.257262589100787830e-04,-9.146161454004390731e-07,3.324126133414261159e-07,7.088207228266637117e+01,7.087870630987312381e+01,3.365972793248384141e-03,2.062213727705676902e+00,1.170825439830367465e+00
7.228915662650601982e-12,8.890925911046936303e-01,-2.269959233778375072e-04,-1.919250861878581908e-04,1.260892866529822400e-04,-9.013235253039930860e-07,3.632014064005448752e-07,7.087571946569059378e+01,7.087234950426262969e+01,3.369961427958497509e-03,2.070150457634915231e+00,1.172735157142825724e+00
7.259036144578312867e-12,8.891100311221719066e-01,-2.257109810913704223e-04,-1.906252668021721642e-04,1.264436509750120499e-04,-8.866851019537592815e-07,3.946771906318186129e-07,7.086936500527663441e+01,7.086599243931891579e+01,3.372565957719752140e-03,2.078089236506428961e+00,1.175048958319648618e+00
7.289156626506022945e-12,8.891273297817093857e-01,-2.265794115612117601e-04,-1.879388574742032027e-04,1.267892338700571993e-04,-8.706599355433065380e-07,4.268422712661011263e-07,7.086300818047617156e+01,7.085963496579989851e+01,3.373214676267379149e-03,2.086030999532471064e+00,1.177250702931462945e+00
7.319277108433734638e-12,8.891444589189988479e-01,-2.300704808211785786e-04,-1.855166408337304723e-04,1.271259159092032035e-04,-8.532096105040243774e-07,4.597030889800809638e-07,7.085664787792902075e+01,7.085327651461608411e+01,3.371363312936070770e-03,2.093977161477432958e+00,1.179239405024314680e+00
7.349397590361444716e-12,8.891615401226545812e-01,-2.353755343316183822e-04,-1.849214868784004981e-04,1.274535723932260797e-04,-8.343006282140020813e-07,4.932705165299911504e-07,7.085028287594631990e+01,7.084691631092040609e+01,3.366565025919845879e-03,2.101929252924039204e+00,1.180976634565394479e+00
7.379518072289156409e-12,8.891788537163571871e-01,-2.408374910798845596e-04,-1.867711431911107608e-04,1.277720715202558456e-04,-8.139056472437939749e-07,5.275597334161333951e-07,7.084391216362145371e+01,7.084055367678260495e+01,3.358486838843306385e-03,2.109888524153529232e+00,1.182504685057000904e+00
7.409638554216866486e-12,8.891967365065867046e-01,-2.448846075800798438e-04,-1.904283586567912781e-04,1.280812748493085100e-04,-7.920033597824214925e-07,5.625897101572035618e-07,7.083753537316945881e+01,7.083418849531697958e+01,3.346877852482556173e-03,2.117855414857428009e+00,1.183938786670708732e+00
7.439759036144578179e-12,8.892154269171532732e-01,-2.468649408430029658e-04,-1.944400598182288904e-04,1.283810395425396015e-04,-7.685772608045606283e-07,5.983823864298375777e-07,7.083115321394190289e+01,7.082782166015829262e+01,3.331553783611297063e-03,2.125829022547118807e+00,1.185434488471196923e+00
7.469879518072288257e-12,8.892349510880728225e-01,-2.472644526516857427e-04,-1.974051428507075793e-04,1.286712215778939878e-04,-7.436138624648056833e-07,6.349620369378989260e-07,7.082476756642994076e+01,7.082145512289142175e+01,3.312443538523677459e-03,2.133806988866978394e+00,1.187138424965143102e+00
7.499999999999999950e-12,8.892551120231901862e-01,-2.472630092172805921e-04,-1.986918224552651870e-04,1.289516792686297669e-04,-7.171010992999635349e-07,6.723556845141027106e-07,7.081838085552065820e+01,7.081509118683020176e+01,3.289668690460296942e-03,2.141786278126174725e+00,1.189137491415233727e+00
7.530120481927710028e-12,8.892755704022523577e-01,-2.480101573016252900e-04,-1.986178597470657486e-04,1.292222766426359812e-04,-6.890277756780167856e-07,7.105950260373361334e-07,7.081199508422226074e+01,7.080873150300557484e+01,3.263581216688184097e-03,2.149764382690305453e+00,1.191425628410759829e+00
7.560240963855421721e-12,8.892959647397902234e-01,-2.500786611037204192e-04,-1.981289913715741859e-04,1.294828862271687900e-04,-6.593845896595449467e-07,7.497190822683115276e-07,7.080561135758706826e+01,7.080237662823650169e+01,3.234729350564308908e-03,2.157739919260016404e+00,1.193903168729976816e+00
7.590361445783131798e-12,8.893160192196326586e-01,-2.533144389452086117e-04,-1.982856327504814355e-04,1.297333906392091442e-04,-6.281663736535597873e-07,7.897757002836432639e-07,7.079922977326418732e+01,7.079602598197925545e+01,3.203791284936315098e-03,2.165712765805066109e+00,1.196409480463607622e+00
7.620481927710843492e-12,8.893356069255842211e-01,-2.570042455241500776e-04,-1.998426252035637944e-04,1.299736824347931345e-04,-5.953743519924183945e-07,8.308202770358299402e-07,7.079284934618202385e+01,7.078967782780593154e+01,3.171518376095264213e-03,2.173684155666516293e+00,1.198774451691656084e+00
7.650602409638553569e-12,8.893547758545115034e-01,-2.601768562860941520e-04,-2.030206989142260994e-04,1.302036621345037067e-04,-5.610172238364091575e-07,8.729115969554628708e-07,7.078646842101298375e+01,7.078332973048810572e+01,3.138690524876797377e-03,2.181656160297620772e+00,1.200869312233306951e+00
7.680722891566265262e-12,8.893737493152940043e-01,-2.619406223963929446e-04,-2.074442118337594516e-04,1.304232351008387887e-04,-5.251107925941070392e-07,9.161063781043805641e-07,7.078008553900438926e+01,7.077697946302620835e+01,3.106075978175152665e-03,2.189630598765495151e+00,1.202642402082361839e+00
7.710843373493975340e-12,8.893928661761347776e-01,-2.618225371446132274e-04,-2.122513647887931914e-04,1.306323085802717058e-04,-4.876770115524176764e-07,9.604548004146483521e-07,7.077369988955435076e+01,7.077062548095994998e+01,3.074408594400742430e-03,2.197608466005102290e+00,1.204131734976087165e+00
7.740963855421685417e-12,8.894124333865690568e-01,-2.600040124091513292e-04,-2.164262973753043173e-04,1.308307902586462474e-04,-4.487437785804802815e-07,1.005998486665747352e-06,7.076731090229175436e+01,7.076426650042772337e+01,3.044401864025607536e-03,2.205590445029208979e+00,1.205449608830262864e+00
7.771084337349397110e-12,8.894325436346407487e-01,-2.572798673335735206e-04,-2.192772327704162313e-04,1.310185889798184196e-04,-4.083460978330381137e-07,1.052770817126741350e-06,7.076091752648983402e+01,7.075790075915033128e+01,3.016767339498074678e-03,2.213577823516245324e+00,1.206740979787746859e+00
7.801204819277107188e-12,8.894529683442508050e-01,-2.546732350764101260e-04,-2.207927861438368600e-04,1.311956172465721798e-04,-3.665278947706631572e-07,1.100798319793555787e-06,7.075451814463458788e+01,7.075152598221778533e+01,2.992162416796160553e-03,2.221572619531865467e+00,1.208129862562354218e+00
7.831325301204818881e-12,8.894732129511917496e-01,-2.529078127780085483e-04,-2.216121301557993516e-04,1.313617943911167215e-04,-3.233429729689637800e-07,1.150101809196885932e-06,7.074811115390997429e+01,7.074514007781093028e+01,2.971076099044622776e-03,2.229576858505244452e+00,1.209676643137401530e+00
7.861445783132528959e-12,8.894927213164547375e-01,-2.521044882006178009e-04,-2.226148217838682969e-04,1.315170492895307035e-04,-2.788539811512786292e-07,1.200696679696774300e-06,7.074169537794445262e+01,7.073874160623874729e+01,2.953771705706379185e-03,2.237592045245602623e+00,1.211363210849882854e+00
7.891566265060240652e-12,8.895111110272475585e-01,-2.518917407115366124e-04,-2.244470607655190688e-04,1.316613221421287670e-04,-2.331295524248968857e-07,1.252592606186996657e-06,7.073527001845154416e+01,7.073232967589686382e+01,2.940342554686481077e-03,2.245619205993153233e+00,1.213107438776384717e+00
7.921686746987950729e-12,8.895283085981423588e-01,-2.517639881773766318e-04,-2.273248366122886360e-04,1.317945655942279930e-04,-1.862410536440418590e-07,1.305793250940211580e-06,7.072883430825731921e+01,7.072590351475659531e+01,2.930793500716867821e-03,2.253659313458522551e+00,1.214797164443934596e+00
7.951807228915662423e-12,8.895445300575817171e-01,-2.513666912618956980e-04,-2.311578957951528274e-04,1.319167457250065281e-04,-1.382606610751960754e-07,1.360296313373681281e-06,7.072238713268005483e+01,7.071946206119297074e+01,2.925071487079948431e-03,2.261713763575871727e+00,1.216330520243186886e+00
7.981927710843372500e-12,8.895601502360308555e-01,-2.505381064247917417e-04,-2.357639026657935377e-04,1.320278430996974525e-04,-8.926150406275141306e-08,1.416093782093729468e-06,7.071592723715646400e+01,7.071300416518643317e+01,2.923071970034440102e-03,2.269784123617529570e+00,1.217650086501021356e+00
8.012048192771084193e-12,8.895755611035027766e-01,-2.492013268682317559e-04,-2.409547436515111223e-04,1.321278535664011306e-04,-3.931906230215686475e-08,1.473172045961280813e-06,7.070945383136617579e+01,7.070652917874335230e+01,2.924652622827324678e-03,2.277871377822329624e+00,1.218760960020648376e+00
8.042168674698794271e-12,8.895910846874535149e-01,-2.473100730091367565e-04,-2.464958900116775878e-04,1.322167882344127681e-04,1.148799301569116073e-08,1.531511828322036203e-06,7.070296674758046152e+01,7.070003711400508450e+01,2.929633575374073103e-03,2.285975726276453734e+00,1.219727543851362395e+00
8.072289156626505964e-12,8.896069253237784968e-01,-2.449002903110512842e-04,-2.521002643702284019e-04,1.322946722556036733e-04,6.307896259094426147e-08,1.591088406122931563e-06,7.069646634898515458e+01,7.069352857455596961e+01,2.937774429183563022e-03,2.294096702108300079e+00,1.220649342622150746e+00
8.102409638554216041e-12,8.896231254746059802e-01,-2.421111062665133975e-04,-2.575360459180766281e-04,1.323615424333646391e-04,1.153743384465353019e-07,1.651872609750567828e-06,7.068995344888467969e+01,7.068700468747279331e+01,2.948761411885213700e-03,2.302233282845506768e+00,1.221622468031566378e+00
8.132530120481927735e-12,8.896395366570877261e-01,-2.390841535541047918e-04,-2.627250622204424513e-04,1.324174440099576693e-04,1.682998874023116443e-07,1.713832481854588046e-06,7.068342887036453703e+01,7.068046663555702480e+01,2.962234807510893009e-03,2.310384450190692274e+00,1.222701497775539936e+00
8.162650602409637812e-12,8.896558581423602563e-01,-2.358471807569807472e-04,-2.676855568224379128e-04,1.324624271714012450e-04,2.217902061403214986e-07,1.776934753785315851e-06,7.067689307490994111e+01,7.067391524318296092e+01,2.977831726985298143e-03,2.318549654066149657e+00,1.223879818913089945e+00
8.192771084337349505e-12,8.896717712402338885e-01,-2.323542252264872458e-04,-2.723792558849651288e-04,1.324965439325732853e-04,2.757910438569861484e-07,1.841145196527216054e-06,7.067034624789515362e+01,7.066735105469452094e+01,2.995193200632271374e-03,2.326728691236102708e+00,1.225097871798675575e+00
8.222891566265059583e-12,8.896871142358840912e-01,-2.286759236446468386e-04,-2.766853332704584693e-04,1.325198461024182405e-04,3.302603904250547707e-07,1.906427584969581015e-06,7.066378835909037548e+01,7.066077442199846814e+01,3.013937091907116419e-03,2.334921613023747344e+00,1.226272528502086789e+00
8.253012048192771276e-12,8.897019876877214628e-01,-2.250978151895601724e-04,-2.806030556018935152e-04,1.325323848534771685e-04,3.851684553640895498e-07,1.972741896214977508e-06,7.065721929737674145e+01,7.065418565170176635e+01,3.033645674979881194e-03,2.343128550698420742e+00,1.227331630500489323e+00
8.283132530120481354e-12,8.897167117412021486e-01,-2.219211206469608243e-04,-2.844761147942790952e-04,1.325342119272089516e-04,4.404964717947677492e-07,2.040042744066010545e-06,7.065063918650432129e+01,7.064758529036451762e+01,3.053896139810766217e-03,2.351349322624259663e+00,1.228240823667005266e+00
8.313253012048191431e-12,8.897316535520976011e-01,-2.191002275143310370e-04,-2.889156694682127398e-04,1.325253818048571623e-04,4.962342931074293997e-07,2.108278756355060346e-06,7.064404821577542748e+01,7.064097389657858628e+01,3.074319196837376096e-03,2.359583652879864157e+00,1.229017069941613860e+00
8.343373493975903124e-12,8.897470376894233146e-01,-2.161008618434496825e-04,-2.943808740218757181e-04,1.325059536267273819e-04,5.523771778523063664e-07,2.177392931548708349e-06,7.063744620901917415e+01,7.063435156391150826e+01,3.094645107671127691e-03,2.367831723339133720e+00,1.229726499082805624e+00
8.373493975903613202e-12,8.897628572752669385e-01,-2.121998867461824968e-04,-3.007659526570423750e-04,1.324759916302426898e-04,6.089227031535571080e-07,2.247323507810186483e-06,7.063083263043141358e+01,7.062771792192742737e+01,3.114708503979460481e-03,2.376094182729157289e+00,1.230464472139951582e+00
8.403614457831324895e-12,8.897789095138219917e-01,-2.070169766657206265e-04,-3.073986143463069130e-04,1.324355635053155178e-04,6.658688585823244106e-07,2.318004931601351330e-06,7.062420667922953044e+01,7.062107224711017750e+01,3.134432119347611585e-03,2.384372038362067237e+00,1.231319406413880380e+00
8.433734939759034973e-12,8.897948956869370374e-01,-2.008186095578362140e-04,-3.134977214252621775e-04,1.323847370263564070e-04,7.232137953012467160e-07,2.389368887926824563e-06,7.061756722632578942e+01,7.061441340439986902e+01,3.153821925920337159e-03,2.392666732584556755e+00,1.232332555178343059e+00
8.463855421686746666e-12,8.898105171816411696e-01,-1.943331691817877310e-04,-3.187206886011860387e-04,1.323235760506438991e-04,7.809569388127776475e-07,2.461345541585667775e-06,7.061091292979907053e+01,7.060773997421735260e+01,3.172955581713690978e-03,2.400979982854416495e+00,1.233475353577125011e+00
8.493975903614456743e-12,8.898255434728808977e-01,-1.882499415190357019e-04,-3.233622811784696120e-04,1.322521371029021313e-04,8.391008269178338586e-07,2.533865046046206964e-06,7.060424252411301893e+01,7.060105058874339079e+01,3.191935369631969041e-03,2.409313399408270939e+00,1.234659375207055598e+00
8.524096385542168436e-12,8.898398770960506132e-01,-1.828159008234487844e-04,-3.280928895848723883e-04,1.321704673537184998e-04,8.976530924095578876e-07,2.606859162008989841e-06,7.059755521806310696e+01,7.059434438421217806e+01,3.210833850932295723e-03,2.417667973631904221e+00,1.235772446906051369e+00
8.554216867469878514e-12,8.898536203562200653e-01,-1.778020052084393820e-04,-3.335059388735565900e-04,1.320786041588386443e-04,9.566281899024481246e-07,2.680262589866047264e-06,7.059085105755043799e+01,7.058762137989219809e+01,3.229677658238176447e-03,2.426043623866186216e+00,1.236719536989006052e+00
8.584337349397590207e-12,8.898670810437453449e-01,-1.727573417768403627e-04,-3.398296280951043982e-04,1.319765758181886881e-04,1.016048649500762985e-06,2.754013592674983174e-06,7.058413083333087457e+01,7.058088236409182059e+01,3.248469239056376179e-03,2.434439325783043451e+00,1.237451234629751484e+00
8.614457831325300285e-12,8.898806634502081092e-01,-1.672666124702407912e-04,-3.469179165097946785e-04,1.318644030626778350e-04,1.075945719406582675e-06,2.828053858172894024e-06,7.057739563822300966e+01,7.057412842965980815e+01,3.267208563198257740e-03,2.442853690323338878e+00,1.237974211462033791e+00
8.644578313253011978e-12,8.898946821118647321e-01,-1.610588024730551845e-04,-3.543648425351589065e-04,1.317421008888937427e-04,1.136359194544812896e-06,2.902328003551839614e-06,7.057064643812098836e+01,7.056736055427222709e+01,3.285883848766745982e-03,2.451285514155457701e+00,1.238344052739021484e+00
8.674698795180722055e-12,8.899092102225202305e-01,-1.540633485174859672e-04,-3.615802254677437226e-04,1.316096804638630516e-04,1.197336270679353903e-06,2.976783189008312284e-06,7.056388371968296269e+01,7.056057927471840685e+01,3.304444964550681645e-03,2.459734214823759313e+00,1.238644062004053970e+00
8.704819277108433748e-12,8.899240683381216543e-01,-1.465471302602581376e-04,-3.678781873882142972e-04,1.314671508099980008e-04,1.258929615683692904e-06,3.051369052620370836e-06,7.055710748619637229e+01,7.055378469335869340e+01,3.322792837676566326e-03,2.468199817516734562e+00,1.238958550884246224e+00
8.734939759036143826e-12,8.899389572153418859e-01,-1.392498164728814996e-04,-3.727440681764440850e-04,1.313145199567518047e-04,1.321195221227889212e-06,3.126038069003377692e-06,7.055031757993756969e+01,7.054697679256483411e+01,3.340787372728533378e-03,2.476682537320853417e+00,1.239350465283643343e+00
8.765060240963855519e-12,8.899536272456816111e-01,-1.332387151250670064e-04,-3.762552939073849018e-04,1.311517953212511093e-04,1.384190556542612973e-06,3.200746584226102859e-06,7.054351364417573222e+01,7.054015537982547812e+01,3.358264350253046746e-03,2.485182828559609369e+00,1.239847706989597453e+00
8.795180722891565597e-12,8.899679743185819891e-01,-1.293492232447140402e-04,-3.793157858818273025e-04,1.309789833061824553e-04,1.447973129493253103e-06,3.275456843996907869e-06,7.053669480491168997e+01,7.053331974064842314e+01,3.375064263272565743e-03,2.493701795213657757e+00,1.240437429002777536e+00
8.825301204819275674e-12,8.899820361164584304e-01,-1.275186460540619134e-04,-3.833390105170054085e-04,1.307960884350842061e-04,1.512599199380721072e-06,3.350139960689214636e-06,7.052985988074190971e+01,7.052646881789898714e+01,3.391062842928944335e-03,2.502240932369969251e+00,1.241068861638201515e+00
8.855421686746987367e-12,8.899959368398248083e-01,-1.265801785376397209e-04,-3.894333334168416177e-04,1.306031125847428485e-04,1.578122423591730971e-06,3.424779003096939085e-06,7.052300812965442844e+01,7.051960194698318674e+01,3.406182671240635777e-03,2.510801180414640399e+00,1.241667568281686229e+00
8.885542168674697445e-12,8.900098431010521338e-01,-1.248107480396709156e-04,-3.976372775818070421e-04,1.304000548102887116e-04,1.644592624910455837e-06,3.499370788098903617e-06,7.051613995424760617e+01,7.051271956891683601e+01,3.420385330768211610e-03,2.519382027888861231e+00,1.242160116134334746e+00
8.915662650602409138e-12,8.900239465955797069e-01,-1.209201952328994010e-04,-4.068173454757895960e-04,1.301869119045528087e-04,1.712055221710587343e-06,3.573925176455161253e-06,7.050925698204569869e+01,7.050582332809972286e+01,3.433653945973016985e-03,2.527981407723406626e+00,1.242500752614349224e+00
8.945783132530119216e-12,8.900384392219251595e-01,-1.147655811140423061e-04,-4.153538536066114805e-04,1.299636794360542415e-04,1.780551707567800480e-06,3.648461836112473625e-06,7.050236111880496992e+01,7.049891514652816227e+01,3.445972276814476126e-03,2.536596896476891683e+00,1.242688529392715457e+00
8.975903614457830909e-12,8.900534600749963055e-01,-1.072731886414491693e-04,-4.221070292373968621e-04,1.297303528381315348e-04,1.850120872771238308e-06,3.723005815673868704e-06,7.049545345759652548e+01,7.049199614508196987e+01,3.457312514560216630e-03,2.545227102537982677e+00,1.242766018482970525e+00
9.006024096385540986e-12,8.900690440461607178e-01,-9.970026642878659592e-05,-4.269660218987178426e-04,1.294869282547909039e-04,1.920799756169597022e-06,3.797583833329137075e-06,7.048853446537367518e+01,7.048506682357174213e+01,3.467641801929533668e-03,2.553871442484819898e+00,1.242798093314080754e+00
9.036144578313252679e-12,8.900851154794027220e-01,-9.284779816405375815e-05,-4.306864386158558238e-04,1.292334031294529973e-04,1.992623269717738250e-06,3.872222497120560462e-06,7.048160491527747240e+01,7.047812796977162009e+01,3.476945505856208866e-03,2.562528963638998736e+00,1.242840999064315000e+00
9.066265060240962757e-12,8.901015296779059005e-01,-8.674101401695575653e-05,-4.342815221886472607e-04,1.289697767018854703e-04,2.065622207269171350e-06,3.946948297502072459e-06,7.047466600341154219e+01,7.047118074496898998e+01,3.485258442552605432e-03,2.571198180490462892e+00,1.242920288128066320e+00
9.096385542168674450e-12,8.901181192554902255e-01,-8.083035587847233155e-05,-4.384567368418387291e-04,1.286960505403610426e-04,2.139820399576167293e-06,4.021788159813285575e-06,7.046771869334321536e+01,7.046422600771140310e+01,3.492685631812482688e-03,2.579877887961310456e+00,1.243029659667245213e+00
9.126506024096384528e-12,8.901347063828727313e-01,-7.440684601269252412e-05,-4.433721152261116210e-04,1.284122291030872533e-04,2.215232391557242074e-06,4.096769261812285627e-06,7.046076335053750483e+01,7.045726395423264421e+01,3.499396304859169696e-03,2.588567624480933915e+00,1.243146016379276020e+00
9.156626506024096221e-12,8.901510928513365339e-01,-6.693728992138321936e-05,-4.486839688059144119e-04,1.281183203028772751e-04,2.291862802019102694e-06,4.171917645798895408e-06,7.045380004893060288e+01,7.045029445413211988e+01,3.505594798478205761e-03,2.597267298444452699e+00,1.243246755544908266e+00
9.186746987951806298e-12,8.901670784027074790e-01,-5.826215516013839851e-05,-4.537104521853306473e-04,1.278143361618803346e-04,2.369707585362352472e-06,4.247256175894606478e-06,7.044682906483348006e+01,7.044331758070026694e+01,3.511484133219940768e-03,2.605976575820570851e+00,1.243319451885230187e+00
9.216867469879517992e-12,8.901825315614771972e-01,-4.871907089739101811e-05,-4.576824153910733720e-04,1.275002937060868314e-04,2.448756343176645215e-06,4.322802811871855740e-06,7.043985087889328156e+01,7.043633363314667406e+01,3.517245746603817405e-03,2.614694874450028017e+00,1.243363016903353158e+00
9.246987951807228069e-12,8.901974694238433683e-01,-3.915282072863408928e-05,-4.601047839623957853e-04,1.271762161430385835e-04,2.528994342444321579e-06,4.398569835531701708e-06,7.043286583051299488e+01,7.042934277481798233e+01,3.523055695008731319e-03,2.623421789718131336e+00,1.243385006208266308e+00
9.277108433734939762e-12,8.902120713857888390e-01,-3.067085201098210072e-05,-4.611297215174780975e-04,1.268421341764310636e-04,2.610403241560449758e-06,4.474564095209123321e-06,7.042587409605543769e+01,7.042234497206564470e+01,3.529123989788645038e-03,2.632157115131419367e+00,1.243399577060679606e+00
9.307228915662649840e-12,8.902265912373870105e-01,-2.412156788956797994e-05,-4.616774295954536840e-04,1.264980872066040604e-04,2.692960344311180448e-06,4.550788079891258412e-06,7.041887586586473446e+01,7.041534015318805473e+01,3.535712676679585512e-03,2.640900616983801186e+00,1.243426346508157865e+00
9.337349397590361533e-12,8.902412115720751418e-01,-1.955511582250789047e-05,-4.630883649317796822e-04,1.261441242264531163e-04,2.776636895116514808e-06,4.627241762279469217e-06,7.041187130883479028e+01,7.040832820711457884e+01,3.543101720207175037e-03,2.649652078190417370e+00,1.243486858820050722e+00
9.367469879518071610e-12,8.902559383330371778e-01,-1.607517150880157040e-05,-4.664187212616185377e-04,1.257803043283963645e-04,2.861396143061667305e-06,4.703925293440585174e-06,7.040486052113757864e+01,7.040130899258215891e+01,3.551528555426159035e-03,2.658411365517921787e+00,1.243596627646878172e+00
9.397590361445781688e-12,8.902706054783726675e-01,-1.227372308511505471e-05,-4.718229828168639677e-04,1.254066966770485414e-04,2.947191695519459019e-06,4.780842405965380830e-06,7.039784353247544857e+01,7.039428236539171735e+01,3.561167083724276275e-03,2.667178427031696053e+00,1.243755930870355186e+00
9.427710843373493381e-12,8.902849827348771061e-01,-6.993437593033695107e-06,-4.784591076079803412e-04,1.250233795949077381e-04,3.033966395065212909e-06,4.858003752400855764e-06,7.039082019243583943e+01,7.038724803041981204e+01,3.572162016026021909e-03,2.675953440774702319e+00,1.243946125677759529e+00
9.457831325301203459e-12,8.902989240606025145e-01,1.010196846137438799e-07,-4.849733600399461328e-04,1.246304383625177305e-04,3.121651926008667267e-06,4.935428838800703637e-06,7.038379008595467212e+01,7.038020542646158617e+01,3.584659493087101554e-03,2.684736923515552487e+00,1.244135558495939486e+00
9.487951807228915152e-12,8.903124753020902338e-01,8.482914840227572518e-06,-4.902056939287838602e-04,1.242279616881672801e-04,3.210169501327515872e-06,5.013145364553662383e-06,7.037675268570838227e+01,7.037315388397988158e+01,3.598801728498339774e-03,2.693529535511398620e+00,1.244292379241100255e+00
9.518072289156625229e-12,8.903258807521866602e-01,1.717320667150528429e-05,-4.936756790446318903e-04,1.238160374713388116e-04,3.299431836513100360e-06,5.091185745249809412e-06,7.036970763004373453e+01,7.036609290518670434e+01,3.614724857023997925e-03,2.702331722609780496e+00,1.244397132867194999e+00
9.548192771084336923e-12,8.903394828134382211e-01,2.526123910887177865e-05,-4.956648898398294690e-04,1.233947490659974126e-04,3.389346053137105386e-06,5.169581744794411316e-06,7.036265476979920663e+01,7.035902218802951325e+01,3.632581769694189638e-03,2.711143653431801859e+00,1.244448865560557449e+00
9.578313253012047000e-12,8.903535574571178612e-01,3.225615011007742822e-05,-4.969889160325876394e-04,1.229641732661930433e-04,3.479816591358697975e-06,5.248358786900378034e-06,7.035559399617660858e+01,7.035194144522364468e+01,3.652550952962780369e-03,2.719965445360702727e+00,1.244462993475326851e+00
9.608433734939758693e-12,8.903681623398531642e-01,3.820164169967647105e-05,-4.986452310149910253e-04,1.225243806312625871e-04,3.570747134077172803e-06,5.327531394778376250e-06,7.034852537458108657e+01,7.034485057054035906e+01,3.674804040725277148e-03,2.728797013713212039e+00,1.244464129892897120e+00
9.638554216867468771e-12,8.903830823789651294e-01,4.363116620984596535e-05,-5.014608019345834222e-04,1.220754380031399146e-04,3.662041116696524417e-06,5.407100535168430179e-06,7.034144940095333709e+01,7.033774993792802377e+01,3.699463025320145343e-03,2.737637752163581961e+00,1.244479031314553064e+00
9.668674698795180464e-12,8.903979115301352554e-01,4.941666084931903627e-05,-5.057844507223473651e-04,1.216174125523484959e-04,3.753601276612360264e-06,5.487052932172893285e-06,7.033436673109238768e+01,7.033064014226178529e+01,3.726588830599470142e-03,2.746486853450684773e+00,1.244532399909950238e+00
9.698795180722890541e-12,8.904122361115316409e-01,5.648267769446537709e-05,-5.113016659160802288e-04,1.211503764442824611e-04,3.845329257162360957e-06,5.567362039545169347e-06,7.032727780615806523e+01,7.032352160232061067e+01,3.756203837449575457e-03,2.755343762378718697e+00,1.244644224589032122e+00
9.728915662650602235e-12,8.904258252016611364e-01,6.541195389133419471e-05,-5.171177521066542887e-04,1.206744110947864169e-04,3.937126175696294692e-06,5.647990308219269684e-06,7.032018293243298501e+01,7.031639460791879515e+01,3.788324514190107625e-03,2.764208079137403740e+00,1.244825944860878941e+00
9.759036144578312312e-12,8.904387229985127883e-01,7.613231116373542565e-05,-5.221607699293867675e-04,1.201896099430044805e-04,4.028894435367094671e-06,5.728892426802051006e-06,7.031308245586832584e+01,7.030925947412529808e+01,3.822981743034711052e-03,2.773079357783776011e+00,1.245075195492457709e+00
9.789156626506024005e-12,8.904511997680985003e-01,8.792376628279084704e-05,-5.257218722782837188e-04,1.196960789057834105e-04,4.120540354866926612e-06,5.810019106692905901e-06,7.030597679263131283e+01,7.030211657830473371e+01,3.860214326578060868e-03,2.781957080942543570e+00,1.245372406594566161e+00
9.819277108433734083e-12,8.904636012494974162e-01,9.980464456318995374e-05,-5.278027316561053435e-04,1.191939344038432631e-04,4.211976839960094927e-06,5.891320759095450716e-06,7.029886631694263599e+01,7.029496627387126750e+01,3.900043071362892765e-03,2.790840798234526243e+00,1.245683325817422027e+00
9.849397590361445776e-12,8.904761858961693921e-01,1.110734369938353355e-04,-5.290365126707255146e-04,1.186832998708671532e-04,4.303125328334332281e-06,5.972750341046973883e-06,7.029175112808393067e+01,7.028780866653497128e+01,3.942461548956118812e-03,2.799730404253979898e+00,1.245968485273574178e+00
9.879518072289155854e-12,8.904890358233166214e-01,1.216518161062691840e-04,-5.302463176328838131e-04,1.181643023531889832e-04,4.393916373871026399e-06,6.054264840471246924e-06,7.028463107751672112e+01,7.028064361796529624e+01,3.987459551425988694e-03,2.808626091517134604e+00,1.246196012863836966e+00
9.909638554216867547e-12,8.905020639444125585e-01,1.320251081772466986e-04,-5.319547241025817785e-04,1.176370706101287453e-04,4.484288493465049114e-06,6.135825246368672863e-06,7.027750600346548993e+01,7.027347096234937851e+01,4.035041116114096264e-03,2.817528057777288542e+00,1.246351597116508003e+00
9.939759036144577624e-12,8.905150851821961311e-01,1.428712208729610695e-04,-5.341442250786157531e-04,1.171017351078072158e-04,4.574185357930296609e-06,6.217395271981493782e-06,7.027037570155640367e+01,7.026629049120872139e+01,4.085210347675597223e-03,2.826436554646816646e+00,1.246441079990523670e+00
9.969879518072287702e-12,8.905279180095906355e-01,1.546581888356535304e-04,-5.363473251994124898e-04,1.165584292414185232e-04,4.663552052959072370e-06,6.298939336915170311e-06,7.026323976992772202e+01,7.025910181705515356e+01,4.137952872568456154e-03,2.835352086813590411e+00,1.246485816597663554e+00
9.999999999999999395e-12,8.905404797185249022e-01,1.674476489292902248e-04,-5.379259932090908964e-04,1.160072907288898310e-04,4.752331763979872629e-06,6.380420333954788983e-06,7.025609757519343646e+01,7.025190434483843660e+01,4.193230354994664788e-03,2.844275445173361394e+00,1.246514674856539662e+00


==> data/CFL_Test/k000125h384.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.267057237906225708e-01,5.716319672365278125e-03,-1.354914095170719687e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.957832040065056844e+01,6.957832040065056844e+01,0.000000000000000000e+00,1.047138795742429609e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.267199622297534134e-01,5.716030979112110381e-03,-1.354833968074674842e-02,-3.277253539127633696e-11,-1.474783113709782053e-10,-2.411351941946987854e-10,6.957568041320209318e+01,6.957567309848516857e+01,7.314716919513118686e-06,3.297952808036424491e-03,1.000072720823042438e+00
6.024096385542168234e-14,8.267341993191378302e-01,5.715774102191911905e-03,-1.354752979754602314e-02,-8.846739989821639907e-11,-5.566323884413955464e-10,-9.009992382462928495e-10,6.957304093017104663e+01,6.957301214888329355e+01,2.878128775682703460e-05,6.595353691807121985e-03,1.000144958208626145e+00
9.036144578313252982e-14,8.267484354297890414e-01,5.715548804049411236e-03,-1.354670976945252653e-02,-1.087379881550887062e-10,-1.223096917838345010e-09,-1.951763920345753615e-09,6.957040213703109544e+01,6.957033905299347509e+01,6.308403762644957139e-05,9.891967336214906384e-03,1.000216689155084326e+00
1.204819277108433647e-13,8.267626709381739047e-01,5.715354825917411466e-03,-1.354587798928378814e-02,-2.486853763661081318e-11,-2.138124726279104859e-09,-3.348742868957396661e-09,6.956776421616186212e+01,6.956765599458891813e+01,1.082215729471286034e-04,1.318756061336519986e-02,1.000287891823353092e+00
1.506024096385541995e-13,8.267769062227398047e-01,5.715191874657898734e-03,-1.354503277002985784e-02,2.416334947539343744e-10,-3.289024848521497556e-09,-5.031747512150324237e-09,6.956512734675078491e+01,6.956496564944714578e+01,1.616973036415705531e-04,1.648190295083584028e-02,1.000358545603841298e+00
1.807228915662650596e-13,8.267911416602514718e-01,5.715059608732470445e-03,-1.354417234119215108e-02,7.784033515084545816e-10,-4.659695188307097767e-09,-6.926901849485495216e-09,6.956249170476311861e+01,6.956227095723289722e+01,2.207475302269888944e-04,1.977476668569976351e-02,1.000428631177946226e+00
2.108433734939758945e-13,8.268053776219856932e-01,5.714957623605937398e-03,-1.354329484689205040e-02,1.681552818555639665e-09,-6.231236914430156610e-09,-8.948865601834223147e-09,6.955985746295657179e+01,6.955957488306293612e+01,2.825798936402158963e-04,2.306592740350258200e-02,1.000498130573905797e+00
2.409638554216867294e-13,8.268196144698001238e-01,5.714885436692779437e-03,-1.354239834572501695e-02,3.054980898258571407e-09,-7.982635965686646522e-09,-1.100340434528723773e-08,6.955722479095325639e+01,6.955688019545925727e+01,3.445954939931572016e-04,2.635516426178075716e-02,1.000567027216703320e+00
2.710843373493975642e-13,8.268338525520888549e-01,5.714842472202491010e-03,-1.354148081249866367e-02,5.009669253610904244e-09,-9.891495595265904587e-09,-1.299023598489783928e-08,6.955459385532375904e+01,6.955418928316701965e+01,4.045721567459877868e-04,2.964226029729161160e-02,1.000635305971797617e+00
3.012048192771083991e-13,8.268480921997765076e-01,5.714828046060754091e-03,-1.354054014189818786e-02,7.662969217315076265e-09,-1.193480279116370829e-08,-1.480607562815564944e-08,6.955196481968337707e+01,6.955150402642338747e+01,4.607932599847181930e-04,3.292700271664167344e-02,1.000702953182499355e+00
3.313253012048192339e-13,8.268623337223227621e-01,5.714841351256609754e-03,-1.353957415404069033e-02,1.113788588414589596e-08,-1.408971068241879840e-08,-1.634779576641223822e-08,6.954933784475861103e+01,6.954882572982104705e+01,5.121149375629831246e-04,3.620918317008076093e-02,1.000769956700867658e+00
3.614457831325301193e-13,8.268765774037636351e-01,5.714881443770565214e-03,-1.353858060197187137e-02,1.556236347166608192e-08,-1.633431869393949240e-08,-1.751561579365837625e-08,6.954671308845810529e+01,6.954615511555624607e+01,5.579729018525386155e-04,3.948859800811709009e-02,1.000836305911985580e+00
3.915662650602409542e-13,8.268908234989165162e-01,5.714947229251561914e-03,-1.353755718096557453e-02,2.106857481571839541e-08,-1.864843225198453097e-08,-1.821623435045843033e-08,6.954409070590526198e+01,6.954349236863092187e+01,5.983372743410756821e-04,4.276504852084757335e-02,1.000901991751691700e+00
4.216867469879517890e-13,8.269050722298763034e-01,5.715037450732862560e-03,-1.353650153962869876e-02,2.779221663608448818e-08,-2.101428426778534689e-08,-1.836581977532204178e-08,6.954147084938313128e+01,6.954083722067194628e+01,6.336287111914081860e-04,4.603834115994485249e-02,1.000967006717704999e+00
4.518072289156626239e-13,8.269193237826669707e-01,5.715150677589355722e-03,-1.353541129270015297e-02,3.587181113360706074e-08,-2.341720143040093415e-08,-1.789277801048172387e-08,6.953885366827105941e+01,6.953818905697343666e+01,6.646112976232620376e-04,4.930828774342517484e-02,1.001031344874211193e+00
4.819277108433734587e-13,8.269335783043082477e-01,5.715285295917571333e-03,-1.353428403537502121e-02,4.544801362575881001e-08,-2.584619950597730739e-08,-1.674022351535661117e-08,6.953623930887783899e+01,6.953554703165212914e+01,6.922772257161602123e-04,5.257470564315189915e-02,1.001095001850031752e+00
5.120481927710843441e-13,8.269478359000240753e-01,5.715439500422457922e-03,-1.353311735909305293e-02,5.666292534621902798e-08,-2.829449334533931970e-08,-1.486808690262081996e-08,6.953362791433180234e+01,6.953291017863593027e+01,7.177356958691475134e-04,5.583741795528782137e-02,1.001157974830531927e+00
5.421686746987951285e-13,8.269620966311050925e-01,5.715611288033209045e-03,-1.353190886855460372e-02,6.965941026639965091e-08,-3.075990911461901572e-08,-1.225480288996525817e-08,6.953101962427720650e+01,6.953027750964149334e+01,7.421146357067407101e-04,5.909625365424393123e-02,1.001220262543473183e+00
5.722891566265060138e-13,8.269763605130298068e-01,5.715798453278006508e-03,-1.353065619981791076e-02,8.458041486909382768e-08,-3.324518834705673973e-08,-8.898533472163510568e-09,6.952841457462213270e+01,6.952764809495586462e+01,7.664796662644238721e-04,6.235104772999711109e-02,1.001281865239022295e+00
6.024096385542167982e-13,8.269906275140476160e-01,5.715998585553079894e-03,-1.352935703926468232e-02,1.015682902259201047e-07,-3.575817572549185333e-08,-4.817893643063934766e-09,6.952581289722597546e+01,6.952502112609992935e+01,7.917711260394919189e-04,6.560164130953174966e-02,1.001342784664199570e+00
6.325301204819276835e-13,8.270048975541546277e-01,5.716209068253665614e-03,-1.352800914325872662e-02,1.207641164924958516e-07,-3.831188499712289935e-08,-5.216019002510386905e-11,6.952321471959119492e+01,6.952239596209739148e+01,8.187574938052332840e-04,6.884788176266118387e-02,1.001403024032067934e+00
6.626506024096384679e-13,8.270191705045526476e-01,5.716427079874754867e-03,-1.352661035821070730e-02,1.423070310113598086e-07,-4.092444004389295386e-08,5.339042319097576347e-09,6.952062016452086368e+01,6.951977216203731302e+01,8.480024835535736371e-04,7.208962279279490515e-02,1.001462587985987529e+00
6.927710843373493532e-13,8.270334461874531140e-01,5.716649597087009906e-03,-1.352515864089171189e-02,1.663335625578917243e-07,-4.361889082997325341e-08,1.127657060210131447e-08,6.951802934981039073e+01,6.951714950650094238e+01,8.798433094450127442e-04,7.532672451315539086e-02,1.001521482559294629e+00
7.228915662650602386e-13,8.270477243762961450e-01,5.716873399666132574e-03,-1.352365207870572655e-02,1.929769758176344554e-07,-4.642290666731954311e-08,1.766308572072072207e-08,6.951544238795455044e+01,6.951452800922282904e+01,9.143787317274907527e-04,7.855905350905717510e-02,1.001579715130785475e+00
7.530120481927710230e-13,8.270620047963044286e-01,5.717095077312332914e-03,-1.352208890973443517e-02,2.223666318690814863e-07,-4.936835192548575274e-08,2.438483644078762793e-08,6.951285938588301860e+01,6.951190791895609777e+01,9.514669269239577152e-04,8.178648288696031832e-02,1.001637294376376719e+00
7.831325301204819083e-13,8.270762871253797277e-01,5.717311038303880127e-03,-1.352046754233379375e-02,2.546273721776526607e-07,-5.249075190779818433e-08,3.131385757676879723e-08,6.951028044474411161e+01,6.950928971034886672e+01,9.907343952476883701e-04,8.500889231073976982e-02,1.001694230217369697e+00
8.132530120481926927e-13,8.270905709952754981e-01,5.717517519876430185e-03,-1.351878657399434649e-02,2.898787797719357641e-07,-5.582865765881588324e-08,3.831087082484611331e-08,6.950770565994763217e+01,6.950667406214073196e+01,1.031597806903439231e-03,8.822616802627342159e-02,1.001750533765713103e+00
8.433734939759035780e-13,8.271048559929865540e-01,5.717710600214270626e-03,-1.351704480932899681e-02,3.282342222712961140e-07,-5.942291773825853008e-08,4.522909527576311156e-08,6.950513512067306010e+01,6.950406182153679424e+01,1.073299136265108570e-03,9.143820287459519802e-02,1.001806217266686616e+00
8.734939759036143624e-13,8.271191416623639991e-01,5.717886211928792373e-03,-1.351524127698772344e-02,3.698016212752956538e-07,-6.331589589513476936e-08,5.191456791608852219e-08,6.950256890969679091e+01,6.950145395502489976e+01,1.114954671887336598e-03,9.464489629494260425e-02,1.001864211649007963e+00
9.036144578313252477e-13,8.271334275058866981e-01,5.718040156970141501e-03,-1.351337524528611021e-02,4.146824536988379249e-07,-6.755062097539256342e-08,5.821059945593691659e-08,6.950000710386316882e+01,6.949885148751057784e+01,1.155616352597249943e-03,9.784615431805712693e-02,1.001928060510858698e+00
9.337349397590360321e-13,8.271477129865593136e-01,5.718168122752278863e-03,-1.351144623638017225e-02,4.629713214030204965e-07,-7.216989681109116579e-08,6.396127327421074080e-08,6.949744977393450540e+01,6.949625543414039441e+01,1.194339794111143804e-03,1.010418895508867210e-01,1.001991688099495681e+00
9.638554216867469175e-13,8.271619975299252525e-01,5.718265699399404864e-03,-1.350945403894645430e-02,5.147557105940922736e-07,-7.721539218211033611e-08,6.901472708905339315e-08,6.949489698470513588e+01,6.949366673071234857e+01,1.230253992783281961e-03,1.042320211533668550e-01,1.002055079435075102e+00
9.939759036144578028e-13,8.271762805261296814e-01,5.718328397935791042e-03,-1.350739871913793702e-02,5.701158597127567177e-07,-8.272672964630047862e-08,7.322634330894517941e-08,6.949234879516534136e+01,6.949108616948272754e+01,1.262625682619176537e-03,1.074164748083380333e-01,1.002118220213518374e+00
1.024096385542168688e-12,8.271905613320281736e-01,5.718351669250043394e-03,-1.350528062981966315e-02,6.291247484923083896e-07,-8.874059291683751740e-08,7.646176993379795576e-08,6.948980525870736358e+01,6.948851434705449037e+01,1.290911652871608393e-03,1.105951826853968506e-01,1.002181096823604234e+00
1.054216867469879372e-12,8.272048392733296618e-01,5.718330923725689456e-03,-1.350310041793591036e-02,6.918482194101105784e-07,-9.528987236011682566e-08,7.859969778411642693e-08,6.948726642333222969e+01,6.948595162977738937e+01,1.314793554847219466e-03,1.137680833996055213e-01,1.002243696361327929e+00
1.084337349397590257e-12,8.272191136467273997e-01,5.718261551337339155e-03,-1.350085903004932461e-02,7.583452402802334415e-07,-1.024028675958017189e-07,7.953432695526972302e-08,6.948473233186673781e+01,6.948339814002137871e+01,1.334191845359790612e-03,1.169351219661276253e-01,1.002306006641632719e+00
1.114457831325301142e-12,8.272333837220424702e-01,5.718138942086309351e-03,-1.349855771604145660e-02,8.286683135066805405e-07,-1.101025651249436201e-07,7.917746536672446385e-08,6.948220302214099320e+01,6.948085376399120605e+01,1.349258149780709201e-03,1.200962497514148075e-01,1.002368016207621837e+00
1.144578313253012028e-12,8.272476487443504167e-01,5.717958506536740051e-03,-1.349619803090859257e-02,9.028640341486785765e-07,-1.184060074889340132e-07,7.746021314856065715e-08,6.947967852716377024e+01,6.947831817916930675e+01,1.360347994456576146e-03,1.232514244221984134e-01,1.002429714337359723e+00
1.174698795180722711e-12,8.272619079360615801e-01,5.717715696417611029e-03,-1.349378183471676082e-02,9.809737956964564602e-07,-1.273237687353204069e-07,7.433419702411702221e-08,6.947715887528842416e+01,6.947579089719087619e+01,1.367978097540856631e-03,1.264006098928490973e-01,1.002491091048388183e+00
1.204819277108433596e-12,8.272761604989572470e-01,5.717406025135243243e-03,-1.349131129083862984e-02,1.063034639113530159e-06,-1.368595489342407306e-07,6.977232912322222389e-08,6.947464409036848565e+01,6.947327131648268050e+01,1.372773885806961944e-03,1.295437762721241837e-01,1.002552137100095608e+00
1.234939759036144482e-12,8.272904056162024844e-01,5.717025087916412576e-03,-1.348878886244540484e-02,1.149080237089907388e-06,-1.470098981436865049e-07,6.376907551899441213e-08,6.947213419186259387e+01,6.947075877840474334e+01,1.375413457848136383e-03,1.326808998100230397e-01,1.002612843994046932e+00
1.265060240963855367e-12,8.273046424542980226e-01,5.716568581615438099e-03,-1.348621730737123610e-02,1.239142001645080728e-06,-1.577640775943325495e-07,5.634023130650947751e-08,6.946962919490883337e+01,6.946825262105161869e+01,1.376573857212485749e-03,1.358119628454586558e-01,1.002673203972431537e+00
1.295180722891566252e-12,8.273188701650020516e-01,5.716032324095367094e-03,-1.348359967143089588e-02,1.333250299425294214e-06,-1.691040630149002032e-07,4.752221081543344454e-08,6.946712911034802573e+01,6.946575222591481236e+01,1.376884433216036922e-03,1.389369537553826750e-01,1.002733210014748133e+00
1.325301204819276936e-12,8.273330878871596461e-01,5.715412272878975068e-03,-1.348093928032962144e-02,1.431435755454224136e-06,-1.810046920144624982e-07,3.737087307170859185e-08,6.946463394470912078e+01,6.946325705416431617e+01,1.376890544806110787e-03,1.420558669060422996e-01,1.002792855832866259e+00
1.355421686746987821e-12,8.273472947484994400e-01,5.714704543179857134e-03,-1.347823973021083227e-02,1.533730622884616795e-06,-1.934339543417645614e-07,2.595991345400841325e-08,6.946214370014359929e+01,6.946076667091224977e+01,1.377029231350109092e-03,1.451687026066250108e-01,1.002852135864602978e+00
1.385542168674698706e-12,8.273614898673918860e-01,5.713905425109415577e-03,-1.347550487698783404e-02,1.640170193610153580e-06,-2.063534207098719589e-07,1.337886218860304527e-08,6.945965837432376588e+01,6.945828075730520368e+01,1.377617018563144329e-03,1.482754670658279761e-01,1.002911045265940215e+00
1.415662650602409592e-12,8.273756723544825054e-01,5.713011400069962012e-03,-1.347273882454356683e-02,1.750794222565666852e-06,-2.197188027538138017e-07,-2.692615440513352639e-10,6.945717796034044511e+01,6.945579911140838192e+01,1.378848932063892656e-03,1.513761723516938718e-01,1.002969579902038388e+00
1.445783132530120477e-12,8.273898413143924158e-01,5.712019156217125644e-03,-1.346994591194119149e-02,1.865648337237550902e-06,-2.334806336303262813e-07,-1.487058478050162377e-08,6.945470244655074055e+01,6.945332163943808723e+01,1.380807112650085395e-03,1.544708363546678509e-01,1.003027736337144926e+00
1.475903614457831161e-12,8.274039958472844125e-01,5.710925602934389424e-03,-1.346713069970374363e-02,1.984785403253217244e-06,-2.475850558627807894e-07,-3.030324520688179413e-08,6.945223181644830390e+01,6.945084833933886159e+01,1.383477109437127039e-03,1.575594827539582299e-01,1.003085511823557763e+00
1.506024096385542046e-12,8.274181350504351551e-01,5.709727884366484069e-03,-1.346429795534621193e-02,2.108266816743273644e-06,-2.619747004222364599e-07,-4.644042048535111540e-08,6.944976604851161994e+01,6.944837927866947780e+01,1.386769842145845616e-03,1.606421409874122797e-01,1.003142904289741288e+00
1.536144578313252931e-12,8.274322580197929211e-01,5.708423391944617183e-03,-1.346145263812422409e-02,2.236163694413417816e-06,-2.765896388524329685e-07,-6.315345389049334611e-08,6.944730511604662127e+01,6.944591456881984470e+01,1.390547226773996073e-03,1.637188462244609233e-01,1.003199912327727761e+00
1.566265060240963817e-12,8.274463638514787389e-01,5.707009775774197352e-03,-1.345859988327221049e-02,2.368557933134169008e-06,-2.913683885196883530e-07,-8.031500448120444938e-08,6.944484898702586406e+01,6.944345433759620789e+01,1.394649429657991019e-03,1.667896393418598633e-01,1.003256535179914311e+00
1.596385542168674500e-12,8.274604516433012869e-01,5.705484955025553681e-03,-1.345574498567611230e-02,2.505543112621010769e-06,-3.062489497339076524e-07,-9.780214929382547474e-08,6.944239762393483772e+01,6.944099870233850424e+01,1.398921596337692787e-03,1.698545669020975479e-01,1.003312772725364121e+00
1.626506024096385385e-12,8.274745204962683509e-01,5.703847127252351622e-03,-1.345289338316085943e-02,2.647225217436737952e-06,-3.211698525133033978e-07,-1.154993671605917710e-07,6.943995098365697061e+01,6.943854774592853119e+01,1.403237728436275812e-03,1.729136811337406987e-01,1.003368625465707709e+00
1.656626506024096271e-12,8.274885695160807408e-01,5.702094776612501303e-03,-1.345005063942496248e-02,2.793723157851032712e-06,-3.360711902089839325e-07,-1.333013379627490714e-07,6.943750901739298342e+01,6.943610149811716781e+01,1.407519275820472452e-03,1.759670399133818341e-01,1.003424094510750875e+00
1.686746987951807156e-12,8.275025978146234307e-01,5.700226681061714915e-03,-1.344722242678794352e-02,2.945169072782646396e-06,-3.508956171513457108e-07,-1.511154965141099159e-07,6.943507167063337704e+01,6.943365992449820112e+01,1.411746135170205939e-03,1.790147067482610599e-01,1.003479181563865064e+00
1.716867469879518041e-12,8.275166045114611402e-01,5.698241918440461427e-03,-1.344441450874798820e-02,3.101708401986518278e-06,-3.655892879753759496e-07,-1.688642864343722607e-07,6.943263888317568444e+01,6.943122292493539760e+01,1.415958240286462749e-03,1.820567507591819290e-01,1.003533888907251370e+00
1.746987951807228725e-12,8.275305887353019418e-01,5.696139871528060027e-03,-1.344163272250559725e-02,3.263499718763807940e-06,-3.801027173299338696e-07,-1.864870662790978810e-07,6.943021058919673294e+01,6.942879034233877178e+01,1.420246857957672797e-03,1.850932466626214190e-01,1.003588219387135716e+00
1.777108433734939610e-12,8.275445496254530964e-01,5.693920232059440992e-03,-1.343888296148586757e-02,3.430714318707487327e-06,-3.943915402525595502e-07,-2.039416278684593977e-07,6.942778671735808871e+01,6.942636198133973835e+01,1.424736018355074853e-03,1.881242747513486024e-01,1.003642176398983787e+00
1.807228915662650495e-12,8.275584863332672292e-01,5.691583003742009365e-03,-1.343617115801566675e-02,3.603535564271406444e-06,-4.084171555618668681e-07,-2.212052951429880943e-07,6.942536719094711373e+01,6.942393763490353820e+01,1.429556043576479243e-03,1.911499208725141452e-01,1.003695763872780145e+00
1.837349397590361179e-12,8.275723980234512833e-01,5.689128504242489670e-03,-1.343350326611873931e-02,3.782157989178291480e-06,-4.221472371403058073e-07,-2.382755808321130119e-07,6.942295192808585114e+01,6.942151711545730564e+01,1.434812628549740621e-03,1.941702764023747751e-01,1.003748986258421683e+00
1.867469879518072064e-12,8.275862838753453854e-01,5.686557366192760213e-03,-1.343088524461536273e-02,3.966786170773860620e-06,-4.355561008986080999e-07,-2.551703875683260226e-07,6.942054084195244457e+01,6.941910028588577575e+01,1.440556066663004932e-03,1.971854382165787456e-01,1.003801848511278516e+00
1.897590361445782950e-12,8.276001430841729567e-01,5.683870537280061308e-03,-1.342832304056441883e-02,4.157633382310919517e-06,-4.486249184667325734e-07,-2.719277496208314364e-07,6.941813384101290296e+01,6.941668708529888931e+01,1.446755714019222093e-03,2.001955086548622975e-01,1.003854356077955590e+00
1.927710843373493835e-12,8.276139748621272885e-01,5.681069279431945861e-03,-1.342582257303751372e-02,4.354920040741763132e-06,-4.613417721730443275e-07,-2.886051209609491058e-07,6.941573082928478300e+01,6.941427754482323564e+01,1.453284461550183489e-03,2.032005954793180968e-01,1.003906514882283219e+00
1.957831325301204720e-12,8.276277784393780701e-01,5.678155167008359233e-03,-1.342338971737297437e-02,4.558871968858185457e-06,-4.737015495729171184e-07,-3.052782247205322370e-07,6.941333170660062990e+01,6.941187178980773353e+01,1.459916792902920526e-03,2.062008118249565314e-01,1.003958331311568086e+00
1.987951807228915606e-12,8.276415530649651187e-01,5.675130084248911251e-03,-1.342103028994250623e-02,4.769718493506556517e-06,-4.857056795832385337e-07,-3.220394880866958200e-07,6.941093636886375862e+01,6.940947002678272781e+01,1.466342081037126698e-03,2.091962761416570060e-01,1.004009812203114249e+00
2.018072289156626491e-12,8.276552980075820853e-01,5.671996221839843699e-03,-1.341875003345738109e-02,4.987690404097494378e-06,-4.973617160784432241e-07,-3.389960951269076914e-07,6.940854470829808065e+01,6.940707251588712268e+01,1.472192410953472629e-03,2.121871121263011473e-01,1.004060964831031022e+00
2.048192771084337376e-12,8.276690125562725653e-01,5.668756072732898318e-03,-1.341655460280145006e-02,5.213017797713780238e-06,-5.086827785127892910e-07,-3.562676978115977048e-07,6.940615661367617406e+01,6.940467953186303873e+01,1.477081813133730151e-03,2.151734486440910199e-01,1.004111796893347064e+00
2.078313253012047858e-12,8.276826960209376916e-01,5.665412427141405458e-03,-1.341444955146464495e-02,5.445927838794401921e-06,-5.196868626587079455e-07,-3.739838324644119605e-07,6.940377197055646263e+01,6.940229131876814961e+01,1.480651788312901430e-03,2.181554196381012001e-01,1.004162316499390251e+00
2.108433734939758743e-12,8.276963477329355445e-01,5.661968366906165902e-03,-1.341244031861330878e-02,5.686642462644770779e-06,-5.303960378002026748e-07,-3.922810949087666812e-07,6.940139066143923685e+01,6.939990804465891472e+01,1.482616780316332568e-03,2.211331640261582354e-01,1.004212532157484850e+00
2.138554216867469628e-12,8.277099670455176916e-01,5.658427259153908130e-03,-1.341053221661144684e-02,5.935376052905860987e-06,-5.408355496074849010e-07,-4.113001325925218204e-07,6.939901256592136747e+01,6.939752976286511910e+01,1.482803056246992292e-03,2.241068255838191969e-01,1.004262452762922253e+00
2.168674698795180514e-12,8.277235533342509610e-01,5.654792749343780234e-03,-1.340873041927648050e-02,6.192333187428297328e-06,-5.510326822285208794e-07,-4.311840818476508124e-07,6.939663756472468492e+01,6.939515638546443199e+01,1.481179260255767027e-03,2.270765528131219735e-01,1.004312087586195723e+00
2.198795180722891399e-12,8.277371059974660827e-01,5.651068753662871237e-03,-1.340703995057418788e-02,6.457706716731708808e-06,-5.610146709859789269e-07,-4.520846984535914944e-07,6.939426553447754031e+01,6.939278767272536186e+01,1.477861752179902800e-03,2.300424987957910283e-01,1.004361446261485380e+00
2.228915662650602285e-12,8.277506244567258697e-01,5.647259450917653870e-03,-1.340546567383177692e-02,6.731674680625908977e-06,-5.708098476649425041e-07,-4.741382298609718973e-07,6.939189634013563079e+01,6.939042324055954225e+01,1.473099576093362317e-03,2.330048210305725176e-01,1.004410538775371453e+00
2.259036144578313170e-12,8.277641081573541282e-01,5.643369273913609319e-03,-1.340401228150584281e-02,7.014398520875543920e-06,-5.804459009512817816e-07,-4.974697397282601079e-07,6.938952985064400991e+01,6.938806258343925037e+01,1.467267204766120907e-03,2.359636812539958051e-01,1.004459375455744485e+00
2.289156626506024055e-12,8.277775565690518311e-01,5.639402900383843828e-03,-1.340268428534401035e-02,7.306021195430615382e-06,-5.899485888502520151e-07,-5.221927667875996837e-07,6.938716593245013087e+01,6.938570511021583798e+01,1.460822234296892510e-03,2.389192452439495573e-01,1.004507966960887178e+00
2.319277108433734941e-12,8.277909691865782404e-01,5.635365243392835219e-03,-1.340148600696469336e-02,7.606665336320042917e-06,-5.993407756257348142e-07,-5.484065638973002216e-07,6.938480444954085158e+01,6.938335018753792838e+01,1.454262002929001011e-03,2.418716826057749902e-01,1.004556324268691458e+00
2.349397590361445422e-12,8.278043455305542642e-01,5.631261441395620827e-03,-1.340042156874921876e-02,7.916431587558751684e-06,-6.086415459336888866e-07,-5.761935978392226136e-07,6.938244526347813235e+01,6.938099718492964030e+01,1.448078548488977756e-03,2.448211665405134740e-01,1.004604458665970590e+00
2.379518072289156307e-12,8.278176851483277643e-01,5.627096847873217650e-03,-1.339949488513982392e-02,8.235397147986360430e-06,-6.178654186295797523e-07,-6.056173638875281722e-07,6.938008823345890619e+01,6.937864551599473373e+01,1.442717464178022019e-03,2.477678735949839228e-01,1.004652381737830558e+00
2.409638554216867193e-12,8.278309876149587687e-01,5.622877020623480437e-03,-1.339870965416448470e-02,8.563614541895823494e-06,-6.270216803646409789e-07,-6.367205630038146434e-07,6.937773321638901791e+01,6.937629467136250128e+01,1.438545026522411712e-03,2.507119833937232478e-01,1.004700105357056339e+00
2.439759036144578078e-12,8.278442525342586400e-01,5.618607710763677369e-03,-1.339806934922281069e-02,8.901110637939771769e-06,-6.361138562076690874e-07,-6.695236822753210102e-07,6.937538006698690651e+01,6.937394424078213717e+01,1.435826204767440707e-03,2.536536783526256444e-01,1.004747641673453318e+00
2.469879518072288963e-12,8.278574795398380148e-01,5.614294851437939826e-03,-1.339757721108277705e-02,9.247885934115248165e-06,-6.451393312086831105e-07,-7.040240110747732282e-07,6.937302863793534868e+01,6.937159392372939237e+01,1.434714205962724217e-03,2.565931433744301216e-01,1.004795003103105877e+00
2.499999999999999849e-12,8.278706682961605168e-01,5.609944546246964717e-03,-1.339723624011839205e-02,9.603914123622938684e-06,-6.540891331396180099e-07,-7.401951165578390533e-07,6.937067878008407718e+01,6.936924352962401485e+01,1.435250460061436107e-03,2.595305655261810340e-01,1.004842202317496991e+00
2.530120481927710734e-12,8.278838184995860328e-01,5.605563057420854568e-03,-1.339704918876579581e-02,9.969141953074736273e-06,-6.629478826942466103e-07,-7.779867926996094602e-07,6.936833034268592257e+01,6.936689296996239307e+01,1.437372723536594916e-03,2.624661336989353999e-01,1.004889252232431085e+00
2.560240963855421619e-12,8.278969298793011911e-01,5.601156793820503618e-03,-1.339701855418910272e-02,1.034348938089525809e-05,-6.716939133059176035e-07,-8.173254872873737295e-07,6.936598317368269306e+01,6.936454224522599077e+01,1.440928456705555492e-03,2.654000382500738553e-01,1.004936165996695330e+00
2.590361445783132505e-12,8.279100021980937418e-01,5.596732298710501742e-03,-1.339714657120996341e-02,1.072685003984541965e-05,-6.802995585511929874e-07,-8.581152013225910878e-07,6.936363712005643833e+01,6.936219142924015557e+01,1.445690816278849978e-03,2.683324706288079398e-01,1.004982956980393860e+00
2.620481927710842986e-12,8.279230352529682868e-01,5.592296237359978966e-03,-1.339743520536757632e-02,1.111909200341821816e-05,-6.887316009594699346e-07,-9.002388453450029372e-07,6.936129202820210082e+01,6.935984065285686029e+01,1.451375345234552725e-03,2.712636229852037340e-01,1.005029638762921396e+00
2.650602409638553872e-12,8.279360288755701625e-01,5.587855384501938180e-03,-1.339788614634882490e-02,1.152005885145926376e-05,-6.969518720479105841e-07,-9.435600274863450418e-07,6.935894774433857890e+01,6.935749008787445291e+01,1.457656464120637638e-03,2.741936877637210501e-01,1.005089981767385732e+00
2.680722891566264757e-12,8.279489829323174455e-01,5.583416611624160072e-03,-1.339850080170707294e-02,1.192957102579784778e-05,-7.049179896488954760e-07,-9.879252388005265671e-07,6.935660411495918254e+01,6.935513993110811271e+01,1.464183851066791454e-03,2.771228572817246438e-01,1.005169078428627127e+00
2.710843373493975642e-12,8.279618973242539592e-01,5.578986874101527459e-03,-1.339928029094941166e-02,1.234742746200171230e-05,-7.125842151819735764e-07,-1.033166392792542015e-06,6.935426098729452349e+01,6.935279038784109673e+01,1.470599453429698037e-03,2.800513232941633790e-01,1.005248702989534726e+00
2.740963855421686528e-12,8.279747719866116240e-01,5.574573198209721407e-03,-1.340022543998679871e-02,1.277340747866865012e-05,-7.199024105250380723e-07,-1.079103668247144454e-06,6.935191820978123189e+01,6.935044165376729097e+01,1.476556013944273433e-03,2.829792765452999181e-01,1.005328841497719949e+00
2.771084337349397413e-12,8.279876068880412943e-01,5.570182667982512964e-03,-1.340133677607381613e-02,1.320727290103324394e-05,-7.268230716305058245e-07,-1.125548597580365862e-06,6.934957563253020396e+01,6.934809389495516996e+01,1.481737575028841498e-03,2.859069063086201457e-01,1.005409479550752216e+00
2.801204819277108298e-12,8.280004020295251843e-01,5.565822411944506935e-03,-1.340261452322411700e-02,1.364877039119774528e-05,-7.332964140774925531e-07,-1.172307337132058387e-06,6.934723310779456540e+01,6.934574722623798948e+01,1.485881556572527309e-03,2.888343999162956699e-01,1.005490602317895110e+00
2.831325301204819184e-12,8.280131574429943075e-01,5.561499589646465465e-03,-1.340405859824889308e-02,1.409763395311172042e-05,-7.392734844092961806e-07,-1.219184051221582304e-06,6.934489049038444364e+01,6.934340168946297922e+01,1.488800921463696554e-03,2.917619422795570960e-01,1.005572194561733301e+00
2.861445783132530069e-12,8.280258731895979718e-01,5.557221378116657985e-03,-1.340566860723969682e-02,1.455358757663471114e-05,-7.447072704254637488e-07,-1.265984338553575389e-06,6.934254763809948940e+01,6.934105723414495515e+01,1.490403954530582350e-03,2.946897154014930242e-01,1.005654240659671572e+00
2.891566265060240954e-12,8.280385493577102629e-01,5.552994958086939978e-03,-1.340744384283165669e-02,1.501634798173491204e-05,-7.495537836062272474e-07,-1.312518627836770983e-06,6.934020441210032004e+01,6.933871370351535290e+01,1.490708584972600401e-03,2.976178978840258171e-01,1.005736724625269307e+00
2.921686746987951436e-12,8.280511860607044916e-01,5.548827500006810361e-03,-1.340938328220353873e-02,1.548562742120443295e-05,-7.537730875464583103e-07,-1.358605469387308187e-06,6.933786067724325619e+01,6.933637082904110116e+01,1.489848202158621003e-03,3.005466644308131818e-01,1.005819630129403119e+00
2.951807228915662321e-12,8.280637834344721782e-01,5.544726149937088608e-03,-1.341148558572333518e-02,1.596113649829824157e-05,-7.573302476423665619e-07,-1.404074651092983766e-06,6.933551630238680730e+01,6.933402823574873253e+01,1.488066638080715346e-03,3.034761853481777738e-01,1.005902940521228528e+00
2.981927710843373207e-12,8.280763416347218797e-01,5.540698015185020059e-03,-1.341374909631595086e-02,1.644258695450803408e-05,-7.601961792577224275e-07,-1.448770070410970921e-06,6.933317116067070174e+01,6.933168545932593929e+01,1.485701344763436845e-03,3.064066260460983071e-01,1.005986638848937798e+00
3.012048192771084092e-12,8.280888608341516743e-01,5.536750149735615405e-03,-1.341617183972413502e-02,1.692969438232745874e-05,-7.623483741370985542e-07,-1.492552298993082053e-06,6.933082512974790745e+01,6.932934197418866518e+01,1.483155559245650330e-03,3.093381465414901665e-01,1.006070707880297510e+00
3.042168674698794977e-12,8.281013412194689893e-01,5.532889539453742997e-03,-1.341875152553322764e-02,1.742218081840043770e-05,-7.637714878558490881e-07,-1.535300782967615308e-06,6.932847809199715527e+01,6.932699722990327018e+01,1.480862093887932692e-03,3.122709009663799384e-01,1.006155130122963870e+00
3.072289156626505863e-12,8.281137829883238322e-01,5.529123086996736575e-03,-1.342148554902901879e-02,1.791977717389453713e-05,-7.644577745184147390e-07,-1.576915629707541802e-06,6.932612993471310858e+01,6.932465069176382144e+01,1.479242949283311867e-03,3.152050370832714665e-01,1.006239887844577074e+00
3.102409638554216748e-12,8.281261863461860662e-01,5.525457596597346289e-03,-1.342437099389832446e-02,1.842222546131582335e-05,-7.644073586497853894e-07,-1.617318940909867597e-06,6.932378055027497510e+01,6.932230188038064966e+01,1.478669894327958641e-03,3.181406958105637006e-01,1.006324963092611657e+00
3.132530120481927633e-12,8.281385515031609579e-01,5.521899758535791722e-03,-1.342740463573397977e-02,1.892928078025393743e-05,-7.636283381741930360e-07,-1.656455661800155743e-06,6.932142983632839162e+01,6.931995040505218242e+01,1.479431276212939475e-03,3.210780107609128575e-01,1.006410337714020109e+00
3.162650602409638519e-12,8.281508786708241532e-01,5.518456133451868188e-03,-1.343058294641412583e-02,1.944071302867641626e-05,-7.621367164415830174e-07,-1.694293927041642592e-06,6.931907769596351443e+01,6.931759598641083642e+01,1.481709552681001766e-03,3.240171077952464507e-01,1.006495993374655340e+00
3.192771084337349000e-12,8.281631680590565425e-01,5.515133136417919683e-03,-1.343390209928363270e-02,1.995630831175929814e-05,-7.599565315509249457e-07,-1.730826011071503587e-06,6.931672403965204410e+01,6.931523846544510548e+01,1.485574206944866764e-03,3.269581045957570820e-01,1.006581911578476651e+00
3.222891566265059885e-12,8.281754198729568417e-01,5.511937020843689361e-03,-1.343735797517578261e-02,2.047587001722895797e-05,-7.571243051982327008e-07,-1.766082671806558587e-06,6.931436878495973986e+01,6.931287779824549489e+01,1.490986714251035187e-03,3.299011102607668500e-01,1.006668073686556086e+00
3.253012048192770771e-12,8.281876343097960280e-01,5.508873862246341235e-03,-1.344094616923733644e-02,2.099921953116728928e-05,-7.536794091242897334e-07,-1.800104585836471440e-06,6.931201184702010210e+01,6.931051403671776256e+01,1.497810302342634896e-03,3.328462249249165006e-01,1.006754460935897377e+00
3.283132530120481656e-12,8.281998115561015616e-01,5.505949541976885679e-03,-1.344466199859571144e-02,2.152619665795429176e-05,-7.496653853812256043e-07,-1.832946346317593142e-06,6.930965315283951611e+01,6.930814730001364410e+01,1.505852825871603542e-03,3.357935394078621072e-01,1.006841054458089024e+00
3.313253012048192541e-12,8.282119517848315349e-01,5.503169730867737454e-03,-1.344850051080099737e-02,2.205665965880974748e-05,-7.451309712838954580e-07,-1.864679941540149406e-06,6.930729263611490865e+01,6.930577774080911979e+01,1.514895305786542615e-03,3.387431348947722021e-01,1.006927835297797058e+00
3.343373493975903427e-12,8.282240551526908190e-01,5.500539872888961235e-03,-1.345245649304717926e-02,2.259048493202593354e-05,-7.401291812896099791e-07,-1.895392315409438006e-06,6.930493023756849880e+01,6.930340551155629214e+01,1.524726012201700707e-03,3.416950826521151785e-01,1.007014784431129018e+00
3.373493975903614312e-12,8.282361217976184076e-01,5.498065168899473297e-03,-1.345652448227122912e-02,2.312756635186713461e-05,-7.347163071655326856e-07,-1.925182603297933996e-06,6.930256590528644267e+01,6.930103073576293582e+01,1.535169523507925234e-03,3.446494437818879986e-01,1.007101882783884239e+00
3.403614457831325197e-12,8.282481518364211981e-01,5.495750560523411307e-03,-1.346069877599450487e-02,2.366781428372706432e-05,-7.289508596912998702e-07,-1.954159107014340969e-06,6.930019959508871352e+01,6.929865348822266924e+01,1.546106866038658972e-03,3.476062690176475178e-01,1.007189111249712221e+00
3.433734939759036083e-12,8.282601453626377008e-01,5.493600714276664250e-03,-1.346497344403416001e-02,2.421115429954245502e-05,-7.228924762722107848e-07,-1.982436078810294239e-06,6.929783127087998196e+01,6.929627378639631274e+01,1.557484483663747763e-03,3.505655985654723694e-01,1.007276450708201265e+00
3.463855421686746564e-12,8.282721024445719449e-01,5.491620006005418393e-03,-1.346934234097135231e-02,2.475752562334290944e-05,-7.166008193727995860e-07,-2.010130388907862769e-06,6.929546090499781030e+01,6.929389159332112058e+01,1.569311676694717505e-03,3.535274619928540640e-01,1.007363882042920489e+00
3.493975903614457450e-12,8.282840231235846229e-01,5.489812505713132992e-03,-1.347379911952493146e-02,2.530687934202415456e-05,-7.101344906161252563e-07,-2.037358153859450342e-06,6.929308847852493614e+01,6.929150683058045956e+01,1.581647944474354455e-03,3.564918781684883742e-01,1.007451386159426754e+00
3.524096385542168335e-12,8.282959074126157173e-01,5.488181962879993582e-03,-1.347833724470503224e-02,2.585917642084287413e-05,-7.035499847431089579e-07,-2.064231404074488990e-06,6.929071398155083727e+01,6.928911939848229906e+01,1.594583068537025776e-03,3.594588552554813798e-01,1.007538944003255388e+00
3.554216867469879220e-12,8.283077552949263955e-01,5.486731792394256013e-03,-1.348295000889375428e-02,2.641438556663550197e-05,-6.969007064154602045e-07,-2.090854868034827813e-06,6.928833741340106656e+01,6.928672919981934797e+01,1.608213581717166888e-03,3.624283907602006694e-01,1.007626536577905352e+00
3.584337349397590106e-12,8.283195667231040282e-01,5.485465061285734432e-03,-1.348763054782746613e-02,2.697248098428481922e-05,-6.902360711114579490e-07,-2.117322948091246052e-06,6.928595878276590270e+01,6.928433616335775014e+01,1.622619408156304602e-03,3.654004716390859553e-01,1.007714144962817748e+00
3.614457831325300991e-12,8.283313416184419076e-01,5.484384476186443709e-03,-1.349237185737916546e-02,2.753344007343484860e-05,-6.836007091569019855e-07,-2.143716958349355997e-06,6.928357810771748859e+01,6.928194026373284942e+01,1.637843984644516901e-03,3.683750744646517861e-01,1.007801750331353663e+00
3.644578313253011472e-12,8.283430798704768394e-01,5.483492371747672109e-03,-1.349716681127463569e-02,2.809724111286276759e-05,-6.770337893140820420e-07,-2.170102689116758512e-06,6.928119541566452710e+01,6.927954153541799087e+01,1.653880246529862647e-03,3.713521656520943348e-01,1.007889333968762013e+00
3.674698795180722358e-12,8.283547813368351553e-01,5.482790700112249831e-03,-1.350200817969698062e-02,2.866386097925024246e-05,-6.705684753855573031e-07,-2.196528354833914313e-06,6.927881074319432742e+01,6.927714007948769392e+01,1.670663706638376902e-03,3.743317017470310648e-01,1.007976877290124751e+00
3.704819277108433243e-12,8.283664458433901423e-01,5.482281021673689192e-03,-1.350688864876623853e-02,2.923327294538594095e-05,-6.642315260534159518e-07,-2.223022973520970097e-06,6.927642413578060143e+01,6.927473606307042076e+01,1.688072710187613892e-03,3.773136297745048329e-01,1.008064361858260316e+00
3.734939759036144128e-12,8.283780731847170120e-01,5.481964497035598204e-03,-1.351180084080557536e-02,2.980544460452323822e-05,-6.580429628879201601e-07,-2.249594833233703826e-06,6.927403564823833904e+01,6.927232971237843628e+01,1.705935859904415255e-03,3.802978876488073423e-01,1.008151769401568698e+00
3.765060240963855014e-12,8.283896631248293119e-01,5.481841880490744869e-03,-1.351673733547012653e-02,3.038033612314588127e-05,-6.520127224009768746e-07,-2.276215550366215741e-06,6.927164534787766570e+01,6.926992130060514796e+01,1.724047272522925486e-03,3.832844046428742768e-01,1.008239081831786343e+00
3.795180722891565899e-12,8.284012153981908932e-01,5.481913515067191739e-03,-1.352169069156331817e-02,3.095789823464120970e-05,-6.461458281093650353e-07,-2.302843670456912460e-06,6.926925329832913292e+01,6.926751113286498196e+01,1.742165464150271549e-03,3.862731019155598022e-01,1.008326281261624491e+00
3.825301204819276785e-12,8.284127297110607246e-01,5.482179329132485374e-03,-1.352665346954202118e-02,3.153807074278787745e-05,-6.404425400942173658e-07,-2.329425017345295202e-06,6.926685957557116069e+01,6.926509952933676573e+01,1.760046234393412151e-03,3.892638930940715558e-01,1.008413350022255628e+00
3.855421686746987670e-12,8.284242057431094874e-01,5.482638834835081021e-03,-1.353161825461032287e-02,3.212078136266465145e-05,-6.348969733997313438e-07,-2.355885539969304614e-06,6.926446426147110458e+01,6.926268680801302935e+01,1.777453458077976828e-03,3.922566849084969665e-01,1.008500270680623645e+00
3.885542168674698555e-12,8.284356431493463679e-01,5.483291128453804397e-03,-1.353657768029111266e-02,3.270594473329602116e-05,-6.294975784582830147e-07,-2.382132685046493965e-06,6.926206744293619977e+01,6.926027326813175478e+01,1.794174804443647922e-03,3.952513778743593220e-01,1.008587026056541935e+00
3.915662650602409441e-12,8.284470415623335082e-01,5.484134892693236056e-03,-1.354152445228346859e-02,3.329346170669289203e-05,-6.242277402602233770e-07,-2.408057225237939625e-06,6.925966921103986351e+01,6.925785917492987664e+01,1.810036109982131368e-03,3.982478670184148029e-01,1.008673599239552354e+00
3.945783132530120326e-12,8.284584005946999952e-01,5.485168401073344142e-03,-1.354645137260177164e-02,3.388321891813939502e-05,-6.190664807212801995e-07,-2.433535500683791169e-06,6.925726966011136199e+01,6.925544474620598123e+01,1.824913905386578265e-03,4.012460426422851945e-01,1.008759973605514171e+00
3.975903614457831211e-12,8.284697198419428421e-01,5.486389524419082314e-03,-1.355135136372594487e-02,3.447508863630472129e-05,-6.139892466416402941e-07,-2.458432022370036455e-06,6.925486888683155939e+01,6.925303014124959589e+01,1.838745581962555539e-03,4.042457911179734853e-01,1.008846132832899256e+00
4.006024096385542097e-12,8.284809988855336149e-01,5.487795739507845758e-03,-1.355621749266739881e-02,3.506892888572807760e-05,-6.089687640321409788e-07,-2.482602377576142284e-06,6.925246698934057576e+01,6.925061545279919528e+01,1.851536541381017253e-03,4.072469957080867564e-01,1.008932060918777074e+00
4.036144578313252982e-12,8.284922372963000603e-01,5.489384139895990555e-03,-1.356104299470254661e-02,3.566458382857570379e-05,-6.039759384283853461e-07,-2.505896370846629945e-06,6.925006406637913869e+01,6.924820070288460272e+01,1.863363494536448509e-03,4.102495374037795628e-01,1.009017742194436185e+00
4.066265060240963867e-12,8.285034346381058290e-01,5.491151448945305082e-03,-1.356582129670364303e-02,3.626188438743515582e-05,-5.989807801429143151e-07,-2.528161328677997889e-06,6.924766021648235892e+01,6.924578584351036170e+01,1.874372971997493144e-03,4.132532957723829559e-01,1.009103161340656030e+00
4.096385542168674753e-12,8.285145904718115295e-01,5.493094035001966184e-03,-1.357054603977356222e-02,3.686064908640691325e-05,-5.939533332210725967e-07,-2.549245492523487477e-06,6.924525553723277937e+01,6.924337076305087635e+01,1.884774181905640375e-03,4.162581498065368035e-01,1.009188303402583919e+00
4.126506024096385638e-12,8.285257043594956849e-01,5.495207928694131362e-03,-1.357521110103080721e-02,3.746068508397072401e-05,-5.888645871619029991e-07,-2.569001422867452118e-06,6.924285012458588540e+01,6.924095529892143475e+01,1.894825664451062468e-03,4.192639787659882544e-01,1.009273153804203016e+00
4.156626506024095716e-12,8.285367758689615725e-01,5.497488842262571347e-03,-1.357981061436543471e-02,3.806178936812024642e-05,-5.836873512232358312e-07,-2.587289337038096530e-06,6.924044407227995634e+01,6.923853925652879582e+01,1.904815751166872868e-03,4.222706630036422437e-01,1.009357698362354894e+00
4.186746987951806601e-12,8.285478045784840928e-01,5.499932190865559380e-03,-1.358433898996146659e-02,3.866375008211750364e-05,-5.783970723220407726e-07,-2.603980305105596629e-06,6.923803747132329534e+01,6.923612243373817421e+01,1.915037585125996776e-03,4.252780847664849317e-01,1.009441923300308019e+00
4.216867469879517486e-12,8.285587900818178753e-01,5.502533115736505873e-03,-1.358879093240304356e-02,3.926634794795544130e-05,-5.729725791300261348e-07,-2.618959231603280857e-06,6.923563040956338455e+01,6.923370464927874934e+01,1.925760284634986906e-03,4.282861289629638080e-01,1.009525815260815307e+00
4.246987951807228372e-12,8.285697319934104410e-01,5.505286508915614371e-03,-1.359316145721305158e-02,3.986935775421481654e-05,-5.673967369047442438e-07,-2.632127555828072403e-06,6.923322297134636472e+01,6.923128577275001305e+01,1.937198596347443867e-03,4.312946838879223588e-01,1.009609361318647647e+00
4.277108433734939257e-12,8.285806299538513997e-01,5.508187039621755855e-03,-1.359744590561185254e-02,4.047254987545762797e-05,-5.616569998366265463e-07,-2.643405609999466993e-06,6.923081523723482178e+01,6.922886575329546588e+01,1.949483939351560413e-03,4.343036418968958534e-01,1.009692548992558336e+00
4.307228915662650142e-12,8.285914836354719704e-01,5.511229181908901438e-03,-1.360163995738884572e-02,4.107569179154819548e-05,-5.557458501740350065e-07,-2.652734582431146450e-06,6.922840728381663666e+01,6.922644464384489993e+01,1.962639971741367891e-03,4.373129000219314055e-01,1.009775366256638662e+00
4.337349397590361028e-12,8.286022927481768718e-01,5.514407243478658058e-03,-1.360573964172008890e-02,4.167854957727648569e-05,-5.496611160504502203e-07,-2.660078041910654884e-06,6.922599918354433157e+01,6.922402261789676459e+01,1.976565647567785858e-03,4.403223605216822212e-01,1.009857801551026668e+00
4.367469879518071913e-12,8.286130570453618116e-01,5.517715395448779918e-03,-1.360974134583486407e-02,4.228088933528604588e-05,-5.434061627159310613e-07,-2.665422989481330487e-06,6.922359100463854986e+01,6.922159997646818397e+01,1.991028170364209007e-03,4.433319313594137334e-01,1.009939843791925584e+00
4.397590361445782798e-12,8.286237763300042802e-01,5.521147702814210162e-03,-1.361364182140033414e-02,4.288247854847671811e-05,-5.369899547050415170e-07,-2.668780414546403238e-06,6.922118281102717674e+01,6.921917714367839380e+01,2.005667348787085191e-03,4.463415266034530537e-01,1.010021482380891733e+00
4.427710843373493684e-12,8.286344504607603412e-01,5.524698155387952267e-03,-1.361743818857660826e-02,4.348308733164455770e-05,-5.304269892901284800e-07,-2.670185343421815371e-06,6.921877466232386666e+01,6.921675465059203702e+01,2.020011731833993521e-03,4.493510667453810004e-01,1.010102707213351936e+00
4.457831325301204569e-12,8.286450793581772167e-01,5.528360699018066912e-03,-1.362112793757094993e-02,4.408248956601554372e-05,-5.237371043119743907e-07,-2.669696379896967370e-06,6.921636661380763655e+01,6.921433310811872275e+01,2.033505688920873595e-03,4.523604789327930753e-01,1.010183508686321119e+00
4.487951807228915454e-12,8.286556630108820043e-01,5.532129266853474427e-03,-1.362470892782561942e-02,4.468046390439466795e-05,-5.169451660913223487e-07,-2.667394748761813468e-06,6.921395871643842668e+01,6.921191317098377738e+01,2.045545454644811991e-03,4.553696971142879857e-01,1.010263877705279034e+00
4.518072289156626340e-12,8.286662014817354205e-01,5.535997810394831936e-03,-1.362817938463265627e-02,4.527679463876011905e-05,-5.100806455522836756e-07,-2.663382864368695526e-06,6.921155101687632794e+01,6.920949549566211090e+01,2.055521214211643473e-03,4.583786620958839597e-01,1.010343805690187224e+00
4.548192771084337225e-12,8.286766949139288130e-01,5.539960330171369435e-03,-1.363153789329564491e-02,4.587127242615517012e-05,-5.031770928864619299e-07,-2.657782456871383539e-06,6.920914355751089886e+01,6.920708069584691202e+01,2.062861663984642911e-03,4.613873215091598978e-01,1.010423284580627579e+00
4.578313253012048110e-12,8.286871435369249639e-01,5.544010905724279688e-03,-1.363478339074893596e-02,4.646369487255460961e-05,-4.962715230160404237e-07,-2.650732298587391029e-06,6.920673637649427690e+01,6.920466929929501987e+01,2.067077199261572584e-03,4.643956296928301031e-01,1.010502306840042719e+00
4.608433734939758996e-12,8.286975476722133749e-01,5.548143724840547131e-03,-1.363791515474661702e-02,4.705386697789508616e-05,-4.894037257438828511e-07,-2.642385581747847503e-06,6.920432950779454018e+01,6.920226170982502367e+01,2.067797969516538791e-03,4.674035474908562748e-01,1.010580865459078881e+00
4.638554216867469881e-12,8.287079077388367354e-01,5.552353111747196021e-03,-1.364093279066569755e-02,4.764160144856887313e-05,-4.826155157857877000e-07,-2.632907006540889857e-06,6.920192298125540731e+01,6.919985817778339765e+01,2.064803472011467710e-03,4.704110419712738689e-01,1.010658953958023520e+00
4.668674698795180766e-12,8.287182242585835468e-01,5.556633553989704863e-03,-1.364383621599465045e-02,4.822671888631464854e-05,-4.759499388497488098e-07,-2.622469644651965795e-06,6.919951682268359150e+01,6.919745878161290875e+01,2.058041070682331553e-03,4.734180860712943750e-01,1.010736566388350299e+00
4.698795180722890844e-12,8.287284978608555619e-01,5.560979728139204929e-03,-1.364662564257953896e-02,4.880904786453450631e-05,-4.694504505509090670e-07,-2.611251648322339059e-06,6.919711105395295192e+01,6.919506342219862915e+01,2.047631754317221810e-03,4.764246581753103227e-01,1.010813697333373895e+00
4.728915662650601729e-12,8.287387292870584954e-01,5.565386523797534284e-03,-1.364930155673672874e-02,4.938842490459294444e-05,-4.631600852310384704e-07,-2.599432878181543818e-06,6.919470569314215425e+01,6.919267183063767845e+01,2.033862504473029319e-03,4.794307416333332128e-01,1.010890341908034173e+00
4.759036144578312615e-12,8.287489193945077881e-01,5.569849065995235299e-03,-1.365186469745252248e-02,4.996469436559046852e-05,-4.571206316927897487e-07,-2.587191524690140149e-06,6.919230075471594432e+01,6.919028358896859743e+01,2.017165747351643262e-03,4.824363242284532838e-01,1.010966495757825045e+00
4.789156626506023500e-12,8.287590691597622738e-01,5.574362735705949527e-03,-1.365431603270740417e-02,5.053770826146325928e-05,-4.513718324771216150e-07,-2.574700797924436855e-06,6.918989624975458241e+01,6.918789816231918621e+01,1.998087435393910982e-03,4.854413976025512278e-01,1.011042155056879555e+00
4.819277108433734385e-12,8.287691796813440037e-01,5.578923188435101245e-03,-1.365665673416843924e-02,5.110732601906342739e-05,-4.459506226249278053e-07,-2.562125758648460100e-06,6.918749218621506714e+01,6.918551493994755219e+01,1.977246267518198344e-03,4.884459566497656446e-01,1.011117316505257380e+00
4.849397590361445271e-12,8.287792521817752833e-01,5.583526370736586510e-03,-1.365888815042702077e-02,5.167341419017272423e-05,-4.408904228948476608e-07,-2.549620360193328777e-06,6.918508856925429029e+01,6.918313328191538858e+01,1.955287338897146888e-03,4.914499988881870784e-01,1.011191977325428537e+00
4.879518072289156156e-12,8.287892880088412184e-01,5.588168534529842392e-03,-1.366101177891170491e-02,5.223584612925830995e-05,-4.362205011855674904e-07,-2.537324765675821952e-06,6.918268540160987357e+01,6.918075256756597469e+01,1.932834043898627382e-03,4.944535238198269900e-01,1.011266135257995469e+00
4.909638554216867041e-12,8.287992886360777689e-01,5.592846249074545986e-03,-1.366302923684098621e-02,5.279450164726974071e-05,-4.319654144628694755e-07,-2.525362998648962153e-06,6.918028268403078584e+01,6.917837224175018207e+01,1.910442280602467520e-03,4.974565322892805508e-01,1.011339788556670838e+00
4.939759036144577927e-12,8.288092556624768736e-01,5.597556410622733791e-03,-1.366494223121204714e-02,5.334926664999438254e-05,-4.281445418483472009e-07,-2.513840977525766757e-06,6.917788041573442115e+01,6.917599185485404689e+01,1.888560880369280146e-03,5.004590258512625622e-01,1.011412935982536787e+00
4.969879518072288812e-12,8.288191908112777506e-01,5.602296249584555812e-03,-1.366675252825196550e-02,5.390003276753077685e-05,-4.247717177212416651e-07,-2.502844975219665479e-06,6.917547859492785278e+01,6.917361109323229584e+01,1.867501695556702005e-03,5.034610061565854000e-01,1.011485576797618524e+00
4.999999999999999697e-12,8.288290959279136505e-01,5.607063335165309373e-03,-1.366846192251462699e-02,5.444669697940786345e-05,-4.218549717464540997e-07,-2.492440535591574406e-06,6.917307721933640607e+01,6.917122979739376376e+01,1.847421942648777744e-03,5.064624743659673634e-01,1.011557710757792217e+00
5.030120481927710583e-12,8.288389729770505587e-01,5.611855577395470640e-03,-1.367007220581897484e-02,5.498916123787278294e-05,-4.193963807020704127e-07,-2.482671867700018605e-06,6.917067628675638957e+01,6.916884796647859446e+01,1.828320277792894839e-03,5.094634306001323276e-01,1.011629338105063614e+00
5.060240963855421468e-12,8.288488240387668071e-01,5.616671226529174922e-03,-1.367158513629199330e-02,5.552733208998314956e-05,-4.173920348689583691e-07,-2.473561727758915362e-06,6.916827579559534911e+01,6.916646574881617937e+01,1.810046779163565099e-03,5.124638734339256319e-01,1.011700459559242260e+00
5.090361445783132354e-12,8.288586513038381787e-01,5.621508869831082916e-03,-1.367300240776244714e-02,5.606112029747230513e-05,-4.158321195980443789e-07,-2.465111787386575249e-06,6.916587574540935179e+01,6.916408341974839402e+01,1.792325660951776594e-03,5.154637994412044621e-01,1.011771076309052386e+00
5.120481927710843239e-12,8.288684570681986719e-01,5.626367425617732204e-03,-1.367432561981009320e-02,5.659044045195621019e-05,-4.147011105211929556e-07,-2.457303475461718262e-06,6.916347613739550582e+01,6.916170134909523881e+01,1.774788300272812274e-03,5.184632027961859624e-01,1.011841190002708224e+00
5.150602409638554124e-12,8.288782437265722614e-01,5.631246134724252062e-03,-1.367555624856613486e-02,5.711521058201896294e-05,-4.139780787544552319e-07,-2.450099269969177055e-06,6.916107697484898154e+01,6.915931996167809359e+01,1.757013170886246320e-03,5.214620749360793228e-01,1.011910802737981063e+00
5.180722891566265010e-12,8.288880137653368285e-01,5.636144549286908542e-03,-1.367669561861292564e-02,5.763535174805546661e-05,-4.136371003899710098e-07,-2.443444405876707700e-06,6.915867826356682713e+01,6.915693969489690573e+01,1.738568669919172017e-03,5.244604042881670924e-01,1.011979917051828659e+00
5.210843373493975895e-12,8.288977697546991985e-01,5.641062518978517785e-03,-1.367774487610261790e-02,5.815078762052908326e-05,-4.136477626123514937e-07,-2.437268955561515591e-06,6.915628001216798282e+01,6.915456095749543408e+01,1.719054672542835250e-03,5.274581760639469596e-01,1.012048535909586988e+00
5.240963855421685972e-12,8.289075143402216961e-01,5.646000174730521695e-03,-1.367870496343303634e-02,5.866144403749831205e-05,-4.139757569288826564e-07,-2.431490229795096652e-06,6.915388223235578380e+01,6.915218409338602612e+01,1.698138969763853933e-03,5.304553721213053352e-01,1.012116662693779423e+00
5.271084337349396858e-12,8.289172502337639470e-01,5.650957910052608647e-03,-1.367957659550446750e-02,5.916724853788923481e-05,-4.145835482920998446e-07,-2.426015439973607555e-06,6.915148493908409932e+01,6.914980935359876923e+01,1.675585485333486125e-03,5.334519708947692562e-01,1.012184301192578850e+00
5.301204819277107743e-12,8.289269802039566093e-01,5.655936360061488734e-03,-1.368036023783937571e-02,5.966812986799698373e-05,-4.154311073400509063e-07,-2.420744556310044359e-06,6.914908815063395764e+01,6.914743687841470887e+01,1.651272219243458093e-03,5.364479473928114306e-01,1.012251455587958038e+00
5.331325301204818629e-12,8.289367070662514436e-01,5.660936378383512983e-03,-1.368105608665814293e-02,6.016401746003970943e-05,-4.164766916074190742e-07,-2.415573292228219370e-06,6.914669188861041960e+01,6.914506669053463384e+01,1.625198075789076844e-03,5.394432732601600611e-01,1.012318130443560005e+00
5.361445783132529514e-12,8.289464336726359850e-01,5.665959012034083725e-03,-1.368166405110590560e-02,6.065484088320998547e-05,-4.176776603972142482e-07,-2.410396142343280449e-06,6.914429617786869642e+01,6.914269869893288956e+01,1.597478935804986719e-03,5.424379169017733426e-01,1.012384330692325252e+00
5.391566265060240399e-12,8.289561629011346078e-01,5.671005474464432816e-03,-1.368218373769513468e-02,6.114052926947826142e-05,-4.189913070734179023e-07,-2.405109400266163866e-06,6.914190104632575640e+01,6.914033271195661712e+01,1.568334369136645300e-03,5.454318436650523738e-01,1.012450061623901831e+00
5.421686746987951285e-12,8.289658976451409478e-01,5.676077116999882731e-03,-1.368261443705538760e-02,6.162101071832997627e-05,-4.203756918696281293e-07,-2.399614083078952596e-06,6.913950652472044567e+01,6.913796845758494669e+01,1.538067135492646566e-03,5.484250160754360337e-01,1.012515328871872011e+00
5.451807228915662170e-12,8.289756408027135759e-01,5.681175398849071939e-03,-1.368295511310395167e-02,6.209621168655699236e-05,-4.217904579308872342e-07,-2.393818691696264041e-06,6.913711264629336029e+01,6.913560560826803680e+01,1.507038025326192356e-03,5.514173941201579998e-01,1.012580138400818397e+00
5.481927710843373055e-12,8.289853952658636782e-01,5.686301855932808513e-03,-1.368320439470515487e-02,6.256605637109682004e-05,-4.231976132403938279e-07,-2.387641740406873570e-06,6.913471944642259359e+01,6.913324380777768852e+01,1.475638644908282846e-03,5.544089355745498437e-01,1.012644496493261936e+00
5.512048192771083941e-12,8.289951639099837344e-01,5.691458068630403377e-03,-1.368336056967850954e-02,6.303046609461385738e-05,-4.245622613475761392e-07,-2.381013994585867590e-06,6.913232696219500895e+01,6.913088269768952898e+01,1.444264505483084868e-03,5.573995963648046281e-01,1.012708409736500448e+00
5.542168674698794826e-12,8.290049495834436177e-01,5.696645628892182435e-03,-1.368342158145336752e-02,6.348935870497891593e-05,-4.258532644256540670e-07,-2.373880362744483478e-06,6.912993523195878254e+01,6.912852194162850594e+01,1.413290330270166673e-03,5.603893309609488949e-01,1.012771885009371209e+00
5.572289156626505711e-12,8.290147550974586999e-01,5.701866106762804205e-03,-1.368338502817359643e-02,6.394264800093420751e-05,-4.270438231540292775e-07,-2.366201397567087484e-06,6.912754429483841534e+01,6.912616124588060984e+01,1.383048957808657477e-03,5.633780927934706195e-01,1.012834929468978240e+00
5.602409638554216597e-12,8.290245832162682627e-01,5.707121016566489395e-03,-1.368324816432680939e-02,6.439024319699104056e-05,-4.281119592475402428e-07,-2.357954370165680053e-06,6.912515419025562835e+01,6.912380037555405465e+01,1.353814701575552703e-03,5.663658346873527982e-01,1.012897550537410485e+00
5.632530120481927482e-12,8.290344366477132576e-01,5.712411783087382837e-03,-1.368300790475184339e-02,6.483204844093361566e-05,-4.290408881382963672e-07,-2.349133892226183422e-06,6.912276495744322347e+01,6.912143916584183501e+01,1.325791601385014912e-03,5.693525093069068399e-01,1.012959755888494184e+00
5.662650602409638367e-12,8.290443180342469409e-01,5.717739707839841756e-03,-1.368266083113810726e-02,6.526796239718102863e-05,-4.298192713437129164e-07,-2.339752071775805436e-06,6.912037663497393680e+01,6.911907752826611784e+01,1.299106707813959096e-03,5.723380696056094008e-01,1.013021553434612088e+00
5.692771084337349253e-12,8.290542299444256802e-01,5.723105935675371417e-03,-1.368220320080176973e-02,6.569787790867729163e-05,-4.304413404079011817e-07,-2.329838199694887924e-06,6.911798926032052748e+01,6.911671545195206079e+01,1.273808368469478858e-03,5.753224692747347380e-01,1.013082951313641011e+00
5.722891566265060138e-12,8.290641748649766329e-01,5.728511421971977692e-03,-1.368163095786053760e-02,6.612168174894620895e-05,-4.309068869507672379e-07,-2.319437975554046351e-06,6.911560286941333686e+01,6.911435300002354154e+01,1.249869389798628945e-03,5.783056631854176510e-01,1.013143957876045054e+00
5.753012048192771023e-12,8.290741551933404896e-01,5.733956900578812167e-03,-1.368093974656334547e-02,6.653925447449346008e-05,-4.312211162596273951e-07,-2.308612292595385732e-06,6.911321749628355349e+01,6.911199030141719390e+01,1.227194866364737140e-03,5.812876078190888363e-01,1.013204581672175753e+00
5.783132530120481909e-12,8.290841732308580347e-01,5.739442852630244167e-03,-1.368012492675390983e-02,6.695047038591056218e-05,-4.313943649614454479e-07,-2.297435612418377341e-06,6.911083317271707926e+01,6.910962753837877415e+01,1.205634338305842457e-03,5.842682616814223184e-01,1.013264831439821601e+00
5.813253012048191986e-12,8.290942311765616690e-01,5.744969476545890366e-03,-1.367918159142662328e-02,6.735519760389199772e-05,-4.314416865560367160e-07,-2.285993969907190334e-06,6.910844992795084352e+01,6.910726493023500439e+01,1.184997715839517570e-03,5.872475856959178397e-01,1.013324716092054656e+00
5.843373493975902872e-12,8.291043311215360312e-01,5.750536659195113962e-03,-1.367810458620320052e-02,6.775329826398901424e-05,-4.313823118999777551e-07,-2.274382657893551856e-06,6.910606778842949893e+01,6.910490271433776854e+01,1.165074091729142178e-03,5.902255435732474131e-01,1.013384244705418658e+00
5.873493975903613757e-12,8.291144750439368716e-01,5.756143948495763725e-03,-1.367688853069981558e-02,6.814462883137720477e-05,-4.312389950285417772e-07,-2.262703648758793346e-06,6.910368677760092737e+01,6.910254112541684890e+01,1.145652184078453911e-03,5.932021021533511185e-01,1.013443426508499057e+00
5.903614457831324642e-12,8.291246648045982326e-01,5.761790527567181054e-03,-1.367552784164058691e-02,6.852904053429253691e-05,-4.310372579010845312e-07,-2.251062816441972619e-06,6.910130691576196682e+01,6.910018037497808052e+01,1.126540783881821526e-03,5.961772317178622993e-01,1.013502270870887623e+00
5.933734939759035528e-12,8.291349021432642408e-01,5.767475190551239923e-03,-1.367401675765899348e-02,6.890637991218586506e-05,-4.308045506662533597e-07,-2.239567026982726084e-06,6.909892821993553014e+01,6.909782063262005636e+01,1.107587315470507728e-03,5.991509062705219213e-01,1.013560787292606458e+00
5.963855421686746413e-12,8.291451886754203082e-01,5.773196320191904644e-03,-1.367234936561974312e-02,6.927648947214600709e-05,-4.305693467783882658e-07,-2.228321168683193521e-06,6.909655070378821051e+01,6.909546201124391018e+01,1.088692544300844892e-03,6.021231037845337086e-01,1.013618985393988092e+00
5.993975903614457298e-12,8.291555258896896596e-01,5.778951867342465264e-03,-1.367051962839042380e-02,6.963920844483278028e-05,-4.303601946727988649e-07,-2.217425194177361772e-06,6.909417437758955316e+01,6.909310455793757910e+01,1.069819651979924107e-03,6.050938064154364193e-01,1.013676874906031644e+00
6.024096385542168184e-12,8.291659151458050658e-01,5.784739332468631298e-03,-1.366852141396438479e-02,6.999437362911826630e-05,-4.302047496471620198e-07,-2.206971246159617313e-06,6.909179924819881080e+01,6.909074825183134294e+01,1.050996367473184048e-03,6.080630006793334985e-01,1.013734465661246142e+00
6.054216867469879069e-12,8.291763576731020491e-01,5.790555749224698089e-03,-1.366634852576043349e-02,7.034182031292514087e-05,-4.301288110294400883e-07,-2.197040936305721870e-06,6.908942531908218143e+01,6.908839300951511575e+01,1.032309567061112611e-03,6.110306775962820458e-01,1.013791767584978576e+00
6.084337349397589954e-12,8.291868545695443293e-01,5.796397670265464666e-03,-1.366399473404532675e-02,7.068138325641100579e-05,-4.301553905766805592e-07,-2.187702843104548084e-06,6.908705259035420454e+01,6.908603869770250583e+01,1.013892651702206485e-03,6.139968327990561470e-01,1.013848790687235102e+00
6.114457831325300840e-12,8.291974068012084587e-01,5.802261155234299771e-03,-1.366145380830610483e-02,7.101289772271538272e-05,-4.303038382841448595e-07,-2.179010288995784494e-06,6.908468105883267185e+01,6.908368515187734715e+01,9.959069553229244615e-04,6.169614666082274823e-01,1.013905545054966995e+00
6.144578313253011725e-12,8.292080152022542894e-01,5.808141761153883149e-03,-1.365871955049117320e-02,7.133620054094757287e-05,-4.305890513376373300e-07,-2.170999450452788200e-06,6.908231071810457991e+01,6.908133219881780462e+01,9.785192867814501098e-04,6.199245840746908653e-01,1.013962040844824664e+00
6.174698795180722610e-12,8.292186804752981200e-01,5.814034535183032482e-03,-1.365578582892989883e-02,7.165113118594709709e-05,-4.310207907698245289e-07,-2.163687846533648428e-06,6.907994155860750141e+01,6.907897968028539992e+01,9.618783221072753093e-04,6.228861949905331041e-01,1.014018288276362201e+00
6.204819277108433496e-12,8.292294031921885189e-01,5.819934009826483075e-03,-1.365264661288816996e-02,7.195753285955357583e-05,-4.316031284591399709e-07,-2.157073242051853861e-06,6.907757356770675017e+01,6.907662747487336219e+01,9.460928333867322853e-04,6.258463138704091211e-01,1.014074297625675136e+00
6.234939759036144381e-12,8.292401837951588472e-01,5.825834200586655146e-03,-1.364929600753428222e-02,7.225525355865732502e-05,-4.323340444469231830e-07,-2.151132991085903081e-06,6.907520672977159393e+01,6.907427551516288133e+01,9.312146087128296860e-04,6.288049599048426419e-01,1.014130079219451197e+00
6.265060240963855266e-12,8.292510225982984151e-01,5.831728606181022477e-03,-1.364572828921728487e-02,7.254414711613568192e-05,-4.332051911944966301e-07,-2.145823835376115261e-06,6.907284102624583966e+01,6.907192379785681169e+01,9.172283890282222551e-04,6.317621568875733118e-01,1.014185643429424299e+00
6.295180722891566152e-12,8.292619197894027794e-01,5.837610211322005055e-03,-1.364193794094960104e-02,7.282407420188339979e-05,-4.342018374491740051e-07,-2.141082160679352829e-06,6.907047643568874662e+01,6.906957238539872890e+01,9.040502900209534259e-04,6.347179331190635487e-01,1.014241000667207127e+00
6.325301204819277037e-12,8.292728754320650708e-01,5.843471491962468414e-03,-1.363791968795504024e-02,7.309490327247811074e-05,-4.353029999562659588e-07,-2.136824702838810007e-06,6.906811293382314432e+01,6.906722139871348531e+01,8.915351096651694639e-04,6.376723212883276259e-01,1.014296161379495631e+00
6.355421686746987115e-12,8.292838894680144568e-01,5.849304423135424751e-03,-1.363366853300361156e-02,7.335651145953589057e-05,-4.364817664693691748e-07,-2.132949684580687848e-06,6.906575049358492890e+01,6.906487100178983951e+01,8.794917950942528467e-04,6.406253583352669034e-01,1.014351136043625479e+00
6.385542168674698000e-12,8.292949617197770129e-01,5.855100489295665851e-03,-1.362917979155433938e-02,7.360878538842525185e-05,-4.377058085005215694e-07,-2.129338354154725066e-06,6.906338908514054253e+01,6.906252137982676231e+01,8.677053137809417416e-04,6.435770852959380450e-01,1.014405935163468886e+00
6.415662650602408885e-12,8.293060918935210024e-01,5.860850697143207659e-03,-1.362444912653792972e-02,7.385162192065192167e-05,-4.389380771302217311e-07,-2.125856888050586653e-06,6.906102867592005623e+01,6.906017271353762510e+01,8.559623824297145659e-04,6.465275471328816304e-01,1.014460569265660306e+00
6.445783132530119771e-12,8.293172795821572851e-01,5.866545590982806882e-03,-1.361947258253662363e-02,7.408492881480415273e-05,-4.401376700881050726e-07,-2.122358612237751985e-06,6.905866923063551610e+01,6.905782515258339060e+01,8.440780521260176457e-04,6.494767925527547003e-01,1.014515048896141414e+00
6.475903614457830656e-12,8.293285242686445624e-01,5.872175270356824045e-03,-1.361424661931462908e-02,7.430862530242150310e-05,-4.412608533435317274e-07,-2.118686489771981326e-06,6.905631071131273302e+01,6.905547879123550103e+01,8.319200772252830162e-04,6.524248738136275705e-01,1.014569384617010073e+00
6.506024096385541541e-12,8.293398253294754774e-01,5.877729410082115774e-03,-1.360876814454586511e-02,7.452264257644412371e-05,-4.422622157519848712e-07,-2.114675817279014030e-06,6.905395307732419496e+01,6.905313364902521300e+01,8.194282989840941849e-04,6.553718465236145763e-01,1.014623587003662619e+00
6.536144578313252427e-12,8.293511820384127375e-01,5.883197282532059112e-03,-1.360303454552585709e-02,7.472692419100642771e-05,-4.430959310302936574e-07,-2.110157068869200060e-06,6.905159628542905637e+01,6.905078965853515172e+01,8.066268939020200708e-04,6.583177694334031438e-01,1.014677666642228138e+00
6.566265060240963312e-12,8.293625935703521357e-01,5.888567782081596466e-03,-1.359704371981793405e-02,7.492142637223967578e-05,-4.437170976238080117e-07,-2.104958823549651951e-06,6.904924028982874518e+01,6.904844666165351441e+01,7.936281752351907227e-04,6.612627042240722952e-01,1.014731634127269633e+00
6.596385542168674198e-12,8.293740590054502482e-01,5.893829451635726815e-03,-1.359079410464968801e-02,7.510611824043908241e-05,-4.440831240109262949e-07,-2.098910711248944602e-06,6.904688504221577716e+01,6.904610441463655945e+01,7.806275792236573108e-04,6.642067152921684592e-01,1.014785500059752765e+00
6.626506024096385083e-12,8.293855773333634884e-01,5.898970511116004463e-03,-1.358428470495780943e-02,7.528098194445582514e-05,-4.441551247790804394e-07,-2.091846313172392169e-06,6.904453049186534486e+01,6.904376260146572974e+01,7.678903996102054083e-04,6.671498695338042850e-01,1.014839275045263500e+00
6.656626506024095968e-12,8.293971474577047642e-01,5.903978887817330767e-03,-1.357751511989316318e-02,7.544601270949978934e-05,-4.438992914912648886e-07,-2.083605954340509410e-06,6.904217658572463279e+01,6.904142085407055163e+01,7.557316540849773074e-04,6.700922361288587092e-01,1.014892969692470670e+00
6.686746987951806854e-12,8.294087682006648921e-01,5.908842248528526839e-03,-1.357048556777078890e-02,7.560121879973195056e-05,-4.432882020083848687e-07,-2.074039329754230969e-06,6.903982326851598827e+01,6.903907877741711729e+01,7.444910988778816966e-04,6.730338863270799443e-01,1.014946594611815911e+00
6.716867469879517739e-12,8.294204383077804499e-01,5.913548033294893126e-03,-1.356319690925811804e-02,7.574662139711780574e-05,-4.423020325753287024e-07,-2.063007910564289204e-06,6.903747048287407040e+01,6.903673597706674059e+01,7.345058073323699989e-04,6.759748932368774277e-01,1.015000160414426089e+00
6.746987951807228624e-12,8.294321564528599477e-01,5.918083490643443606e-03,-1.355565066870396615e-02,7.588225439803994964e-05,-4.409296386243670722e-07,-2.050387082747839706e-06,6.903511816948324054e+01,6.903439208660424242e+01,7.260828789960964685e-04,6.789153316180713826e-01,1.015053677711231117e+00
6.777108433734939510e-12,8.294439212430548825e-01,5.922435714305980016e-03,-1.354784905351368897e-02,7.600816412918980731e-05,-4.391694728738776166e-07,-2.036067977930719869e-06,6.903276626723571496e+01,6.903204679247930642e+01,7.194747564066067327e-04,6.818552776793593839e-01,1.015107157112278502e+00
6.807228915662650395e-12,8.294557312240387059e-01,5.926591681122198724e-03,-1.353979497148111166e-02,7.612440898430671270e-05,-4.370303128486559782e-07,-2.019958963935810087e-06,6.903041471340533519e+01,6.902969985408086018e+01,7.148593244699437323e-04,6.847948088812674250e-01,1.015160609226232635e+00
6.837349397590361280e-12,8.294675848852738342e-01,5.930538290148384441e-03,-1.353149204595574355e-02,7.623105898345513296e-05,-4.345317743362224661e-07,-2.001986771164202454e-06,6.902806344383591863e+01,6.902735111734466500e+01,7.123264912526545457e-04,6.877340037450039301e-01,1.015214044660043280e+00
6.867469879518072166e-12,8.294794806653746910e-01,5.934262402721956521e-03,-1.352294462875839806e-02,7.632819525676205795e-05,-4.317045924115352612e-07,-1.982097239796542039e-06,6.902571239313705576e+01,6.902500052079199122e+01,7.118723450684491874e-04,6.906729416678972777e-01,1.015267474018763716e+00
6.897590361445782243e-12,8.294914169575071661e-01,5.937750883478411408e-03,-1.351415781082570579e-02,7.641590945490846936e-05,-4.285906573760082511e-07,-1.960255681801829930e-06,6.902336149488513684e+01,6.902264809358439379e+01,7.134013007461552022e-04,6.936117027454055117e-01,1.015320907905504777e+00
6.927710843373493129e-12,8.295033921148218248e-01,5.940990642125172638e-03,-1.350513743045034243e-02,7.649430308919072483e-05,-4.252427991104936517e-07,-1.936446860630934458e-06,6.902101068182557242e+01,6.902029394588522848e+01,7.167359403460496449e-04,6.965503676000746047e-01,1.015374356921499244e+00
6.957831325301204014e-12,8.295154044558926687e-01,5.943968675835671275e-03,-1.349589007899394157e-02,7.656348680466204320e-05,-4.217243197666659226e-07,-1.910674600030623159e-06,6.901865988608376767e+01,6.901793825250922509e+01,7.216335745429782508e-04,6.994890172172782972e-01,1.015427831666249947e+00
6.987951807228914899e-12,8.295274522701241438e-01,5.946672112149756564e-03,-1.348642310419569286e-02,7.662357959071102495e-05,-4.181082812365670256e-07,-1.882961041438057103e-06,6.901630903937119399e+01,6.901558123141562362e+01,7.278079555744121527e-04,7.024277327877180843e-01,1.015481342737732939e+00
7.018072289156625785e-12,8.295395338230663329e-01,5.949088252261339367e-03,-1.347674461089379098e-02,7.667470793443416940e-05,-4.144765602614031075e-07,-1.853345576723398167e-06,6.901395807319278219e+01,6.901322311907880191e+01,7.349541139801346948e-04,7.053665955564746293e-01,1.015534900732618651e+00
7.048192771084336670e-12,8.295516473616965092e-01,5.951204614531570465e-03,-1.346686345918334839e-02,7.671700492327178259e-05,-4.109186901842021265e-07,-1.821883489483903156e-06,6.901160691904634348e+01,6.901086414503043898e+01,7.427740159080647693e-04,7.083056866782981853e-01,1.015588516246475503e+00
7.078313253012047555e-12,8.295637911195941072e-01,5.953008978084661958e-03,-1.345678925997807751e-02,7.675060930457707072e-05,-4.075305140408583899e-07,-1.788644343529354655e-06,6.900925550861553859e+01,6.900850450793652158e+01,7.510006790155769867e-04,7.112450870786949375e-01,1.015642199873913132e+00
7.108433734939758441e-12,8.295759633219830231e-01,5.954489426426660785e-03,-1.344653236789952570e-02,7.677566451101856750e-05,-4.044126787559922906e-07,-1.753710161542474575e-06,6.900690377394978725e+01,6.900614435539247893e+01,7.594185573061014265e-04,7.141848773204103606e-01,1.015695962208621017e+00
7.138554216867469326e-12,8.295881621906151526e-01,5.955634390854887966e-03,-1.343610387160087093e-02,7.679231766194014768e-05,-4.016690045180903587e-07,-1.717173440085390716e-06,6.900455164765268989e+01,6.900378376925469581e+01,7.678783979974753045e-04,7.171251374746294704e-01,1.015749813843258131e+00
7.168674698795180211e-12,8.296003859485592269e-01,5.956432693546849511e-03,-1.342551558152403623e-02,7.680071855194683527e-05,-3.994047668279668380e-07,-1.679135049123373234e-06,6.900219906304795359e+01,6.900142275769844957e+01,7.763053495076920225e-04,7.200659469964818538e-01,1.015803765369144296e+00
7.198795180722891097e-12,8.296126328247920290e-01,5.956873590227602586e-03,-1.341478001501926996e-02,7.680101863900578348e-05,-3.977249311470022346e-07,-1.639702065050616067e-06,6.899984595433522827e+01,6.899906125453868810e+01,7.846997965351029886e-04,7.230073846042276431e-01,1.015857827375715283e+00
7.228915662650601982e-12,8.296249010586373984e-01,5.956946812248989712e-03,-1.340391037890381956e-02,7.679337004517989066e-05,-3.967323814466270670e-07,-1.598985585855740207e-06,6.899749225673431852e+01,6.899669912559865281e+01,7.931311356708471488e-04,7.259495281612056150e-01,1.015912010449695480e+00
7.259036144578312867e-12,8.296371889040402570e-01,5.956642607985513337e-03,-1.339292054955118841e-02,7.677792458370391029e-05,-3.965261842375159717e-07,-1.557098575616118960e-06,6.899513790663789337e+01,6.899433618124270140e+01,8.017253951983427862e-04,7.288924545602180061e-01,1.015966325173952134e+00
7.289156626506022945e-12,8.296494946336728793e-01,5.955951783310838195e-03,-1.338182505048578566e-02,7.675483282641582645e-05,-3.971999288290656712e-07,-1.514153783036161320e-06,6.899278284173551867e+01,6.899197219357189681e+01,8.106481636199392880e-04,7.318362396094937328e-01,1.016020782125993893e+00
7.319277108433734638e-12,8.296618165429058278e-01,5.954865741183083816e-03,-1.337063902757890804e-02,7.672424322553268391e-05,-3.988401826591792657e-07,-1.470261775352023999e-06,6.899042700113672311e+01,6.898960691647721433e+01,8.200846595152499249e-04,7.347809579195454521e-01,1.016075391876094969e+00
7.349397590361444716e-12,8.296741529535578419e-01,5.953376520028545206e-03,-1.335937822186844190e-02,7.668630130338918434e-05,-4.015250975964812616e-07,-1.425529124731145002e-06,6.898807032548511131e+01,6.898724010656907524e+01,8.302189160414457942e-04,7.377266827903474766e-01,1.016130164985015183e+00
7.379518072289156409e-12,8.296865022175547999e-01,5.951476830949573721e-03,-1.334805894014511572e-02,7.664114892300862296e-05,-4.053231992367970500e-07,-1.380056779439456098e-06,6.898571275705074868e+01,6.898487154308432423e+01,8.412139664215022294e-04,7.406734860982973068e-01,1.016185112001300794e+00
7.409638554216866486e-12,8.296988627203759625e-01,5.949160093565265123e-03,-1.333669802331100517e-02,7.658892365127177885e-05,-4.102923865059289441e-07,-1.333938646677007234e-06,6.898335423982911152e+01,6.898250104519375725e+01,8.531946353473479107e-04,7.436214381820999142e-01,1.016240243458161219e+00
7.439759036144578179e-12,8.297112328844021834e-01,5.946420470431501050e-03,-1.332531281264778301e-02,7.652975822498217495e-05,-4.164791634745188840e-07,-1.287260408247334783e-06,6.898099471960377116e+01,6.898012848547888609e+01,8.662341248828789005e-04,7.465706077273490671e-01,1.016295569869910542e+00
7.469879518072288257e-12,8.297236111720572849e-01,5.943252899740714655e-03,-1.331392111392245420e-02,7.646378012833353148e-05,-4.239181193451744024e-07,-1.240098584277948507e-06,6.897863414402854687e+01,6.897775379892230774e+01,8.803451062345625305e-04,7.495210616491181366e-01,1.016351101727967388e+00
7.499999999999999950e-12,8.297359960888291974e-01,5.939653126494953868e-03,-1.330254115972083484e-02,7.639111128820650894e-05,-4.326316662525716047e-07,-1.192519854196530530e-06,6.897627246267214218e+01,6.897537698710722509e+01,8.954755649117601256e-04,7.524728649721265095e-01,1.016406849496428233e+00
7.530120481927710028e-12,8.297483861861090215e-01,5.935617731771753239e-03,-1.329119156984147690e-02,7.631186789140622512e-05,-4.426300380007442963e-07,-1.144580638225964549e-06,6.897390962707893891e+01,6.897299811782231416e+01,9.115092566178963291e-04,7.554260807082748830e-01,1.016462823607197086e+00
7.560240963855421721e-12,8.297607800638701070e-01,5.931144160154885187e-03,-1.327989130989939287e-02,7.622616032546272941e-05,-4.539115463247293661e-07,-1.096326936917443911e-06,6.897154559080260583e+01,6.897061732045150961e+01,9.282703511009208260e-04,7.583807697311765184e-01,1.016519034454685499e+00
7.590361445783131798e-12,8.297731763731691634e-01,5.926230745091787960e-03,-1.326865964828462426e-02,7.613409324202651289e-05,-4.664630848813641188e-07,-1.047794420805869085e-06,6.896918030944478062e+01,6.896823477776639777e+01,9.455316783775097626e-04,7.613369906473232973e-01,1.016575492390076274e+00
7.620481927710843492e-12,8.297855738184851671e-01,5.920876732217006909e-03,-1.325751611156329030e-02,7.603576573926621146e-05,-4.802608651097532369e-07,-9.990087572454027967e-07,6.896681374068008097e+01,6.896585071475354312e+01,9.630259265319966906e-04,7.642947996640651054e-01,1.016632207715149505e+00
7.650602409638553569e-12,8.297979711598072461e-01,5.915082300448506678e-03,-1.324648043835560327e-02,7.593127165710645264e-05,-4.952713625096836841e-07,-9.499861569517040684e-07,6.896444584430200564e+01,6.896346538516831970e+01,9.804591336793760936e-04,7.672542504541282060e-01,1.016689190675671428e+00
7.680722891566265262e-12,8.298103672145623610e-01,5.908848580793760706e-03,-1.323557253190777404e-02,7.582069997669101937e-05,-5.114524469036014828e-07,-9.007341188158215851e-07,6.896207658224753345e+01,6.896107905642494984e+01,9.975258225854823427e-04,7.702153940168228186e-01,1.016746451454331179e+00
7.710843373493975340e-12,8.298227608593071736e-01,5.902177672784536186e-03,-1.322481241138111739e-02,7.570413531320843833e-05,-5.287546659917022585e-07,-8.512523482269949268e-07,6.895970591863216725e+01,6.895869199352699752e+01,1.013925105165318884e-03,7.731782785361952515e-01,1.016804000163223032e+00
7.740963855421685417e-12,8.298351510311730017e-01,5.895072658420087014e-03,-1.321422016197392434e-02,7.558165848922794138e-05,-5.471226480814255042e-07,-8.015338214972555043e-07,6.895733381980618049e+01,6.895630444279241544e+01,1.029377013768160596e-03,7.761429492362900140e-01,1.016861846835863004e+00
7.771084337349397110e-12,8.298475367290912841e-01,5.887537613556173728e-03,-1.320381588400687360e-02,7.545334717403242610e-05,-5.664965873497964477e-07,-7.515659670555134086e-07,6.895496025439403809e+01,6.895391661619397894e+01,1.043638200056540722e-03,7.791094482340377159e-01,1.016920001418729402e+00
7.801204819277107188e-12,8.298599170147568094e-01,5.879577616667349543e-03,-1.319361964108454327e-02,7.531927657313841650e-05,-5.868137734363138974e-07,-7.013319328892680891e-07,6.895258519336081804e+01,6.895152867735178859e+01,1.056516009022645877e-03,7.820778143902490376e-01,1.016978473762312873e+00
7.831325301204818881e-12,8.298722910132744213e-01,5.871198754868246251e-03,-1.318365140749746742e-02,7.517952015130602609e-05,-6.080101265991109928e-07,-6.508119092490646172e-07,6.895020861010024760e+01,6.894914073026669143e+01,1.067879833552841861e-03,7.850480831593599218e-01,1.017037273611675952e+00
7.861445783132528959e-12,8.298846579136233137e-01,5.862408127079394259e-03,-1.317393101481757582e-02,7.503415037187661249e-05,-6.300217001058502651e-07,-5.999844758631289922e-07,6.894783048050747709e+01,6.894675281186745508e+01,1.077668640023549725e-03,7.880202864388150541e-01,1.017096410596510347e+00
7.891566265060240652e-12,8.298970169687407417e-01,5.853213844415958503e-03,-1.316447809811009846e-02,7.488323943524663473e-05,-6.527861129548496955e-07,-5.488279437765954619e-07,6.894545078308817665e+01,6.894436488941063601e+01,1.085893677534787707e-03,7.909944524188655679e-01,1.017155894220693524e+00
7.921686746987950729e-12,8.299093674953919031e-01,5.843625027575776593e-03,-1.315531204157813737e-02,7.472685999968334009e-05,-6.762438783814798277e-07,-4.973216633520507221e-07,6.894306949906335547e+01,6.894197686339185793e+01,1.092635671492211231e-03,7.939706054340172070e-01,1.017215733851350778e+00
7.951807228915662423e-12,8.299217088736779990e-01,5.833651801243153016e-03,-1.314645192405045071e-02,7.456508586848727637e-05,-7.003395968235174598e-07,-4.454472718521854573e-07,6.894068661249814056e+01,6.893958857624360803e+01,1.098036254536568189e-03,7.969487658171040545e-01,1.017275938707432603e+00
7.981927710843372500e-12,8.299340405462891646e-01,5.823305285448736671e-03,-1.313791646422039598e-02,7.439799262868115491e-05,-7.250229859910075760e-07,-3.931898562737801558e-07,6.893830211042630651e+01,6.893719982645947653e+01,1.102283966826575739e-03,7.999289497575805541e-01,1.017336517847818644e+00
8.012048192771084193e-12,8.299463620174332146e-01,5.812597583796983922e-03,-1.312972396596835505e-02,7.422565822790901547e-05,-7.502497252841689590e-07,-3.405390096267109517e-07,6.893591598298891654e+01,6.893481038719490073e+01,1.105595794009404248e-03,8.029111691652802696e-01,1.017397480158977130e+00
8.042168674698794271e-12,8.299586728514539713e-01,5.801541768605703725e-03,-1.312189226382373328e-02,7.404816347800571592e-05,-7.759820968792280581e-07,-2.874897615774312229e-07,6.893352822357853427e+01,6.893242002776504762e+01,1.108195813480152350e-03,8.058954315411854807e-01,1.017458834342203966e+00
8.072289156626505964e-12,8.299709726711654856e-01,5.790151862893993563e-03,-1.311443866876257913e-02,7.386559247569033314e-05,-8.021894112060738445e-07,-2.340433672453845792e-07,6.893113882897870326e+01,6.893002853598839863e+01,1.110292990304315901e-03,8.088817398571100936e-01,1.017520588900476142e+00
8.102409638554216041e-12,8.299832611558644047e-01,5.778442819210253406e-03,-1.310737991449003985e-02,7.367803293297449829e-05,-8.288482101134631129e-07,-1.802079409150841719e-07,6.892874779951215203e+01,6.892763573909455488e+01,1.112060417597944073e-03,8.118700924458098767e-01,1.017582752124955414e+00
8.132530120481927735e-12,8.299955380390613424e-01,5.766430495305424619e-03,-1.310073210435098653e-02,7.348557641210586337e-05,-8.559422466060182667e-07,-1.259989244792801510e-07,6.892635513917385026e+01,6.892524152089910672e+01,1.113618274747501472e-03,8.148604829035466235e-01,1.017645332081185794e+00
8.162650602409637812e-12,8.300078031058992778e-01,5.754131626636577700e-03,-1.309451065913574963e-02,7.328831846209788608e-05,-8.834622454991936153e-07,-7.143938353987699774e-08,6.892396085577433951e+01,6.892284583331121439e+01,1.115022463124796344e-03,8.178529000071037558e-01,1.017708336595030350e+00
8.192771084337349505e-12,8.300200561903026131e-01,5.741563795757448525e-03,-1.308873026582187994e-02,7.308635865608529745e-05,-9.114054545411743859e-07,-1.656012724737640718e-08,6.892156496105934593e+01,6.892044870075881136e+01,1.116260300527813784e-03,8.208473276469058222e-01,1.017771773238391297e+00
8.222891566265059583e-12,8.300322971718530063e-01,5.728745398599170528e-03,-1.308340482755914608e-02,7.287980053082282873e-05,-9.397750003784092522e-07,3.860034886240379604e-08,6.891916747082085237e+01,6.891805021693926392e+01,1.117253881583557583e-03,8.238437447787365642e-01,1.017835649314763780e+00
8.253012048192771276e-12,8.300445259724115177e-01,5.715695607716885299e-03,-1.307854741497607373e-02,7.266875143155874367e-05,-9.685790680928354618e-07,9.399609459814315534e-08,6.891676840498665513e+01,6.891565053414460351e+01,1.117870842050190834e-03,8.268421253956473871e-01,1.017899971844674178e+00
8.283132530120481354e-12,8.300567425524804088e-01,5.702434332509066436e-03,-1.307417021910454828e-02,7.245332226722373621e-05,-9.978299268300744262e-07,1.495741058288002424e-07,6.891436778769478622e+01,6.891324984627935635e+01,1.117941415423068892e-03,8.298424385222901156e-01,1.017964747551052485e+00
8.313253012048191431e-12,8.300689469073513349e-01,5.688982176515164878e-03,-1.307028450601274185e-02,7.223362718234608117e-05,-1.027542827202562569e-06,2.052748855288309882e-07,6.891196564733843388e+01,6.891084836738635033e+01,1.117279952082402819e-03,8.328446482335084555e-01,1.018029982844588011e+00
8.343373493975903124e-12,8.300811390630551401e-01,5.675360391861179743e-03,-1.306690057344779207e-02,7.200978315330875854e-05,-1.057734798640449523e-06,2.610331535367477368e-07,6.890956201657905922e+01,6.890844630800367554e+01,1.115708575381475299e-03,8.358487136990218058e-01,1.018104862772277075e+00
8.373493975903613202e-12,8.300933190721324628e-01,5.661590830904246648e-03,-1.306402770960097583e-02,7.178190951749370433e-05,-1.088423376644738311e-06,3.167786906137546417e-07,6.890715693232307615e+01,6.890604385189037373e+01,1.113080432705659730e-03,8.388545892561012352e-01,1.018184837979246860e+00
8.403614457831324895e-12,8.301054870092479110e-01,5.647695895225245816e-03,-1.306167415424285515e-02,7.155012744450937726e-05,-1.119625290957277133e-06,3.724372998061766450e-07,6.890475043566125635e+01,6.890364113558182169e+01,1.109300079430492912e-03,8.418622245113703828e-01,1.018264447400208939e+00
8.433734939759034973e-12,8.301176429666171641e-01,5.633698482078276955e-03,-1.305984706236885604e-02,7.131455935907564804e-05,-1.151355146001000163e-06,4.279318657995839449e-07,6.890234257179116639e+01,6.890123823290474547e+01,1.104338886424784333e-03,8.448715644735573793e-01,1.018343685394414555e+00
8.463855421686746666e-12,8.301297870494104281e-01,5.619621928328480051e-03,-1.305855247067132241e-02,7.107532832526634067e-05,-1.183624124582697507e-06,4.831834909514782741e-07,6.889993338986097626e+01,6.889883514593032032e+01,1.098243930658009257e-03,8.478825497179978132e-01,1.018422546552901098e+00
8.493975903614456743e-12,8.301419193710536382e-01,5.605489952121163987e-03,-1.305779526694283120e-02,7.083255740170572672e-05,-1.216438744817032366e-06,5.381126850535888542e-07,6.889752294277678857e+01,6.889643180324196692e+01,1.091139534828024617e-03,8.508951165836236008e-01,1.018501025709193097e+00
8.524096385542168436e-12,8.301540400484762605e-01,5.591326592346654994e-03,-1.305757916265400456e-02,7.058636897701723906e-05,-1.249799698574500571e-06,5.926405846461340889e-07,6.889511128696982212e+01,6.889402806559122894e+01,1.083221378588002408e-03,8.539091974032095855e-01,1.018579117950257684e+00
8.554216867469878514e-12,8.301661491972894824e-01,5.577156146124306879e-03,-1.305790666883063778e-02,7.033688409436581661e-05,-1.283700797532857965e-06,6.466901769240681907e-07,6.889269848213011471e+01,6.889162373830214392e+01,1.074743827974416425e-03,8.569247207664419941e-01,1.018656818627671434e+00
8.584337349397590207e-12,8.301782469270222453e-01,5.563003104431344173e-03,-1.305877907555954599e-02,7.008422177335467374e-05,-1.318128050188086662e-06,7.001875029682378195e-07,6.889028459088201828e+01,6.888921858912962648e+01,1.066001752392548452e-03,8.599416118160493339e-01,1.018734123368951749e+00
8.614457831325300285e-12,8.301903333363641613e-01,5.548892086083086553e-03,-1.306019643517642749e-02,6.982849833689125287e-05,-1.353058890030427717e-06,7.530628152237466535e-07,6.888786967842423792e+01,6.888681236985276257e+01,1.057308571480744313e-03,8.629597925756188337e-01,1.018811028089012360e+00
8.644578313253011978e-12,8.302024085084481753e-01,5.534847770229472073e-03,-1.306215754937123906e-02,6.956982674993723902e-05,-1.388461571593957464e-06,8.052516648409611391e-07,6.888545381214751728e+01,6.888440483957732852e+01,1.048972570187863516e-03,8.659791823080705830e-01,1.018887529001688330e+00
8.674698795180722055e-12,8.302144725062448050e-01,5.520894827613859537e-03,-1.306465996039015386e-02,6.930831597637425099e-05,-1.424294747324395161e-06,8.566958956889796963e-07,6.888303706119640424e+01,6.888199578756514541e+01,1.041273631254846033e-03,8.689996979028566937e-01,1.018963622631271715e+00
8.704819277108433748e-12,8.302265253680544133e-01,5.507057850755409795e-03,-1.306769994640592618e-02,6.904407035955575857e-05,-1.460507234264800941e-06,9.073445235309327646e-07,6.888061949602830225e+01,6.887958505356181149e+01,1.034442466486349766e-03,8.720212542893943652e-01,1.019039305824002373e+00
8.734939759036143826e-12,8.302385671031160541e-01,5.493361283433004054e-03,-1.307127252130337904e-02,6.877718903152245920e-05,-1.497037975517967453e-06,9.571544809942404607e-07,6.887820118795266922e+01,6.887717254375539255e+01,1.028644197279987484e-03,8.750437648739646246e-01,1.019114575759447527e+00
8.765060240963855519e-12,8.302505976874110516e-01,5.479829349568582711e-03,-1.307537143892822940e-02,6.850776535534458458e-05,-1.533816197389535022e-06,1.006091211542928403e-06,6.887578220865637491e+01,6.887475824089391097e+01,1.023967762465559849e-03,8.780671419961983970e-01,1.019189429961703031e+00
8.795180722891565597e-12,8.302626170596489885e-01,5.466485981859169584e-03,-1.307998920191767375e-02,6.823588640463405948e-05,-1.570761759129816209e-06,1.054129098627758445e-06,6.887336262973595069e+01,6.887234220759327741e+01,1.020422142678856356e-03,8.810912974013193066e-01,1.019263866310347044e+00
8.825301204819275674e-12,8.302746251175213699e-01,5.453354750425652708e-03,-1.308511707520251810e-02,6.796163248395618178e-05,-1.607785688352669633e-06,1.101251719507449848e-06,6.887094252223600677e+01,6.886992458242127668e+01,1.017939814724953774e-03,8.841161427233720227e-01,1.019337883051074867e+00
8.855421686746987367e-12,8.302866217142179650e-01,5.440458791778121812e-03,-1.309074510423026243e-02,6.768507669364943731e-05,-1.644790891583649961e-06,1.147451916845324783e-06,6.886852195620264183e+01,6.886750556898066122e+01,1.016387221982311545e-03,8.871415899741528222e-01,1.019411478805941185e+00
8.885542168674697445e-12,8.302986066552568989e-01,5.427820738364743346e-03,-1.309686213795206028e-02,6.740628454243170178e-05,-1.681673026043974260e-06,1.192731685027603624e-06,6.886610100027895953e+01,6.886508541886821888e+01,1.015581410736532452e-03,8.901675520324787705e-01,1.019484652583128259e+00
8.915662650602409138e-12,8.303105796957394036e-01,5.415462649085095795e-03,-1.310345585657468961e-02,6.712531361111622092e-05,-1.718321515760828009e-06,1.237101872147597180e-06,6.886367972130545922e+01,6.886266440991697380e+01,1.015311388479822391e-03,8.931939431273976382e-01,1.019557403786167882e+00
8.945783132530119216e-12,8.303225405379938140e-01,5.403405941016362936e-03,-1.311051280407618015e-02,6.684221327075254748e-05,-1.754620692456657478e-06,1.280581702671810606e-06,6.886125818398646459e+01,6.886024282172095923e+01,1.015362265500620309e-03,8.962206793093177026e-01,1.019629732222541829e+00
8.975903614457830909e-12,8.303344888297010673e-01,5.391671322765274367e-03,-1.311801842537681402e-02,6.655702445852605860e-05,-1.790451039444945142e-06,1.323198129860091422e-06,6.885883645059981006e+01,6.885782091069678756e+01,1.015539903021565275e-03,8.992476789021937034e-01,1.019701638111583097e+00
9.006024096385540986e-12,8.303464241625915232e-01,5.380278729795684445e-03,-1.312595710816943408e-02,6.626977951477590117e-05,-1.825690514974183866e-06,1.364985030959553618e-06,6.885641458074353238e+01,6.885539888708333933e+01,1.015693660188281885e-03,9.022748629301716727e-01,1.019773122091597539e+00
9.036144578313252679e-12,8.303583460716852382e-01,5.369247261921062699e-03,-1.313431222919992161e-02,6.598050208447156181e-05,-1.860215930137079124e-06,1.405982261937479433e-06,6.885399263116954671e+01,6.885297689622734651e+01,1.015734942205423616e-03,9.053021555117681807e-01,1.019844185226136402e+00
9.066265060240962757e-12,8.303702540352672079e-01,5.358595123565279388e-03,-1.314306620490555098e-02,6.568920708643281436e-05,-1.893904355610794406e-06,1.446234591972388137e-06,6.885157065563127787e+01,6.885055500601941958e+01,1.015649611853459804e-03,9.083294842152270787e-01,1.019914829009353152e+00
9.096385542168674450e-12,8.303821474755137544e-01,5.348339566884238901e-03,-1.315220054625770851e-02,6.539590075342854424e-05,-1.926634531125467509e-06,1.485790540999904413e-06,6.884914870481030391e+01,6.884813320189580566e+01,1.015502914503281203e-03,9.113567803682602886e-01,1.019985055370357330e+00
9.126506024096384528e-12,8.303940257599152774e-01,5.338496838353841076e-03,-1.316169591748575680e-02,6.510058074604050087e-05,-1.958288251674443846e-06,1.524701146231622552e-06,6.884672682629285134e+01,6.884571138996471973e+01,1.015436328130952517e-03,9.143839793164234564e-01,1.020054866676514127e+00
9.156626506024096221e-12,8.304058882034658362e-01,5.329082128889028533e-03,-1.317153219853023534e-02,6.480323634279102349e-05,-1.988751705076795774e-06,1.563018685659137346e-06,6.884430506460272170e+01,6.884328940800055818e+01,1.015656602161235786e-03,9.174110206244233678e-01,1.020124265735651514e+00
9.186746987951806298e-12,8.304177340717323608e-01,5.320109528061983846e-03,-1.318168855086688032e-02,6.450384870850136123e-05,-2.017916736570472374e-06,1.600795388049321868e-06,6.884188346126391878e+01,6.884086704317280692e+01,1.016418091117875884e-03,9.204378482156734265e-01,1.020193255797064324e+00
9.216867469879517992e-12,8.304295625847457618e-01,5.311591982596551055e-03,-1.319214348639573611e-02,6.420239124213869553e-05,-2.045682017630814284e-06,1.638082159768555779e-06,6.883946205492003401e+01,6.883844405470459549e+01,1.018000215435605578e-03,9.234644104457417901e-01,1.020261840551311083e+00
9.246987951807228069e-12,8.304413729217843265e-01,5.303541259394761904e-03,-1.320287493906704274e-02,6.389883000452539980e-05,-2.071954098143901538e-06,1.674927358885510241e-06,6.883704088147810296e+01,6.883602019908019543e+01,1.020682397907757928e-03,9.264906601068709779e-01,1.020330024128746960e+00
9.277108433734939762e-12,8.304531642270136516e-01,5.295967913614082340e-03,-1.321386033882205463e-02,6.359312422523327572e-05,-2.096648323377800864e-06,1.711375646352962227e-06,6.883461997427218648e+01,6.883359525520981492e+01,1.024719062365471185e-03,9.295165543611830783e-01,1.020397811096751761e+00
9.307228915662649840e-12,8.304649356159916618e-01,5.288881261723898247e-03,-1.322507668741922972e-02,6.328522688677904633e-05,-2.119689599843422759e-06,1.747466942643739258e-06,6.883219936424693230e+01,6.883116904703575756e+01,1.030317211179714552e-03,9.325420546018281520e-01,1.020465206455626994e+00
9.337349397590361533e-12,8.304766861829572244e-01,5.282289359920822221e-03,-1.323650063573408517e-02,6.297508538291821003e-05,-2.141012997070154602e-06,1.783235516023377274e-06,6.882977908016002289e+01,6.882874146142647476e+01,1.037618733544920036e-03,9.355671262420023337e-01,1.020540186451133646e+00
9.367469879518071610e-12,8.304884150088776007e-01,5.276198988108355727e-03,-1.324810856200072176e-02,6.266264224643126651e-05,-2.160564175493444413e-06,1.818709225725505695e-06,6.882735914879248185e+01,6.882631245980026335e+01,1.046688992218690285e-03,9.385917384336119884e-01,1.020622234091902447e+00
9.397590361445781688e-12,8.305001211701920072e-01,5.270615639363652495e-03,-1.325987665065374646e-02,6.234783594036549044e-05,-2.178299634007885149e-06,1.853908939719894650e-06,6.882493959514893334e+01,6.882388208266822005e+01,1.057512480715623376e-03,9.416158637181241131e-01,1.020704673667157225e+00
9.427710843373493381e-12,8.305118037480972992e-01,5.265543515227403409e-03,-1.327178097109136742e-02,6.203060170527547636e-05,-2.194186774230585006e-06,1.888848142616198218e-06,6.882252044269630176e+01,6.882145044715383619e+01,1.069995542461896383e-03,9.446394776138508087e-01,1.020787494183944988e+00
9.457831325301203459e-12,8.305234618383688927e-01,5.260985526671691642e-03,-1.328379755599626809e-02,6.171087245364199566e-05,-2.208203782087794801e-06,1.923532744630485236e-06,6.882010171357637773e+01,6.881901773817020285e+01,1.083975406174197400e-03,9.476625581448865354e-01,1.020870684224929992e+00
9.487951807228915152e-12,8.305350945614916602e-01,5.256943300792102196e-03,-1.329590247867769304e-02,6.138857970139055791e-05,-2.220339330923248436e-06,1.957961097571737022e-06,6.881768342884591050e+01,6.881658419463629173e+01,1.099234209615169771e-03,9.506850853182196026e-01,1.020954231962297731e+00
9.518072289156625229e-12,8.305467010730435140e-01,5.253417193109914153e-03,-1.330807192886184452e-02,6.106365452531631896e-05,-2.230592113867695422e-06,1.992124218604386729e-06,6.881526560871979825e+01,6.881415009240076586e+01,1.115516319039459772e-03,9.537070405567369402e-01,1.021038125172268440e+00
9.548192771084336923e-12,8.305582805740713281e-01,5.250406305406817888e-03,-1.332028228660776803e-02,6.073602853429791972e-05,-2.238970216637356327e-06,2.026006217243713570e-06,6.881284827284075334e+01,6.881171572571274453e+01,1.132547128014572057e-03,9.567284060965716153e-01,1.021122351250153937e+00
9.578313253012047000e-12,8.305698323215033874e-01,5.247908508827986603e-03,-1.333251019377395402e-02,6.040563484147369670e-05,-2.245490345179274477e-06,2.059584915777762764e-06,6.881043144053063543e+01,6.880928138890882906e+01,1.150051621799850999e-03,9.597491643585142063e-01,1.021206897225909405e+00
9.608433734939758693e-12,8.305813556382051210e-01,5.245920472061038967e-03,-1.334473262264763115e-02,6.007240902411027341e-05,-2.250176925584785312e-06,2.092832648222387181e-06,6.880801513109508960e+01,6.880684735982109146e+01,1.167771273996312141e-03,9.627692973033258328e-01,1.021291749780113278e+00
9.638554216867468771e-12,8.305928499226197248e-01,5.244437694351158398e-03,-1.335692694133664218e-02,5.973629005771697946e-05,-2.253061096384500427e-06,2.125717218143617638e-06,6.880559936414334743e+01,6.880441388591236773e+01,1.185478230978429101e-03,9.657887857818048261e-01,1.021376895260325934e+00
9.668674698795180464e-12,8.306043146578517833e-01,5.243454542910463805e-03,-1.336907097558686502e-02,5.939722121109295534e-05,-2.254179615654954051e-06,2.158202991355148937e-06,6.880318415991503400e+01,6.880198117375483946e+01,1.202986160197364127e-03,9.688076088902934924e-01,1.021462319697763466e+00
9.698795180722890541e-12,8.306157494199708502e-01,5.242964294425007943e-03,-1.338114306671823149e-02,5.905515088941340718e-05,-2.253573707251374315e-06,2.190252095745360186e-06,6.880076953963744302e+01,6.879954938211530191e+01,1.220157522136330842e-03,9.718257433426514824e-01,1.021548008824236797e+00
9.728915662650602235e-12,8.306271538854125280e-01,5.242959180199049420e-03,-1.339312212543761725e-02,5.871003341319838134e-05,-2.251287871881877862e-06,2.221825697419562092e-06,6.879835552590003545e+01,6.879711861857639121e+01,1.236907323642833217e-03,9.748431628695453099e-01,1.021633948089295085e+00
9.759036144578312312e-12,8.306385278372877545e-01,5.243430434543369482e-03,-1.340498768129389298e-02,5.836182972201839250e-05,-2.247368689610097181e-06,2.252885320054200966e-06,6.879594214306396793e+01,6.879468893946339847e+01,1.253203600569072814e-03,9.778598376552515292e-01,1.021720122677526099e+00
9.789156626506024005e-12,8.306498711705847526e-01,5.244368345928660836e-03,-1.341671992770307291e-02,5.801050799307261714e-05,-2.241863640682894804e-06,2.283394172928263890e-06,6.879352941763708884e+01,6.879226035267154771e+01,1.269064965535087516e-03,9.808757338219560307e-01,1.021806517525953195e+00
9.819277108433734083e-12,8.306611838960090699e-01,5.245762310371162099e-03,-1.342829976238451434e-02,5.765604416629148545e-05,-2.234819971303114443e-06,2.313318452574904516e-06,6.879111737868159082e+01,6.878983282311125436e+01,1.284555570341362188e-03,9.838908129703124450e-01,1.021893117341483359e+00
9.849397590361445776e-12,8.306724661424658152e-01,5.247600886662948626e-03,-1.343970882323735835e-02,5.729842236932067680e-05,-2.226283630092882549e-06,2.342628583412358352e-06,6.878870605820527828e+01,6.878740628039206229e+01,1.299777813215404745e-03,9.869050317845414755e-01,1.021979906618350809e+00
9.879518072289155854e-12,8.306837181580901674e-01,5.249871852905914869e-03,-1.345092951967708124e-02,5.693763523759576143e-05,-2.216298299521643689e-06,2.371300364066119930e-06,6.878629549153248490e+01,6.878498062842146510e+01,1.314863111020869680e-03,9.899183417087599191e-01,1.022066869655511079e+00
9.909638554216867547e-12,8.306949403097731999e-01,5.252562263913384752e-03,-1.346194505950371739e-02,5.657368412667227939e-05,-2.204904544521353249e-06,2.399315988359607439e-06,6.878388571764938320e+01,6.878255575656081078e+01,1.329961088570262616e-03,9.929306887001758675e-01,1.022153990573931637e+00
9.939759036144577624e-12,8.307061330811897903e-01,5.255658509007981455e-03,-1.347273947145259318e-02,5.620657921596143190e-05,-2.192139097907639419e-06,2.426664913072254961e-06,6.878147677950680361e+01,6.878013155188133965e+01,1.345227625459268416e-03,9.959420130634574209e-01,1.022241253333737276e+00
9.969879518072287702e-12,8.307172970693502689e-01,5.259146369811499265e-03,-1.348329762361492011e-02,5.583633950500434934e-05,-2.178034299115618045e-06,2.453344548466027050e-06,6.877906872426055429e+01,6.877770791192246236e+01,1.360812338094158662e-03,9.989522493690018434e-01,1.022328641751160783e+00
9.999999999999999395e-12,8.307284329796960076e-01,5.263011077557607637e-03,-1.349360523787063865e-02,5.546299270532675991e-05,-2.162617699199823320e-06,2.479360752160633726e-06,6.877666160346007018e+01,6.877528475722705537e+01,1.376846233019304519e-03,1.001961326456612289e+00,1.022416139515257782e+00


==> data/CFL_Test/k00025h084.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.920662209428996681e-01,5.533355748037668132e-05,-5.846453552576177812e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.616567465706935991e+01,6.616567465706935991e+01,0.000000000000000000e+00,1.525485355921701603e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.921250591193765622e-01,5.541858154120638869e-05,-5.854118024074049889e-05,3.038243268384038911e-09,6.595449495771750630e-13,3.186177621870941646e-12,6.615624512306830241e+01,6.615621156238050560e+01,3.356068779350162017e-05,2.354657789102774026e-02,1.003563361222876260e+00
6.024096385542168234e-14,8.921824469700453397e-01,5.516398992165080935e-05,-5.882260621801311228e-05,1.108118360616176175e-08,1.666047850313004382e-12,1.401663391804023972e-11,6.614685250186144572e+01,6.614675613024202505e+01,9.637161941457298071e-05,4.700396498061577832e-02,1.006727930992987741e+00
9.036144578313252982e-14,8.922402482863401874e-01,5.513632711389295453e-05,-5.904211023097828421e-05,2.426689471033180617e-08,2.678911231682650242e-12,3.363947836001760051e-11,6.613750160640566378e+01,6.613733407363343986e+01,1.675327722273592824e-04,7.035918899099115331e-02,1.008590630240463248e+00
1.204819277108433647e-13,8.922980071317649919e-01,5.528623646115811413e-05,-5.920065939820816429e-05,4.268362094639609090e-08,5.782634050458548344e-12,5.909192705165078000e-11,6.612819069182543785e+01,6.612794858637964523e+01,2.421054457993180881e-04,9.361600240988253441e-02,1.008894955373046187e+00
1.506024096385541995e-13,8.923553356964681882e-01,5.522077977537749794e-05,-5.917476517265582030e-05,6.639561185198666014e-08,1.256089604560007452e-11,8.633773435110260751e-11,6.611891569849578332e+01,6.611859815248465111e+01,3.175460111310788452e-04,1.167841656751753693e-01,1.009151277396972413e+00
1.807228915662650596e-13,8.924123415893928657e-01,5.520128333057050784e-05,-5.933303265925399987e-05,9.545610304819332357e-08,2.221846967649664251e-11,1.146151609962742548e-10,6.610967489186336365e+01,6.610928069600159063e+01,3.941958617712594580e-04,1.398677745362449099e-01,1.010376652176843137e+00
2.108433734939758945e-13,8.924692837027043968e-01,5.530898308637691868e-05,-5.924116053397407124e-05,1.299148773641998808e-07,3.043013092267082968e-11,1.455357397002933537e-10,6.610046864450883675e+01,6.609999639016336914e+01,4.722543454732019887e-04,1.628657140147877214e-01,1.011944400830858015e+00
2.409638554216867294e-13,8.925260482633350367e-01,5.527787404817671019e-05,-5.911380636095211241e-05,1.698258352143306082e-07,3.244733923682573564e-11,1.777823006042330409e-10,6.609129696203241622e+01,6.609074673412968082e+01,5.502279027388921320e-04,1.857778298907431513e-01,1.013017966125231650e+00
2.710843373493975642e-13,8.925826967262280309e-01,5.514116999095209346e-05,-5.903353630347552846e-05,2.152476778191852195e-07,2.603752342022524114e-11,2.112547521337913175e-10,6.608216051890305209e+01,6.608153478147937676e+01,6.257374236726730241e-04,2.086023299179637081e-01,1.013987389789085425e+00
3.012048192771083991e-13,8.926391940807794079e-01,5.503708734129742462e-05,-5.889659143812748355e-05,2.662452929739152666e-07,7.707811829335527729e-12,2.485336865108625994e-10,6.607305950302296083e+01,6.607236231919361558e+01,6.971838293505610825e-04,2.313386949153474759e-01,1.015030707151630462e+00
3.313253012048192339e-13,8.926954219498922649e-01,5.487772806001841821e-05,-5.883315423781328054e-05,3.228834285312105563e-07,-2.408380833742484692e-11,2.933475228868528319e-10,6.606399301217251718e+01,6.606322883518225808e+01,7.641769902576281588e-04,2.539891600492499291e-01,1.016741159949045459e+00
3.614457831325301193e-13,8.927514998402715785e-01,5.482142158760297865e-05,-5.888752527862245857e-05,3.852156873097317082e-07,-6.825892994777031184e-11,3.509391945778735639e-10,6.605496067034867735e+01,6.605413368701880472e+01,8.269833298694998728e-04,2.765545453983036528e-01,1.017422444822515315e+00
3.915662650602409542e-13,8.928074732471049657e-01,5.490203452298216029e-05,-5.854460224683026684e-05,4.532867689856903679e-07,-1.230425078278150621e-10,4.274765486870891531e-10,6.604596318424401602e+01,6.604507745421074105e+01,8.857300332807481035e-04,2.990330574792910423e-01,1.019019544195857607e+00
4.216867469879517890e-13,8.928632347749906328e-01,5.443994774714265897e-05,-5.840360349560450606e-05,5.271412608529365141e-07,-1.869871388358141108e-10,5.293156295174662172e-10,6.603700027142667750e+01,6.603605995194773470e+01,9.403194789402976933e-04,3.214253945732815088e-01,1.020697889479739828e+00
4.518072289156626239e-13,8.929187771590804124e-01,5.426377386848949788e-05,-5.865037965720731330e-05,6.068299394962510128e-07,-2.581553002575325164e-10,6.644776157469393260e-10,6.602807156529770793e+01,6.602708068379317297e+01,9.908815045285984668e-04,3.437323882121797181e-01,1.021694268337262956e+00
4.819277108433734587e-13,8.929741844312547583e-01,5.428845586130278658e-05,-5.858220031397903647e-05,6.924105856197682856e-07,-3.372665218143623799e-10,8.402121274050811827e-10,6.601917765302616203e+01,6.601813983759747373e+01,1.037815428689218547e-03,3.659525598719610140e-01,1.023744010359699086e+00
5.120481927710843441e-13,8.930293490131405720e-01,5.423853824521015284e-05,-5.873077381134571073e-05,7.839433240915306497e-07,-4.286043554292617199e-10,1.059690783245578221e-09,6.601031772111740281e+01,6.600923623098157123e+01,1.081490135836572081e-03,3.880879032312143373e-01,1.026586839209632229e+00
5.421686746987951285e-13,8.930842416650401905e-01,5.425716768840993011e-05,-5.874015594416029834e-05,8.814859617042259984e-07,-5.398488211917122514e-10,1.320091417686822769e-09,6.600149167690057084e+01,6.600036955171549380e+01,1.122125185076630529e-03,4.101386331233344285e-01,1.029568276346287892e+00
5.722891566265060138e-13,8.931391057365096753e-01,5.434932509949126341e-05,-5.868412574640168364e-05,9.850895634054349059e-07,-6.792100990539406143e-10,1.612581831807651351e-09,6.599269990500134497e+01,6.599154009476301042e+01,1.159810238329985789e-03,4.321037196806425951e-01,1.034306022916766654e+00
6.024096385542167982e-13,8.931935966036854690e-01,5.415658155961712843e-05,-5.864741682816788438e-05,1.094797576080464296e-06,-8.530217421416475477e-10,1.925798911504959184e-09,6.598394214790548062e+01,6.598274742467927467e+01,1.194723226208832447e-03,4.539838175732180403e-01,1.038033154023168425e+00
6.325301204819276835e-13,8.932480724523204074e-01,5.412279061946818345e-05,-5.862295574899269309e-05,1.210647495969431031e-06,-1.064081591087430824e-09,2.250241246673346613e-09,6.597521854592909563e+01,6.597399120222733870e+01,1.227343701757822089e-03,4.757785839178310106e-01,1.039590322332558214e+00
6.626506024096384679e-13,8.933025246153322163e-01,5.388108558027240966e-05,-5.861284052734889451e-05,1.332669407534011340e-06,-1.312403091099020130e-09,2.579773150055703424e-09,6.596652887098602491e+01,6.596527045442580572e+01,1.258416560218373692e-03,4.974886173718945925e-01,1.040452431732885596e+00
6.927710843373493532e-13,8.933567529312589350e-01,5.360603661102009804e-05,-5.862540536224058199e-05,1.460888236426297449e-06,-1.593945385001783896e-09,2.910824617022434333e-09,6.595787265622449524e+01,6.595658385523957179e+01,1.288800984917337243e-03,5.191150544503724262e-01,1.040818612728528381e+00
7.228915662650602386e-13,8.934108530922623137e-01,5.325688720680618344e-05,-5.893598094291547580e-05,1.595329848170155218e-06,-1.897587790940657528e-09,3.242102381268690390e-09,6.594924962706659244e+01,6.594793038749894265e+01,1.319239567654757013e-03,5.406585533550947176e-01,1.041317077159237492e+00
7.530120481927710230e-13,8.934648463124249540e-01,5.317676803214051742e-05,-5.909563651218687321e-05,1.736024573813019567e-06,-2.206734417584644742e-09,3.577382293110148203e-09,6.594066021431191871e+01,6.593930998192715265e+01,1.350232384762953524e-03,5.621180120557022208e-01,1.042309951738424889e+00
7.831325301204819083e-13,8.935186274222635117e-01,5.296411011328280708e-05,-5.942484419135695464e-05,1.883006990290132883e-06,-2.504382611942622331e-09,3.925533417612047572e-09,6.593210402043305862e+01,6.593072192473572102e+01,1.382095697333670910e-03,5.834944055810661334e-01,1.043335749333802687e+00
8.132530120481926927e-13,8.935722406763512149e-01,5.303537524048584245e-05,-5.977730885959131146e-05,2.036314920947494239e-06,-2.777311687099992535e-09,4.299128108652220322e-09,6.592358000353695502e+01,6.592216497670317210e+01,1.415026833784013621e-03,6.047903593570689296e-01,1.044059917934801796e+00
8.433734939759035780e-13,8.936256930120939357e-01,5.328753672936153047e-05,-5.982009001778573970e-05,2.195988475385667269e-06,-3.016884636464066771e-09,4.709859522960620902e-09,6.591508761076983092e+01,6.591363845592293558e+01,1.449154846898597065e-03,6.260072829966475405e-01,1.045161723479101523e+00
8.734939759036143624e-13,8.936789266397623388e-01,5.305644452934030734e-05,-5.977215527510922039e-05,2.362069711392648619e-06,-3.217947963635848031e-09,5.166803504219912625e-09,6.590662651596059618e+01,6.590514198678638991e+01,1.484529174204256979e-03,6.471460193999359900e-01,1.046510741174603742e+00
9.036144578313252477e-13,8.937320200505678436e-01,5.303386649100397368e-05,-5.984816275905504017e-05,2.534599523225165830e-06,-3.381265239275672825e-09,5.675435718510649683e-09,6.589819631926370391e+01,6.589667520750082019e+01,1.521111762887086090e-03,6.682075170049484036e-01,1.047190710150791570e+00
9.337349397590360321e-13,8.937849563058477553e-01,5.304650709702459535e-05,-5.981155290594706057e-05,2.713615678753863626e-06,-3.512707064793845929e-09,6.235560077170850676e-09,6.588979663017329358e+01,6.588823785472149552e+01,1.558775451791720662e-03,6.891927524955424600e-01,1.047608030393304634e+00
9.638554216867469175e-13,8.938376762463826619e-01,5.300424509098360993e-05,-5.945985925948896780e-05,2.899154450577509882e-06,-3.621240770503960735e-09,6.842595381506852612e-09,6.588142860132592205e+01,6.587983131365172085e+01,1.597287674195695551e-03,7.100987973812100673e-01,1.048098583119535965e+00
9.939759036144578028e-13,8.938902682827589707e-01,5.263669890916976459e-05,-5.924642947338230116e-05,3.091251793124459940e-06,-3.718145298268553998e-09,7.488475730152435715e-09,6.587309285801757142e+01,6.587145654391632377e+01,1.636314101241569856e-03,7.309241328343817345e-01,1.048647710844877734e+00
1.024096385542168688e-12,8.939427256805370092e-01,5.222332571586225204e-05,-5.916675930719715771e-05,3.289943738910195021e-06,-3.812825630193929318e-09,8.161597626400195186e-09,6.586479053422661423e+01,6.586311502323950151e+01,1.675510987115877383e-03,7.516658828828850503e-01,1.049161776813043678e+00
1.054216867469879372e-12,8.939951555164177277e-01,5.181287310871827734e-05,-5.923629087240916665e-05,3.495264555394547608e-06,-3.911000841931158044e-09,8.850924527035647307e-09,6.585652296869693600e+01,6.585480841713638256e+01,1.714551560553428033e-03,7.723206921900276356e-01,1.050026507445410262e+00
1.084337349397590257e-12,8.940473844486235278e-01,5.150359909584066321e-05,-5.909276050613629941e-05,3.707244686353353717e-06,-4.017857348032850355e-09,9.548150715597874087e-09,6.584828972857755502e+01,6.584653662939184926e+01,1.753099185708324736e-03,7.928896735323803791e-01,1.050915448053776347e+00
1.114457831325301142e-12,8.940995082695657459e-01,5.120116564451080977e-05,-5.922166432872017557e-05,3.925911523227163595e-06,-4.138656658163876864e-09,1.024704540007282196e-08,6.584008980097966912e+01,6.583829900675014812e+01,1.790794229523515061e-03,8.133753549937774441e-01,1.051836084162963036e+00
1.144578313253012028e-12,8.941515524011447447e-01,5.107307980629839406e-05,-5.919761510116836658e-05,4.151291487398018769e-06,-4.279316142705852369e-09,1.094213503393132062e-08,6.583192255560473427e+01,6.583009535095376918e+01,1.827204650969512043e-03,8.337792729000629288e-01,1.052836749248739379e+00
1.174698795180722711e-12,8.942034646997177871e-01,5.110652588328865205e-05,-5.906173038819714392e-05,4.383412131305812241e-06,-4.444532495288659775e-09,1.162823943157765315e-08,6.582378576644543955e+01,6.582192383235924638e+01,1.861934086194115849e-03,8.541069809140007241e-01,1.053340497330772951e+00
1.204819277108433596e-12,8.942551073001405726e-01,5.080886946717625416e-05,-5.870102458837266475e-05,4.622303246356592302e-06,-4.637045050843141789e-09,1.230059463092752730e-08,6.581567789173053029e+01,6.581378316138807349e+01,1.894730342450543035e-03,8.743623613865304511e-01,1.053874500225811195e+00
1.234939759036144482e-12,8.943065048102026848e-01,5.061403812585602881e-05,-5.850215317785649032e-05,4.867994278537767259e-06,-4.856621691684482601e-09,1.295399481966109523e-08,6.580759692334663669e+01,6.580567133676136393e+01,1.925586585270757387e-03,8.945504542471195419e-01,1.054574333012117116e+00
1.265060240963855367e-12,8.943575109091050912e-01,5.033897105069148057e-05,-5.811222495535308725e-05,5.120513806210297779e-06,-5.100018296107753129e-09,1.358370758991203166e-08,6.579954106719803519e+01,6.579758633153687697e+01,1.954735661151953477e-03,9.146756696324078728e-01,1.054951146238186643e+00
1.295180722891566252e-12,8.944082954759426940e-01,5.007209712890066383e-05,-5.787894117612192552e-05,5.379889645878235487e-06,-5.363613537023782961e-09,1.418521755970560956e-08,6.579150904215924811e+01,6.578952653118436444e+01,1.982510974882106293e-03,9.347412211357968292e-01,1.055232229076739525e+00
1.325301204819276936e-12,8.944588790552363555e-01,4.978162769308821080e-05,-5.778279972810380471e-05,5.646150476842673021e-06,-5.643328263979981890e-09,1.475392701615628909e-08,6.578350056823002490e+01,6.578149136144924114e+01,2.009206780779513018e-03,9.547478751291825771e-01,1.055775479137540662e+00
1.355421686746987821e-12,8.945093029201410806e-01,4.979702188808512602e-05,-5.749878680797678744e-05,5.919326751951057453e-06,-5.934214182891886631e-09,1.528402188900628504e-08,6.577551580112142915e+01,6.577348080404567554e+01,2.034997075759495226e-03,9.746952341465331404e-01,1.055963957138398746e+00
1.385542168674698706e-12,8.945595755979546260e-01,4.945355537980802911e-05,-5.722404873237665418e-05,6.199448121267055786e-06,-6.227245891743148383e-09,1.576654442298342692e-08,6.576755551936088295e+01,6.576549555929223345e+01,2.059960068645796949e-03,9.945813517756716404e-01,1.056001108702703695e+00
1.415662650602409592e-12,8.946098242409481482e-01,4.926746945631967176e-05,-5.683449368260801632e-05,6.486542288320847341e-06,-6.507731792188754784e-09,1.619610013997307170e-08,6.575962040946924958e+01,6.575753620606508321e+01,2.084203404171874104e-03,1.014404477754797362e+00,1.056327816979948597e+00
1.445783132530120477e-12,8.946599916276763986e-01,4.914403914803067196e-05,-5.668800001844176060e-05,6.780635968941937866e-06,-6.760540637277333629e-09,1.657364381598211443e-08,6.575171133259514988e+01,6.574960338341472266e+01,2.107949180422881517e-03,1.034162487543913933e+00,1.056698045103496630e+00
1.475903614457831161e-12,8.947103159346221357e-01,4.920118340191325675e-05,-5.633672173564752139e-05,7.081756116825697199e-06,-6.971832388257908828e-09,1.690429464011491290e-08,6.574382887059206837e+01,6.574169732480687856e+01,2.131545785186518983e-03,1.053853926675623498e+00,1.056760398043537830e+00
1.506024096385542046e-12,8.947606290326095557e-01,4.932651260827574085e-05,-5.606701262238767661e-05,7.389932611104816933e-06,-7.131399279977152962e-09,1.719786841488147283e-08,6.573597461724959601e+01,6.573381912918836179e+01,2.155488061232347860e-03,1.073474782499544533e+00,1.056916401374799364e+00
1.536144578313252931e-12,8.948108270289115707e-01,4.947190350610225170e-05,-5.561246642845254481e-05,7.705201823804521937e-06,-7.236879350011899132e-09,1.746655058628172158e-08,6.572815035783010273e+01,6.572596994768031209e+01,2.180410149793867661e-03,1.093020600905740825e+00,1.057371622384501553e+00
1.566265060240963817e-12,8.948608537741290503e-01,4.980080953271479965e-05,-5.497917167698593082e-05,8.027608393941992404e-06,-7.293135229959950349e-09,1.772150306542404915e-08,6.572035730151840482e+01,6.571815030110164457e+01,2.207000416767310094e-03,1.112488365188542438e+00,1.057881826678628290e+00
1.596385542168674500e-12,8.949106948033819231e-01,4.975129474556477268e-05,-5.405828513079671631e-05,8.357202608329078588e-06,-7.311299638507126579e-09,1.797202263217643014e-08,6.571259654648883952e+01,6.571036066168746004e+01,2.235884801374474640e-03,1.131875315640123336e+00,1.058288334383411522e+00
1.626506024096385385e-12,8.949602022830823733e-01,4.961078316863842163e-05,-5.364208456579541890e-05,8.694035770808598883e-06,-7.305379444749171712e-09,1.822472680884175839e-08,6.570486880671433028e+01,6.570260124034942351e+01,2.267566364912114787e-03,1.151179641071945259e+00,1.058735551935938934e+00
1.656626506024096271e-12,8.950095317982287302e-01,4.965204412451410616e-05,-5.320118643919311192e-05,9.038157501675659570e-06,-7.288678973813019587e-09,1.848373751077774580e-08,6.569717434168374837e+01,6.569487198451066945e+01,2.302357173084663457e-03,1.170400731416912254e+00,1.059125750299912960e+00
1.686746987951807156e-12,8.950587353993398887e-01,4.974794474277840302e-05,-5.279829489041598520e-05,9.389612453482683446e-06,-7.269883978704427199e-09,1.875168350543019070e-08,6.568951324241491818e+01,6.568717290550499399e+01,2.340336909929441843e-03,1.189538402960725438e+00,1.059463233214074540e+00
1.716867469879518041e-12,8.951078850434068812e-01,4.973445348392332050e-05,-5.223995826174116284e-05,9.748435781554275288e-06,-7.253369755231523708e-09,1.903184618431743171e-08,6.568188575975557342e+01,6.567950436277247661e+01,2.381396983101428423e-03,1.208592018195818074e+00,1.059861737269196968e+00
1.746987951807228725e-12,8.951568427747712553e-01,4.987163250782221131e-05,-5.165795890967729922e-05,1.011465299964273303e-05,-7.240135402683670827e-09,1.932666275023103401e-08,6.567429190361438884e+01,6.567186660641702645e+01,2.425297197356413633e-03,1.227561571326788670e+00,1.060250537890486067e+00
1.777108433734939610e-12,8.952056540354835779e-01,5.004842004359987050e-05,-5.105617797766119398e-05,1.048828030302847242e-05,-7.229035958455939466e-09,1.963697502549333695e-08,6.566673128296403661e+01,6.566425956528313179e+01,2.471717680900069845e-03,1.246448073147692570e+00,1.060588739679857451e+00
1.807228915662650495e-12,8.952546565545212998e-01,5.033870729821152075e-05,-5.020010300173309266e-05,1.086932700547020311e-05,-7.219373335436556281e-09,1.996057869091041557e-08,6.565920379182936983e+01,6.565668344068483009e+01,2.520351144538711830e-03,1.265251743532411988e+00,1.060942399472116549e+00
1.837349397590361179e-12,8.953036642223559660e-01,5.031205064589112886e-05,-4.911822167732503519e-05,1.125779944629083969e-05,-7.211033274378583331e-09,2.028993512160954677e-08,6.565170970535028516e+01,6.564913877303432344e+01,2.570932315955217450e-03,1.283971893634861194e+00,1.061425740835681975e+00
1.867469879518072064e-12,8.953527635622022807e-01,5.002027451183285348e-05,-4.824172097315168481e-05,1.165370713555134397e-05,-7.202979989742580188e-09,2.061181112606119924e-08,6.564424856514209239e+01,6.564162530746381208e+01,2.623257678279469849e-03,1.302609646919149267e+00,1.062033506884340284e+00
1.897590361445782950e-12,8.954019623801880989e-01,4.989462599180751032e-05,-4.747372208475789720e-05,1.205706812497541956e-05,-7.190606662105129018e-09,2.090914854757063244e-08,6.563681948426803103e+01,6.563414229409214329e+01,2.677190175884579769e-03,1.321167186863699161e+00,1.062861714186561946e+00
1.927710843373493835e-12,8.954512698369186952e-01,4.987506309905016095e-05,-4.649907975758987226e-05,1.246791311580246368e-05,-7.165554135044884318e-09,2.116515749181959089e-08,6.562942051621156736e+01,6.562668790432486787e+01,2.732611886706483653e-03,1.339649389444599770e+00,1.063347041485212419e+00
1.957831325301204720e-12,8.955006534848320987e-01,4.989680371257745249e-05,-4.571012460346489663e-05,1.288628787479835696e-05,-7.116758596350973903e-09,2.136575919715756609e-08,6.562205087104581480e+01,6.561926144053015264e+01,2.789430515660106490e-03,1.358058246819002779e+00,1.063565347455605936e+00
1.987951807228915606e-12,8.955499584602357732e-01,5.005334333392470948e-05,-4.475906106756885811e-05,1.331225182932953909e-05,-7.031723053588177078e-09,2.150372936015846690e-08,6.561470902611510780e+01,6.561186143398798265e+01,2.847592127129896806e-03,1.376397522223242076e+00,1.064016893141531250e+00
2.018072289156626491e-12,8.955989935003734193e-01,5.019288336517012557e-05,-4.375418355665581138e-05,1.374587591275418781e-05,-6.898809278706603210e-09,2.157896702918309771e-08,6.560739283564171842e+01,6.560448577332095965e+01,2.907062320754923677e-03,1.394672585831129519e+00,1.064378131610514977e+00
2.048192771084337376e-12,8.956477197781445021e-01,5.017507345413136098e-05,-4.267595208809227833e-05,1.418723919235888041e-05,-6.707569317080423118e-09,2.159756745230467523e-08,6.560010131968222424e+01,6.559713353308370642e+01,2.967786598517664718e-03,1.412885862350367727e+00,1.064495860767721069e+00
2.078313253012047858e-12,8.956960220528742411e-01,5.019775427693592783e-05,-4.165875842620212383e-05,1.463642650761026593e-05,-6.450699413275991042e-09,2.157089212451537225e-08,6.559283263319042590e+01,6.558980299429777006e+01,3.029638892649323244e-03,1.431042005290340091e+00,1.064746250991731147e+00
2.108433734939758743e-12,8.957437796471053870e-01,5.034164072373463223e-05,-4.055112458922066621e-05,1.509352505851439172e-05,-6.125335816271218129e-09,2.151219977151846933e-08,6.558558597426619485e+01,6.558249358532697215e+01,3.092388939215807292e-03,1.449143012938661768e+00,1.065166964776264491e+00
2.138554216867469628e-12,8.957911681821275618e-01,5.026337786562746276e-05,-3.919530253306762835e-05,1.555861782708220113e-05,-5.731484127810395983e-09,2.143497777679216999e-08,6.557836037307448862e+01,6.557520464366844237e+01,3.155729406051348707e-03,1.467191262502000937e+00,1.065456170414274872e+00
2.168674698795180514e-12,8.958379864434343753e-01,4.968148616003741265e-05,-3.812920064953410432e-05,1.603177801549167123e-05,-5.271086704236640453e-09,2.135279590481259188e-08,6.557115548529758087e+01,6.556793616090484988e+01,3.219324392733747837e-03,1.485187635815804708e+00,1.065689971668117852e+00
2.198795180722891399e-12,8.958840033566057848e-01,4.942396926373649661e-05,-3.747834408673582514e-05,1.651306669685059369e-05,-4.748202724037499507e-09,2.128024426481112075e-08,6.556397067847024118e+01,6.556068785359082085e+01,3.282824879420147973e-03,1.503133723661903343e+00,1.066633695137175097e+00
2.228915662650602285e-12,8.959293383620333673e-01,4.910898647382082723e-05,-3.641721883938793633e-05,1.700253319306862647e-05,-4.170812122148845584e-09,2.123043518273095228e-08,6.555680537044285927e+01,6.555345947100713033e+01,3.345899435730882200e-03,1.521030969112168618e+00,1.067289405112080924e+00
2.259036144578313170e-12,8.959737845146334978e-01,4.854965485956091136e-05,-3.533520969670664709e-05,1.750021960286701734e-05,-3.547991741830773790e-09,2.121038776995899768e-08,6.554965851589402348e+01,6.554625029606346232e+01,3.408219830564737738e-03,1.538881978020988583e+00,1.067397833330609780e+00
2.289156626506024055e-12,8.960174278164808603e-01,4.781022300043532208e-05,-3.439282527649763124e-05,1.800616426903429843e-05,-2.884879929981594784e-09,2.122361801112707080e-08,6.554252909658019632e+01,6.553905965555641444e+01,3.469441023782207298e-03,1.556689301864096375e+00,1.067895723120258822e+00
2.319277108433734941e-12,8.960605023212345754e-01,4.694176977020785881e-05,-3.344546468733989962e-05,1.852040683484167946e-05,-2.183126647441375533e-09,2.127510869452703905e-08,6.553541621171538623e+01,6.553188698900025599e+01,3.529222715137152449e-03,1.574455212379248126e+00,1.068631472710427799e+00
2.349397590361445422e-12,8.961029318920398223e-01,4.577412456989409228e-05,-3.287797956985438692e-05,1.904299514098547306e-05,-1.442956307389196562e-09,2.137090400392790263e-08,6.552831870025350725e+01,6.552473144374303615e+01,3.587256510476514830e-03,1.592182640524102410e+00,1.069153046651359018e+00
2.379518072289156307e-12,8.961446604445136854e-01,4.454207526795096489e-05,-3.260425337591612254e-05,1.957399081863970348e-05,-6.637516854380961189e-10,2.151647125428262611e-08,6.552123448544867301e+01,6.551759121949669407e+01,3.643265951984117103e-03,1.609876792580476224e+00,1.069591231803189935e+00
2.409638554216867193e-12,8.961858809280017768e-01,4.356067534338309391e-05,-3.258081557760455951e-05,2.011346997534138459e-05,1.555575014134536168e-10,2.171400535751148417e-08,6.551416213621132556e+01,6.551046511652259596e+01,3.697019688725550722e-03,1.627541229496417774e+00,1.070181704918104604e+00
2.439759036144578078e-12,8.962266175757849229e-01,4.260496489474299047e-05,-3.225881735224155479e-05,2.066152307860393063e-05,1.020294614296762251e-09,2.196336629340719400e-08,6.550710068376012885e+01,6.550335234808765961e+01,3.748335672463720767e-03,1.645178381611898777e+00,1.070578628123870724e+00
2.469879518072288963e-12,8.962669604086367370e-01,4.129815920930721986e-05,-3.215254150811640971e-05,2.121825460329970181e-05,1.939105615696061675e-09,2.226636925045735982e-08,6.550004852342738104e+01,6.549625144588945602e+01,3.797077537925532941e-03,1.662792247668815060e+00,1.070991404989819484e+00
2.499999999999999849e-12,8.963069437471300471e-01,4.009475678723970637e-05,-3.222096984744276605e-05,2.178377874782909512e-05,2.919111598709876133e-09,2.262715505555183644e-08,6.549300529002208293e+01,6.548916214106500888e+01,3.843148957070633472e-03,1.680383734139097918e+00,1.071386759024330226e+00
2.530120481927710734e-12,8.963467116809247237e-01,3.898453425518009900e-05,-3.206759959726332258e-05,2.235821134219386248e-05,3.963398994093489823e-09,2.304986124969129376e-08,6.548597108140690182e+01,6.548208465134824507e+01,3.886430058652523122e-03,1.697952637972377721e+00,1.071516907978367961e+00
2.560240963855421619e-12,8.963863461972545466e-01,3.739687188600328147e-05,-3.178337238534250937e-05,2.294166081508891721e-05,5.071255927912994763e-09,2.353721356527351150e-08,6.547894626484021785e+01,6.547501950176685170e+01,3.926763073365804532e-03,1.715498023706314878e+00,1.072794345928147930e+00
2.590361445783132505e-12,8.964258876076230953e-01,3.585362235716078524e-05,-3.193324389002697637e-05,2.353421586429477072e-05,6.238829780827032863e-09,2.409050605782881716e-08,6.547193095290727172e+01,6.546796697992702718e+01,3.963972980251255669e-03,1.733019612275767729e+00,1.074024495977793370e+00
2.620481927710842986e-12,8.964655281435194301e-01,3.465979114818732159e-05,-3.206614079133045866e-05,2.413593087524240632e-05,7.460082041506033822e-09,2.470915962189568359e-08,6.546492555175740335e+01,6.546092763494424105e+01,3.997916813169045784e-03,1.750516414392218945e+00,1.074522384860375546e+00
2.650602409638553872e-12,8.965053692897839710e-01,3.333598743766699090e-05,-3.209283629321859873e-05,2.474681231294955755e-05,8.728694792803287398e-09,2.539056028443534871e-08,6.545793079096846157e+01,6.545390224766961751e+01,4.028543298839356787e-03,1.767986601025163473e+00,1.074574585149847827e+00
2.680722891566264757e-12,8.965453319224769846e-01,3.205764126948125025e-05,-3.225406502505399214e-05,2.536680874344579938e-05,1.003759212291332909e-08,2.613252047437772070e-08,6.545094726386851391e+01,6.544689136929544304e+01,4.055894573075157633e-03,1.785428697351141070e+00,1.074805785629671107e+00
2.710843373493975642e-12,8.965855105978753903e-01,3.067633029787789778e-05,-3.221833184231666879e-05,2.599580518809728932e-05,1.137638676665065815e-08,2.693274631728002854e-08,6.544397571646842948e+01,6.543989564268827053e+01,4.080073780159420606e-03,1.802840819543062301e+00,1.075413867107750887e+00
2.740963855421686528e-12,8.966259883938008102e-01,2.925996220010731262e-05,-3.245429809240178725e-05,2.663362167477403131e-05,1.273163093497869466e-08,2.778743582816963830e-08,6.543701672377294187e+01,6.543291553287414786e+01,4.101190898796435065e-03,1.820221528126136912e+00,1.076183565878810811e+00
2.771084337349397413e-12,8.966667528958268685e-01,2.839795650224175995e-05,-3.248018200725665179e-05,2.728001548169380750e-05,1.408494899017971377e-08,2.868971519907464895e-08,6.543007092946426440e+01,6.542595154345572439e+01,4.119386008540144341e-03,1.837569261019850630e+00,1.076894196066747744e+00
2.801204819277108298e-12,8.967079039005950714e-01,2.740403628779368653e-05,-3.201929652575840132e-05,2.793469002804695634e-05,1.541368501445988184e-08,2.962620713903472415e-08,6.542313852633499494e+01,6.541900360842240048e+01,4.134917912598875915e-03,1.854883550327743436e+00,1.077262616150014063e+00
2.831325301204819184e-12,8.967495633400052180e-01,2.624804496803725224e-05,-3.167268139890923870e-05,2.859730700315738706e-05,1.669505017954035696e-08,3.057721879577241889e-08,6.541621956208786060e+01,6.541207136614136175e+01,4.148195946494957417e-03,1.872164271023847082e+00,1.077372349060865764e+00
2.861445783132530069e-12,8.967918467707087782e-01,2.544412863852486308e-05,-3.124884365889479576e-05,2.926750202816537629e-05,1.790953915568660274e-08,3.151842269460464379e-08,6.540931469455432534e+01,6.540515494877952563e+01,4.159745774805454453e-03,1.889409760318388143e+00,1.077388253411790231e+00
2.891566265060240954e-12,8.968345973315281494e-01,2.450377310681584560e-05,-3.022247579448145011e-05,2.994490071007955295e-05,1.904443027090218307e-08,3.242489507492998750e-08,6.540242448809796372e+01,6.539825429580126581e+01,4.170192296693647598e-03,1.906618597137276439e+00,1.077550922304368664e+00
2.921686746987951436e-12,8.968778753236035239e-01,2.334743240738169231e-05,-2.907215195610775009e-05,3.062913240298077857e-05,2.009387015125487131e-08,3.327637021814357332e-08,6.539554887875199540e+01,6.539136861776981391e+01,4.180260982178518950e-03,1.923790920445913155e+00,1.077977153498444807e+00
2.951807228915662321e-12,8.969216936893652514e-01,2.218520832867870498e-05,-2.785021672434025215e-05,3.131984154994408621e-05,2.105689878614512383e-08,3.406039594490869497e-08,6.538868869726981359e+01,6.538449793735809124e+01,4.190759911726827346e-03,1.940924611640531428e+00,1.078406903894805868e+00
2.981927710843373207e-12,8.969659724981553506e-01,2.115060216264825506e-05,-2.653935455819099839e-05,3.201669636995238381e-05,2.193497132474663334e-08,3.477313748934347079e-08,6.538184440178308421e+01,6.537764184341578755e+01,4.202558367297528664e-03,1.958018496971935418e+00,1.078854996004378952e+00
3.012048192771084092e-12,8.970107261013154920e-01,1.977921783744566097e-05,-2.513739690231506075e-05,3.271939490006032760e-05,2.272933029546387947e-08,3.541795464882659419e-08,6.537501593680974565e+01,6.537079940332792205e+01,4.216533481819008909e-03,1.975072709808806559e+00,1.079142100600335663e+00
3.042168674698794977e-12,8.970558930132517261e-01,1.848622840468403357e-05,-2.406035644826927055e-05,3.342766606403562183e-05,2.344041893022571525e-08,3.600193342020578136e-08,6.536820394670395729e+01,6.536397043264685180e+01,4.233514057106363762e-03,1.992085650280580600e+00,1.079279972436861579e+00
3.072289156626505863e-12,8.971014369067136229e-01,1.751221853693374553e-05,-2.286134836866785338e-05,3.414126824410489738e-05,2.406727008689007216e-08,3.653418533960319348e-08,6.536140918837476477e+01,6.535715499591997002e+01,4.254192454796957429e-03,2.009055408937500786e+00,1.079417702039510374e+00
3.102409638554216748e-12,8.971475064641014630e-01,1.666101761692709087e-05,-2.133491487082268712e-05,3.485998870610673153e-05,2.460694385647764415e-08,3.702368663092481942e-08,6.535463218750170711e+01,6.535035309746420751e+01,4.279090037498265060e-03,2.025980650798627103e+00,1.079575537889049031e+00
3.132530120481927633e-12,8.971939497081867776e-01,1.582653186487477452e-05,-1.974252239969719188e-05,3.558364330435640063e-05,2.505555757274943875e-08,3.747866597621628136e-08,6.534787349680216550e+01,6.534356494194419440e+01,4.308554857973699928e-03,2.042859994730143125e+00,1.079799858964255233e+00
3.162650602409638519e-12,8.972406054787366303e-01,1.529267816923953079e-05,-1.776921928816518046e-05,3.631207399795441176e-05,2.540952576402593992e-08,3.790686514642591380e-08,6.534113311003424940e+01,6.533679033668136071e+01,4.342773352895098853e-03,2.059693446874623746e+00,1.080001467849889263e+00
3.192771084337349000e-12,8.972876363595825300e-01,1.444972328196558704e-05,-1.538645441866424876e-05,3.704514443894227425e-05,2.566630531888824185e-08,3.831775813074847063e-08,6.533441111026095882e+01,6.533002933957099856e+01,4.381770689953871922e-03,2.076480795458518713e+00,1.080073060945816010e+00
3.222891566265059885e-12,8.973349197818155654e-01,1.360478704759539797e-05,-1.313396455324588647e-05,3.778273617112330003e-05,2.582245004133610686e-08,3.872401181563976555e-08,6.532770803204739707e+01,6.532328262856910328e+01,4.425403478293355938e-03,2.093220696960437444e+00,1.080127857746336906e+00
3.253012048192770771e-12,8.973824399911785044e-01,1.321762172688359313e-05,-1.058197079797334030e-05,3.852474430505516291e-05,2.587260898893935170e-08,3.913877685761126248e-08,6.532102461688921835e+01,6.531655126865844352e+01,4.473348230770422124e-03,2.109911340454994289e+00,1.080377250904479114e+00
3.283132530120481656e-12,8.974301152719923458e-01,1.269283340321527934e-05,-7.492346398473285796e-06,3.927107288707146372e-05,2.581170579761945887e-08,3.957487971690777525e-08,6.531436179010891863e+01,6.530983668373255568e+01,4.525106376363711991e-03,2.126550422562181630e+00,1.080784916225791648e+00
3.313253012048192541e-12,8.974778542407894077e-01,1.213444920432062103e-05,-4.480785602249525336e-06,4.002163146311652560e-05,2.563444333498139248e-08,4.004524670104821301e-08,6.530772049807875135e+01,6.530314043129321533e+01,4.580066785530932660e-03,2.143135571882008428e+00,1.081256106667110251e+00
3.343373493975903427e-12,8.975255699658277742e-01,1.170439201834276857e-05,-1.142577834269893637e-06,4.077633274070315185e-05,2.533546410472108265e-08,4.056176405456132328e-08,6.530110179913820900e+01,6.529646424098373814e+01,4.637558154475787155e-03,2.159664148318479970e+00,1.081510668469384262e+00
3.373493975903614312e-12,8.975731006633347331e-01,1.091632672351038017e-05,2.458900016984063324e-06,4.153509069552399537e-05,2.490826243703175903e-08,4.113573864862105233e-08,6.529450675543888849e+01,6.528980988306408051e+01,4.696872374805290476e-03,2.176133490248056024e+00,1.081611700270569187e+00
3.403614457831325197e-12,8.976203244109353108e-01,9.963083261423577995e-06,6.070860588205570181e-06,4.229781919641074396e-05,2.434558165925695995e-08,4.177478331040494670e-08,6.528793654498682031e+01,6.528317924369191871e+01,4.757301294904025916e-03,2.192540645826607904e+00,1.081775533439531145e+00
3.433734939759036083e-12,8.976672724886713972e-01,9.132212242709801474e-06,9.791937790143612189e-06,4.306443043766241440e-05,2.364208701592099223e-08,4.248208259468865942e-08,6.528139180665745300e+01,6.527657361403895209e+01,4.818192618506613768e-03,2.208884047941973350e+00,1.082031144375616760e+00
3.463855421686746564e-12,8.977137460251982670e-01,8.047014028931566681e-06,1.377879965271583190e-05,4.383483259247159794e-05,2.279576829204201465e-08,4.325677985052835496e-08,6.527487255055483217e+01,6.526999356856423162e+01,4.878981990603828249e-03,2.225163642566036604e+00,1.082215264561759538e+00
3.493975903614457450e-12,8.977599022384837868e-01,6.970817666363815637e-06,1.752353888122767052e-05,4.460892561670846734e-05,2.180843652057183060e-08,4.409568074098607380e-08,6.526837920904017665e+01,6.526344001912531212e+01,4.939189914869328811e-03,2.241378360445922091e+00,1.082315310136676478e+00
3.524096385542168335e-12,8.978058893911605720e-01,6.032032401750741524e-06,2.145159728186987608e-05,4.538659927317703700e-05,2.068392971547465755e-08,4.499497262553049428e-08,6.526191178954273653e+01,6.525691336607374637e+01,4.998423468985972555e-03,2.257528178145157494e+00,1.082376450375957422e+00
3.554216867469879220e-12,8.978515342373712960e-01,5.024763854111639903e-06,2.571054793650208892e-05,4.616773447142709131e-05,1.942724223875634683e-08,4.595104598683081524e-08,6.525547036242400623e+01,6.525041400687400994e+01,5.056355549994417421e-03,2.273612896187152455e+00,1.082393488298817541e+00
3.584337349397590106e-12,8.978968110823065674e-01,3.856872574178785056e-06,3.037711898617316924e-05,4.695220654846295140e-05,1.804439603605898978e-08,4.696057378729118969e-08,6.524905486816675193e+01,6.524394218828271619e+01,5.112679884037756375e-03,2.289632688919879033e+00,1.082425551317924617e+00
3.614457831325300991e-12,8.979417290924612827e-01,2.361137013690044757e-06,3.533749105201564321e-05,4.773988715478938037e-05,1.654389951839688577e-08,4.801965732960683309e-08,6.524266496660439429e+01,6.523749785665191325e+01,5.167109952484275938e-03,2.305588400276902927e+00,1.082619109955326842e+00
3.644578313253011472e-12,8.979862193291554551e-01,6.905494575543454125e-07,4.022153012800867725e-05,4.853064431264695510e-05,1.493656465315324661e-08,4.912512900879121889e-08,6.523630032103980625e+01,6.523108093000790575e+01,5.219391031905179328e-03,2.321480872627252001e+00,1.082957905419690281e+00
3.674698795180722358e-12,8.980303068229550378e-01,-7.766924617248705557e-07,4.532031892853479929e-05,4.932434482177419275e-05,1.323444867976183221e-08,5.027486344855229713e-08,6.522996059976266281e+01,6.522469130517815472e+01,5.269294584501703002e-03,2.337310972184779789e+00,1.083291753625284182e+00
3.704819277108433243e-12,8.980738385537134771e-01,-2.095893456452895493e-06,5.087952952904425529e-05,5.012085788946943907e-05,1.145182510214202828e-08,5.146683923359472487e-08,6.522364520951070688e+01,6.521832862020396249e+01,5.316589306746724412e-03,2.353080189278780487e+00,1.083436898580475649e+00
3.734939759036144128e-12,8.981168559165413345e-01,-3.751368764187782093e-06,5.691474921625588667e-05,5.092005658829677940e-05,9.605523078018965925e-09,5.269953416400009636e-08,6.521735393847222895e+01,6.521199289781226582e+01,5.361040659965196284e-03,2.368789056829554429e+00,1.083671654668447948e+00
3.765060240963855014e-12,8.981593737120547871e-01,-5.355710889296217832e-06,6.294119695821353861e-05,5.172181675728608681e-05,7.712864391380631539e-09,5.397337407472244386e-08,6.521108688279051080e+01,6.520568447326985506e+01,5.402409520653707158e-03,2.384437318037264664e+00,1.084033157409502790e+00
3.795180722891565899e-12,8.982014307310889345e-01,-6.644803261073236342e-06,6.956469447664310362e-05,5.252601426089737249e-05,5.789374164189320483e-09,5.529062160460689348e-08,6.520484438181590292e+01,6.519940391781720734e+01,5.440463998698925191e-03,2.400024126371725242e+00,1.084674895819256468e+00
3.825301204819276785e-12,8.982431091589055949e-01,-8.276560938597398844e-06,7.686005004102926914e-05,5.333252128532994194e-05,3.848233304495420442e-09,5.665388298427759086e-08,6.519862680975428759e+01,6.519315182389090069e+01,5.474985863390713879e-03,2.415548522858675273e+00,1.085260842533415593e+00
3.855421686746987670e-12,8.982842628674089225e-01,-1.018867303221414091e-05,8.439892100442935219e-05,5.414120338007051135e-05,1.900313634044614858e-09,5.806601379569139458e-08,6.519243453882954498e+01,6.518692876238780798e+01,5.505776441743784333e-03,2.431009584309429261e+00,1.085651137539114464e+00
3.885542168674698555e-12,8.983246869749514918e-01,-1.226215086998548436e-05,9.224589064176770233e-05,5.495191897111259538e-05,-4.647032390867457692e-11,5.952973795303962674e-08,6.518626757708108244e+01,6.518073491420685173e+01,5.532662874231064100e-03,2.446407318182414858e+00,1.085707925275149588e+00
3.915662650602409441e-12,8.983644342970388275e-01,-1.453632171472537175e-05,1.001978698617302972e-04,5.576452040587836692e-05,-1.987655525529777295e-09,6.104657271151753555e-08,6.518012594670592819e+01,6.517457043940623862e+01,5.555507299689717814e-03,2.461741688474831324e+00,1.085792825752377455e+00
3.945783132530120326e-12,8.984032921311503328e-01,-1.678329030663015364e-05,1.084722597409543859e-04,5.657885483302719192e-05,-3.921619172230349598e-09,6.261767215919723511e-08,6.517400963553353677e+01,6.516843540684064351e+01,5.574228692898839516e-03,2.477012735399723553e+00,1.086198734584658210e+00
3.975903614457831211e-12,8.984412510992015877e-01,-1.937362299624463189e-05,1.170016992505181652e-04,5.739476656477489287e-05,-5.849513161793433872e-09,6.424415625711910059e-08,6.516791849171774231e+01,6.516232970407321545e+01,5.588787644531111216e-03,2.492220841708308487e+00,1.086744897860985493e+00
4.006024096385542097e-12,8.984784944898298598e-01,-2.212079227058272833e-05,1.255937166495201245e-04,5.821209996952072342e-05,-7.774414350948764147e-09,6.592695850475128607e-08,6.516185227273579983e+01,6.515625307028835778e+01,5.599202447447618192e-03,2.507366602837071579e+00,1.087290478032360674e+00
4.036144578313252982e-12,8.985147930407699768e-01,-2.539949603319907899e-05,1.343228065025417039e-04,5.903070116355996135e-05,-9.700815105291453799e-09,6.766711015443927410e-08,6.515581071268042024e+01,6.515020513982773309e+01,5.605572852688560023e-03,2.522450687312828954e+00,1.087604109641515882e+00
4.066265060240963867e-12,8.985501863929654665e-01,-2.905331090683881896e-05,1.428089681391607642e-04,5.985041869711738011e-05,-1.163562174683286122e-08,6.946595371415678086e-08,6.514979349862004199e+01,6.514418540140279390e+01,5.608097217252269381e-03,2.537473905183572853e+00,1.088139841981009548e+00
4.096385542168674753e-12,8.985846644456451093e-01,-3.291768033347411702e-05,1.511783145505034233e-04,6.067110267597774847e-05,-1.358916647775527063e-08,7.132421758606899520e-08,6.514380051820742779e+01,6.513819345910197001e+01,5.607059105457355697e-03,2.552436552686718763e+00,1.089082974441802909e+00
4.126506024096385638e-12,8.986182668484382630e-01,-3.719374341283731970e-05,1.594997826223552536e-04,6.149260340816467530e-05,-1.557517680581296770e-08,7.324117321712643326e-08,6.513783120235633817e+01,6.513222839593638014e+01,5.602806419963579643e-03,2.567340036210437937e+00,1.090542226259058722e+00
4.156626506024095716e-12,8.986510933743295793e-01,-4.210965244570373907e-05,1.674186694441335524e-04,6.231477014210498253e-05,-1.760864686883586519e-08,7.521509178697190701e-08,6.513188480230020616e+01,6.512628907965006420e+01,5.595722650147454992e-03,2.582186216768028064e+00,1.091988726466412096e+00
4.186746987951806601e-12,8.986829725133425040e-01,-4.762368534349324098e-05,1.748665666112162007e-04,6.313745124090609318e-05,-1.970533778839769200e-08,7.724553930049999696e-08,6.512596069373985586e+01,6.512037449449334758e+01,5.586199246503948355e-03,2.596976651773588607e+00,1.093014328136090674e+00
4.216867469879517486e-12,8.987138535944459994e-01,-5.365981973225103426e-05,1.817139811018002110e-04,6.396049555704436519e-05,-2.188214369774338658e-08,7.933366380967053173e-08,6.512005791337574578e+01,6.511448328672275920e+01,5.574626652988939023e-03,2.611713723059899017e+00,1.093498985287475023e+00
4.246987951807228372e-12,8.987438098392486197e-01,-5.987105132928284806e-05,1.879769552557230107e-04,6.478375463524618458e-05,-2.415722267329033707e-08,8.148340698460318748e-08,6.511417549320368892e+01,6.510861410459224885e+01,5.561388611435453926e-03,2.626399853170483745e+00,1.093704456509016154e+00
4.277108433734939257e-12,8.987727483331220402e-01,-6.606106524742156401e-05,1.940433401381651366e-04,6.560708467884177584e-05,-2.655240963633474221e-08,8.370006072117066164e-08,6.510831241531602132e+01,6.510276555186968039e+01,5.546863446343779612e-03,2.641037577609843812e+00,1.094193614616441490e+00
4.307228915662650142e-12,8.988008675943215398e-01,-7.270583592040051537e-05,1.999713750724788400e-04,6.643034753760409530e-05,-2.909198175039053845e-08,8.598666153856755803e-08,6.510246734763052245e+01,6.509693592106822280e+01,5.531426562297479289e-03,2.655630182069463885e+00,1.095343320937971487e+00
4.337349397590361028e-12,8.988283969055582689e-01,-7.969879410507134062e-05,2.052604473854078508e-04,6.725341083539768550e-05,-3.179958909356571265e-08,8.834355625553720507e-08,6.509663951505011426e+01,6.509112402900666439e+01,5.515486043444100747e-03,2.670179614777631549e+00,1.096718251900512087e+00
4.367469879518071913e-12,8.988551784552079038e-01,-8.678497101347862255e-05,2.104601373032914994e-04,6.807614751563102089e-05,-3.469695434281488829e-08,9.076921095814227356e-08,6.509082805436149499e+01,6.508532856805670974e+01,5.499486304779977776e-03,2.684688036238942033e+00,1.097898292767589989e+00
4.397590361445782798e-12,8.988812058419706208e-01,-9.463440189594000539e-05,2.158516045510471936e-04,6.889843423605180976e-05,-3.780357329987533085e-08,9.325937167217241586e-08,6.508503206520209972e+01,6.507954819745322084e+01,5.483867748879326515e-03,2.699157686802697409e+00,1.098521513028034580e+00
4.427710843373493684e-12,8.989066154654911101e-01,-1.033752574459784814e-04,2.208803671564584068e-04,6.972015007752518543e-05,-4.113521361249756020e-08,9.580507007231095695e-08,6.507925076331986247e+01,6.507378171233521869e+01,5.469050984649654820e-03,2.713590552824733049e+00,1.098731870069782568e+00
4.457831325301204569e-12,8.989313668403920987e-01,-1.125502874709957907e-04,2.257544996215357603e-04,7.054117673542409394e-05,-4.470175224288925780e-08,9.839399988358773654e-08,6.507348335874294776e+01,6.506802794028581616e+01,5.455418457128684805e-03,2.727988597753029154e+00,1.098828503695002290e+00
4.487951807228915454e-12,8.989556161872266360e-01,-1.226106893405962627e-04,2.304429286498906016e-04,7.136139885144675331e-05,-4.850852903181940135e-08,1.010139523417229274e-07,6.506772874131290507e+01,6.506228544934907632e+01,5.443291963828645642e-03,2.742354596072600348e+00,1.099129838102504086e+00
4.518072289156626340e-12,8.989794995346964690e-01,-1.335874841124989291e-04,2.346030751938794196e-04,7.218070462515560344e-05,-5.255915007090704957e-08,1.036544220238852489e-07,6.506198595603740387e+01,6.505655301328664564e+01,5.432942750753083465e-03,2.756690945687006344e+00,1.099710547455601040e+00
4.548192771084337225e-12,8.990030559259534204e-01,-1.450589730452104252e-04,2.380493522276683346e-04,7.299898581911208758e-05,-5.685663733035054976e-08,1.063063580830087928e-07,6.505625411102785449e+01,6.505082950906313499e+01,5.424601964721800090e-03,2.770999870941632803e+00,1.100527003602346010e+00
4.578313253012048110e-12,8.990263774867401914e-01,-1.568828498114819604e-04,2.412538397560472811e-04,7.381613650197550724e-05,-6.140348270879781756e-08,1.089613376558733179e-07,6.505053209571750017e+01,6.504511364431169795e+01,5.418451405798543549e-03,2.785284159909506396e+00,1.101302807234214809e+00
4.608433734939758996e-12,8.990494533038467795e-01,-1.693758263715250390e-04,2.441739691275369366e-04,7.463205224854576735e-05,-6.620134866841743224e-08,1.116102968772761725e-07,6.504481905267306274e+01,6.503940443010304762e+01,5.414622570013601435e-03,2.799545965074396126e+00,1.101906893068120175e+00
4.638554216867469881e-12,8.990723293663502869e-01,-1.823351640972673449e-04,2.464209368050568837e-04,7.544662942574422750e-05,-7.125053989031928474e-08,1.142450760226127747e-07,6.503911373531613549e+01,6.503370053095271430e+01,5.413204363421092284e-03,2.813788409516450262e+00,1.102192653676047573e+00
4.668674698795180766e-12,8.990950975616878171e-01,-1.954300638629616490e-04,2.480673999079746638e-04,7.625976379633347512e-05,-7.655052408896855776e-08,1.168596338583332214e-07,6.503341519541143612e+01,6.502800095096054633e+01,5.414244450886321683e-03,2.828013883109520066e+00,1.102299089518488540e+00
4.698795180722890844e-12,8.991176520405155248e-01,-2.087894533081218298e-04,2.493820568311890386e-04,7.707134942461469848e-05,-8.210020030000928754e-08,1.194492446795567043e-07,6.502772275121141377e+01,6.502230500148198189e+01,5.417749729432619690e-03,2.842224114123462542e+00,1.102371533189381969e+00
4.728915662650601729e-12,8.991398989408843079e-01,-2.227861896476968160e-04,2.502377700416215552e-04,7.788127717521516156e-05,-8.789634376260378204e-08,1.220097473177317737e-07,6.502203545393997786e+01,6.501661178039172739e+01,5.423673548255326937e-03,2.856421452459628973e+00,1.102674591136294735e+00
4.759036144578312615e-12,8.991616597501608243e-01,-2.372115597309152658e-04,2.503347227680965178e-04,7.868943289220997129e-05,-9.393125025948859909e-08,1.245394630086932180e-07,6.501635266223203757e+01,6.501092074267000953e+01,5.431919562032374964e-03,2.870607506158854072e+00,1.103359794971523034e+00
4.789156626506023500e-12,8.991829920341672944e-01,-2.516439163807391026e-04,2.497184648258704586e-04,7.949569577582044609e-05,-1.001944030210733160e-07,1.270430966145822636e-07,6.501067353348021527e+01,6.500523124016048371e+01,5.442293319726306151e-03,2.884784407159505903e+00,1.104351667892230937e+00
4.819277108433734385e-12,8.992039790917568665e-01,-2.660662463326190401e-04,2.485010769864238935e-04,8.029993845657080684e-05,-1.066766436742267232e-07,1.295327111534247286e-07,6.500499733966839244e+01,6.499954285619435268e+01,5.454483474032960008e-03,2.898953961195344764e+00,1.105278562126014608e+00
4.849397590361445271e-12,8.992246072122158651e-01,-2.804114745989617972e-04,2.463674443069525520e-04,8.110202911684380716e-05,-1.133722303572702169e-07,1.320263417314360978e-07,6.499932364195956325e+01,6.499385553881930377e+01,5.468103140264811250e-03,2.913117265427846991e+00,1.105861230012412655e+00
4.879518072289156156e-12,8.992450003638955414e-01,-2.943614582944915317e-04,2.436028536517150878e-04,8.190183411301150387e-05,-1.202785611641790564e-07,1.345467550935023044e-07,6.499365172968940385e+01,6.498816899248491552e+01,5.482737204494120102e-03,2.927276114338059898e+00,1.106025313681417988e+00
4.909638554216867041e-12,8.992652628018407146e-01,-3.081426216105500530e-04,2.400433726153994784e-04,8.269921892465157559e-05,-1.273954064028269269e-07,1.371213437074899611e-07,6.498798102413331890e+01,6.498248304512468110e+01,5.497979008632337961e-03,2.941431930478014767e+00,1.106160245418537080e+00
4.939759036144577927e-12,8.992853724429211715e-01,-3.210766569956669089e-04,2.356846552989522831e-04,8.349404787519465053e-05,-1.347266576383544817e-07,1.397820274141195357e-07,6.498231145921531038e+01,6.497679800718132981e+01,5.513452033983601806e-03,2.955584889784004687e+00,1.106728899661218568e+00
4.969879518072288812e-12,8.993053092475508103e-01,-3.332044813675687743e-04,2.313085189875762780e-04,8.428618427322253455e-05,-1.422823216846326996e-07,1.425624137419732726e-07,6.497664255400053435e+01,6.497111376157215545e+01,5.528792428378347806e-03,2.969736213466019237e+00,1.107772984750760470e+00
4.999999999999999697e-12,8.993251291760230304e-01,-3.448925022088211506e-04,2.268709201753582746e-04,8.507549155557294631e-05,-1.500782860987848808e-07,1.454949097232025878e-07,6.497097364692213262e+01,6.496543000900540221e+01,5.543637916730480286e-03,2.983887562156335438e+00,1.108923563156734904e+00
5.030120481927710583e-12,8.993448337327222264e-01,-3.560137272391586177e-04,2.223060186209187673e-04,8.586183631833028604e-05,-1.581360007098418868e-07,1.486086401511607539e-07,6.496530421748514073e+01,6.495974657438493693e+01,5.557643100203003145e-03,2.998040220340629336e+00,1.109831744385103125e+00
5.060240963855421468e-12,8.993643127062967979e-01,-3.665877671076584062e-04,2.178337005628680110e-04,8.664509332127363623e-05,-1.664823447302973797e-07,1.519289493914977915e-07,6.495963398302879455e+01,6.495406345305998741e+01,5.570529968805597656e-03,3.012194912290977467e+00,1.110395895938181887e+00
5.090361445783132354e-12,8.993836114778100965e-01,-3.767861721649427777e-04,2.135267224663996274e-04,8.742515007025220214e-05,-1.751498802794521486e-07,1.554771781470777624e-07,6.495396296485844800e+01,6.494838083804370399e+01,5.582126814738051952e-03,3.026351577245451896e+00,1.110789727041614050e+00
5.120481927710843239e-12,8.994027684458302252e-01,-3.865993894032702114e-04,2.093352469098503407e-04,8.820190969628457383e-05,-1.841756496334513578e-07,1.592695288386545254e-07,6.494829131848806014e+01,6.494269897620468157e+01,5.592342283375600041e-03,3.040509810291466941e+00,1.111183434420824012e+00
5.150602409638554124e-12,8.994217802482322721e-01,-3.960705610625105729e-04,2.054466353154548645e-04,8.897529207847663338e-05,-1.936003033540385172e-07,1.633161067207520796e-07,6.494261880390682506e+01,6.493701766416768351e+01,5.601139739140187195e-03,3.054670233776595634e+00,1.111555702256640243e+00
5.180722891566265010e-12,8.994406777286086951e-01,-4.053465699455439985e-04,2.017546916440605259e-04,8.974523483908422973e-05,-2.034671955920127912e-07,1.676180626096132640e-07,6.493694521492868432e+01,6.493133668004537640e+01,5.608534883302890989e-03,3.068833353468711334e+00,1.111888298432999855e+00
5.210843373493975895e-12,8.994593810178349580e-01,-4.143463912722561925e-04,1.980655307211036831e-04,9.051169373465468425e-05,-2.138185698722397365e-07,1.721651853338907424e-07,6.493127061670861622e+01,6.492565605199931156e+01,5.614564709299278006e-03,3.082998968799650630e+00,1.112108025625471175e+00
5.240963855421685972e-12,8.994778185552703142e-01,-4.229002274319704257e-04,1.944544547682240741e-04,9.127464239200826094e-05,-2.246919947500262501e-07,1.769364775127472655e-07,6.492559510012377189e+01,6.491997583076594935e+01,5.619269357825821577e-03,3.097166878497141340e+00,1.112277028581530436e+00
5.271084337349396858e-12,8.994961765971140055e-01,-4.308756918918940355e-04,1.911127471545162712e-04,9.203406974178814353e-05,-2.361198626719897258e-07,1.819017492835015826e-07,6.491991891257778491e+01,6.491429620978416892e+01,5.622702793620121264e-03,3.111336502379459468e+00,1.112505682250666483e+00
5.301204819277107743e-12,8.995144858934687182e-01,-4.383214634600332972e-04,1.881279968456692523e-04,9.278997666516459087e-05,-2.481300511925487592e-07,1.870220006992777561e-07,6.491424221781679194e+01,6.490861729551174619e+01,5.624922305041554597e-03,3.125507410399444908e+00,1.112871187383838611e+00
5.331325301204818629e-12,8.995326238296006416e-01,-4.454425812479058670e-04,1.854227715673809507e-04,9.354237493698702255e-05,-2.607453973331430153e-07,1.922519971051662961e-07,6.490856512657951782e+01,6.490293915260889435e+01,5.625973970616628995e-03,3.139679329542385933e+00,1.113316922240858764e+00
5.361445783132529514e-12,8.995506596427429447e-01,-4.522785079601288971e-04,1.829527411903602327e-04,9.429128476986678128e-05,-2.739830527429905428e-07,1.975440572664459465e-07,6.490288773743975526e+01,6.489726186849107137e+01,5.625868948681194380e-03,3.153852007597198526e+00,1.113699200167157288e+00
5.391566265060240399e-12,8.995688267137087468e-01,-4.588921129074992377e-04,1.806285628902574417e-04,9.503673065646267690e-05,-2.878546633057280199e-07,2.028512023446474220e-07,6.489721017960636118e+01,6.489158559460588549e+01,5.624585000475550677e-03,3.168025110651035536e+00,1.113912533295040586e+00
5.421686746987951285e-12,8.995870880055170105e-01,-4.654404164661289059e-04,1.784779011694365104e-04,9.577873639321064119e-05,-3.023678899671659815e-07,2.081278412333979449e-07,6.489153254099585411e+01,6.488591047107652798e+01,5.622069919321227155e-03,3.182198404272291725e+00,1.114049650412812786e+00
5.451807228915662170e-12,8.996053844955235190e-01,-4.719627316922897975e-04,1.763063337636695230e-04,9.651732095934654099e-05,-3.175264700937805413e-07,2.133286751328474592e-07,6.488585463084062610e+01,6.488023639601419745e+01,5.618234826427297851e-03,3.196372371434025528e+00,1.114299106592908428e+00
5.481927710843373055e-12,8.996237709773818869e-01,-4.781844278188731971e-04,1.738969606449025098e-04,9.725249612117373491e-05,-3.333287024647144993e-07,2.184091288463809651e-07,6.488017648134008653e+01,6.487456353524051167e+01,5.612946099575617451e-03,3.210546898431624996e+00,1.114756059874026484e+00
5.512048192771083941e-12,8.996423715840216051e-01,-4.841038692158742412e-04,1.715294720547325331e-04,9.798426395679164780e-05,-3.497660124400964824e-07,2.233262447630585070e-07,6.487449830416500163e+01,6.486889225650438107e+01,5.606047660616693580e-03,3.224721467254053398e+00,1.115447154156919085e+00
5.542168674698794826e-12,8.996612700506425586e-01,-4.899128674847214341e-04,1.689633340395982569e-04,9.871261325742125754e-05,-3.668221431837310713e-07,2.280391674086879095e-07,6.486882057758118947e+01,6.486322318067320225e+01,5.597396907984823755e-03,3.238894896198640794e+00,1.116124448544758785e+00
5.572289156626505711e-12,8.996804569485195024e-01,-4.953259075868955219e-04,1.662719238227514866e-04,9.943751483360667161e-05,-3.844732113436171814e-07,2.325094221209418555e-07,6.486314374858972087e+01,6.485755687858950580e+01,5.586870000218382461e-03,3.253066057530192623e+00,1.116639193581123957e+00
5.602409638554216597e-12,8.996999190202561447e-01,-5.006040213034750226e-04,1.637611434762080800e-04,1.001589173482110508e-04,-4.026865366384195806e-07,2.367016323510230656e-07,6.485746799136042284e+01,6.485189363215900471e+01,5.574359201416423555e-03,3.267234499398142145e+00,1.116954761487210845e+00
5.632530120481927482e-12,8.997197116200089662e-01,-5.057945652264847058e-04,1.613592365332987505e-04,1.008767448704300400e-04,-4.214192808198013208e-07,2.405863895514566076e-07,6.485179356167800790e+01,6.484623380550071658e+01,5.559756177297898484e-03,3.281399564975800320e+00,1.117336789853223600e+00
5.662650602409638367e-12,8.997397848464476766e-01,-5.109448132762270086e-04,1.590772713062024745e-04,1.015908948185578953e-04,-4.406204766700418300e-07,2.441420278246000824e-07,6.484612104361031015e+01,6.484057809741543110e+01,5.542946194872438483e-03,3.295559803479882088e+00,1.117962087721564135e+00
5.692771084337349253e-12,8.997601009075666401e-01,-5.161300522524516670e-04,1.571073332490691805e-04,1.023012359764635437e-04,-4.602344700915240288e-07,2.473536915630802891e-07,6.484045115686089389e+01,6.483492735906649784e+01,5.523797794395349410e-03,3.309713461346528884e+00,1.118783007133267837e+00
5.722891566265060138e-12,8.997807641163602099e-01,-5.215016749244990538e-04,1.552192588743379876e-04,1.030076089943427321e-04,-4.802021718507154354e-07,2.502115594479859378e-07,6.483478474281800175e+01,6.482928257129469785e+01,5.502171523309732498e-03,3.323858441495141314e+00,1.119566842858939593e+00
5.753012048192771023e-12,8.998018428385808898e-01,-5.269739573358096091e-04,1.534914305621074091e-04,1.037098299997945536e-04,-5.004623522135833063e-07,2.527122301510067381e-07,6.482912246385298261e+01,6.482364453230273682e+01,5.477931550247010402e-03,3.337993058021819337e+00,1.120127751567133290e+00
5.783132530120481909e-12,8.998232354566166880e-01,-5.326386090823259081e-04,1.521123826390009522e-04,1.044076970248970613e-04,-5.209540816066808337e-07,2.548579882234926617e-07,6.482346495202152425e+01,6.481801400000202307e+01,5.450952019501327864e-03,3.352115744073327797e+00,1.120462814034369536e+00
5.813253012048191986e-12,8.998448620169636758e-01,-5.387219389496771590e-04,1.510490845349444166e-04,1.051009972947510745e-04,-5.416162700826325878e-07,2.566562367360939464e-07,6.481781324201385530e+01,6.481239211827508484e+01,5.421123738775297796e-03,3.366223934062572809e+00,1.120750063293401988e+00
5.843373493975902872e-12,8.998666873865791560e-01,-5.452379461478017728e-04,1.499771869648434323e-04,1.057895138521062507e-04,-5.623873697176933791e-07,2.581207834371671699e-07,6.481216831598968042e+01,6.480677994204017978e+01,5.388373949503505456e-03,3.380315161884287267e+00,1.121245189029247857e+00
5.873493975903613757e-12,8.998886796432234991e-01,-5.522333530220634688e-04,1.490758249046460877e-04,1.064730312304462977e-04,-5.832057495890145129e-07,2.592734845987197897e-07,6.480653055232588144e+01,6.480117785979668099e+01,5.352692529194219735e-03,3.394388471162661958e+00,1.122088841660460856e+00
5.903614457831324642e-12,8.999107652847042615e-01,-5.601289894330335663e-04,1.481087662592038058e-04,1.071513400498547885e-04,-6.040100837297361458e-07,2.601449474423203908e-07,6.480090003876874505e+01,6.479558590019962594e+01,5.314138569119641539e-03,3.408443619176492412e+00,1.123163739238435710e+00
5.933734939759035528e-12,8.999328920210554195e-01,-5.687980129762319845e-04,1.466756410581649133e-04,1.078242406891135674e-04,-6.247398995335504197e-07,2.607746668050252054e-07,6.479527662384560927e+01,6.479000379422978995e+01,5.272829615821018022e-03,3.422480966474747976e+00,1.124241714388571234e+00
5.963855421686746413e-12,8.999550161910844226e-01,-5.777957471661159580e-04,1.449466605666837541e-04,1.084915463559569111e-04,-6.453371635112753463e-07,2.612095732903445050e-07,6.478966028500740038e+01,6.478443132957811201e+01,5.228955429283549221e-03,3.436500557790909127e+00,1.125077519976757978e+00
5.993975903614457298e-12,8.999770725082015810e-01,-5.873241200541175428e-04,1.429561390065281219e-04,1.091530848955314583e-04,-6.657465067495469397e-07,2.615011954202542845e-07,6.478405101492707274e+01,6.477886821257429517e+01,5.182802352784109459e-03,3.450502399305027446e+00,1.125667188884545089e+00
6.024096385542168184e-12,8.999989948837380238e-01,-5.972262185460503608e-04,1.405480988384274566e-04,1.098086983199324137e-04,-6.859142580999702362e-07,2.617039830663826238e-07,6.477844855567245475e+01,6.477331380608097788e+01,5.134749591481794183e-03,3.464487123266574820e+00,1.126344602736576439e+00
6.054216867469879069e-12,9.000207863599527514e-01,-6.074931951760291667e-04,1.378585618382169352e-04,1.104582420142292189e-04,-7.057879866973488009e-07,2.618736082741864315e-07,6.477285275266569897e+01,6.476776751394392306e+01,5.085238721776655542e-03,3.478455098000936996e+00,1.127315879340140992e+00
6.084337349397589954e-12,9.000424605095206365e-01,-6.181218534818526964e-04,1.346361835314242872e-04,1.111015847864103417e-04,-7.253164314046358541e-07,2.620656348063179344e-07,6.476726328561112211e+01,6.476222857045767967e+01,5.034715153448057583e-03,3.492407134146052972e+00,1.128623585064046475e+00
6.114457831325300840e-12,9.000640190636907123e-01,-6.287638953448911744e-04,1.308996976126924883e-04,1.117386084576114230e-04,-7.444503009255484037e-07,2.623336909505973749e-07,6.476167941631742053e+01,6.475669581562692656e+01,4.983600690488739458e-03,3.506345063056331757e+00,1.130108210326565388e+00
6.144578313253011725e-12,9.000854077803699393e-01,-6.395789891434474012e-04,1.269416067587959200e-04,1.123692078356618829e-04,-7.631419244512544543e-07,2.627277208720195310e-07,6.475610013241474405e+01,6.475116780933549876e+01,4.932323079240841061e-03,3.520271421260805056e+00,1.131390752006743217e+00
6.174698795180722610e-12,9.001066253320921806e-01,-6.506137922769969105e-04,1.222676115982854032e-04,1.129932908030180394e-04,-7.813434858997321837e-07,2.632944580399065235e-07,6.475052427719364800e+01,6.474564293373069290e+01,4.881343462961114550e-03,3.534189096008757414e+00,1.132389900591664222e+00
6.204819277108433496e-12,9.001277446459343690e-01,-6.616025191690552525e-04,1.167131270153655973e-04,1.136107765639704005e-04,-7.990070204346336179e-07,2.640799334602504808e-07,6.474495085190426380e+01,6.474011970142912276e+01,4.831150475147950700e-03,3.548100578142066475e+00,1.133030524394857297e+00
6.234939759036144381e-12,9.001487239117488270e-01,-6.723981606343052775e-04,1.102788723706390822e-04,1.142215928504851510e-04,-8.160860124492966459e-07,2.651295680180137574e-07,6.473937901819620322e+01,6.473459679035869385e+01,4.782227837513412794e-03,3.562007964738266974e+00,1.133422678926807148e+00
6.265060240963855266e-12,9.001694385246916674e-01,-6.829561461834680793e-04,1.029322404990182254e-04,1.148256739976189053e-04,-8.325347993535442420e-07,2.664883578141827018e-07,6.473380817103407026e+01,6.472907315502123993e+01,4.735016012828978209e-03,3.575912772302564768e+00,1.133635894199519933e+00
6.295180722891566152e-12,9.001899516415490243e-01,-6.930278750450735411e-04,9.466625109253272983e-05,1.154229592071310216e-04,-8.483081341618350262e-07,2.682031823044633274e-07,6.472823777910492993e+01,6.472354791728277235e+01,4.689861822164275926e-03,3.589816330908378816e+00,1.133787157875480345e+00
6.325301204819277037e-12,9.002103684418036877e-01,-7.024879853715832768e-04,8.557231638394992247e-05,1.160133905999336928e-04,-8.633629249098738340e-07,2.703252024533845744e-07,6.472266757000697623e+01,6.471802057053658075e+01,4.646999470397051787e-03,3.603719321891519112e+00,1.133923243478905052e+00
6.355421686746987115e-12,9.002307015680522939e-01,-7.113346472390390468e-04,7.586761142620404336e-05,1.165969114480277488e-04,-8.776614072110468952e-07,2.729095441774384340e-07,6.471709724721883106e+01,6.471249064444832300e+01,4.606602770501057494e-03,3.617622506403522120e+00,1.134065875988130356e+00
6.385542168674698000e-12,9.002509180041846637e-01,-7.197947223724392640e-04,6.539834754649276457e-05,1.171734648520956432e-04,-8.911731661813871314e-07,2.760113234070662760e-07,6.471152651257916943e+01,6.470695771386715478e+01,4.568798712018685981e-03,3.631526626476088371e+00,1.134189284532344244e+00
6.415662650602408885e-12,9.002710402816027635e-01,-7.274368923902293452e-04,5.432246735493354755e-05,1.177429936372009192e-04,-9.038748024062471745e-07,2.796814536449318955e-07,6.470595507304618366e+01,6.470142144896392722e+01,4.533624082255404732e-03,3.645432389760516312e+00,1.134255003645888715e+00
6.445783132530119771e-12,9.002911151801232803e-01,-7.346239417674569911e-04,4.314920386716087432e-05,1.183054410642128489e-04,-9.157475651936978391e-07,2.839644719689235051e-07,6.470038294962483860e+01,6.469588194719773355e+01,4.501002427108256355e-03,3.659339751400455754e+00,1.134274734811755891e+00
6.475903614457830656e-12,9.003111894612491062e-01,-7.416221420693616413e-04,3.164022800846654052e-05,1.188607499754045573e-04,-9.267757591480057851e-07,2.889003119966456103e-07,6.469481005489878100e+01,6.469033931158243433e+01,4.470743316345609543e-03,3.673248946190794229e+00,1.134282631876627701e+00
6.506024096385541541e-12,9.003313104572472358e-01,-7.483048628764466014e-04,1.956286320621000919e-05,1.194088604291555430e-04,-9.369468351589082936e-07,2.945257602651574199e-07,6.468923672074480180e+01,6.468479415657128584e+01,4.442564173510099926e-03,3.687159164750309248e+00,1.134328760188201057e+00
6.536144578313252427e-12,9.003514856021966883e-01,-7.545197475697166785e-04,7.164369322604986359e-06,1.199497075049554053e-04,-9.462501544103403160e-07,3.008758547008584865e-07,6.468366352844601863e+01,6.467924736519536566e+01,4.416163250659599707e-03,3.701068944952826012e+00,1.134492957843399985e+00
6.566265060240963312e-12,9.003716893070482508e-01,-7.605359084541202068e-04,-5.481243457183002863e-06,1.204832196699779186e-04,-9.546778352354659521e-07,3.079861764810485320e-07,6.467809064275050446e+01,6.467369935299139172e+01,4.391289759106633064e-03,3.714977881404168070e+00,1.134848104034366090e+00
6.596385542168674198e-12,9.003920141616656991e-01,-7.664127842672521134e-04,-1.842521319530352061e-05,1.210093174593846192e-04,-9.622273299016841548e-07,3.158934945251994177e-07,6.467251851179965172e+01,6.466815075133445134e+01,4.367760465204185982e-03,3.728884894226780489e+00,1.135424234668892529e+00
6.626506024096385083e-12,9.004124704491226483e-01,-7.719411615449360119e-04,-3.172708720005524435e-05,1.215279125712563857e-04,-9.689034814735369208e-07,3.246350186774417119e-07,6.466694786635451919e+01,6.466260239993741266e+01,4.345466417113262418e-03,3.742788207991517346e+00,1.136045292348964564e+00
6.656626506024095968e-12,9.004330121005487131e-01,-7.770631831407338441e-04,-4.499569071039291205e-05,1.220389086062123357e-04,-9.747189807872576086e-07,3.342465800920875165e-07,6.466137919751244567e+01,6.465705480806808225e+01,4.324389444366593532e-03,3.756686589913067031e+00,1.136472846049547902e+00
6.686746987951806854e-12,9.004536299911476416e-01,-7.818548370165501584e-04,-5.824756056711636633e-05,1.225422034416657829e-04,-9.796931179017974762e-07,3.447603431274003180e-07,6.465581285649277277e+01,6.465150825216261410e+01,4.304604330159473614e-03,3.770579132914932075e+00,1.136708946487226424e+00
6.716867469879517739e-12,9.004742570911421495e-01,-7.863975539286437166e-04,-7.135119416090839506e-05,1.230376915076262199e-04,-9.838507081763530399e-07,3.562033157719975091e-07,6.465024926441297737e+01,6.464596298989739864e+01,4.286274515580965581e-03,3.784464803607278327e+00,1.137028014653300056e+00
6.746987951807228624e-12,9.004947766716072666e-01,-7.906440167102748344e-04,-8.436686937279472666e-05,1.235252651030321446e-04,-9.872201852936211169e-07,3.685963907063468487e-07,6.464468854920174579e+01,6.464041892401120037e+01,4.269625190540456659e-03,3.798343274240856715e+00,1.137754048615802427e+00
6.777108433734939510e-12,9.005151441897332187e-01,-7.944260722974914391e-04,-9.713258948106997268e-05,1.240048138907246867e-04,-9.898326119821231203e-07,3.819550973200435268e-07,6.463913059099178327e+01,6.463487568690629814e+01,4.254904085486905206e-03,3.812214824952718129e+00,1.138897033034517836e+00
6.807228915662650395e-12,9.005353735296102169e-01,-7.976149062173382414e-04,-1.093098091189803730e-04,1.244762241440571209e-04,-9.917214857103242409e-07,3.962883936147788996e-07,6.463357490028724328e+01,6.462933256186401820e+01,4.242338423223215166e-03,3.826080694390114889e+00,1.140238191250491306e+00
6.837349397590361280e-12,9.005554865683024213e-01,-8.005121865497664881e-04,-1.208301209913119334e-04,1.249393797772200524e-04,-9.929208489201730566e-07,4.115973088562457890e-07,6.462802103030973910e+01,6.462378891112106771e+01,4.232119188668629663e-03,3.839941988164438325e+00,1.141419129454409154e+00
6.867469879518072166e-12,9.005753842186285940e-01,-8.030722451282398073e-04,-1.316412595584053632e-04,1.253941652283645182e-04,-9.934620469265641137e-07,4.278752290964717539e-07,6.462246882325153763e+01,6.461824440079654153e+01,4.224422454992254189e-03,3.853799084180233869e+00,1.142290815516976643e+00
6.897590361445782243e-12,9.005948932426338649e-01,-8.056289487165259854e-04,-1.419211105322799014e-04,1.258404709031669120e-04,-9.933723403407890144e-07,4.451105056455361694e-07,6.461691807702001711e+01,6.461269866186877664e+01,4.219415151236078146e-03,3.867652486289056224e+00,1.143092558627929245e+00
6.927710843373493129e-12,9.006138830769804260e-01,-8.079952117919302849e-04,-1.517940125634766166e-04,1.262781972890344062e-04,-9.926763058567204192e-07,4.632879546482232545e-07,6.461136864581703776e+01,6.460715141367825254e+01,4.217232138790003373e-03,3.881502541680469154e+00,1.144102298599465106e+00
6.957831325301204014e-12,9.006322701983787704e-01,-8.102645618122836452e-04,-1.612975908303777568e-04,1.267072553348301208e-04,-9.913973453281394529e-07,4.823897270740246802e-07,6.460582008901376128e+01,6.460160212648386846e+01,4.217962529897715564e-03,3.895350345128251845e+00,1.145564604078221471e+00
6.987951807228914899e-12,9.006500995498417650e-01,-8.122523520427415988e-04,-1.704801441442953573e-04,1.271275655022995196e-04,-9.895596490682427700e-07,5.023952074818969784e-07,6.460027161123149142e+01,6.459604999235978084e+01,4.221618871703891260e-03,3.909197904901600129e+00,1.147450622053771463e+00
7.018072289156625785e-12,9.006674652681605497e-01,-8.139519177759395969e-04,-1.794179821356537763e-04,1.275390572829863511e-04,-9.871886524465915251e-07,5.232792489772179240e-07,6.459472250479804245e+01,6.459049435858382537e+01,4.228146214221887959e-03,3.923046983826237177e+00,1.149366445781216051e+00
7.048192771084336670e-12,9.006843627404942376e-01,-8.153626569950595156e-04,-1.881878515037195641e-04,1.279416700688857538e-04,-9.843099541846332204e-07,5.450114498317628456e-07,6.458917214354985958e+01,6.458493469752274052e+01,4.237446027116929109e-03,3.936899141451598805e+00,1.151051239140401306e+00
7.078313253012047555e-12,9.007008269119191057e-01,-8.163998632611736868e-04,-1.971093537298010650e-04,1.283353529102019132e-04,-9.809483539674807812e-07,5.675560283832609407e-07,6.458361965300792917e+01,6.457937025679412102e+01,4.249396213807487242e-03,3.950756566055685592e+00,1.152318280627138813e+00
7.108433734939758441e-12,9.007169641116281600e-01,-8.166993211581177270e-04,-2.060234450951362061e-04,1.287200615862538655e-04,-9.771265565387431460e-07,5.908721998413772876e-07,6.457806396186140319e+01,6.457380012378875733e+01,4.263838072643241078e-03,3.964621937665897988e+00,1.153481205396904352e+00
7.138554216867469326e-12,9.007329067928480093e-01,-8.163326853877076513e-04,-2.147747034994030332e-04,1.290957550799145517e-04,-9.728626691197173452e-07,6.149152726096562567e-07,6.457250403014586482e+01,6.456822349991939802e+01,4.280530226471910074e-03,3.978497874964401770e+00,1.154799366917099279e+00
7.168674698795180211e-12,9.007488472707950722e-01,-8.153609339383825760e-04,-2.233639974150812958e-04,1.294623923183784960e-04,-9.681677934218946780e-07,6.396391696983617032e-07,6.456693922934876184e+01,6.456264009454841357e+01,4.299134800351898066e-03,3.992385940907963615e+00,1.156344844192798371e+00
7.198795180722891097e-12,9.007648617125469936e-01,-8.137588553706581306e-04,-2.319592921599358446e-04,1.298199325075934259e-04,-9.630447151671223836e-07,6.649991946595127966e-07,6.456136909251860345e+01,6.455704985791669515e+01,4.319234601905768203e-03,4.006287290167599657e+00,1.157972447720603926e+00
7.228915662650601982e-12,9.007810457760431211e-01,-8.115785991700051431e-04,-2.404857539713329032e-04,1.301683371576708190e-04,-9.574878453976635433e-07,6.909537541124474242e-07,6.455579293799104335e+01,6.455145256106486329e+01,4.340376926180038002e-03,4.020203631610614892e+00,1.159398828452556263e+00
7.259036144578312867e-12,9.007974186353182589e-01,-8.087085853425996906e-04,-2.491712519944876852e-04,1.305075720231100884e-04,-9.514840581692724379e-07,7.174654049372838668e-07,6.455021049619058715e+01,6.454584838424796089e+01,4.362111942630514556e-03,4.034135651546666423e+00,1.160449509798639811e+00
7.289156626506022945e-12,9.008141015124614404e-01,-8.051197433984226548e-04,-2.578130099115192708e-04,1.308376052414237322e-04,-9.450144926329187997e-07,7.445000858394559399e-07,6.454462216092633753e+01,6.454023814618304300e+01,4.384014743295409043e-03,4.048082359880716297e+00,1.161106941854340269e+00
7.319277108433734638e-12,9.008311419718660895e-01,-8.009410128384125173e-04,-2.664418479087624818e-04,1.311584042365928010e-04,-9.380547122129085130e-07,7.720258811438574808e-07,6.453902817012591697e+01,6.453462246159482163e+01,4.405708531100100030e-03,4.062043166638088287e+00,1.161548926226710021e+00
7.349397590361444716e-12,9.008486176980076143e-01,-7.960906268096902549e-04,-2.752967567092203644e-04,1.314699335724552065e-04,-9.305737982543560139e-07,8.000129738843840427e-07,6.453342852831511323e+01,6.452900165571384150e+01,4.426872601265043929e-03,4.076018043532524615e+00,1.161899379843383207e+00
7.379518072289156409e-12,9.008665624721846621e-01,-7.902597802463513310e-04,-2.841729191692622582e-04,1.317721541636904649e-04,-9.225326778954224697e-07,8.284354276360794515e-07,6.452782337510242883e+01,6.452337612782422127e+01,4.447247278206617124e-03,4.090006645524611351e+00,1.162240103470475905e+00
7.409638554216866486e-12,9.008848982691191054e-01,-7.834589169379856154e-04,-2.927617781293866063e-04,1.320650234605409950e-04,-9.138849813650836852e-07,8.572739623232898428e-07,6.452221297741670014e+01,6.451774633804362225e+01,4.466639373073301097e-03,4.104008324059122081e+00,1.162544028906342009e+00
7.439759036144578179e-12,9.009036129985655839e-01,-7.758024645494578445e-04,-3.007225757604033958e-04,1.323484950822163397e-04,-9.045801642926958649e-07,8.865170377255821589e-07,6.451659753303016487e+01,6.451211261330644220e+01,4.484919723718970574e-03,4.118022595458292301e+00,1.162808194629054492e+00
7.469879518072288257e-12,9.009227343656865949e-01,-7.675027203928667637e-04,-3.080025525540318093e-04,1.326225174460600312e-04,-8.945664679457945451e-07,9.161609991197097803e-07,6.451097710068937374e+01,6.450647508791004725e+01,4.502012779326707882e-03,4.132049317400043442e+00,1.163006042990391009e+00
7.499999999999999950e-12,9.009422306876477826e-01,-7.586305067182859754e-04,-3.143387036392777554e-04,1.328870335492635904e-04,-8.837939604897157180e-07,9.462090042049338915e-07,6.450535210408354203e+01,6.450083422665740329e+01,4.517877426143268246e-03,4.146087436749192001e+00,1.163172198447376404e+00
7.530120481927710028e-12,9.009621554139047861e-01,-7.494326199766799829e-04,-3.198582104303694315e-04,1.331419825868191786e-04,-8.722155204332352889e-07,9.766681567807206480e-07,6.449972314694427666e+01,6.449519065957738917e+01,4.532487366888706889e-03,4.160135456819577193e+00,1.163296641352908223e+00
7.560240963855421721e-12,9.009824963230944617e-01,-7.398636305836127792e-04,-3.244621608677769695e-04,1.333873008124173765e-04,-8.597865470946355164e-07,1.007547734358402753e-06,6.449409087054299050e+01,6.448954506203774883e+01,4.545808505244752426e-03,4.174191780434244770e+00,1.163361952853052106e+00
7.590361445783131798e-12,9.010032080176555436e-01,-7.301186265912309190e-04,-3.281464861131235759e-04,1.336229207034912193e-04,-8.464642783707827214e-07,1.038857319460424652e-06,6.448845581608540556e+01,6.448389804209274700e+01,4.557773992654949764e-03,4.188255024120076442e+00,1.163372584512842645e+00
7.620481927710843492e-12,9.010241518925030668e-01,-7.203611094917202525e-04,-3.309315603014789534e-04,1.338487705333177302e-04,-8.322056704458400020e-07,1.070606316015510027e-06,6.448281831211586734e+01,6.447825004461792275e+01,4.568267497945171195e-03,4.202324370705503576e+00,1.163392509664685104e+00
7.650602409638553569e-12,9.010453124230437538e-01,-7.105938257177761954e-04,-3.329548805088551155e-04,1.340647749903978202e-04,-8.169669717649221159e-07,1.102805817575845271e-06,6.447717870561787379e+01,6.447260160386935013e+01,4.577101748523154136e-03,4.216398973649914339e+00,1.163504960865860971e+00
7.680722891566265262e-12,9.010666828337549061e-01,-7.008620981604134041e-04,-3.341589923854643130e-04,1.342708572242253874e-04,-8.007061705108888267e-07,1.135469256700056892e-06,6.447153738224562858e+01,6.446695336900351947e+01,4.584013242106259149e-03,4.230477894986332643e+00,1.163746274891440224e+00
7.710843373493975340e-12,9.010882921108428478e-01,-6.911953045779172747e-04,-3.347217968327630307e-04,1.344669418856513110e-04,-7.833851150799737707e-07,1.168610368301663417e-06,6.446589480061609834e+01,6.446130609536230338e+01,4.588705253799556238e-03,4.244559991483701999e+00,1.164079399033999707e+00
7.740963855421685417e-12,9.011101197635374982e-01,-6.815995783661347876e-04,-3.345400284246002171e-04,1.346529581432500408e-04,-7.649689056249025259e-07,1.202240861542562505e-06,6.446025131056771329e+01,6.445566039925465418e+01,4.590911313053900114e-03,4.258644351979314457e+00,1.164424920799407071e+00
7.771084337349397110e-12,9.011322264467687138e-01,-6.722283859772256332e-04,-3.336950138342026730e-04,1.348288415915919656e-04,-7.454244964160505310e-07,1.236369959818767785e-06,6.445460710128118365e+01,6.445001665564302584e+01,4.590445638157561806e-03,4.272730508017569484e+00,1.164716112287746297e+00
7.801204819277107188e-12,9.011545965718296136e-01,-6.632526221087534264e-04,-3.322424508953620713e-04,1.349945350227486408e-04,-7.247202969951587426e-07,1.271004476003957255e-06,6.444896224765699344e+01,6.444437502673071094e+01,4.587220926278567229e-03,4.286818280811829140e+00,1.164910203127427879e+00
7.831325301204818881e-12,9.011771065412954584e-01,-6.547014320956831730e-04,-3.303905027102821065e-04,1.351499881146019848e-04,-7.028265747566554986e-07,1.306149502685607393e-06,6.444331667836523536e+01,6.443873545161316940e+01,4.581226752063647344e-03,4.300907830063342097e+00,1.165027771747897178e+00
7.861445783132528959e-12,9.011997080081988187e-01,-6.464762774468467421e-04,-3.282099209605326496e-04,1.352951555362605048e-04,-6.797157983035655489e-07,1.341809597950922799e-06,6.443767055396050125e+01,6.443309805916155142e+01,4.572494798956786878e-03,4.314998757721546951e+00,1.165090967312155446e+00
7.891566265060240652e-12,9.012223697927141952e-01,-6.387165975088663879e-04,-3.256991055437084164e-04,1.354299940472619376e-04,-6.553632198950104721e-07,1.377989742711607239e-06,6.443202379269804680e+01,6.442746267751714129e+01,4.561115180905026337e-03,4.329091273752194269e+00,1.165132500628312195e+00
7.921686746987950729e-12,9.012451480017071859e-01,-6.313793386440731247e-04,-3.232931333139807276e-04,1.355544604281927479e-04,-6.297467895645452192e-07,1.414695474746295188e-06,6.442637646520863370e+01,6.442182917365971662e+01,4.547291548911761710e-03,4.343185163325035347e+00,1.165191900520305746e+00
7.951807228915662423e-12,9.012679618542301929e-01,-6.240420317320914548e-04,-3.209871000315325990e-04,1.356685111115724205e-04,-6.028469515479274347e-07,1.451932597702908812e-06,6.442072857024261623e+01,6.441619722543593696e+01,4.531344806675417954e-03,4.357280440715627812e+00,1.165304610545224717e+00
7.981927710843372500e-12,9.012907406336677640e-01,-6.165721080308538124e-04,-3.186767190545340103e-04,1.357721018762479302e-04,-5.746461868656223649e-07,1.489706437995942037e-06,6.441508011563807656e+01,6.441056644025029243e+01,4.513675387788421145e-03,4.371377098330082589e+00,1.165496986099039622e+00
8.012048192771084193e-12,9.013134959111887001e-01,-6.089191784914635549e-04,-3.160579107257584924e-04,1.358651861475565850e-04,-5.451281817672834494e-07,1.528021228559792800e-06,6.440943116549669867e+01,6.440493642985575207e+01,4.494735640948612464e-03,4.385474983472770205e+00,1.165734958213161976e+00
8.042168674698794271e-12,9.013363734231725211e-01,-6.012318932694783822e-04,-3.131562144510501066e-04,1.359477130614743462e-04,-5.142770619919765927e-07,1.566879611370192392e-06,6.440378171603217083e+01,6.439930669814579289e+01,4.475017886375728428e-03,4.399574091540930709e+00,1.165972302173075459e+00
8.072289156626505964e-12,9.013594889905135465e-01,-5.934539846793868275e-04,-3.099196803547203953e-04,1.360196267392690711e-04,-4.820771164977436715e-07,1.606282230756302904e-06,6.439813200334845078e+01,6.439367695319043605e+01,4.455050158009742772e-03,4.413673849013052930e+00,1.166131430521794687e+00
8.102409638554216041e-12,9.013827953842777907e-01,-5.855552491927525603e-04,-3.063178123418006126e-04,1.360808666637708440e-04,-4.485137376584084384e-07,1.646228710530444825e-06,6.439248234859148567e+01,6.438804696220242363e+01,4.435386389058853206e-03,4.427773445180366529e+00,1.166198743989741216e+00
8.132530120481927735e-12,9.014061882587278696e-01,-5.776177684527097726e-04,-3.022901965670013718e-04,1.361313695365906737e-04,-4.135754221434498386e-07,1.686718184770536749e-06,6.438683294692286552e+01,6.438241634100380395e+01,4.416605919055445993e-03,4.441872405941285074e+00,1.166216176112955694e+00
8.162650602409637812e-12,9.014296565899486691e-01,-5.696265020605830462e-04,-2.978374455565519548e-04,1.361710723421447067e-04,-3.772543837366340982e-07,1.727748563619006250e-06,6.438118407281618261e+01,6.437678475482144336e+01,4.399317994744723036e-03,4.455970067431488602e+00,1.166280651675368318e+00
8.192771084337349505e-12,9.014532320428279011e-01,-5.617910642089250306e-04,-2.927706586101330960e-04,1.361999138297086695e-04,-3.395457220726830891e-07,1.769316799590753599e-06,6.437553620390339404e+01,6.437115205231859250e+01,4.384151584807402351e-03,4.470065231867214273e+00,1.166439230410171168e+00
8.222891566265059583e-12,9.014769359838060714e-01,-5.542918041469553463e-04,-2.872322819214607353e-04,1.362178345157587971e-04,-3.004465443661090577e-07,1.811420865870152835e-06,6.436988975264237922e+01,6.436551800591645645e+01,4.371746725924005074e-03,4.484156863235208235e+00,1.166668724913032973e+00
8.253012048192771276e-12,9.015007607285590030e-01,-5.472178952421369487e-04,-2.813756744047880864e-04,1.362247767304487333e-04,-2.599553982439763942e-07,1.854061691937104962e-06,6.436424497011280721e+01,6.435988225546401509e+01,4.362714648789453760e-03,4.498244337027911044e+00,1.166871632589496333e+00
8.283132530120481354e-12,9.015245976867393152e-01,-5.404818922683632442e-04,-2.752913685918530477e-04,1.362206861685709848e-04,-2.180722018968136394e-07,1.897243570436258702e-06,6.435860186807137495e+01,6.435424428344134640e+01,4.357584630032182958e-03,4.512327619951717494e+00,1.166992099733963117e+00
8.313253012048191431e-12,9.015483609673011767e-01,-5.340950810291220530e-04,-2.690659064445376203e-04,1.362055146838095972e-04,-1.747990945660415453e-07,1.940974355397150844e-06,6.435296045331564585e+01,6.434860367349675414e+01,4.356779818894682826e-03,4.526406672112159413e+00,1.167036441121837687e+00
8.343373493975903124e-12,9.015720720131692456e-01,-5.279260824599967981e-04,-2.625752913471343783e-04,1.361792250013429137e-04,-1.301426689214242936e-07,1.985264092937841706e-06,6.434732099950564077e+01,6.434296038450183630e+01,4.360615003799562205e-03,4.540480800321022414e+00,1.167050681429809833e+00
8.373493975903613202e-12,9.015957216964630705e-01,-5.223317371316776479e-04,-2.559058847178722696e-04,1.361417948491036871e-04,-8.411414128457007895e-08,2.030122393177703352e-06,6.434168386749522028e+01,6.433731459786093865e+01,4.369269634277460693e-03,4.554549098485410674e+00,1.167081463091227844e+00
8.403614457831324895e-12,9.016191802863673388e-01,-5.171695398205793451e-04,-2.493686143807744200e-04,1.360932182672499767e-04,-3.672768637444792337e-08,2.075556668892898532e-06,6.433604924690014570e+01,6.433166650085301796e+01,4.382746047129085221e-03,4.568611066039279578e+00,1.167151472794846212e+00
8.433734939759034973e-12,9.016424608143683850e-01,-5.122835628189537560e-04,-2.430194544159765529e-04,1.360335052069638049e-04,1.200129681017436757e-08,2.121572142640760625e-06,6.433041720338857772e+01,6.432601634912647626e+01,4.400854262096165134e-03,4.582666495625520753e+00,1.167237290315668030e+00
8.463855421686746666e-12,9.016655363838580461e-01,-5.076318489936076537e-04,-2.366232721193411266e-04,1.359626797315711022e-04,6.205698582333282934e-08,2.168171836187034359e-06,6.432478797288683836e+01,6.432036473520113873e+01,4.423237685704434208e-03,4.596714823799816330e+00,1.167310895376959534e+00
8.493975903614456743e-12,9.016883711123612200e-01,-5.034763049113372699e-04,-2.303412838768672806e-04,1.358807774730101865e-04,1.134246335133182221e-07,2.215355530025764033e-06,6.431916178775009030e+01,6.431471235240481121e+01,4.449435345282587093e-03,4.610755476046609402e+00,1.167340762042082369e+00
8.524096385542168436e-12,9.017110090252105081e-01,-4.997024219315242049e-04,-2.242208290509302741e-04,1.357878423442731154e-04,1.660916223838319820e-07,2.263119413458241853e-06,6.431353896913026347e+01,6.430906002083260375e+01,4.478948297665808626e-03,4.624787627936284728e+00,1.167345693303290632e+00
8.554216867469878514e-12,9.017334866184741893e-01,-4.963696472083808323e-04,-2.184965435277047129e-04,1.356839230700159805e-04,2.200470921290044426e-07,2.311456579327768244e-06,6.430791974593427085e+01,6.430340847728136566e+01,4.511268652901977844e-03,4.638810685581343130e+00,1.167357150053236037e+00
8.584337349397590207e-12,9.017558209768620214e-01,-4.931365493177401966e-04,-2.132366287595744380e-04,1.355690701487550121e-04,2.752805684070046877e-07,2.360357989340610853e-06,6.430230432207216040e+01,6.429775839392644343e+01,4.545928145719791563e-03,4.652824166651516435e+00,1.167387790031473305e+00
8.614457831325300285e-12,9.017780998275662929e-01,-4.897657686668081259e-04,-2.083347815503846460e-04,1.354433347207638122e-04,3.317803023135385701e-07,2.409811724405451760e-06,6.429669279731275822e+01,6.429211024246922079e+01,4.582554843538903626e-03,4.666827800684223426e+00,1.167436435362374514e+00
8.644578313253011978e-12,9.018002628361050377e-01,-4.862033306535324881e-04,-2.036128991727543895e-04,1.353067673490644933e-04,3.895320574615336601e-07,2.459801736769465152e-06,6.429108536752471537e+01,6.428646446719692165e+01,4.620900327800071643e-03,4.680821083748461398e+00,1.167493671230527719e+00
8.674698795180722055e-12,9.018223300225352013e-01,-4.822833121291135341e-04,-1.989874264549392304e-04,1.351594165115222509e-04,4.485192591355321611e-07,2.510308389983092872e-06,6.428548217663512787e+01,6.428082134339851450e+01,4.660833236608692351e-03,4.694803660209878160e+00,1.167560701823304070e+00
8.704819277108433748e-12,9.018443628944483592e-01,-4.782174996740945461e-04,-1.942436703546809211e-04,1.350013268017898028e-04,5.087229908394937837e-07,2.561309699274790270e-06,6.427988353681283229e+01,6.427518120305892069e+01,4.702333753910837785e-03,4.708774772436884248e+00,1.167611792758147971e+00
8.734939759036143826e-12,9.018664219780985203e-01,-4.739844868570952685e-04,-1.895654767264658310e-04,1.348325371306113775e-04,5.701222955560220060e-07,2.612781319303528639e-06,6.427428988780560815e+01,6.426954443068882483e+01,4.745457116782644119e-03,4.722733324733678906e+00,1.167641329518623650e+00
8.765060240963855519e-12,9.018885096170135007e-01,-4.694756638319134436e-04,-1.848556495240415848e-04,1.346530792081580309e-04,6.326949052908099571e-07,2.664696903487210354e-06,6.426870137595325616e+01,6.426391109889021891e+01,4.790277063032592937e-03,4.736678953365641043e+00,1.167672616475399883e+00
8.795180722891565597e-12,9.019107144997886572e-01,-4.647634507369796772e-04,-1.800687041364634896e-04,1.344629772064046501e-04,6.964174376629003248e-07,2.717028653890934303e-06,6.426311827676950372e+01,6.425828141599689047e+01,4.836860772608185879e-03,4.750610968865148998e+00,1.167754330285460052e+00
8.825301204819275674e-12,9.019329988193904857e-01,-4.597171959088104990e-04,-1.752634353259883569e-04,1.342622471392600485e-04,7.612652899452610261e-07,2.769747784868958863e-06,6.425754098511320933e+01,6.425265574940026170e+01,4.885235712954349996e-03,4.764528389356840421e+00,1.167942804284778813e+00
8.855421686746987367e-12,9.019553981196312131e-01,-4.542042962918812652e-04,-1.702973716539087925e-04,1.340508958286654043e-04,8.272123550628200132e-07,2.822824148182053459e-06,6.425196955800346643e+01,6.424703420231048767e+01,4.935355692982422958e-03,4.778431083735048546e+00,1.168248814424682092e+00
8.885542168674697445e-12,9.019781095675196703e-01,-4.482837758430601024e-04,-1.650578176601062914e-04,1.338289198484235117e-04,8.942315196765019600e-07,2.876225544708155546e-06,6.424640410173290661e+01,6.424141700850385917e+01,4.987093229044239906e-03,4.792318780575533843e+00,1.168657285874038498e+00
8.915662650602409138e-12,9.020012565254171832e-01,-4.419376959136754211e-04,-1.594160907335873980e-04,1.335963042272118764e-04,9.622954344703574366e-07,2.929918108419898094e-06,6.424084484522545324e+01,6.423580458795552772e+01,5.040257269930253740e-03,4.806190906582424205e+00,1.169076828884705987e+00
8.945783132530119216e-12,9.020248312367954435e-01,-4.354118316314862461e-04,-1.531601867195003797e-04,1.333530233849913535e-04,1.031377116738309263e-06,2.983866101091913757e-06,6.423529185804474650e+01,6.423019725909210820e+01,5.094598952641578131e-03,4.820047315852197478e+00,1.169415539852647568e+00
8.975903614457830909e-12,9.020488861946667214e-01,-4.290107417482536532e-04,-1.463526042280242337e-04,1.330990454069469952e-04,1.101450646551293796e-06,3.038031760499388158e-06,6.422974519264670334e+01,6.422459538489698616e+01,5.149807749717468831e-03,4.833887880485735700e+00,1.169622087388520804e+00
9.006024096385540986e-12,9.020734939269240416e-01,-4.228226348000460773e-04,-1.391833352946979837e-04,1.328343357199723526e-04,1.172491817735125773e-06,3.092375455565069057e-06,6.422420502714714985e+01,6.421899951855441202e+01,5.205508592741387407e-03,4.847712125989176002e+00,1.169709043686533168e+00
9.036144578313252679e-12,9.020986626113619566e-01,-4.169515183246237677e-04,-1.316860447628600574e-04,1.325588590870947704e-04,1.244478184981802626e-06,3.146856758014452442e-06,6.421867148875804787e+01,6.421341021135796723e+01,5.261277400080054990e-03,4.861519700532600297e+00,1.169743777527593842e+00
9.066265060240962757e-12,9.021244695593465535e-01,-4.114869835746465579e-04,-1.241119024352176363e-04,1.322725819972691273e-04,1.317388025206861488e-06,3.201434902155331167e-06,6.421314470432260180e+01,6.420782803113114312e+01,5.316673191461470868e-03,4.875310282125852268e+00,1.169760364943200903e+00
9.096385542168674450e-12,9.021509377186929246e-01,-4.062434967759270149e-04,-1.166114259124238311e-04,1.319754751277312356e-04,1.391199533581780785e-06,3.256068235982481684e-06,6.420762460128378279e+01,6.420225332127866125e+01,5.371280005119242681e-03,4.889084053329940005e+00,1.169773747095869565e+00
9.126506024096384528e-12,9.021780246252676383e-01,-4.009494451541954600e-04,-1.091984176487237448e-04,1.316675149370164194e-04,1.465890416077766286e-06,3.310713988327402631e-06,6.420211097542485845e+01,6.419668624840610960e+01,5.424727018746709761e-03,4.902841513824506947e+00,1.169785995168355797e+00
9.156626506024096221e-12,9.022056937488611705e-01,-3.955394574700312935e-04,-1.016293646355314847e-04,1.313486866895525952e-04,1.541438197812372083e-06,3.365329140738719486e-06,6.419660383811056192e+01,6.419112714631063454e+01,5.476691799929686404e-03,4.916582643325067004e+00,1.169802848140390594e+00
9.186746987951806298e-12,9.022339222445924234e-01,-3.901287788734001316e-04,-9.380186833988884943e-05,1.310189883959432685e-04,1.617821301617685514e-06,3.419871437171623812e-06,6.419110324994858274e+01,6.418557635596916100e+01,5.526893979419487957e-03,4.930307295087824393e+00,1.169826689881803938e+00
9.216867469879517992e-12,9.022626617967264284e-01,-3.849529490007788223e-04,-8.561724801991535947e-05,1.306784330127078414e-04,1.695021093308134110e-06,3.474299829250847580e-06,6.418560918598309684e+01,6.418003407756401657e+01,5.575108419075587227e-03,4.944015541929478452e+00,1.169862294372327138e+00
9.246987951807228069e-12,9.022918271637724308e-01,-3.802012028612944817e-04,-7.720151048269076799e-05,1.303270486211966558e-04,1.773024012345855066e-06,3.528574872527334220e-06,6.418012171080894746e+01,6.417450054299978035e+01,5.621167809161376622e-03,4.957707219831289258e+00,1.169901740898872777e+00
9.277108433734939762e-12,9.023213396615094029e-01,-3.760458695369400459e-04,-6.878014232468681460e-05,1.299648772290301027e-04,1.851822510008244298e-06,3.582660586164248141e-06,6.417464077906176101e+01,6.416897581634250969e+01,5.664962719250330250e-03,4.971382460753067889e+00,1.169952401605159009e+00
9.307228915662649840e-12,9.023509919813834657e-01,-3.722521638149312376e-04,-6.068649652376442705e-05,1.295919721947877271e-04,1.931414555637672040e-06,3.636526151969882298e-06,6.416916607080443669e+01,6.416345962770212452e+01,5.706443102313381137e-03,4.985042069771355777e+00,1.170032400860679944e+00
9.337349397590361533e-12,9.023807377136567887e-01,-3.685519144094238334e-04,-5.272925159901349027e-05,1.292083951815939781e-04,2.011803196672241877e-06,3.690145966724538560e-06,6.416369732421158290e+01,6.415795172160684956e+01,5.745602604728346219e-03,4.998686702231476708e+00,1.170149079547308846e+00
9.367469879518071610e-12,9.024105286182386720e-01,-3.649324384336462626e-04,-4.472119746340964493e-05,1.288142127594479891e-04,2.092995774983903132e-06,3.743499344963141662e-06,6.415823439880766443e+01,6.415245195051133464e+01,5.782448296331468840e-03,5.012316731733136521e+00,1.170311481819267918e+00
9.397590361445781688e-12,9.024402412746963531e-01,-3.614750591367573850e-04,-3.665334276626112389e-05,1.284094934811600796e-04,2.175002818409406796e-06,3.796570065667778686e-06,6.415277702826560358e+01,6.414696004115833716e+01,5.816987107271312518e-03,5.025932830299974619e+00,1.170489397889430849e+00
9.427710843373493381e-12,9.024699304585037662e-01,-3.582037310229593688e-04,-2.842415972444321308e-05,1.279943048339472636e-04,2.257837268119427294e-06,3.849344896474070738e-06,6.414732486062449368e+01,6.414147562706537542e+01,5.849233559124047965e-03,5.039535882681480672e+00,1.170651694228714623e+00
9.457831325301203459e-12,9.024997058321160281e-01,-3.552729646942083151e-04,-2.023759019655649939e-05,1.275687107896125749e-04,2.341514496547171437e-06,3.901811688904006612e-06,6.414187761044472325e+01,6.413599838325208680e+01,5.879227192635099603e-03,5.053126591835830794e+00,1.170747926148328677e+00
9.487951807228915152e-12,9.025294338318712306e-01,-3.524967848334864973e-04,-1.228719288020185925e-05,1.271327722089815614e-04,2.426052570203959235e-06,3.953958923843499901e-06,6.413643498912841778e+01,6.413052792591541618e+01,5.907063213005919917e-03,5.066705666868303481e+00,1.170777937183997697e+00
9.518072289156625229e-12,9.025590480997283116e-01,-3.498013965269776556e-04,-4.667831856975642147e-06,1.266865492320006588e-04,2.511471861628758807e-06,4.005776937208254406e-06,6.413099678106992485e+01,6.412506388020015891e+01,5.932900869769888556e-03,5.080273659863417279e+00,1.170783175186509650e+00
9.548192771084336923e-12,9.025885206589958631e-01,-3.469971126095500874e-04,2.739886382653940097e-06,1.262301039369059189e-04,2.597793988953713078e-06,4.057259411254249998e-06,6.412556275475839129e+01,6.411960579322523301e+01,5.956961533154335117e-03,5.093831194941344620e+00,1.170822510218342716e+00
9.578313253012047000e-12,9.026178531112831749e-01,-3.440475573610156791e-04,1.003008592933923331e-05,1.257635012523057301e-04,2.685040000608410174e-06,4.108404020853689878e-06,6.412013265237528969e+01,6.411415311863710542e+01,5.979533738181470361e-03,5.107378931432641878e+00,1.170926700729074232e+00
9.608433734939758693e-12,9.026470874479368689e-01,-3.408135641502776318e-04,1.730763971866480945e-05,1.252868085380135659e-04,2.773229588314042705e-06,4.159211773432442677e-06,6.411470624180699929e+01,6.410870526277874148e+01,6.000979028252024020e-03,5.120917424618630420e+00,1.171062319407842667e+00
9.638554216867468771e-12,9.026761963211780149e-01,-3.372246647101342747e-04,2.472773156135640355e-05,1.248000950682658116e-04,2.862380504898523565e-06,4.209686407165378988e-06,6.410928329042612006e+01,6.410326154764962325e+01,6.021742776501066638e-03,5.134447269432915739e+00,1.171188955059080383e+00
9.668674698795180464e-12,9.027050824648001903e-01,-3.334870258386394832e-04,3.250179748480405028e-05,1.243034308250235570e-04,2.952508456421579174e-06,4.259833520414513261e-06,6.410386371135625438e+01,6.409782137930851320e+01,6.042332047747477064e-03,5.147968686732992794e+00,1.171262681538784545e+00
9.698795180722890541e-12,9.027338345847528700e-01,-3.297384787919126312e-04,4.058782924226750019e-05,1.237968835139182137e-04,3.043628909463064135e-06,4.309660089035011224e-06,6.409844754770665531e+01,6.409238430242558593e+01,6.063245281071723281e-03,5.161481559196653635e+00,1.171301279351519398e+00
9.728915662650602235e-12,9.027625834683988826e-01,-3.260700197587907681e-04,4.890732991388159836e-05,1.232805158732517756e-04,3.135757824451229708e-06,4.359174459079251274e-06,6.409303477909129754e+01,6.408694984931072725e+01,6.084929780569378437e-03,5.174985930347360430e+00,1.171320730979529712e+00
9.759036144578312312e-12,9.027912718802749703e-01,-3.223971128112839519e-04,5.739458005307038815e-05,1.227543854392127841e-04,3.228910652535956083e-06,4.408385581324536552e-06,6.408762532231347109e+01,6.408151754721475868e+01,6.107775098707794725e-03,5.188482006345594755e+00,1.171353545412383124e+00
9.789156626506024005e-12,9.028199782504139348e-01,-3.188182180145162801e-04,6.612604808732063476e-05,1.222185462102224794e-04,3.323101543751258280e-06,4.457301721177938195e-06,6.408221888360210983e+01,6.407608676516359481e+01,6.132118438515405182e-03,5.201970505250312904e+00,1.171419305294199242e+00
9.819277108433734083e-12,9.028488590917532752e-01,-3.153395900507777530e-04,7.495108152994624077e-05,1.216730513518368440e-04,3.418343314271472948e-06,4.505929672259668522e-06,6.407681533315971478e+01,6.407065708081186983e+01,6.158252347843941495e-03,5.215451745461398225e+00,1.171534169846945028e+00
9.849397590361445776e-12,9.028779200480420153e-01,-3.118933427707821257e-04,8.382562138323617078e-05,1.211179552896337735e-04,3.514647512312735328e-06,4.554274233413921053e-06,6.407141468564542208e+01,6.406522825753782513e+01,6.186428107599335584e-03,5.228925698420727741e+00,1.171696210862333221e+00
9.879518072289155854e-12,9.029071246411309870e-01,-3.083855087955619388e-04,9.288187934417064715e-05,1.205533143788394717e-04,3.612024470772618915e-06,4.602337340327769030e-06,6.406601693629946226e+01,6.405980009045131851e+01,6.216845848143555744e-03,5.242392378223929228e+00,1.171885439743357349e+00
9.909638554216867547e-12,9.029365365912029873e-01,-3.049416821287172057e-04,1.021796511376376221e-04,1.199791862254690031e-04,3.710484597535685886e-06,4.650117668818746166e-06,6.406062229042451861e+01,6.405437264360035954e+01,6.249646824162370488e-03,5.255851266476006423e+00,1.172053367257781531e+00
9.939759036144577624e-12,9.029661186061406219e-01,-3.015600598692414879e-04,1.116648967260926661e-04,1.193956282022759155e-04,3.810039724521572443e-06,4.697612024736100561e-06,6.405523107596420118e+01,6.404894615487209819e+01,6.284921092103125211e-03,5.269301545091660266e+00,1.172158807923590063e+00
9.969879518072287702e-12,9.029957900654681513e-01,-2.981190391894124130e-04,1.213973577238682444e-04,1.188026962918477389e-04,3.910703022225923006e-06,4.744817789562135029e-06,6.404984340787063957e+01,6.404352069067891762e+01,6.322717191724883633e-03,5.282742951189351110e+00,1.172196217326079148e+00
9.999999999999999395e-12,9.030254940017445886e-01,-2.946266559325205195e-04,1.316460429356739706e-04,1.182004454248411897e-04,4.012487394974638383e-06,4.791734792996710663e-06,6.404445944851748607e+01,6.403809640418762683e+01,6.363044329858704579e-03,5.296175058721103390e+00,1.172201824186992258e+00


==> data/CFL_Test/k00025h109.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.900630945233052316e-01,8.012557728827460690e-05,-1.811578812954694497e-04,2.953785811030289994e-09,6.635675351296331360e-12,1.833810295508273736e-11,6.733278936451961272e+01,6.733275985390380924e+01,2.951061579942617131e-05,2.126992546131032530e-02,1.002315607625176241e+00
6.024096385542168234e-14,8.901164178728508958e-01,8.045889746319637734e-05,-1.801030484740419259e-04,1.077880042145286732e-08,1.621367416100240475e-11,5.805002294366657325e-11,6.732429662806487158e+01,6.732420559672553395e+01,9.103133934134601446e-05,4.248149667567145682e-02,1.004388743720094901e+00
9.036144578313252982e-14,8.901687094083906571e-01,7.999930159439152784e-05,-1.789587933302165730e-04,2.362809054401065299e-08,1.990557874911045224e-11,1.053674944699983966e-10,6.731581380922948199e+01,6.731565166845706472e+01,1.621407724173204966e-04,6.366948235094271880e-02,1.006442463239322738e+00
1.204819277108433647e-13,8.902213488832719790e-01,7.907152878460871294e-05,-1.784017828152530648e-04,4.160041333129043899e-08,1.314678730257594021e-11,1.484849601605337666e-10,6.730735304531303598e+01,6.730711461965499609e+01,2.384256580391649145e-04,8.480328269841440336e-02,1.008051284092821076e+00
1.506024096385541995e-13,8.902747504600566630e-01,7.833761492714589789e-05,-1.784156029083751262e-04,6.476151489090020630e-08,-6.435784690497745502e-12,1.818649484416755625e-10,6.729891676555651259e+01,6.729860005648332333e+01,3.167090731885126298e-04,1.058766386175017116e-01,1.009347766719807638e+00
1.807228915662650596e-13,8.903281950858393801e-01,7.809307177027852154e-05,-1.784090380206884371e-04,9.317169534857569766e-08,-4.225272433421912603e-11,2.064834013568952043e-10,6.729050606065639784e+01,6.729011227392035721e+01,3.937867360442573635e-04,1.268867329120662579e-01,1.009888694866003966e+00
2.108433734939758945e-13,8.903811922155460135e-01,7.791919934456862707e-05,-1.780465404886060290e-04,1.268977694401302688e-07,-9.995806833382005102e-11,2.252493404292503648e-10,6.728211919402788510e+01,6.728165080293943845e+01,4.683910884467686487e-04,1.478378170417851689e-01,1.009967149958304500e+00
2.409638554216867294e-13,8.904339337551180344e-01,7.749799204863470784e-05,-1.775500146066647065e-04,1.660057819422951006e-07,-1.856446806496427910e-10,2.388683650303904908e-10,6.727375377973629611e+01,6.727321249194145025e+01,5.412877948508361880e-04,1.687357661337900161e-01,1.010022311715407239e+00
2.710843373493975642e-13,8.904865436525863931e-01,7.689672608655012773e-05,-1.772818395917549511e-04,2.105503546577114781e-07,-3.044862844166614216e-10,2.457751918257259891e-10,6.726540911046635074e+01,6.726479586751730722e+01,6.132429490378388292e-04,1.895822282749284049e-01,1.010309979629665289e+00
3.012048192771083991e-13,8.905389389788368470e-01,7.671481696808726727e-05,-1.771867352856670364e-04,2.605737035772643843e-07,-4.615447118544981768e-10,2.443774135040707465e-10,6.725708234115857920e+01,6.725639874065616652e+01,6.836005024149011599e-04,2.103842307737995299e-01,1.010963103019360210e+00
3.313253012048192339e-13,8.905911334972561599e-01,7.674941577835557192e-05,-1.766549772745222861e-04,3.161144327728055704e-07,-6.612635878027043211e-10,2.359234169860040519e-10,6.724877294377682801e+01,6.724802214764190467e+01,7.507961349212414690e-04,2.311430442804215390e-01,1.011860958204462646e+00
3.614457831325301193e-13,8.906430692333382471e-01,7.644010411992907528e-05,-1.758484407778432756e-04,3.772172908070471178e-07,-9.055189357097321361e-10,2.251217907896115229e-10,6.724048293286210765e+01,6.723966933591187001e+01,8.135969502435463734e-04,2.518536102156472833e-01,1.012923411754510727e+00
3.915662650602409542e-13,8.906950269199004344e-01,7.577643624120552720e-05,-1.752160288291826503e-04,4.439352213049344737e-07,-1.192062039176496108e-09,2.168777517516469048e-10,6.723221399884916138e+01,6.723134247969467481e+01,8.715191544840857497e-04,2.725116734145540676e-01,1.013933734235934248e+00
4.216867469879517890e-13,8.907470673361338465e-01,7.526253267425199608e-05,-1.749315158669795820e-04,5.163250143567766672e-07,-1.513478329535746985e-09,2.126827642945837559e-10,6.722396487399156229e+01,6.722304037272311916e+01,9.245012684372795565e-04,2.931203363978880927e-01,1.014555538465962803e+00
4.518072289156626239e-13,8.907990394440016280e-01,7.515893873446075773e-05,-1.744855255216600908e-04,5.944430338803846696e-07,-1.857635699481891786e-09,2.114124720846731048e-10,6.721573590941270027e+01,6.721476318510987369e+01,9.727243028236818266e-04,3.136787130540322210e-01,1.014924379707951463e+00
4.819277108433734587e-13,8.908509124029546644e-01,7.489056616316583826e-05,-1.736661085428327898e-04,6.783440433630301947e-07,-2.210804639182821084e-09,2.137893875429253790e-10,6.720752743311660993e+01,6.720651071400750709e+01,1.016719109104605905e-03,3.341860187303255514e-01,1.015186311364111083e+00
5.120481927710843441e-13,8.909026917112847777e-01,7.413204266043269615e-05,-1.730105390340139020e-04,7.680824865032277776e-07,-2.561311411198084670e-09,2.243120202121625747e-10,6.719934070841183882e+01,6.719828348878814950e+01,1.057219623693457641e-03,3.546391139806362447e-01,1.015305832851662871e+00
5.421686746987951285e-13,8.909543677985853893e-01,7.346980492190053279e-05,-1.728517060600486324e-04,8.637145288311677658e-07,-2.900830344800102279e-09,2.491818879129427207e-10,6.719117571286305690e+01,6.719008079472956751e+01,1.094918133492866564e-03,3.750380363083591906e-01,1.015433788710049301e+00
5.722891566265060138e-13,8.910059621382000472e-01,7.312642738256983597e-05,-1.726472738011539251e-04,9.652990320434307447e-07,-3.224232112757606162e-09,2.929476188393902784e-10,6.718303149035611455e+01,6.718190108695148410e+01,1.130403404633611433e-03,3.953851177627536462e-01,1.015670009442229516e+00
6.024096385542167982e-13,8.910575265777559428e-01,7.283887793398952776e-05,-1.723377101644271020e-04,1.072895248584412975e-06,-3.527648537025416769e-09,3.555511242362346973e-10,6.717490772733313520e+01,6.717374360187295679e+01,1.164125460178085537e-03,4.156810842744409484e-01,1.016999092436230878e+00
6.325301204819276835e-13,8.911090710224786049e-01,7.254950451121570845e-05,-1.718562133573185095e-04,1.186557985829074527e-06,-3.805770118833182644e-09,4.336332600295388532e-10,6.716680338783908155e+01,6.716560690309108850e+01,1.196484747998107076e-03,4.359285266046643570e-01,1.019381006538129242e+00
6.626506024096384679e-13,8.911604427628889713e-01,7.208485815806402891e-05,-1.713172190154481247e-04,1.306332642356527100e-06,-4.053231636161143635e-09,5.248132524613057658e-10,6.715872015847993737e+01,6.715749224847863275e+01,1.227910001304454617e-03,4.561232738922563201e-01,1.020902199570220548e+00
6.927710843373493532e-13,8.912116389636538516e-01,7.166376437024065391e-05,-1.708757282834147959e-04,1.432253441317884496e-06,-4.268044590191698334e-09,6.290991165847078779e-10,6.715065892807039916e+01,6.714940010266214188e+01,1.258825408257772515e-03,4.762630670418283030e-01,1.022452893383866357e+00
7.228915662650602386e-13,8.912627441314797672e-01,7.114559575057183738e-05,-1.703972648114375911e-04,1.564346275913335129e-06,-4.452891069266727471e-09,7.483597871070139595e-10,6.714261917068473906e+01,6.714132951303852792e+01,1.289657646210481436e-03,4.963491425992190287e-01,1.024741419550130539e+00
7.530120481927710230e-13,8.913135626573591708e-01,7.041058088264076057e-05,-1.701439443631218144e-04,1.702634996334576649e-06,-4.615110328805512547e-09,8.854743215374997906e-10,6.713460036159430899e+01,6.713327948989311267e+01,1.320871701194140232e-03,5.163827717185371924e-01,1.025661553605723419e+00
7.831325301204819083e-13,8.913642055824422261e-01,6.984649653187018038e-05,-1.701025081976023732e-04,1.847146865943217486e-06,-4.764739891381567766e-09,1.042329286125886779e-09,6.712660199331318722e+01,6.712524904995596842e+01,1.352943357218349416e-03,5.363652425773056676e-01,1.025781193076088949e+00
8.132530120481926927e-13,8.914147992154770606e-01,6.943258075623273164e-05,-1.699646019025773547e-04,1.997913468774753199e-06,-4.910469961420726262e-09,1.219264515143790603e-09,6.711862500842195800e+01,6.711723882885530656e+01,1.386179566658431953e-03,5.562942461553633811e-01,1.026091380454613233e+00
8.433734939759035780e-13,8.914653201388892390e-01,6.903744940059671560e-05,-1.697915171976776443e-04,2.154968783437520111e-06,-5.056923070803534180e-09,1.417302639483575459e-09,6.711066929483172316e+01,6.710924869099950740e+01,1.420603832217617402e-03,5.761700778725934446e-01,1.026176093935598832e+00
8.734939759036143624e-13,8.915156076561986387e-01,6.862609775269245919e-05,-1.694699821377861374e-04,2.318345780333938447e-06,-5.205226275261737189e-09,1.639572134399038244e-09,6.710273492321076105e+01,6.710127893889659845e+01,1.455984314158351254e-03,5.959925344703317363e-01,1.026742608729205530e+00
9.036144578313252477e-13,8.915657024716123757e-01,6.788982670031168181e-05,-1.691762618549972339e-04,2.488073595514641108e-06,-5.354713070204506175e-09,1.889476290171479700e-09,6.709482173916529746e+01,6.709332974336221866e+01,1.491995803079296939e-03,6.157620003194679281e-01,1.027198709447726399e+00
9.337349397590360321e-13,8.916157127695037987e-01,6.710357868758724050e-05,-1.691982611604323525e-04,2.664178851352788679e-06,-5.503563944306864899e-09,2.168047549704247175e-09,6.708693023785995990e+01,6.708540185962722546e+01,1.528378232739174229e-03,6.354772191139814730e-01,1.027384862037242330e+00
9.638554216867469175e-13,8.916655986890960062e-01,6.659974173496627096e-05,-1.692531894847662435e-04,2.846688559294724581e-06,-5.648977472753554979e-09,2.473274962744852710e-09,6.707906039089182570e+01,6.707749543615643972e+01,1.564954735385951480e-03,6.551382416506695838e-01,1.028136038735192326e+00
9.939759036144578028e-13,8.917153785723379578e-01,6.617605775586643936e-05,-1.692137040224953113e-04,3.035631678151484779e-06,-5.787307497341087037e-09,2.801028042864544401e-09,6.707121197717351890e+01,6.706961038330696567e+01,1.601593866552048114e-03,6.747455988423335382e-01,1.028582624914294197e+00
1.024096385542168688e-12,8.917650857345662541e-01,6.576924511019217987e-05,-1.692384769139848881e-04,3.231039357000083436e-06,-5.913917272450722560e-09,3.146227254203421839e-09,6.706338506537893807e+01,6.706174694532042224e+01,1.638120058511180997e-03,6.942991273765320992e-01,1.028683349602611541e+00
1.054216867469879372e-12,8.918145780882696938e-01,6.537679770388256893e-05,-1.693994233723468195e-04,3.432943261368134394e-06,-6.022722209407635473e-09,3.504144670710551640e-09,6.705557869119239456e+01,6.705390443098437459e+01,1.674260208019580625e-03,7.138012746080216742e-01,1.028977041846285578e+00
1.084337349397590257e-12,8.918639339092020446e-01,6.522862747357306614e-05,-1.697436369656293072e-04,3.641373506231607409e-06,-6.106199686692724631e-09,3.871217478414613789e-09,6.704779274100694408e+01,6.704608308443447129e+01,1.709656572477094962e-03,7.332523386819204125e-01,1.029214757128947166e+00
1.114457831325301142e-12,8.919132003358686278e-01,6.538875429407917409e-05,-1.698838982522150810e-04,3.856358667470842883e-06,-6.156096580497395630e-09,4.244372694513567762e-09,6.704002840083919068e+01,6.703828443270839443e+01,1.743968130802871826e-03,7.526493791973465353e-01,1.029338076430129867e+00
1.144578313253012028e-12,8.919624632808762499e-01,6.532868170712206250e-05,-1.699767380263493034e-04,4.077929498677027102e-06,-6.164122718382221383e-09,4.620576159385133529e-09,6.703228594964350862e+01,6.703050900984572991e+01,1.776939797779704009e-03,7.719917118913035559e-01,1.029533176016344864e+00
1.174698795180722711e-12,8.920117446269377748e-01,6.540174467990619237e-05,-1.701467874639008698e-04,4.306124206953217930e-06,-6.123775154733024302e-09,4.997522881366745494e-09,6.702456525246260810e+01,6.702275686549670297e+01,1.808386965906061015e-03,7.912796675936332180e-01,1.030403386397899634e+00
1.204819277108433596e-12,8.920610653192899697e-01,6.548537143018524757e-05,-1.700963651596303766e-04,4.540989826065665763e-06,-6.032277135322874995e-09,5.374191046912487516e-09,6.701686627467627488e+01,6.701502810016248191e+01,1.838174513796738806e-03,8.105133121012934039e-01,1.031588312129241958e+00
1.234939759036144482e-12,8.921103661478089197e-01,6.542623622704840018e-05,-1.701417258896501016e-04,4.782579688430102758e-06,-5.890653646992119878e-09,5.751539905623917173e-09,6.700918875599872138e+01,6.700732255774023827e+01,1.866198258476646455e-03,8.296932491515418562e-01,1.032756886845703104e+00
1.265060240963855367e-12,8.921594719030752074e-01,6.550928774070926956e-05,-1.702581034721623520e-04,5.030950244366351192e-06,-5.703787830902077535e-09,6.132489001286032875e-09,6.700153184705271769e+01,6.699963947170559209e+01,1.892375347119244549e-03,8.488216206615395443e-01,1.034566558086950971e+00
1.295180722891566252e-12,8.922083804085013670e-01,6.570964030724346942e-05,-1.701234708217433790e-04,5.286157982335184212e-06,-5.480524181855241645e-09,6.520644283072679405e-09,6.699389453248552684e+01,6.699197786789662246e+01,1.916664588911471670e-03,8.679010294694158301e-01,1.036231133368348489e+00
1.325301204819276936e-12,8.922569821582878591e-01,6.559297578487666527e-05,-1.699450970954716504e-04,5.548256732186074560e-06,-5.233136408322617426e-09,6.919102321511993326e-09,6.698627563683665187e+01,6.698433650908719983e+01,1.939127749453588507e-03,8.869343951951192961e-01,1.037171480527472323e+00
1.355421686746987821e-12,8.923054029977843804e-01,6.554813959770229754e-05,-1.699563210635071577e-04,5.817295672912696372e-06,-4.976540783023827408e-09,7.328858316349190207e-09,6.697867548279333505e+01,6.697671551123627864e+01,1.959971557058769794e-03,9.059208841160798498e-01,1.037930999034996082e+00
1.385542168674698706e-12,8.923536694770255462e-01,6.546248837809702807e-05,-1.698073909102569459e-04,6.093317877477679267e-06,-4.725811254578669503e-09,7.747539709599286887e-09,6.697109325662522394e+01,6.696911370407748620e+01,1.979552547734907218e-03,9.248624933456498498e-01,1.038402056360041570e+00
1.415662650602409592e-12,8.924018921539894622e-01,6.518693778970600689e-05,-1.697826763718008746e-04,6.376358582646050188e-06,-4.492828610556143196e-09,8.170310577549363062e-09,6.696352842345645229e+01,6.696153001751520151e+01,1.998405941244360638e-03,9.437605764406906683e-01,1.038637896859655907e+00
1.445783132530120477e-12,8.924502170583012983e-01,6.491288874369254957e-05,-1.698405878344882395e-04,6.666443178779160155e-06,-4.284536161611965767e-09,8.592745593862959649e-09,6.695598102066655599e+01,6.695396381424291121e+01,2.017206423648165714e-03,9.626150252055287737e-01,1.038934721746472389e+00
1.475903614457831161e-12,8.924985552748888606e-01,6.456697733322174914e-05,-1.699541318278171014e-04,6.963586694118775122e-06,-4.103794414511286259e-09,9.013991357883761047e-09,6.694845243381091393e+01,6.694641574450612609e+01,2.036689304783810550e-03,9.814223790644918122e-01,1.039842717871262590e+00
1.506024096385542046e-12,8.925467294862758916e-01,6.420817927532557483e-05,-1.702186685039882793e-04,7.267795706107779428e-06,-3.952552680030680037e-09,9.436790326477716951e-09,6.694094306182320508e+01,6.693888547267162892e+01,2.057589151575148125e-03,1.000181671504227321e+00,1.041695533074267210e+00
1.536144578313252931e-12,8.925948316091735224e-01,6.389501718097805949e-05,-1.707439589339885861e-04,7.579072173800123156e-06,-3.833796364537621729e-09,9.863851903974888012e-09,6.693345300135338505e+01,6.693137240805360477e+01,2.080593299780046212e-03,1.018892660031180952e+00,1.043662994257987808e+00
1.566265060240963817e-12,8.926428261769441264e-01,6.376224363701493128e-05,-1.713500003443475068e-04,7.897418362775062556e-06,-3.749874607043442312e-09,1.029503803932410949e-08,6.692598274413235515e+01,6.692387644138220537e+01,2.106302750144454800e-03,1.037554076404743952e+00,1.045668728250395807e+00
1.596385542168674500e-12,8.926907522435419962e-01,6.382440973934972621e-05,-1.715613132981100633e-04,8.222841099377234991e-06,-3.700253275646790023e-09,1.072748349563389354e-08,6.691853350411292922e+01,6.691639832766884410e+01,2.135176444078168249e-03,1.056162874447026168e+00,1.048136879548382083e+00
1.626506024096385385e-12,8.927386687872750359e-01,6.369702063872993898e-05,-1.715455535999388110e-04,8.555354017702887238e-06,-3.681283077429214059e-09,1.115694037232317308e-08,6.691110738488954723e+01,6.690893990513504264e+01,2.167479754498755507e-03,1.074713847368987674e+00,1.050281753099817861e+00
1.656626506024096271e-12,8.927864490079610027e-01,6.357813012349943903e-05,-1.716609612720909996e-04,8.894979094004270041e-06,-3.687683077525867940e-09,1.157913964578200720e-08,6.690370551386665454e+01,6.690150224173433458e+01,2.203272132317796953e-03,1.093204176621553225e+00,1.051628952463973032e+00
1.686746987951807156e-12,8.928339038987731513e-01,6.351248858460614754e-05,-1.717812290546038981e-04,9.241748376199828736e-06,-3.715232514478568851e-09,1.199054633289386336e-08,6.689632762846986225e+01,6.689408518694963846e+01,2.242441520218906980e-03,1.111634489846668350e+00,1.052605854993358570e+00
1.716867469879518041e-12,8.928812588801768868e-01,6.362025661975435399e-05,-1.723004613078471330e-04,9.595704416891711621e-06,-3.763276633313133325e-09,1.238802709901103297e-08,6.688897412564539025e+01,6.688668936135383092e+01,2.284764291559833026e-03,1.130003818168179075e+00,1.053318978788859273e+00
1.746987951807228725e-12,8.929287618205287158e-01,6.427986774684352265e-05,-1.726211179571382785e-04,9.956898899482727298e-06,-3.835237927732542602e-09,1.276786596275901779e-08,6.688164555564615910e+01,6.687931561658675150e+01,2.329939059413643331e-03,1.148310828262526062e+00,1.053680018204731672e+00
1.777108433734939610e-12,8.929762754897393462e-01,6.488299063435574879e-05,-1.726885625908926791e-04,1.032539101946067665e-05,-3.937199768953475511e-09,1.312508490279576360e-08,6.687434242047332589e+01,6.687196482783230067e+01,2.377592641024138705e-03,1.166554237613980582e+00,1.053854961767804799e+00
1.807228915662650495e-12,8.930235371183210535e-01,6.563997710014127533e-05,-1.726810232610598490e-04,1.070124691269187774e-05,-4.076018504043854084e-09,1.345318362528022478e-08,6.686706459725895968e+01,6.686463728305355403e+01,2.427314205400759629e-03,1.184734327182560110e+00,1.054054059000708810e+00
1.837349397590361179e-12,8.930707056831848067e-01,6.627736529972607206e-05,-1.724364607890545775e-04,1.108453927540328148e-05,-4.257725257010788384e-09,1.374372756165565364e-08,6.685981156410704784e+01,6.685733285468988640e+01,2.478709417157865490e-03,1.202852396130947188e+00,1.054384854205039801e+00
1.867469879518072064e-12,8.931178958562018266e-01,6.660022797094377787e-05,-1.721930816538073147e-04,1.147534594184992022e-05,-4.486316698274950872e-09,1.398632606619075769e-08,6.685258344537541575e+01,6.685005202004444413e+01,2.531425330976801429e-03,1.220908162615819803e+00,1.054741025577000890e+00
1.897590361445782950e-12,8.931650145702114685e-01,6.690251808304241335e-05,-1.720809070637246334e-04,1.187374718443523897e-05,-4.763793210949427750e-09,1.416928681941584948e-08,6.684537902596810000e+01,6.684279386261599143e+01,2.585163352104391347e-03,1.238904680443582151e+00,1.055046950659640714e+00
1.927710843373493835e-12,8.932120790762726470e-01,6.742413428882845360e-05,-1.718431333899161928e-04,1.227982185168045238e-05,-5.091089446552931049e-09,1.427997678514431468e-08,6.683819731076620485e+01,6.683555762300321135e+01,2.639687762998728805e-03,1.256844423788539222e+00,1.055346611077616403e+00
1.957831325301204720e-12,8.932590302266635307e-01,6.799226998662306020e-05,-1.714448644645884343e-04,1.269364381864475240e-05,-5.468114270426325835e-09,1.430499089890694050e-08,6.683103816152994625e+01,6.682834335190571551e+01,2.694809624230197747e-03,1.274727724936622453e+00,1.055523855743531136e+00
1.987951807228915606e-12,8.933059359105292030e-01,6.865930931564470652e-05,-1.707025194293100090e-04,1.311527892952791978e-05,-5.892184565754602734e-09,1.423087622951760474e-08,6.682390099263561467e+01,6.682115060789460870e+01,2.750384741010119833e-03,1.292556046738716935e+00,1.055595894707423099e+00
2.018072289156626491e-12,8.933528057550407242e-01,6.895694980825993730e-05,-1.697538043781341951e-04,1.354478212575949014e-05,-6.355240519600383160e-09,1.404627151585809231e-08,6.681678487961380597e+01,6.681397853745340853e+01,2.806342160398434850e-03,1.310331680762424345e+00,1.055707210516494188e+00
2.048192771084337376e-12,8.933996816451766909e-01,6.915759405266638121e-05,-1.687958509136756066e-04,1.398219679938049193e-05,-6.842831912086178109e-09,1.374482409787869549e-08,6.680968853053519751e+01,6.680682585928768447e+01,2.862671247514493936e-03,1.328057861326284339e+00,1.056153319526731638e+00
2.078313253012047858e-12,8.934464918720317339e-01,6.903111662390207432e-05,-1.675500229834327095e-04,1.442755640143969848e-05,-7.336388210038402504e-09,1.332573965107868015e-08,6.680261183057967855e+01,6.679969246729821464e+01,2.919363281459031768e-03,1.345734900913772902e+00,1.057113392072323244e+00
2.108433734939758743e-12,8.934931675834948406e-01,6.849516886418488353e-05,-1.664710842673589454e-04,1.488088507216360967e-05,-7.814589829043135940e-09,1.279235758697480661e-08,6.679555451885170214e+01,6.679257816902949685e+01,2.976349822198338588e-03,1.363363457737123863e+00,1.057978716535508790e+00
2.138554216867469628e-12,8.935395670856507433e-01,6.797004148153298593e-05,-1.655333037307660314e-04,1.534220156660958442e-05,-8.253343459675542194e-09,1.215236249728157180e-08,6.678851534467891327e+01,6.678548183955754780e+01,3.033505121367269675e-03,1.380946649677885718e+00,1.058634263699542277e+00
2.168674698795180514e-12,8.935857264597637517e-01,6.737385808353847595e-05,-1.646400641028846986e-04,1.581152481458275417e-05,-8.627016755319864511e-09,1.141909277323581459e-08,6.678149260692347866e+01,6.677840195093735076e+01,3.090655986123071533e-03,1.398488712849495164e+00,1.059396160106958140e+00
2.198795180722891399e-12,8.936316094942834409e-01,6.672905807287146716e-05,-1.637554420722113773e-04,1.628887936194611124e-05,-8.910353817037963838e-09,1.061166567256109093e-08,6.677448544749449866e+01,6.677133786186989539e+01,3.147585624602764528e-03,1.415991827976762707e+00,1.059789663024615747e+00
2.228915662650602285e-12,8.936772919638700241e-01,6.618948147713862125e-05,-1.627850410349205321e-04,1.677430119414330818e-05,-9.080776765118025551e-09,9.753581038022838799e-09,6.676749341946025140e+01,6.676428937481182402e+01,3.204044648434243876e-03,1.433457135595208376e+00,1.059818906840187758e+00
2.259036144578313170e-12,8.937224811428968740e-01,6.547802872219963925e-05,-1.615226904716278878e-04,1.726784288467722846e-05,-9.121034983854060441e-09,8.870426749102986052e-09,6.676051618402182442e+01,6.675725644748079901e+01,3.259736541026212169e-03,1.450885470506233954e+00,1.059890497714644608e+00
2.289156626506024055e-12,8.937670854605299642e-01,6.455682111173049900e-05,-1.604975794063716549e-04,1.776957712167118425e-05,-9.020722121801834896e-09,7.987208355944062040e-09,6.675355201805257366e+01,6.675023768487855591e+01,3.314333174014887605e-03,1.468281115108667656e+00,1.060277010945934073e+00
2.319277108433734941e-12,8.938113115341667081e-01,6.375089003601995996e-05,-1.595734340615417130e-04,1.827959829500258655e-05,-8.775949267563406671e-09,7.126104302638369239e-09,6.674659951082574594e+01,6.674323200239386722e+01,3.367508431881197431e-03,1.485647583686889872e+00,1.061417332344622322e+00
2.349397590361445422e-12,8.938553506743118771e-01,6.285350086457895408e-05,-1.587808690827867690e-04,1.879802154573189911e-05,-8.387950651969361913e-09,6.306219728122353364e-09,6.673965850585375392e+01,6.673623955419687093e+01,3.418951656878558426e-03,1.502985275101182516e+00,1.062960946819774044e+00
2.379518072289156307e-12,8.938990915320138564e-01,6.223279058102306079e-05,-1.580474434667345255e-04,1.932497889929737575e-05,-7.862140938576504009e-09,5.544268777715802641e-09,6.673272962719103418e+01,6.672926124060172981e+01,3.468386589303795384e-03,1.520292625698396849e+00,1.064523305737362646e+00
2.409638554216867193e-12,8.939422938871917079e-01,6.158496094550368306e-05,-1.568814108648245755e-04,1.986061296358999039e-05,-7.207500446556875090e-09,4.854187409513880850e-09,6.672581220837595595e+01,6.672229663390243104e+01,3.515574473520212666e-03,1.537571291670728257e+00,1.066108552120534014e+00
2.439759036144578078e-12,8.939849176717445944e-01,6.048220600221531452e-05,-1.554313758509223351e-04,2.040506896224184353e-05,-6.435843168873319451e-09,4.246371368889727774e-09,6.671890502400113121e+01,6.671534471933601651e+01,3.560304665116130387e-03,1.554824340512962921e+00,1.067253414949101309e+00
2.469879518072288963e-12,8.940270346876878493e-01,5.908060642898556330e-05,-1.541339608506014046e-04,2.095848525353584144e-05,-5.561362734399993994e-09,3.727563477696450568e-09,6.671200715204908249e+01,6.670840473962404360e+01,3.602412425038300278e-03,1.572054107470597595e+00,1.067839361734318704e+00
2.499999999999999849e-12,8.940687726703280269e-01,5.770546270876785046e-05,-1.530528483921086383e-04,2.152098273586287841e-05,-4.600591424751678076e-09,3.301635847927048685e-09,6.670511815349945550e+01,6.670147635443132117e+01,3.641799068139990863e-03,1.589261697309928500e+00,1.068088776433232967e+00
2.530120481927710734e-12,8.941100634184947493e-01,5.657388726634680144e-05,-1.520671413989195162e-04,2.209265389953579068e-05,-3.572088475215998103e-09,2.970553333821887922e-09,6.669823814441291177e+01,6.669455973759846756e+01,3.678406814439382205e-03,1.606446805494967878e+00,1.068131011108065298e+00
2.560240963855421619e-12,8.941510013932880696e-01,5.561044209547102177e-05,-1.509490998100789514e-04,2.267355262194815601e-05,-2.494649827614390156e-09,2.735296695926495759e-09,6.669136767421139211e+01,6.668765546538560329e+01,3.712208825791595522e-03,1.623608031514325978e+00,1.068229263266053719e+00
2.590361445783132505e-12,8.941915923257988119e-01,5.452524216065136474e-05,-1.497226949530853406e-04,2.326368566973647072e-05,-1.385504925075943805e-09,2.596853648938833264e-09,6.668450663445879911e+01,6.668076341292551490e+01,3.743221533278585488e-03,1.640745602700269368e+00,1.068574566709662443e+00
2.620481927710842986e-12,8.942318997157607807e-01,5.336560708771482408e-05,-1.484825019771601621e-04,2.386300741994033868e-05,-2.601489910040719197e-10,2.555490973013571805e-09,6.667765403747581843e+01,6.667388253190263470e+01,3.771505573183938330e-03,1.657861972226053915e+00,1.069287630295028269e+00
2.650602409638553872e-12,8.942719074097212895e-01,5.209175760165373381e-05,-1.470973101254661108e-04,2.447141902509195464e-05,8.673457429257608376e-10,2.608926798153558564e-09,6.667080917552165431e+01,6.666701202169009832e+01,3.797153831562073700e-03,1.674958944165036545e+00,1.070190478271495715e+00
2.680722891566264757e-12,8.943116273789093462e-01,5.052143134259392599e-05,-1.457230998485479958e-04,2.508876969333149513e-05,1.983082507508331771e-09,2.751266381208669028e-09,6.666397190303803200e+01,6.666015157633968613e+01,3.820326698349524666e-03,1.692036923240385127e+00,1.071235558866180826e+00
2.710843373493975642e-12,8.943509554604811562e-01,4.890915783502163206e-05,-1.444728866083587059e-04,2.571485930820342200e-05,3.072390400790228076e-09,2.972343405814698317e-09,6.665714284013355950e+01,6.665330156311561893e+01,3.841277017946886745e-03,1.709094369728451079e+00,1.072597999009668124e+00
2.740963855421686528e-12,8.943900500504370354e-01,4.711615851422801672e-05,-1.432044376133724528e-04,2.634944443639945091e-05,4.121737630841466710e-09,3.259476538556173913e-09,6.665032261827289517e+01,6.664646230957369255e+01,3.860308699200320701e-03,1.726129683024155481e+00,1.073843286777469208e+00
2.771084337349397413e-12,8.944290199248546847e-01,4.517275319332999183e-05,-1.423375399036935600e-04,2.699224634937362114e-05,5.120617354626349643e-09,3.601451813297499476e-09,6.664351192701809623e+01,6.663963416303914755e+01,3.877763978942229146e-03,1.743141125555146331e+00,1.074911229881570618e+00
2.801204819277108298e-12,8.944681066448806339e-01,4.358782548292968004e-05,-1.416170369947468346e-04,2.764295974548752787e-05,6.061135517397695912e-09,3.989987363404107560e-09,6.663671117713063552e+01,6.663281716483892581e+01,3.894012291705967622e-03,1.760127686013751580e+00,1.076127296869975325e+00
2.831325301204819184e-12,8.945073003296855063e-01,4.211278277834680685e-05,-1.403807219423360529e-04,2.830126276782505892e-05,6.937352008729392568e-09,4.418093719442402531e-09,6.662992104557028483e+01,6.662601160966218572e+01,3.909435908100756217e-03,1.777087665979828701e+00,1.077030396722044259e+00
2.861445783132530069e-12,8.945464180087925321e-01,4.039566973889355738e-05,-1.387014637559905042e-04,2.896682730400669341e-05,7.745418651485528184e-09,4.878244012454527542e-09,6.662314139676288960e+01,6.661921697804790199e+01,3.924418714990388773e-03,1.794021364182502021e+00,1.077406482463745707e+00
2.891566265060240954e-12,8.945855975333290022e-01,3.821071556104354590e-05,-1.369157170219844428e-04,2.963932838205314281e-05,8.484120864315930203e-09,5.361583420434424031e-09,6.661637175336771577e+01,6.661243241149347227e+01,3.939341874243747557e-03,1.810929959116822641e+00,1.077629014803946017e+00
2.921686746987951436e-12,8.946249334537549336e-01,3.559221619311912598e-05,-1.356225624068089868e-04,3.031845190638005367e-05,9.155511739346319127e-09,5.858156991671890004e-09,6.660961258601020063e+01,6.660565798046533814e+01,3.954605544856873954e-03,1.827812308434975552e+00,1.077834093833630602e+00
2.951807228915662321e-12,8.946646617543401181e-01,3.317886956196063118e-05,-1.350259437083679501e-04,3.100389993785943672e-05,9.765458210025148350e-09,6.357845943142385145e-09,6.660286445055585602e+01,6.659889378806107629e+01,3.970662494776515568e-03,1.844667059276894561e+00,1.078045806993238376e+00
2.981927710843373207e-12,8.947049651983747243e-01,3.127363212625749691e-05,-1.343687403138032869e-04,3.169539421057837250e-05,1.032357233034743322e-08,6.852219012674327111e-09,6.659612801453214104e+01,6.659214001762670421e+01,3.987996905431528960e-03,1.861492538766425620e+00,1.078269103486392488e+00
3.012048192771084092e-12,8.947457632844292297e-01,2.916059862472443175e-05,-1.332028998867247236e-04,3.239267945186735242e-05,1.084162417066175132e-08,7.336498551303071268e-09,6.658940399611329042e+01,6.658539693797338543e+01,4.007058139902056060e-03,1.878286918582712239e+00,1.078693676865953410e+00
3.042168674698794977e-12,8.947868581335899352e-01,2.658687586486623269e-05,-1.319556857036655398e-04,3.309552586111677775e-05,1.133108238826266989e-08,7.809777504800184020e-09,6.658269271993046345e+01,6.657866449287540433e+01,4.028227055063129947e-03,1.895049406566427841e+00,1.079535991095688319e+00
3.072289156626505863e-12,8.948282603312288641e-01,2.391663134974668915e-05,-1.309311588754557979e-04,3.380372954482271382e-05,1.180159497747952674e-08,8.274222168960915919e-09,6.657599474241432347e+01,6.657194294732984474e+01,4.051795084478160974e-03,1.911778633393932614e+00,1.080457803310493681e+00
3.102409638554216748e-12,8.948700289126342300e-01,2.155426132929581635e-05,-1.298234817059400496e-04,3.451711166541177544e-05,1.226083610397344192e-08,8.734991798476205098e-09,6.656931065899247812e+01,6.656523269195297132e+01,4.077967039506058197e-03,1.928473077549655246e+00,1.081301708832525632e+00
3.132530120481927633e-12,8.949123772299381052e-01,1.926690825506910360e-05,-1.282121620340986477e-04,3.523551627973867063e-05,1.271535047494796753e-08,9.200577521399255210e-09,6.656264048679713596e+01,6.655853359687218074e+01,4.106889924948659183e-03,1.945132655301678559e+00,1.082448323710464289e+00
3.162650602409638519e-12,8.949553356450518082e-01,1.707946284050954749e-05,-1.263628058199078787e-04,3.595880683403852174e-05,1.317193263984289669e-08,9.683085487990064308e-09,6.655598425117881334e+01,6.655184559508214193e+01,4.138656096673666573e-03,1.961757298660455229e+00,1.083735662581415182e+00
3.192771084337349000e-12,8.949988672772455356e-01,1.528883291568791116e-05,-1.243237788487399731e-04,3.668686229900203281e-05,1.363829421739520684e-08,1.019827268011376973e-08,6.654934250063729451e+01,6.654516919270139397e+01,4.173307935895207051e-03,1.978345653337016730e+00,1.084688090835241647e+00
3.222891566265059885e-12,8.950428592804103856e-01,1.379178851225003700e-05,-1.219242010305029744e-04,3.741957332181638824e-05,1.412245786180594211e-08,1.076495359982708869e-08,6.654271643532592861e+01,6.653850557750718053e+01,4.210857818744193244e-03,1.994894725321861850e+00,1.085470785144368566e+00
3.253012048192770771e-12,8.950873170153365033e-01,1.227915170436978349e-05,-1.192760764504436602e-04,3.815683941093532419e-05,1.463150871419298215e-08,1.140380560988965558e-08,6.653610614035888204e+01,6.653185484057942745e+01,4.251299779452195546e-03,2.011404290718987298e+00,1.086254696779882067e+00
3.283132530120481656e-12,8.951321442164477116e-01,1.074156268856672006e-05,-1.163789816522693894e-04,3.889856753620178327e-05,1.517026331989829524e-08,1.213548918405446372e-08,6.652951143835342407e+01,6.652521685949385244e+01,4.294578859568772347e-03,2.027874793333262815e+00,1.086762447886135075e+00
3.313253012048192541e-12,8.951770275972349422e-01,8.804420922294434811e-06,-1.131492971127775880e-04,3.964467106399320102e-05,1.574062746964166470e-08,1.297850667191821730e-08,6.652293265043398662e+01,6.651859209296152642e+01,4.340557472460882145e-03,2.044305446697333828e+00,1.086951343194355601e+00
3.343373493975903427e-12,8.952218598469726674e-01,6.719049325314374217e-06,-1.098493039246114145e-04,4.039506768340596034e-05,1.634226966280688913e-08,1.394766752778375777e-08,6.651637043783229331e+01,6.651198144120185418e+01,4.388996630445876103e-03,2.060694619090972957e+00,1.087031253091853999e+00
3.373493975903614312e-12,8.952668570822389649e-01,4.767989462742350708e-06,-1.063000326906620894e-04,4.114967568689129399e-05,1.697440068639792870e-08,1.505407864446231342e-08,6.650982505702769743e+01,6.650538550429988049e+01,4.439552727816149617e-03,2.077041672356125357e+00,1.087067415435868156e+00
3.403614457831325197e-12,8.953121353352841982e-01,2.656874120890448955e-06,-1.027255928814286743e-04,4.190841037259572001e-05,1.763684081850102259e-08,1.630745103374735752e-08,6.650329729441796189e+01,6.649880548753665721e+01,4.491806881309086570e-03,2.093344621036846487e+00,1.087114297643756000e+00
3.433734939759036083e-12,8.953575453322002442e-01,6.517762050511495950e-07,-9.922678131235039046e-05,4.267118168386291945e-05,1.832898111925584200e-08,1.771859631292097482e-08,6.649678866705640701e+01,6.649224338554103042e+01,4.545281515381415470e-03,2.109599629147740796e+00,1.087254797545856633e+00
3.463855421686746564e-12,8.954030556311345368e-01,-1.194067749563769603e-06,-9.549118955347412447e-05,4.343789214009956566e-05,1.904828771934478028e-08,1.929956184249042516e-08,6.649029993888792944e+01,6.648570047727552890e+01,4.599461612400217343e-03,2.125804777719470628e+00,1.087516723964739640e+00
3.493975903614457450e-12,8.954484798241758581e-01,-3.061667446831285459e-06,-9.148815151609447302e-05,4.420843504331805522e-05,1.978962298027826665e-08,2.106198703962070338e-08,6.648383087098932265e+01,6.647917705605664196e+01,4.653814932682644699e-03,2.141960693150608108e+00,1.087948466983190698e+00
3.524096385542168335e-12,8.954938271369962122e-01,-4.996950581901840172e-06,-8.750724218837624760e-05,4.498269353050127461e-05,2.054553335366310660e-08,2.301507498175390649e-08,6.647738137060207464e+01,6.647267357339551097e+01,4.707797206562424827e-03,2.158067643874065134e+00,1.088532876023805107e+00
3.554216867469879220e-12,8.955392225187748245e-01,-6.941463035322280160e-06,-8.370447308749648829e-05,4.576054041274625942e-05,2.130682151138656249e-08,2.516502641211993884e-08,6.647095234587484924e+01,6.646619147296055985e+01,4.760872914291827337e-03,2.174123388940689683e+00,1.089174209606195376e+00
3.584337349397590106e-12,8.955847203718197980e-01,-8.677033119360251227e-06,-8.017681278160959353e-05,4.654183824222166778e-05,2.206098935585032477e-08,2.751597189534024246e-08,6.646454481489935517e+01,6.645973228202076655e+01,4.812532878592308723e-03,2.190125375118206374e+00,1.089783183182192250e+00
3.614457831325300991e-12,8.956300921520823355e-01,-1.002207349961751481e-05,-7.645872755404918477e-05,4.732643980595073268e-05,2.278962605202174026e-08,3.007020921617084938e-08,6.645815954966084860e+01,6.645329726595059583e+01,4.862283710258267361e-03,2.206071678807542735e+00,1.090265337007028101e+00
3.644578313253011472e-12,8.956752001102387117e-01,-1.125509124646265600e-05,-7.223862035481030876e-05,4.811418983965470495e-05,2.346758833931275608e-08,3.282779796841259590e-08,6.645179687498094268e+01,6.644688721712027757e+01,4.909657860662336969e-03,2.221961480666410971e+00,1.090618718832540024e+00
3.674698795180722358e-12,8.957200954777188029e-01,-1.239361162501669538e-05,-6.739344498060764212e-05,4.890492786062954094e-05,2.406400499671463834e-08,3.578587478238972851e-08,6.644545757130863706e+01,6.644050333840024791e+01,4.954232908390508901e-03,2.237792784579285765e+00,1.090869376553655901e+00
3.704819277108433243e-12,8.957647538337694115e-01,-1.405423926053883213e-05,-6.200375501272198874e-05,4.969849165728858242e-05,2.454491920079011942e-08,3.893766116830862511e-08,6.643914193181301187e+01,6.643414628641299657e+01,4.995645400020541811e-03,2.253564838592949648e+00,1.091027478073222534e+00
3.734939759036144128e-12,8.958091454849879121e-01,-1.608081429159457024e-05,-5.680072846555485745e-05,5.049472090757939520e-05,2.487598552774680176e-08,4.227182630988460863e-08,6.643284932030437062e+01,6.642781573115750859e+01,5.033589146863452594e-03,2.269279239813205340e+00,1.091165851651753949e+00
3.765060240963855014e-12,8.958533247737774374e-01,-1.748520299562737683e-05,-5.166956942632441424e-05,5.129345994803479635e-05,2.502404936527581697e-08,4.577187990881874550e-08,6.642657944084136545e+01,6.642151163250785828e+01,5.067808333506928706e-03,2.284936739592827504e+00,1.091392318576823506e+00
3.795180722891565899e-12,8.958971789851715162e-01,-1.847360223317628237e-05,-4.578054458994113463e-05,5.209455803517266302e-05,2.495898466506869091e-08,4.941685951835554636e-08,6.642033229302597874e+01,6.641523419183455701e+01,5.098101191418520639e-03,2.300537350931318503e+00,1.091876693493516459e+00
3.825301204819276785e-12,8.959405464200814739e-01,-1.991849975226989256e-05,-3.924146133683679381e-05,5.289786734372551284e-05,2.465526213368808908e-08,5.318401576644753939e-08,6.641410791795181012e+01,6.640898359001897688e+01,5.124327932836384228e-03,2.316080995682778809e+00,1.092454864644718082e+00
3.855421686746987670e-12,8.959834135773127040e-01,-2.211385952445094199e-05,-3.247427018834018786e-05,5.370324152012496879e-05,2.409213291080923488e-08,5.705090379437033273e-08,6.640790686477346583e+01,6.640276042307132798e+01,5.146441702141235641e-03,2.331566326642703135e+00,1.092825746780167862e+00
3.885542168674698555e-12,8.960257083691437474e-01,-2.503771598092363517e-05,-2.598855749343073864e-05,5.451053562370019668e-05,2.325250281556424711e-08,6.099569529219378691e-08,6.640172941249288385e+01,6.639656489835107323e+01,5.164514141803792056e-03,2.346992646386340198e+00,1.093183164064479573e+00
3.915662650602409441e-12,8.960674452246986110e-01,-2.786559036201232268e-05,-2.013083377981055659e-05,5.531960713965967041e-05,2.212126009945491301e-08,6.499609238760906419e-08,6.639557506590804792e+01,6.639039631353627158e+01,5.178752371779013833e-03,2.362361171866555143e+00,1.093481948382466262e+00
3.945783132530120326e-12,8.961086942266971445e-01,-3.014646766033773079e-05,-1.406233138746064834e-05,5.613031716002120022e-05,2.068523199670440733e-08,6.902832887016443744e-08,6.638944316008247881e+01,6.638425365410856216e+01,5.189505973911329693e-03,2.377673548351644683e+00,1.093543530367167449e+00
3.975903614457831211e-12,8.961494634241385926e-01,-3.250541308724170110e-05,-7.296577965488118145e-06,5.694252952609391694e-05,1.893449991501502041e-08,7.306872983267337008e-08,6.638333392171479375e+01,6.637813669540000205e+01,5.197226314788335258e-03,2.392929237488760741e+00,1.093635286603613421e+00
4.006024096385542097e-12,8.961896395403003979e-01,-3.522499891682757126e-05,-1.861822856731865757e-07,5.775610837122979664e-05,1.686249483501760063e-08,7.709642986627013625e-08,6.637724775074310912e+01,6.637204537483361833e+01,5.202375909497341556e-03,2.408127255338532002e+00,1.093740828616641458e+00
4.036144578313252982e-12,8.962292811478107524e-01,-3.835962252578033139e-05,7.156714548710487279e-06,5.857091542938091600e-05,1.446512418780096933e-08,8.109427034890153797e-08,6.637118457129830063e+01,6.636597921729615734e+01,5.205354002141796867e-03,2.423267765935575468e+00,1.093917979962529152e+00
4.066265060240963867e-12,8.962684030143566183e-01,-4.185177722390452166e-05,1.454665541515855667e-05,5.938680779674745177e-05,1.174041765753393905e-08,8.504810554075917960e-08,6.636514385298589502e+01,6.635993737793288005e+01,5.206475053021251791e-03,2.438352081295126705e+00,1.094329135120594598e+00
4.096385542168674753e-12,8.963070449074627133e-01,-4.559335138370478892e-05,2.202484592065706055e-05,6.020363737248607443e-05,8.688769651858391387e-09,8.894502802154893081e-08,6.635912469821714410e+01,6.635391873196803658e+01,5.205966249103453382e-03,2.453382439883516231e+00,1.094688702174661854e+00
4.126506024096385638e-12,8.963451415059187077e-01,-4.981599496165045973e-05,2.957662033730452386e-05,6.102125179097528764e-05,5.314170078943986910e-09,9.277148842524930525e-08,6.635312718011799404e+01,6.634792318859395266e+01,5.203991524044844670e-03,2.468358654066669988e+00,1.095071657541039745e+00
4.156626506024095716e-12,8.963825530145376197e-01,-5.424111809022900634e-05,3.708946014014287689e-05,6.183949629033791580e-05,1.625824101273186411e-09,9.651394532040218875e-08,6.634715093805438357e+01,6.634195027034913039e+01,5.200667705253543029e-03,2.483281644117228737e+00,1.095561189825507764e+00
4.186746987951806601e-12,8.964192400511019621e-01,-5.890339386043644070e-05,4.493507165498752877e-05,6.265821578203699578e-05,-2.361918561052397330e-09,1.001615190005368826e-07,6.634119499289931809e+01,6.633599890984633873e+01,5.196083052980663038e-03,2.498153867493158042e+00,1.095874864079399380e+00
4.216867469879517486e-12,8.964551820168673579e-01,-6.406949471944952844e-05,5.286694092757581576e-05,6.347725602564243427e-05,-6.631022935794116616e-09,1.037078457911188845e-07,6.633525827157708932e+01,6.633006795295649738e+01,5.190318620599015942e-03,2.512978004788974928e+00,1.096076581073338829e+00
4.246987951807228372e-12,8.964903554827092780e-01,-6.966021394786580572e-05,6.082223572283988310e-05,6.429646370386124727e-05,-1.116081895382117987e-08,1.071515512771897499e-07,6.632933982273404183e+01,6.632415634985632380e+01,5.183472877715600453e-03,2.527756439265041344e+00,1.096231162930532799e+00
4.277108433734939257e-12,8.965247885213619705e-01,-7.590471357089143196e-05,6.898623216607680246e-05,6.511568529225903140e-05,-1.592836084871041100e-08,1.104958290657310412e-07,6.632343923996874935e+01,6.631826354285382763e+01,5.175697114926946368e-03,2.542490144095597149e+00,1.096318188650623915e+00
4.307228915662650142e-12,8.965583248763459023e-01,-8.292407451851148631e-05,7.700202738554776051e-05,6.593476604778853974e-05,-2.090881566661356240e-08,1.137473467491236583e-07,6.631755664608981249e+01,6.631238943118697193e+01,5.167214902834556083e-03,2.557178782288155094e+00,1.096423544274059525e+00
4.337349397590361028e-12,8.965909963813432082e-01,-9.008446339056403916e-05,8.486168647646134139e-05,6.675355090819439158e-05,-2.607642999898342096e-08,1.169143092863984292e-07,6.631169174111651898e+01,6.630653343148961198e+01,5.158309626902790775e-03,2.571823113233305591e+00,1.096688086691749664e+00
4.367469879518071913e-12,8.966230099393406316e-01,-9.757954733498843043e-05,9.304901235344347334e-05,6.757188680904048820e-05,-3.140522530645836450e-08,1.200045657692822894e-07,6.630584413041101755e+01,6.630069484511965072e+01,5.149285291362816659e-03,2.586424152928101350e+00,1.097328989640455443e+00
4.397590361445782798e-12,8.966543768903799672e-01,-1.057257500932128925e-04,1.009929696542427211e-04,6.838962472615237281e-05,-3.686900546694803083e-08,1.230261020027246456e-07,6.630001330599242237e+01,6.629487287563719633e+01,5.140430355226276865e-03,2.600983163684940092e+00,1.098127917600728809e+00
4.427710843373493684e-12,8.966850803378980661e-01,-1.144419398170120797e-04,1.086492125091921107e-04,6.920662007858515926e-05,-4.244163164488643862e-08,1.259892965536153270e-07,6.629419906032413223e+01,6.628906707188757252e+01,5.131988436561956378e-03,2.615500641886950195e+00,1.098874213932180322e+00
4.457831325301204569e-12,8.967150103402629080e-01,-1.238870971664805245e-04,1.160013138502453289e-04,7.002273181294487987e-05,-4.809757091983975047e-08,1.289085029435698215e-07,6.628840131025793880e+01,6.628327716978259332e+01,5.124140475345363016e-03,2.629976767911953672e+00,1.099746309266658173e+00
4.487951807228915454e-12,8.967440689933326992e-01,-1.338012808731718227e-04,1.230398017281853580e-04,7.083782176980931810e-05,-5.381293048523356167e-08,1.318022738259556596e-07,6.628261892136072220e+01,6.627750191405341695e+01,5.117007307299043656e-03,2.644414333375364912e+00,1.100508567840098317e+00
4.518072289156626340e-12,8.967723309379683760e-01,-1.442445445510524404e-04,1.297833625002693181e-04,7.165175546889814169e-05,-5.956733218337991322e-08,1.346921907690504093e-07,6.627685044273407300e+01,6.627173978743468297e+01,5.110655299383695324e-03,2.658816984790763893e+00,1.100893851518861322e+00
4.548192771084337225e-12,8.967999004719503509e-01,-1.551579158733868747e-04,1.359730584386082894e-04,7.246440359866549092e-05,-6.534607317011061452e-08,1.376012932176181363e-07,6.627109502717978273e+01,6.626598992072813132e+01,5.105106451650012409e-03,2.673186873528971663e+00,1.101098163380488826e+00
4.578313253012048110e-12,8.968266503846665794e-01,-1.664272267938270698e-04,1.418960899929994600e-04,7.327564243336993520e-05,-7.114216148803214534e-08,1.405529797873536044e-07,6.626535270603947936e+01,6.626025234627920213e+01,5.100359760280271521e-03,2.687523933070164350e+00,1.101266041324731049e+00
4.608433734939758996e-12,8.968526189762031642e-01,-1.783766259080047344e-04,1.476340301333795729e-04,7.408535378962147959e-05,-7.695720808990706046e-08,1.435697617409002097e-07,6.625962303319963098e+01,6.625452662595107256e+01,5.096407248557002952e-03,2.701829307011557102e+00,1.101434968698363326e+00
4.638554216867469881e-12,8.968778804635172408e-01,-1.909104231008616108e-04,1.526336118274683549e-04,7.489342521539398543e-05,-8.280058830502074896e-08,1.466721461528479208e-07,6.625390555448623786e+01,6.624881228944417444e+01,5.093265042069717100e-03,2.716104156819106663e+00,1.101622581379199550e+00
4.668674698795180766e-12,8.969025945367042896e-01,-2.035306557317005714e-04,1.568389640236699380e-04,7.569974895552594252e-05,-8.868788495605761106e-08,1.498784097907952685e-07,6.624819997859380294e+01,6.624310898640248979e+01,5.090992191311777097e-03,2.730349198292462809e+00,1.101863237700246856e+00
4.698795180722890844e-12,8.969268722119493331e-01,-2.162830018606232303e-04,1.600983615509547948e-04,7.650422027990789195e-05,-9.463985605060898727e-08,1.532051977252873940e-07,6.624250592977219299e+01,6.623741625393678589e+01,5.089675835412792865e-03,2.744565358522538467e+00,1.102300941311025406e+00
4.728915662650601729e-12,8.969505866786320336e-01,-2.286580975674030146e-04,1.624058970886489315e-04,7.730673693785135379e-05,-1.006831348633152088e-07,1.566675608322079937e-07,6.623682271029656476e+01,6.623173330119482216e+01,5.089409101742805620e-03,2.758754369382070859e+00,1.102921810982808282e+00
4.759036144578312615e-12,8.969736464110895646e-01,-2.408910545394481748e-04,1.644277974037195551e-04,7.810720006231288326e-05,-1.068513516716649245e-07,1.602770215069323278e-07,6.623114887600047496e+01,6.622605859934756722e+01,5.090276652901828437e-03,2.772919883502785510e+00,1.103522292289189854e+00
4.789156626506023500e-12,8.969960921715295354e-01,-2.535398004148098437e-04,1.659212977883860716e-04,7.890551651704088036e-05,-1.131840326901201995e-07,1.640400750538678404e-07,6.622548283284467630e+01,6.622039048252243276e+01,5.092350322243015953e-03,2.787065939440076967e+00,1.104083898499288230e+00
4.819277108433734385e-12,8.970180804972391897e-01,-2.664665566841316053e-04,1.664952192219529118e-04,7.970160063397671991e-05,-1.197243922572573658e-07,1.679589413806912552e-07,6.621982365427503225e+01,6.621472796046505493e+01,5.095693809970236812e-03,2.801194874190066741e+00,1.104693657559625564e+00
4.849397590361445271e-12,8.970398964491228533e-01,-2.795308632911329178e-04,1.661251873972802693e-04,8.049537288121161966e-05,-1.265173116980105337e-07,1.720319232203758972e-07,6.621417076852104344e+01,6.620907041175361485e+01,5.100356767423925956e-03,2.815308116567509344e+00,1.105201868656245923e+00
4.879518072289156156e-12,8.970616219728219098e-01,-2.926268951322450059e-04,1.649445771158346795e-04,8.128675797838579356e-05,-1.336069786721555171e-07,1.762532130684574031e-07,6.620852341933647267e+01,6.620341704637050384e+01,5.106372965970496815e-03,2.829407543874839170e+00,1.105481575431946029e+00
4.909638554216867041e-12,8.970832181170533826e-01,-3.057443565307849218e-04,1.630692733769961505e-04,8.207568532706867055e-05,-1.410360564790242213e-07,1.806138446518308910e-07,6.620288027161250000e+01,6.619776651276301038e+01,5.113758849484892517e-03,2.843496520266518779e+00,1.105649375593464878e+00
4.939759036144577927e-12,8.971046887400426773e-01,-3.187513469484293347e-04,1.602902298239405844e-04,8.286209017743966019e-05,-1.488473270292569988e-07,1.851018277307902152e-07,6.619723998581751800e+01,6.619211745825511173e+01,5.122527562406182372e-03,2.857578408489150679e+00,1.105757790764206216e+00
4.969879518072288812e-12,8.971259057116498514e-01,-3.309412377744536788e-04,1.569323866696534708e-04,8.364591495289476909e-05,-1.570849248254381027e-07,1.897002376449167221e-07,6.619160172164987443e+01,6.618646900929250876e+01,5.132712357367802229e-03,2.871655292897651091e+00,1.105787083017960359e+00
4.999999999999999697e-12,8.971468044470722880e-01,-3.426513028160375679e-04,1.537886175338787950e-04,8.442711099224211354e-05,-1.657934621419035250e-07,1.943849992724983602e-07,6.618596495913207889e+01,6.618082060483257578e+01,5.144354299503594088e-03,2.885728463093060192e+00,1.105793099570518523e+00
5.030120481927710583e-12,8.971674902160255982e-01,-3.545966441050216428e-04,1.505249946447606763e-04,8.520563874797346744e-05,-1.750159046224753870e-07,1.991238670057307577e-07,6.618032956570229430e+01,6.617517208745361756e+01,5.157478248677964568e-03,2.899798240762434975e+00,1.105805813929562564e+00
5.060240963855421468e-12,8.971882061708478240e-01,-3.668196208422715805e-04,1.468047401682803170e-04,8.598146599788461010e-05,-1.847918188979066786e-07,2.038774177343322990e-07,6.617469540851418230e+01,6.616952333714299073e+01,5.172071371196242454e-03,2.913864953689465409e+00,1.105836890234387138e+00
5.090361445783132354e-12,8.972091465927911624e-01,-3.795453937494139458e-04,1.424390791565935074e-04,8.675456567984770717e-05,-1.951569566407366743e-07,2.086016408180552571e-07,6.616906224865188335e+01,6.616387418503427398e+01,5.188063617603561745e-03,2.927929200375313012e+00,1.105901829389123625e+00
5.120481927710843239e-12,8.972302642672113082e-01,-3.922147108297611507e-04,1.369729970693041169e-04,8.752491438412814508e-05,-2.061437654602256547e-07,2.132507916683970250e-07,6.616343004458154553e+01,6.615822472206542670e+01,5.205322516120181389e-03,2.941991079373738938e+00,1.105960749951241606e+00
5.150602409638554124e-12,8.972512688181167873e-01,-4.039954675521495410e-04,1.310400020915780694e-04,8.829249132462456808e-05,-2.177823087144022419e-07,2.177789285147871434e-07,6.615779869239774769e+01,6.615257506482434735e+01,5.223627573399241067e-03,2.956050862925656109e+00,1.105986345874252708e+00
5.180722891566265010e-12,8.972720689832306418e-01,-4.152985694034517236e-04,1.255076825106995575e-04,8.905727790471859031e-05,-2.301000909275154351e-07,2.221394127628149631e-07,6.615216779230941313e+01,6.614692515405714346e+01,5.242638252276364715e-03,2.970109565803865426e+00,1.106004676505878415e+00
5.210843373493975895e-12,8.972927755823709717e-01,-4.265876643252040326e-04,1.202407583510808664e-04,8.981925798961167711e-05,-2.431200876803426010e-07,2.262844707632330140e-07,6.614653706987780879e+01,6.614127517742090845e+01,5.261892456893357134e-03,2.984167873986083297e+00,1.106075649074134359e+00
5.240963855421685972e-12,8.973134929853203712e-01,-4.381249604244091323e-04,1.149708407604367811e-04,9.057841633722077434e-05,-2.568590398082766304e-07,2.301662422443352585e-07,6.614090639644628311e+01,6.613562556841772277e+01,5.280828028565887934e-03,2.998226092497283002e+00,1.106290947693111093e+00
5.271084337349396858e-12,8.973342096598259099e-01,-4.498408990869237427e-04,1.090719735784018163e-04,9.133473448858300814e-05,-2.713265546741801265e-07,2.337388543897999029e-07,6.613527576262956131e+01,6.612997694036705809e+01,5.298822262507633593e-03,3.012284204620258699e+00,1.106609959519936792e+00
5.301204819277107743e-12,8.973548843120583429e-01,-4.611450172135664457e-04,1.023993005158094823e-04,9.208818717999942233e-05,-2.865252612818398108e-07,2.369616878796320201e-07,6.612964529371190281e+01,6.612433007870598090e+01,5.315215005919554647e-03,3.026341878099555682e+00,1.106983104374202442e+00
5.331325301204818629e-12,8.973755558007963096e-01,-4.717662256644684308e-04,9.520196774308956067e-05,9.283874024880735504e-05,-3.024534746266673344e-07,2.398018895183268168e-07,6.612401500026794565e+01,6.611868568215109576e+01,5.329318116846641293e-03,3.040399104320500978e+00,1.107560695683993623e+00
5.361445783132529514e-12,8.973962256980065888e-01,-4.814813332212431536e-04,8.794610230984146754e-05,9.358634979535921728e-05,-3.191083418606739039e-07,2.422332884007154933e-07,6.611838444126365744e+01,6.611304397903015229e+01,5.340462233501374299e-03,3.054457012466507582e+00,1.108210752223987461e+00
5.391566265060240399e-12,8.974169431748724168e-01,-4.906888920802900383e-04,8.118277827511097972e-05,9.433096298577311339e-05,-3.364858953762255679e-07,2.442330987657930367e-07,6.611275278728489013e+01,6.610740473354684354e+01,5.348053738044327224e-03,3.068517693854420081e+00,1.108646376479170748e+00
5.421686746987951285e-12,8.974377533409446661e-01,-4.997979905824602009e-04,7.478875374370372601e-05,9.507251968283241222e-05,-3.545779079856748969e-07,2.457800050212840184e-07,6.610711968036014241e+01,6.610176808123236469e+01,5.351599127770805507e-03,3.082582056895470490e+00,1.109003287248130354e+00
5.451807228915662170e-12,8.974585551028275709e-01,-5.085929260193031067e-04,6.844746620038023822e-05,9.581095330215122746e-05,-3.733679345490095241e-07,2.468549456356472014e-07,6.610148573285209750e+01,6.609613502354011416e+01,5.350709311976650610e-03,3.096648592525378163e+00,1.109311186605946853e+00
5.481927710843373055e-12,8.974792273277351073e-01,-5.170926064140733908e-04,6.246973201188767047e-05,9.654618994543234182e-05,-3.928286660095536145e-07,2.474439936087683263e-07,6.609585166339753926e+01,6.609050655506696614e+01,5.345108330576981912e-03,3.110715529400500667e+00,1.109423569479025318e+00
5.512048192771083941e-12,8.974998078563345416e-01,-5.255663007319753355e-04,5.667549045713385169e-05,9.727814632142390292e-05,-4.129222919003886842e-07,2.475419040657902963e-07,6.609021760093466469e+01,6.608488295650985833e+01,5.334644424812645495e-03,3.124782527573361168e+00,1.109460720771060283e+00
5.542168674698794826e-12,8.975203912239069215e-01,-5.335533093536075962e-04,5.094279867553461069e-05,9.800672707676441934e-05,-4.336036360014947212e-07,2.471536633606262221e-07,6.608458371215513694e+01,6.607926442114369081e+01,5.319291011442602371e-03,3.138849116783530846e+00,1.109476993430224434e+00
5.572289156626505711e-12,8.975409247366549215e-01,-5.411196405494700813e-04,4.586537122708022631e-05,9.873182264858015715e-05,-4.548227826080005398e-07,2.462934838511033102e-07,6.607895037753895906e+01,6.607365122788097267e+01,5.299149657988923290e-03,3.152914328151543266e+00,1.109515474093493381e+00
5.602409638554216597e-12,8.975611431556045350e-01,-5.486221173394352805e-04,4.147903591518737595e-05,9.945330964586199544e-05,-4.765259424568381042e-07,2.449834598345417141e-07,6.607331803199419085e+01,6.606804356315643645e+01,5.274468837758422568e-03,3.166977078410781576e+00,1.109661956199494259e+00
5.632530120481927482e-12,8.975809442119278003e-01,-5.561801682185566831e-04,3.768025495778304032e-05,1.001710534352845313e-04,-4.986557209702896665e-07,2.432525786608962318e-07,6.606768689953139528e+01,6.606244124786118732e+01,5.245651670205081149e-03,3.181036802750228709e+00,1.109867018263397620e+00
5.662650602409638367e-12,8.976005308895252943e-01,-5.640117716317776843e-04,3.412505236453171987e-05,1.008849107151242906e-04,-5.211507354865655802e-07,2.411362820715677328e-07,6.606205703580847910e+01,6.605684383299299611e+01,5.213202815476701904e-03,3.195093373169263895e+00,1.110226488755337915e+00
5.692771084337349253e-12,8.976202016154717356e-01,-5.717863876089358506e-04,3.023545377379559216e-05,1.015947308147586883e-04,-5.439457123122970308e-07,2.386769147878864293e-07,6.605642842400416725e+01,6.605125075836951964e+01,5.177665634649476767e-03,3.209146850091594949e+00,1.110702038302621153e+00
5.722891566265060138e-12,8.976400183098783847e-01,-5.789730953416133896e-04,2.636969958362466053e-05,1.023003557562069706e-04,-5.669733586442442127e-07,2.359238051812186984e-07,6.605080128200458489e+01,6.604566167414745337e+01,5.139607857126414145e-03,3.223196703619086279e+00,1.111082225435902071e+00
5.753012048192771023e-12,8.976598268547222315e-01,-5.858365629112230119e-04,2.314256435808996403e-05,1.030016200827857490e-04,-5.901670843182523079e-07,2.329321761334348082e-07,6.604517604365535988e+01,6.604007644824530132e+01,5.099595410056249542e-03,3.237241836243524684e+00,1.111438406294817494e+00
5.783132530120481909e-12,8.976795329020097469e-01,-5.928471796786421609e-04,2.072667527636322277e-05,1.036983519291110657e-04,-6.134633192204954458e-07,2.297604082168153263e-07,6.603955310178818650e+01,6.603449497375854094e+01,5.058128029651050989e-03,3.251281223270372500e+00,1.111765697152277799e+00
5.813253012048191986e-12,8.976992291033725202e-01,-6.004847626709974070e-04,1.893956939065459302e-05,1.043903756774465031e-04,-6.368017979867780758e-07,2.264657325981847441e-07,6.603393289703936375e+01,6.602891731016184451e+01,5.015586877521861428e-03,3.265313756920708688e+00,1.111977773860445051e+00
5.843373493975902872e-12,8.977191056871469677e-01,-6.085416887179946220e-04,1.709185471691786719e-05,1.050775147367527843e-04,-6.601231591895891434e-07,2.231005644161643207e-07,6.602831627502801837e+01,6.602334405612701573e+01,4.972218901003141490e-03,3.279337338445031058e+00,1.112195812277258389e+00
5.873493975903613757e-12,8.977390714030851759e-01,-6.166241097635552027e-04,1.529475192946470015e-05,1.057595938824366379e-04,-6.833654487041336341e-07,2.197115497191928660e-07,6.602270405556112109e+01,6.601777590983550681e+01,4.928145725612662065e-03,3.293349919666841430e+00,1.112469925797273218e+00
5.903614457831324642e-12,8.977590042267520332e-01,-6.251316369177514114e-04,1.366912875597023171e-05,1.064364416045879893e-04,-7.064620709783606204e-07,2.163416887060863727e-07,6.601709660583249217e+01,6.601221323321587420e+01,4.883372616612270331e-03,3.307350591114000427e+00,1.112849000166857394e+00
5.933734939759035528e-12,8.977789394655464328e-01,-6.341794150867420109e-04,1.177898511729782982e-05,1.071078916506153786e-04,-7.293432335179794603e-07,2.130334125537933552e-07,6.601149405540594728e+01,6.600665623581743091e+01,4.837819588511378666e-03,3.321339029482303751e+00,1.113380643859192887e+00
5.963855421686746413e-12,8.977989330983376925e-01,-6.434921712186781901e-04,9.584174111188098352e-06,1.077737831473979917e-04,-7.519398024502466282e-07,2.098290510508647707e-07,6.600589627314097640e+01,6.600110489885284437e+01,4.791374288130072906e-03,3.335315539499647652e+00,1.114047906726678416e+00
5.993975903614457298e-12,8.978190446517337886e-01,-6.532223026933749914e-04,7.102734920322036237e-06,1.084339601928875179e-04,-7.741861236486827036e-07,2.067683817974221164e-07,6.600030300322060839e+01,6.599555905529496158e+01,4.743947925643149897e-03,3.349280736977775064e+00,1.114936116509923636e+00
6.024096385542168184e-12,8.978392845187072036e-01,-6.630795648704212834e-04,4.155296809391684569e-06,1.090882726181165272e-04,-7.960200132095101562e-07,2.038862471740402032e-07,6.599471399591683962e+01,6.599001847613631355e+01,4.695519780519953786e-03,3.363235217082613637e+00,1.115888677017486286e+00
6.054216867469879069e-12,8.978595131572720822e-01,-6.728144345350175462e-04,1.279957883853603413e-06,1.097365781683073190e-04,-8.173804789210150460e-07,2.012122530250802816e-07,6.598912881511976991e+01,6.598448265855073203e+01,4.646156569040769610e-03,3.377180057338587282e+00,1.116680367218335856e+00
6.084337349397589954e-12,8.978797425835383095e-01,-6.829336115012816198e-04,-1.432363434843710420e-06,1.103787443192209150e-04,-8.382048743893798548e-07,1.987728903821207564e-07,6.598354651546475225e+01,6.597895050759271385e+01,4.596007872040084284e-03,3.391117610745788546e+00,1.117415500941522088e+00
6.114457831325300840e-12,8.979001141449498569e-01,-6.935836875651459890e-04,-4.380570892665467951e-06,1.110146488103541613e-04,-8.584280628000045685e-07,1.965953052362631274e-07,6.597796631175933157e+01,6.597342101532254333e+01,4.545296436793017439e-03,3.405049820616681711e+00,1.118008415980700221e+00
6.144578313253011725e-12,8.979206928211694860e-01,-7.047271298771185443e-04,-8.003600386276843651e-06,1.116441787956764018e-04,-8.779852202273352396e-07,1.947101387804771999e-07,6.597238779659242880e+01,6.596789347965179218e+01,4.494316940640794358e-03,3.418977720313978175e+00,1.118308006710854396e+00
6.174698795180722610e-12,8.979414398092050442e-01,-7.159377012040830110e-04,-1.267051062537409884e-05,1.122672291592477311e-04,-8.968156948078876407e-07,1.931516606271077963e-07,6.596681046938989823e+01,6.596236704748757518e+01,4.443421902321225900e-03,3.432902573181237926e+00,1.118479632055710438e+00
6.204819277108433496e-12,8.979622228871253498e-01,-7.266966701807424812e-04,-1.813486075051233204e-05,1.128837014500639100e-04,-9.148643306960801467e-07,1.919566461346483965e-07,6.596123390538973297e+01,6.595684092491573836e+01,4.392980474000925638e-03,3.446825432571425818e+00,1.118585904583375257e+00
6.234939759036144381e-12,8.979830435783596743e-01,-7.370780564355920456e-04,-2.396122662334470338e-05,1.134935036472732253e-04,-9.320808691890412315e-07,1.911631358499670322e-07,6.595565758498345588e+01,6.595131425849766060e+01,4.343326485788722401e-03,3.460747584323355497e+00,1.118673598275887304e+00
6.265060240963855266e-12,8.980040082008819979e-01,-7.473260711853209641e-04,-3.001427007245934152e-05,1.140965502053208655e-04,-9.484188032467056688e-07,1.908084929504382613e-07,6.595008060426323482e+01,6.594578585920456248e+01,4.294745058665991322e-03,3.474671249881837731e+00,1.118893686556112987e+00
6.295180722891566152e-12,8.980252731332601934e-01,-7.576921516045639947e-04,-3.632158442545869060e-05,1.146927623196838513e-04,-9.638336624422118852e-07,1.909282027035591374e-07,6.594450169042288223e+01,6.594025419496259133e+01,4.247495460285847201e-03,3.488599603720699438e+00,1.119246265855778910e+00
6.325301204819277037e-12,8.980468688126305166e-01,-7.683699415699648747e-04,-4.321795699110243485e-05,1.152820683368442791e-04,-9.782827930081414320e-07,1.915572442300591887e-07,6.593891977826605455e+01,6.593471794492644733e+01,4.201833339607364236e-03,3.502535318491046379e+00,1.119757420729315944e+00
6.355421686746987115e-12,8.980687041886838973e-01,-7.789619621901540478e-04,-5.099360808971988566e-05,1.158644030831528209e-04,-9.917281381744199351e-07,1.927321631150959393e-07,6.593333463127196126e+01,6.592917660357358045e+01,4.158027698387787609e-03,3.516478964115643091e+00,1.120418951867287349e+00
6.385542168674698000e-12,8.980906612014690760e-01,-7.891761383779870688e-04,-5.958807158541419081e-05,1.164397052206733496e-04,-1.004139748486645868e-06,1.944917166751256726e-07,6.592774646914750747e+01,6.592363011909738191e+01,4.116350050119908614e-03,3.530429993201466221e+00,1.121072988122460146e+00
6.415662650602408885e-12,8.981127316268560090e-01,-7.987824495381053592e-04,-6.873713110923912299e-05,1.170079145113207830e-04,-1.015497890345164685e-06,1.968765284061402065e-07,6.592215517866738139e+01,6.591807813125434734e+01,4.077047413037780503e-03,3.544388694310120602e+00,1.121678103446803521e+00
6.445783132530119771e-12,8.981349872988673155e-01,-8.077565657511735255e-04,-7.799733781433530776e-05,1.175689700032271650e-04,-1.025793392726931244e-06,1.999279411930345070e-07,6.591656065535357811e+01,6.591252033083786444e+01,4.040324515718991469e-03,3.558355347757253373e+00,1.122222756006165501e+00
6.475903614457830656e-12,8.981574650527791581e-01,-8.164909121102837970e-04,-8.725515672559788988e-05,1.181228086295826510e-04,-1.035026542291745014e-06,2.036864452343355703e-07,6.591096277322904484e+01,6.590695645195184227e+01,4.006321277201221366e-03,3.572330276726690013e+00,1.122595964916322187e+00
6.506024096385541541e-12,8.981801250277889892e-01,-8.252398183453514080e-04,-9.685072489325187927e-05,1.186693651646437200e-04,-1.043206305169690053e-06,2.081906486623152925e-07,6.590536150253298331e+01,6.590138640323981178e+01,3.975099293169024814e-03,3.586313534185419094e+00,1.122776698776778437e+00
6.536144578313252427e-12,8.982028602871261480e-01,-8.339947709264695919e-04,-1.071062324404850732e-04,1.192085731770973117e-04,-1.050350322553558407e-06,2.134764953290345748e-07,6.589975718737652244e+01,6.589581054634423651e+01,3.946641032289856417e-03,3.600304286747070481e+00,1.122849169727193175e+00
6.566265060240963312e-12,8.982255442416031688e-01,-8.426033901350516884e-04,-1.182846333094559650e-04,1.197403655311678498e-04,-1.056484257255552095e-06,2.195770836055504894e-07,6.589415001206874933e+01,6.589022913796313219e+01,3.920874105616187211e-03,3.614302111645224080e+00,1.122890777874002932e+00
6.596385542168674198e-12,8.982481752244351192e-01,-8.505534500896797055e-04,-1.303882522005418352e-04,1.202646743914370214e-04,-1.061640785291751351e-06,2.265230801190172035e-07,6.588854007507684685e+01,6.588464237570815385e+01,3.897699368695470117e-03,3.628306752719487882e+00,1.123029925628745929e+00
6.626506024096385083e-12,8.982707704026801077e-01,-8.576980646956174070e-04,-1.428908122629118070e-04,1.207814311274847267e-04,-1.065858194365968635e-06,2.343420378949748236e-07,6.588292775932424661e+01,6.587905075807520916e+01,3.877001249032352610e-03,3.642317271067746276e+00,1.123453338442543137e+00
6.656626506024095968e-12,8.982933169708882115e-01,-8.641831879033091534e-04,-1.555855663956847703e-04,1.212905666050921355e-04,-1.069178146736510812e-06,2.430567488864090899e-07,6.587731314288441808e+01,6.587345447972144541e+01,3.858663162966773346e-03,3.656333504351514385e+00,1.124228986906842032e+00
6.686746987951806854e-12,8.983159248908801908e-01,-8.699616347870520660e-04,-1.683581050923513690e-04,1.217920119178706774e-04,-1.071643892185137066e-06,2.526838422871010471e-07,6.587169633822270498e+01,6.586785373845016522e+01,3.842599772542665184e-03,3.670355188926023082e+00,1.125281263067881232e+00
6.716867469879517739e-12,8.983385457864891954e-01,-8.753281655564833230e-04,-1.809216660749723429e-04,1.222856995659677348e-04,-1.073299240743221600e-06,2.632333827511866642e-07,6.586607759180954247e+01,6.586224882008511372e+01,3.828771724430257446e-03,3.684381710066360505e+00,1.126519940787786167e+00
6.746987951807228624e-12,8.983610597031121969e-01,-8.805076224346965489e-04,-1.936041384801395174e-04,1.227715652858326094e-04,-1.074188320971768507e-06,2.747099625260828700e-07,6.586045690846803780e+01,6.585663974075700366e+01,3.817167711035351907e-03,3.698413030380564237e+00,1.127822184174534170e+00
6.777108433734939510e-12,8.983833888768362197e-01,-8.852340844948399868e-04,-2.066045633334650427e-04,1.232495494827197944e-04,-1.074356111098208144e-06,2.871140971474238283e-07,6.585483443277693993e+01,6.585102664612978174e+01,3.807786647156163364e-03,3.712448783473768721e+00,1.128929704176466098e+00
6.807228915662650395e-12,8.984054704760754406e-01,-8.894967139547265388e-04,-2.199842286524847769e-04,1.237195971751456499e-04,-1.073848190066480118e-06,3.004432983353434753e-07,6.584921009730518904e+01,6.584540945845198223e+01,3.800638853205378156e-03,3.726489143177164731e+00,1.129642927684561426e+00
6.837349397590361280e-12,8.984273517903502704e-01,-8.930323430001951791e-04,-2.339601916357649989e-04,1.241816571980060670e-04,-1.072709852760874100e-06,3.146931493133860526e-07,6.584358376170759186e+01,6.583978800949816446e+01,3.795752209433894599e-03,3.740534487682749987e+00,1.130066751650708357e+00
6.867469879518072166e-12,8.984490848503140503e-01,-8.957596204062265961e-04,-2.481151890438531953e-04,1.246356816185352164e-04,-1.070985717015524590e-06,3.298576062271873802e-07,6.583795550404228436e+01,6.583416233266349593e+01,3.793171378793944691e-03,3.754584664114309689e+00,1.130294496821300010e+00
6.897590361445782243e-12,8.984707060871258699e-01,-8.978193140413404626e-04,-2.622679027390792915e-04,1.250816250401837041e-04,-1.068719458945274048e-06,3.459285511853181159e-07,6.583232509241003072e+01,6.582853214904997685e+01,3.792943360057447841e-03,3.768640244871118039e+00,1.130358183207136769e+00
6.927710843373493129e-12,8.984922585010973739e-01,-8.993326922348567586e-04,-2.761625404506439169e-04,1.255194439202810843e-04,-1.065952989122770308e-06,3.628953037928288294e-07,6.582669265361369071e+01,6.582289755512762497e+01,3.795098486060652886e-03,3.782700857328038957e+00,1.130503491233679103e+00
6.957831325301204014e-12,8.985136152809602983e-01,-9.006519762731510052e-04,-2.898128126606850795e-04,1.259490961843093878e-04,-1.062724489355036197e-06,3.807446128889799324e-07,6.582105848708187068e+01,6.581725884037201979e+01,3.799646709857078773e-03,3.796765722019739275e+00,1.130804234071769221e+00
6.987951807228914899e-12,8.985347413219002544e-01,-9.016284314851132856e-04,-3.036511403239715149e-04,1.263705405929316640e-04,-1.059066359839082478e-06,3.994617322685630599e-07,6.581542267891157394e+01,6.581161610538205764e+01,3.806573529521340999e-03,3.810834619699408510e+00,1.131236173062402539e+00
7.018072289156625785e-12,8.985556777134174888e-01,-9.019149304977413292e-04,-3.175844881646912744e-04,1.267837362746021003e-04,-1.055004635930787819e-06,4.190316285533840848e-07,6.580978586336527769e+01,6.580597003855427829e+01,3.815824810993264076e-03,3.824905973799384462e+00,1.131926032439674934e+00
7.048192771084336670e-12,8.985763711719904068e-01,-9.015216830456687083e-04,-3.313196524447707941e-04,1.271886426964846575e-04,-1.050559169372923363e-06,4.394393648566283403e-07,6.580414853691829080e+01,6.580032125128040832e+01,3.827285637889493979e-03,3.838978552215873474e+00,1.132686641059281296e+00
7.078313253012047555e-12,8.985969259399950726e-01,-9.003188549496182573e-04,-3.449437830846640695e-04,1.275852194268077707e-04,-1.045743920641868304e-06,4.606700210111455558e-07,6.579851038802441110e+01,6.579466961265602265e+01,3.840775368387081088e-03,3.853053132870360109e+00,1.133338443948546104e+00
7.108433734939758441e-12,8.986175388579273893e-01,-8.982064600427501228e-04,-3.580760590462383087e-04,1.279734256411972583e-04,-1.040567104881942282e-06,4.827078450763037228e-07,6.579287130586811827e+01,6.578901524386786548e+01,3.856062000249937168e-03,3.867130018780288836e+00,1.133945040609019683e+00
7.138554216867469326e-12,8.986382738627500810e-01,-8.954972058969808699e-04,-3.707145400759897505e-04,1.283532189872894794e-04,-1.035030214810527051e-06,5.055352729184545677e-07,6.578723119576302736e+01,6.578335834613649524e+01,3.872849626530579844e-03,3.881209492101177272e+00,1.134382175541752469e+00
7.168674698795180211e-12,8.986590274439563153e-01,-8.920898361566264581e-04,-3.829160958717201945e-04,1.287245536427607695e-04,-1.029126831496555963e-06,5.291335266472631976e-07,6.578158990543279572e+01,6.577769916734709454e+01,3.890738085694078925e-03,3.895291930344741527e+00,1.134633186437140173e+00
7.198795180722891097e-12,8.986796024970840069e-01,-8.882294799576062475e-04,-3.943371463038794684e-04,1.290873783702673069e-04,-1.022842655809488015e-06,5.534836755503849035e-07,6.577594739543884828e+01,6.577203817622452675e+01,3.909219214319541516e-03,3.909377406032885194e+00,1.134808815858922904e+00
7.228915662650601982e-12,8.986999341930106411e-01,-8.841621753930718882e-04,-4.051553425259991339e-04,1.294416353035593220e-04,-1.016155953404022327e-06,5.785668393947376228e-07,6.577030333386424843e+01,6.576637561570096580e+01,3.927718163286512965e-03,3.923466754773117238e+00,1.134957029678338891e+00
7.259036144578312867e-12,8.987200665027177404e-01,-8.799034427260313132e-04,-4.154386167076476390e-04,1.297872598830829044e-04,-1.009037930448274132e-06,6.043649103563247018e-07,6.576465723540933084e+01,6.576071158968770192e+01,3.945645721627209605e-03,3.937561192308324021e+00,1.135235420029095721e+00
7.289156626506022945e-12,8.987401071601820446e-01,-8.755923813327134682e-04,-4.252866290659649347e-04,1.301241814707348044e-04,-1.001453480380399832e-06,6.308619826286078354e-07,6.575900870264074172e+01,6.575504624718028879e+01,3.962455460448666318e-03,3.951661686855086675e+00,1.135658912318868508e+00
7.319277108433734638e-12,8.987602389763891253e-01,-8.710247277632785423e-04,-4.350246106876107244e-04,1.304523241095775592e-04,-9.933620652175809752e-07,6.580452330604638178e-07,6.575335758521617890e+01,6.574937989014259188e+01,3.977695073586254987e-03,3.965768573158465315e+00,1.136213814093105068e+00
7.349397590361444716e-12,8.987804592711867713e-01,-8.658653249315159976e-04,-4.443201829005750036e-04,1.307716072475579683e-04,-9.847184167302730195e-07,6.859047748457721659e-07,6.574770384998335260e+01,6.574371281408535594e+01,3.991035897994594898e-03,3.979881932474833128e+00,1.136925179263717167e+00
7.379518072289156409e-12,8.988006468182907494e-01,-8.604482516636100756e-04,-4.528432930114736194e-04,1.310819461186861772e-04,-9.754728101611696853e-07,7.144325688689741416e-07,6.574204714659741455e+01,6.573804486201831310e+01,4.002284579104666180e-03,3.994002702279818351e+00,1.137569773685421559e+00
7.409638554216866486e-12,8.988207443121329909e-01,-8.549051967940663821e-04,-4.607484476169795341e-04,1.313832522506789213e-04,-9.655713215355293388e-07,7.436210856705029193e-07,6.573638684155544354e+01,6.573237547152673699e+01,4.011370028712372103e-03,4.008132495103133408e+00,1.138068394759538249e+00
7.439759036144578179e-12,8.988408512372562109e-01,-8.495256141546608927e-04,-4.680095405114956123e-04,1.316754344981714531e-04,-9.549568004708875937e-07,7.734624497837190694e-07,6.573072241318367048e+01,6.572670410103076222e+01,4.018312152903499336e-03,4.022272602661941754e+00,1.138446384078237283e+00
7.469879518072288257e-12,8.988611031453662692e-01,-8.445060179078202681e-04,-4.751838624764965872e-04,1.319584006952923482e-04,-9.435707434728074582e-07,8.039487233582001442e-07,6.572505366771144963e+01,6.572103048206935227e+01,4.023185642100603025e-03,4.036423486499701063e+00,1.138595266206324563e+00
7.499999999999999950e-12,8.988814971093208595e-01,-8.394406946086749397e-04,-4.823887746123325460e-04,1.322320600685762562e-04,-9.313561783327163970e-07,8.350726615965596837e-07,6.571938094472632486e+01,6.571535485136459442e+01,4.026093361729975520e-03,4.050584260997505126e+00,1.138610583416913347e+00
7.530120481927710028e-12,8.989019107646634144e-01,-8.343453014541053932e-04,-4.893944947081850993e-04,1.324963253694591721e-04,-9.182600961625995639e-07,8.668272539772313096e-07,6.571370441451190914e+01,6.570967725892215583e+01,4.027155589759119289e-03,4.064754510549838606e+00,1.138628205098519475e+00
7.560240963855421721e-12,8.989223311850527143e-01,-8.291778045625353621e-04,-4.962522894248074488e-04,1.327511136108846059e-04,-9.042338704758993210e-07,8.992049778517285340e-07,6.570802411147013800e+01,6.570399761990141485e+01,4.026491568718293911e-03,4.078934177378820358e+00,1.138765755973250027e+00
7.590361445783131798e-12,8.989428041476323905e-01,-8.238961408194188027e-04,-5.027787808761938421e-04,1.329963453061635712e-04,-8.892330418179239146e-07,9.321977383081374536e-07,6.570234013707631959e+01,6.569831593487127464e+01,4.024202205047517321e-03,4.093123035142297361e+00,1.139166617776654622e+00
7.620481927710843492e-12,8.989633040067169789e-01,-8.186948115921169897e-04,-5.090112975943171048e-04,1.332319428934833827e-04,-8.732177335040124651e-07,9.657963974973761440e-07,6.569665257411659809e+01,6.569263221888685678e+01,4.020355229737648806e-03,4.107320929584966862e+00,1.139703892727762291e+00
7.650602409638553569e-12,8.989838064211983504e-01,-8.134370329697817150e-04,-5.151622805164170595e-04,1.334578295939469980e-04,-8.561532027377823416e-07,9.999902097436302489e-07,6.569096148755490105e+01,6.568694651361873582e+01,4.014973936170155092e-03,4.121527717662778478e+00,1.140333875310204137e+00
7.680722891566265262e-12,8.990043579619323433e-01,-8.080502689137775748e-04,-5.211280022150873142e-04,1.336739290232495029e-04,-8.380097060951367455e-07,1.034766610411813898e-06,6.568526722221392333e+01,6.568125918164425059e+01,4.008040569669739372e-03,4.135742514109324475e+00,1.141107555027429221e+00
7.710843373493975340e-12,8.990250641913281049e-01,-8.025555804581396054e-04,-5.270770017350241612e-04,1.338801650146229094e-04,-8.187612004516414279e-07,1.070111099340340652e-06,6.567957021614066093e+01,6.567557071002879354e+01,3.999506111873096618e-03,4.149964191172410111e+00,1.141749857780720800e+00
7.740963855421685417e-12,8.990460649309055530e-01,-7.965962464593824175e-04,-5.330588896148119290e-04,1.340764607275640188e-04,-7.983836102557117283e-07,1.106007406974159731e-06,6.567387075710790612e+01,6.566988145586036296e+01,3.989301247544973887e-03,4.164192013151889249e+00,1.142117437827911086e+00
7.771084337349397110e-12,8.990673163695924730e-01,-7.902049893457459241e-04,-5.388051486717738417e-04,1.342627360228433771e-04,-7.768533725694995060e-07,1.142437806488116487e-06,6.566816923977272324e+01,6.566419187319000628e+01,3.977366582712957288e-03,4.178425047311980833e+00,1.142336642470224151e+00
7.801204819277107188e-12,8.990885830225349151e-01,-7.834891828448710318e-04,-5.443560699539296563e-04,1.344389044368777023e-04,-7.541467753736043831e-07,1.179384046240282312e-06,6.566246597119474870e+01,6.565850227641236359e+01,3.963694782383441265e-03,4.192662548819451551e+00,1.142421557588639169e+00
7.831325301204818881e-12,8.991097865425597968e-01,-7.763312884847145285e-04,-5.495612992525199594e-04,1.346048721286861915e-04,-7.302407448279117130e-07,1.216828430711569026e-06,6.565676110782317210e+01,6.565281274912616993e+01,3.948358697007616457e-03,4.206904085165247942e+00,1.142432835478032649e+00
7.861445783132528959e-12,8.991309848984130326e-01,-7.688954779341203565e-04,-5.542500274980394909e-04,1.347605388647458112e-04,-7.051135032247668568e-07,1.254753627653540616e-06,6.565105497845900118e+01,6.564712345186026710e+01,3.931526598732484890e-03,4.221148791599543593e+00,1.142488234762104371e+00
7.891566265060240652e-12,8.991522630643022929e-01,-7.611542467308782386e-04,-5.584138955968925540e-04,1.349058000171225323e-04,-6.787442702273821098e-07,1.293142599179086908e-06,6.564534800192396347e+01,6.564143453108815152e+01,3.913470835806801863e-03,4.235395574397712082e+00,1.142591243459768036e+00
7.921686746987950729e-12,8.991736994890078272e-01,-7.532096282467473950e-04,-5.618880207396558402e-04,1.350405484659051062e-04,-6.511140867967641464e-07,1.331979026415910178e-06,6.563964046431675570e+01,6.563574590231070260e+01,3.894562006046056301e-03,4.249643718206286280e+00,1.142769483035575906e+00
7.951807228915662423e-12,8.991952409355687958e-01,-7.451753257449307511e-04,-5.649776437389174592e-04,1.351646756996395873e-04,-6.222070209370362337e-07,1.371246584928488608e-06,6.563393258726038937e+01,6.563005734029839289e+01,3.875246962000770002e-03,4.263892712237216109e+00,1.143025798852253860e+00
7.981927710843372500e-12,8.992169059340550108e-01,-7.366876615305285739e-04,-5.677663165065991802e-04,1.352780728896152841e-04,-5.920099999653324951e-07,1.410928458432767993e-06,6.562822437283848842e+01,6.562436834717649958e+01,3.856025661986423481e-03,4.278142574772865636e+00,1.143267260549046815e+00
8.012048192771084193e-12,8.992388339621992799e-01,-7.277885387141349791e-04,-5.700105581493427427e-04,1.353806323635312709e-04,-5.605125788089386618e-07,1.451007894097264586e-06,6.562251604877428690e+01,6.561867862181101430e+01,3.837426963271396794e-03,4.292392740722258182e+00,1.143467141009390176e+00
8.042168674698794271e-12,8.992611037871142132e-01,-7.186148645961950004e-04,-5.717098950227088305e-04,1.354722488970025972e-04,-5.277066815595078608e-07,1.491468495623078489e-06,6.561680796920036585e+01,6.561298799721271280e+01,3.819971987647902828e-03,4.306642305721276820e+00,1.143633283207363238e+00
8.072289156626505964e-12,8.992838331127565032e-01,-7.091383654340035862e-04,-5.728337931272845743e-04,1.355528207644797294e-04,-4.935861269963699287e-07,1.532294641357251464e-06,6.561110043742442599e+01,6.560729629278785069e+01,3.804144636575068454e-03,4.320890470764916280e+00,1.143734883597686824e+00
8.102409638554216041e-12,8.993069074061045276e-01,-6.993881816990681240e-04,-5.733243759678205171e-04,1.356222513750046437e-04,-4.581474132672487372e-07,1.573472129267573752e-06,6.560539391643821716e+01,6.560160355512259400e+01,3.790361315628464241e-03,4.335136050473058944e+00,1.143780467424579061e+00
8.132530120481927735e-12,8.993301119772003638e-01,-6.893157830605458995e-04,-5.731284034031025945e-04,1.356804521611879152e-04,-4.213909519899135341e-07,1.614988605536543127e-06,6.559968843087241908e+01,6.559590947919997461e+01,3.778951672450045311e-03,4.349378984373023727e+00,1.143809544938483302e+00
8.162650602409637812e-12,8.993534767495728888e-01,-6.790247433841567178e-04,-5.720361236946532035e-04,1.357273457118734453e-04,-3.833214355941679747e-07,1.656833815244795819e-06,6.559398357695052084e+01,6.559021342603622884e+01,3.770150914287177541e-03,4.363620331159819621e+00,1.143858667613229407e+00
8.192771084337349505e-12,8.993770448935181072e-01,-6.687996686049591357e-04,-5.700346567359383882e-04,1.357628680344289687e-04,-3.439471474804274327e-07,1.698998826356659035e-06,6.558827937023379206e+01,6.558451528135088893e+01,3.764088882902457377e-03,4.377860106210055946e+00,1.143944796155129229e+00
8.222891566265059583e-12,8.994008488414330094e-01,-6.586449521394886764e-04,-5.670995598736180065e-04,1.357869698569446910e-04,-3.032779082918673652e-07,1.741474540133015454e-06,6.558257611401811005e+01,6.557881532055550622e+01,3.760793462600939881e-03,4.392097553657878350e+00,1.144068525193465691e+00
8.253012048192771276e-12,8.994249634610972377e-01,-6.488635126543010204e-04,-5.631441140325372250e-04,1.357996167240178072e-04,-2.613227704498318315e-07,1.784251178366340205e-06,6.557687402555508527e+01,6.557311381916984772e+01,3.760206385243161902e-03,4.406332075639157964e+00,1.144242752229254201e+00
8.283132530120481354e-12,8.994492914584860666e-01,-6.396713099733055633e-04,-5.585290366997940200e-04,1.358007888722102797e-04,-2.180887459975318453e-07,1.827319205450341539e-06,6.557117323914559393e+01,6.556741104077113391e+01,3.762198374460103568e-03,4.420563276818335829e+00,1.144421795749646531e+00
8.313253012048191431e-12,8.994737713918996569e-01,-6.308573272756679050e-04,-5.534649300549435809e-04,1.357904819605403241e-04,-1.735806714923626717e-07,1.870671018067904562e-06,6.556547391944138781e+01,6.556170732758282327e+01,3.766591858571248074e-03,4.434790730372640155e+00,1.144545192115715482e+00
8.343373493975903124e-12,8.994984088536347455e-01,-6.223338409949461881e-04,-5.478847520194539801e-04,1.357687075762700421e-04,-1.278020491370750384e-07,1.914302271433204746e-06,6.555977626401590896e+01,6.555600306803265198e+01,3.773195983250402993e-03,4.449013954642296653e+00,1.144636278392364925e+00
8.373493975903613202e-12,8.995232592855800791e-01,-6.141614350703092102e-04,-5.417891981090562723e-04,1.357354922893898362e-04,-8.075614908348508581e-08,1.958211959658087447e-06,6.555408025521525417e+01,6.555029841904332955e+01,3.781836171923786630e-03,4.463233030793319678e+00,1.144700126483495062e+00
8.403614457831324895e-12,8.995484420509420875e-01,-6.063730372064740160e-04,-5.352106469416775770e-04,1.356908750217555978e-04,-3.244648253987472594e-08,2.002401489748340783e-06,6.554838598242496062e+01,6.554459361406837559e+01,3.792368356579220966e-03,4.477447765386681766e+00,1.144723691658721565e+00
8.433734939759034973e-12,8.995738856749119217e-01,-5.991070837775375147e-04,-5.282248558151242694e-04,1.356349040170026234e-04,1.712373846523077919e-08,2.046874082495558368e-06,6.554269395390019781e+01,6.553888926084896127e+01,3.804693051242728861e-03,4.491656884299822572e+00,1.144736566375556430e+00
8.463855421686746666e-12,8.995994455315258209e-01,-5.922869118491056904e-04,-5.209422325193019225e-04,1.355676347133486230e-04,6.795232788170354793e-08,2.091635170276614183e-06,6.553700465560947919e+01,6.553318590205407190e+01,3.818753555413356184e-03,4.505859146487299682e+00,1.144749366045542338e+00
8.493975903614456743e-12,8.996250668751825108e-01,-5.860792167815838784e-04,-5.132221657011608274e-04,1.354891277191442374e-04,1.200379454871611710e-07,2.136692702629927191e-06,6.553131840081870507e+01,6.552748387009359021e+01,3.834530725118545126e-03,4.520053727644477881e+00,1.144766999170408139e+00
8.524096385542168436e-12,8.996506952759572018e-01,-5.806417678871691199e-04,-5.053893935398376218e-04,1.353994467612499794e-04,1.733790679582344354e-07,2.182056895066959919e-06,6.552563551746642645e+01,6.552178347440603545e+01,3.852043060385357178e-03,4.534239786701635744e+00,1.144799280798397323e+00
8.554216867469878514e-12,8.996763347645486686e-01,-5.756393543934034806e-04,-4.975572596980345954e-04,1.352986572508734409e-04,2.279720761246257137e-07,2.227739771672937850e-06,6.551995608072871846e+01,6.551608473077125439e+01,3.871349957461098310e-03,4.548417121599823254e+00,1.144842873297716501e+00
8.584337349397590207e-12,8.997020605518472047e-01,-5.710193619918827335e-04,-4.896780515255610630e-04,1.351868248648632656e-04,2.838091931863426782e-07,2.273754180292455023e-06,6.551428001899628839e+01,6.551038746749844677e+01,3.892551497842248499e-03,4.562585917610552322e+00,1.144895304814470771e+00
8.614457831325300285e-12,8.997279590513038716e-01,-5.665811713052492033e-04,-4.817617995917174742e-04,1.350640138752560939e-04,3.408779386732910879e-07,2.320112755832217735e-06,6.550860737197125161e+01,6.550469161752782554e+01,3.915754443430873206e-03,4.576746138334356395e+00,1.144941530293565712e+00
8.644578313253011978e-12,8.997540513672843687e-01,-5.623157794463653873e-04,-4.734819904206471770e-04,1.349302855952849538e-04,3.991617682458815844e-07,2.366827478630856886e-06,6.550293829263374334e+01,6.549899725551152585e+01,3.941037122219763489e-03,4.590897429925504092e+00,1.144977755520953488e+00
8.674698795180722055e-12,8.997802800070485718e-01,-5.586524373161592819e-04,-4.648135484377492179e-04,1.347856971835933592e-04,4.586406991285669792e-07,2.413909350182827527e-06,6.549727290170562810e+01,6.549330445771890652e+01,3.968443986718346236e-03,4.605039461393869438e+00,1.145015140005119836e+00
8.704819277108433748e-12,8.998065780892811061e-01,-5.557519961217539288e-04,-4.561020563725514342e-04,1.346303010064744694e-04,5.192916518039052524e-07,2.461367950645228034e-06,6.549161134680531404e+01,6.548761336686253287e+01,3.997979942785818627e-03,4.619171843409505485e+00,1.145053022477601434e+00
8.734939759036143826e-12,8.998328982036767343e-01,-5.535323714614567804e-04,-4.475295026118816430e-04,1.344641448817665964e-04,5.810885107913558493e-07,2.509211014606729256e-06,6.548595375569037458e+01,6.548192416497343515e+01,4.029590716934484430e-03,4.633294236538496591e+00,1.145093895475928880e+00
8.765060240963855519e-12,8.998592826996213434e-01,-5.519160150878055227e-04,-4.392619362096221230e-04,1.342872732345621700e-04,6.440022023121413191e-07,2.557443718392662290e-06,6.548030032066564843e+01,6.547623716820324091e+01,4.063152462401173337e-03,4.647406157892766565e+00,1.145157336932624226e+00
8.795180722891565597e-12,8.998857443994006111e-01,-5.506854492109625665e-04,-4.312737478826158925e-04,1.340997283791102185e-04,7.080014222798800247e-07,2.606067291725138509e-06,6.547465106207165775e+01,6.547055257250984539e+01,4.098489561809093469e-03,4.661507552782611974e+00,1.145275969846257125e+00
8.825301204819275674e-12,8.999122199544401512e-01,-5.500272683728789575e-04,-4.234268405731339601e-04,1.339015509857974240e-04,7.730544423330383964e-07,2.655077272524308239e-06,6.546900598212421585e+01,6.546487057372604568e+01,4.135408398175638434e-03,4.675598429312260329e+00,1.145452059839867642e+00
8.855421686746987367e-12,8.999386070838677476e-01,-5.500294031118721722e-04,-4.160638218128400465e-04,1.336927792961177693e-04,8.391317129378121023e-07,2.704462555228810614e-06,6.546336514142697638e+01,6.545919142264278889e+01,4.173718784192066190e-03,4.689678683080732213e+00,1.145666977259043984e+00
8.885542168674697445e-12,8.999649563626095361e-01,-5.503020251384002767e-04,-4.093526093661142970e-04,1.334734485034200593e-04,9.062079578674775303e-07,2.754206177707383571e-06,6.545772869608464362e+01,6.545351545430071383e+01,4.213241783928001020e-03,4.703747915911922206e+00,1.145905012489721209e+00
8.915662650602409138e-12,8.999914132613635598e-01,-5.505634670879698718e-04,-4.031655775087913647e-04,1.332435922336029633e-04,9.742624242490674924e-07,2.804287156604859855e-06,6.545209724524470118e+01,6.544784342214595085e+01,4.253823098752791861e-03,4.717804604336909513e+00,1.146121854610728352e+00
8.945783132530119216e-12,9.000179722242839242e-01,-5.506162876260953330e-04,-3.973962553492076544e-04,1.330032449980637747e-04,1.043277799038595551e-06,2.854681658324917308e-06,6.544647118465647395e+01,6.544217584152433176e+01,4.295343132148793722e-03,4.731847763791841466e+00,1.146312531825082415e+00
8.975903614457830909e-12,9.000444743031157380e-01,-5.504593867843702616e-04,-3.917095800362520070e-04,1.327524438377141456e-04,1.113239487799297955e-06,2.905363019666172736e-06,6.544085050682569715e+01,6.543651280420927208e+01,4.337702616431659761e-03,4.745877415810262789e+00,1.146489431563871841e+00
9.006024096385540986e-12,9.000708990747015026e-01,-5.505357362977085674e-04,-3.860098716727923063e-04,1.324912291268170094e-04,1.184135912941853053e-06,2.956301238663007006e-06,6.543523521407615817e+01,6.543085440534122199e+01,4.380808734929180805e-03,4.759893554565398865e+00,1.146608511447141598e+00
9.036144578313252679e-12,9.000972706965679748e-01,-5.508819542144301543e-04,-3.806771234486841103e-04,1.322196446058878077e-04,1.255959870407453377e-06,3.007462789399265938e-06,6.542962542483037680e+01,6.542520083761840510e+01,4.424587211974130747e-03,4.773895883225499404e+00,1.146683463212293086e+00
9.066265060240962757e-12,9.001237171753976307e-01,-5.511472334174639465e-04,-3.757792195252995446e-04,1.319377367215911429e-04,1.328710246134150097e-06,3.058812013372156738e-06,6.542402128817310825e+01,6.541955230215923223e+01,4.468986013873822542e-03,4.787884035854112597e+00,1.146746226298421378e+00
9.096385542168674450e-12,9.001503219455875282e-01,-5.511822029099877444e-04,-3.712373950267294363e-04,1.316455532502191605e-04,1.402392312600809968e-06,3.110313892079962127e-06,6.541842302235274076e+01,6.541390906569779418e+01,4.513956654950673081e-03,4.801857490674453999e+00,1.146777157161442906e+00
9.126506024096384528e-12,9.001768864419310567e-01,-5.508739127185065775e-04,-3.668669199823129667e-04,1.313431410260638391e-04,1.477016316814186390e-06,3.161936244764206184e-06,6.541283060450902553e+01,6.540827118570058474e+01,4.559418808445772110e-03,4.815816312516665754e+00,1.146810450303171081e+00
9.156626506024096221e-12,9.002032740174090719e-01,-5.503704692308999079e-04,-3.624070437502613091e-04,1.310305432753681575e-04,1.552595764491634498e-06,3.213650490330814658e-06,6.540724390726970228e+01,6.540263869125672613e+01,4.605216012980757612e-03,4.829760815822050191e+00,1.146869458952505916e+00
9.186746987951806298e-12,9.002295293274655830e-01,-5.498211974868029862e-04,-3.579591948594693595e-04,1.307077977818221922e-04,1.629146316797354336e-06,3.265431776555008779e-06,6.540166292755324662e+01,6.539701183954906583e+01,4.651088004176251629e-03,4.843691013349626040e+00,1.146940526188275022e+00
9.216867469879517992e-12,9.002558521806458547e-01,-5.491067586835588453e-04,-3.536314322318558057e-04,1.303749366712729019e-04,1.706685131531183107e-06,3.317259507631505154e-06,6.539608775518151162e+01,6.539139106447774452e+01,4.696690703773747505e-03,4.857606670065164778e+00,1.147045866116932267e+00
9.246987951807228069e-12,9.002823941713087308e-01,-5.481848851128383370e-04,-3.494979309739912484e-04,1.300319871040464938e-04,1.785230210709412936e-06,3.369118385173231526e-06,6.539051871027160701e+01,6.538577706563920344e+01,4.741644632398713845e-03,4.871506989230712570e+00,1.147164168152337904e+00
9.277108433734939762e-12,9.003090417475295704e-01,-5.468489973391638982e-04,-3.455615345988769199e-04,1.296789717545067649e-04,1.864799959075199459e-06,3.420999374793895182e-06,6.538495608887807009e+01,6.538017050358696736e+01,4.785585291097567244e-03,4.885391253995506666e+00,1.147260924278427519e+00
9.307228915662649840e-12,9.003356663169223006e-01,-5.451127260089448515e-04,-3.414251999937795309e-04,1.293159087058308422e-04,1.945413011561629766e-06,3.472900210367692288e-06,6.537939989116117090e+01,6.537457169358445697e+01,4.828197576714912155e-03,4.899259452267601844e+00,1.147346235836516959e+00
9.337349397590361533e-12,9.003623671852978294e-01,-5.433403258428974895e-04,-3.370962172812159139e-04,1.289428111313976986e-04,2.027088012189987548e-06,3.524825280957569393e-06,6.537385004458370474e+01,6.536898080889996265e+01,4.869235683740930597e-03,4.913111712688353450e+00,1.147406611252918651e+00
9.367469879518071610e-12,9.003892854011541491e-01,-5.414322115663382359e-04,-3.328571133573012355e-04,1.285596869706633928e-04,2.109843291240447374e-06,3.576785212465335692e-06,6.536830651220476796e+01,6.536339798793373745e+01,4.908524271023764242e-03,4.926948105755343477e+00,1.147445886405149107e+00
9.397590361445781688e-12,9.004166331692954328e-01,-5.391384227123370175e-04,-3.285997846987209889e-04,1.281665383509254764e-04,2.193696217207986821e-06,3.628796449453305800e-06,6.536276948600431069e+01,6.535782352420645225e+01,4.945961797861866439e-03,4.940768168403771199e+00,1.147504566406917448e+00
9.427710843373493381e-12,9.004443253207451425e-01,-5.365586166095857867e-04,-3.241496876790609153e-04,1.277633617876589435e-04,2.278662416709117269e-06,3.680880092337862787e-06,6.535723943188290264e+01,6.535225789618408498e+01,4.981535698814878836e-03,4.954570759937649171e+00,1.147595019419576312e+00
9.457831325301203459e-12,9.004722031535147275e-01,-5.338202088609252539e-04,-3.194337184916483277e-04,1.273501500416882265e-04,2.364755825366798251e-06,3.733060057507292419e-06,6.535171657179562033e+01,6.534670125735351576e+01,5.015314442101798630e-03,4.968355324066618728e+00,1.147731299921583847e+00
9.487951807228915152e-12,9.005003531200632683e-01,-5.311379964874343371e-04,-3.145143812855724012e-04,1.269268945914737859e-04,2.451989239960528183e-06,3.785362121406048034e-06,6.534620100505556195e+01,6.534115358370037541e+01,5.047421355188745455e-03,4.982121599401316381e+00,1.147940989787321842e+00
9.518072289156625229e-12,9.005288524117879279e-01,-5.284192221959111086e-04,-3.098267991876193735e-04,1.264935877653820297e-04,2.540373578743372988e-06,3.837813691166268042e-06,6.534069306256934340e+01,6.533561504053238878e+01,5.078022036957664971e-03,4.995868790850715335e+00,1.148207814582028252e+00
9.548192771084336923e-12,9.005578167492691577e-01,-5.251437991935371374e-04,-3.053211554225033174e-04,1.260502239928841376e-04,2.629915984533493932e-06,3.890442834832076256e-06,6.533519318061749459e+01,6.533008586262437234e+01,5.107317993119312588e-03,5.009595826939964525e+00,1.148477723749174562e+00
9.578313253012047000e-12,9.005872900506037837e-01,-5.212181241839803150e-04,-3.005867642746585188e-04,1.255968005771031270e-04,2.720619125322896233e-06,3.943276730043701904e-06,6.532970162873230890e+01,6.532456610085590398e+01,5.135527876411468545e-03,5.023302012238832326e+00,1.148717987991698664e+00
9.608433734939758693e-12,9.006170934211804591e-01,-5.167686160278480052e-04,-2.953348291908962993e-04,1.251333192146214881e-04,2.812482073040995810e-06,3.996340146189587054e-06,6.532421836452931529e+01,6.531905548954068763e+01,5.162874988634233095e-03,5.036987444768282529e+00,1.148927098543698344e+00
9.638554216867468771e-12,9.006470869177071181e-01,-5.121474528362660039e-04,-2.894204115780969386e-04,1.246597881088930607e-04,2.905501116057699238e-06,4.049653658125941713e-06,6.531874302862144077e+01,6.531355343572893446e+01,5.189592892513009495e-03,5.050652985152149554e+00,1.149094161778634771e+00
9.668674698795180464e-12,9.006772672794380874e-01,-5.075703277465739606e-04,-2.830912868606070632e-04,1.241762239407361653e-04,2.999670565038127604e-06,4.103231961395189312e-06,6.531327526962233776e+01,6.530805934589908190e+01,5.215923723248808846e-03,5.064299466528368043e+00,1.149198818750146289e+00
9.698795180722890541e-12,9.007076484122994442e-01,-5.029984896957168626e-04,-2.764431732462540627e-04,1.236826532230720006e-04,3.094984148836529847e-06,4.157083639040325568e-06,6.530781504237441482e+01,6.530257295611636437e+01,5.242086258054453642e-03,5.077927037124856824e+00,1.149249030987888887e+00
9.728915662650602235e-12,9.007381670590660638e-01,-4.984847279541098535e-04,-2.694706855237688340e-04,1.231791129753315986e-04,3.191435754615570129e-06,4.211212392199926532e-06,6.530236243082192971e+01,6.529709418491121653e+01,5.268245910707918325e-03,5.091535541888599248e+00,1.149274541411244410e+00
9.759036144578312312e-12,9.007685863424518269e-01,-4.939867221030861712e-04,-2.622636995869396951e-04,1.226656507681634159e-04,3.289018738084617084e-06,4.265618515743734536e-06,6.529691745985897455e+01,6.529162294708029890e+01,5.294512778675257436e-03,5.105124950714204246e+00,1.149291847437237335e+00
9.789156626506024005e-12,9.007987174882891024e-01,-4.893079602626739790e-04,-2.547537990350368987e-04,1.221423235570949322e-04,3.387724539673007439e-06,4.320300279005387778e-06,6.529147990285312630e+01,6.528615894026981437e+01,5.320962583313535756e-03,5.118695815593216736e+00,1.149301951452518011e+00
9.819277108433734083e-12,9.008285792275574355e-01,-4.844864465069319693e-04,-2.468335852659173948e-04,1.216091957250907239e-04,3.487541338449220843e-06,4.375254737578237084e-06,6.528604933498749574e+01,6.528070168523706229e+01,5.347649750440457497e-03,5.132249166486923642e+00,1.149306177371566040e+00
9.849397590361445776e-12,9.008582811177868743e-01,-4.795473712824300204e-04,-2.384877532703998408e-04,1.210663374981013884e-04,3.588453452503007714e-06,4.430477449807023362e-06,6.528062539368868045e+01,6.527525078618906207e+01,5.374607499613297777e-03,5.145785920793350066e+00,1.149307634758564234e+00
9.879518072289155854e-12,9.008879942301897259e-01,-4.746137550666898138e-04,-2.294806883508136372e-04,1.205138243470848727e-04,3.690441921292586128e-06,4.485961877564597013e-06,6.527520789357653541e+01,6.526980604172501899e+01,5.401851851516728704e-03,5.159306537375025314e+00,1.149310017176600196e+00
9.909638554216867547e-12,9.009178365975839542e-01,-4.699869362399178231e-04,-2.197974043730332506e-04,1.199517376120797635e-04,3.793486015069048392e-06,4.541698955443545188e-06,6.526979691555642660e+01,6.526436752524494977e+01,5.429390311476477507e-03,5.172810795827858854e+00,1.149320183720569100e+00
9.939759036144577624e-12,9.009477556587405234e-01,-4.657704587818679181e-04,-2.096081505186411060e-04,1.193801655275013453e-04,3.897564702392167604e-06,4.597677261315195820e-06,6.526439233874225465e+01,6.525893510418708843e+01,5.457234555172879066e-03,5.186299001754453464e+00,1.149339315437161835e+00
9.969879518072287702e-12,9.009777362931510325e-01,-4.619586824154989441e-04,-1.990758993662454588e-04,1.187992036645351595e-04,4.002656982882216830e-06,4.653883934769158416e-06,6.525899382356622880e+01,6.525350841368518218e+01,5.485409881041633864e-03,5.199772007456179068e+00,1.149358530998054739e+00
9.999999999999999395e-12,9.010077519183898875e-01,-4.584768108015394397e-04,-1.883126388818658092e-04,1.182089546876159529e-04,4.108741667902193211e-06,4.710305173985795211e-06,6.525360126413325190e+01,6.524808730781487043e+01,5.513956318382862154e-03,5.213230104140459176e+00,1.149381902611874562e+00


==> data/CFL_Test/k00025h159.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.837134667107122699e-01,3.533575651459900491e-05,-2.110539848663902100e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.253246816527153840e+01,7.253246816527153840e+01,0.000000000000000000e+00,1.509720251277868090e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.837692144903660507e-01,3.542331591463581688e-05,-2.105631369824545506e-04,2.712881722534603048e-09,-1.529007563518219642e-11,-5.791588238464203965e-12,7.252437187211820913e+01,7.252435255265709202e+01,1.931946111167272238e-05,2.022665419545058990e-02,1.001326744889342590e+00
6.024096385542168234e-14,8.838236204306998411e-01,3.552295894459419229e-05,-2.098448340544555653e-04,9.877630335881398045e-09,-5.051114098134893325e-11,-9.208542023862042438e-12,7.251629980170416445e+01,7.251623233043039818e+01,6.747127377228170529e-05,4.039394692630684375e-02,1.002584429521038212e+00
9.036144578313252982e-14,8.838760948680111085e-01,3.559908883686755906e-05,-2.092917002534155414e-04,2.162890144096734703e-08,-1.001947274304332418e-10,6.318962389939862650e-12,7.250824027097334579e+01,7.250811139325074350e+01,1.288777226078447694e-04,6.053069168201068162e-02,1.003556190653116964e+00
1.204819277108433647e-13,8.839269446330204616e-01,3.597120909188926820e-05,-2.091535400235335486e-04,3.808246539992276376e-08,-1.612743953800347811e-10,5.128083475798100208e-11,7.250017290224677424e+01,7.249997798659971693e+01,1.949156470636199566e-04,8.068746454375061439e-02,1.004301690299833627e+00
1.506024096385541995e-13,8.839769967490530567e-01,3.702821425177604136e-05,-2.092749522282398242e-04,5.933744971115425590e-08,-2.329357519720640452e-10,1.261821738134748807e-10,7.249209196300235192e+01,7.249182789067002375e+01,2.640723323237806515e-04,1.008783994704338938e-01,1.005594180149381955e+00
1.807228915662650596e-13,8.840270396936322772e-01,3.889572903869152344e-05,-2.091680466785267398e-04,8.548011198890685063e-08,-3.147195231584525363e-10,2.235783615018031433e-10,7.248401074122314469e+01,7.248367396193549439e+01,3.367792876447973536e-04,1.210701845544667060e-01,1.006731090992751820e+00
2.108433734939758945e-13,8.840774568322247173e-01,4.126463164692013554e-05,-2.082891199817095559e-04,1.165863471628485930e-07,-4.041902944011800677e-10,3.336514943231205569e-10,7.247594722767679798e+01,7.247553510336780391e+01,4.121243089912318388e-04,1.412177836960110400e-01,1.007731287826393762e+00
2.409638554216867294e-13,8.841282556175090734e-01,4.344378063762458750e-05,-2.063611197138224716e-04,1.527224665528549692e-07,-4.955379616329339779e-10,4.497566626028313993e-10,7.246790964950490377e+01,7.246742180856769266e+01,4.878409372127298052e-04,1.613006100060618841e-01,1.008668669119241468e+00
2.710843373493975642e-13,8.841792831006607400e-01,4.463465946378728216e-05,-2.036055524132433358e-04,1.939453359832970216e-07,-5.798678822136764060e-10,5.714578569816727349e-10,7.245989665998243368e+01,7.245933506811411462e+01,5.615918683192084844e-04,1.813220654575352642e-01,1.009585035245705642e+00
3.012048192771083991e-13,8.842303620783403817e-01,4.435482379165028806e-05,-2.007682541164819391e-04,2.403032609434704753e-07,-6.470605564530177382e-10,7.046479214099846515e-10,7.245190728069756858e+01,7.245127556201954633e+01,6.317186780183258084e-04,2.012846436559944940e-01,1.010447185802485270e+00
3.313253012048192339e-13,8.842813767544702719e-01,4.282844940825812933e-05,-1.988305945361598789e-04,2.918383612026396972e-07,-6.884212035484929070e-10,8.596776436236434532e-10,7.244394359763890634e+01,7.244324630727699343e+01,6.972903619193026193e-04,2.211831469065424771e-01,1.011174936865563145e+00
3.614457831325301193e-13,8.843323353701192380e-01,4.102371137365724970e-05,-1.984637163125665136e-04,3.485903536404813525e-07,-6.990228125154464590e-10,1.048501051001741129e-09,7.243600463183776128e+01,7.243524667979981757e+01,7.579520379385999576e-04,2.410200301488949759e-01,1.011704649130471312e+00
3.915662650602409542e-13,8.843833468454865843e-01,4.019809743087242863e-05,-1.995931634497992392e-04,4.106011817639090315e-07,-6.787916197862020076e-10,1.281479596355074623e-09,7.242808500022995588e+01,7.242727135132322758e+01,8.136489067248531184e-04,2.608087905997791833e-01,1.012032516759676204e+00
4.216867469879517890e-13,8.844345354573840412e-01,4.124390729038576329e-05,-2.013881526241493116e-04,4.779195740738790315e-07,-6.321472464052982432e-10,1.564412688414083181e-09,7.242018207169277844e+01,7.241931779470452568e+01,8.642769882482300792e-04,2.805560659510174526e-01,1.012209786936843159e+00
4.518072289156626239e-13,8.844859369344008071e-01,4.421247231071652077e-05,-2.026479465311179970e-04,5.506042970739558134e-07,-5.668969410862480934e-10,1.896566762867390820e-09,7.241230042065286909e+01,7.241139081979554248e+01,9.096008573245261417e-04,3.002504326858316808e-01,1.012304628339803170e+00
4.819277108433734587e-13,8.845374224811511921e-01,4.822056023017449593e-05,-2.024049532922508790e-04,6.287249256621635656e-07,-4.932453147476672547e-10,2.270387907971292037e-09,7.240444559395491808e+01,7.240349602822658426e+01,9.495657283343073409e-04,3.198779342241154233e-01,1.012367084574880449e+00
5.120481927710843441e-13,8.845887253116124782e-01,5.183419183621719835e-05,-2.004866689590012214e-04,7.123596892823422775e-07,-4.232307144416451000e-10,2.673263890272308777e-09,7.239661512750454619e+01,7.239563045294649157e+01,9.846745580501538829e-04,3.394445695604387248e-01,1.012422050422362885e+00
5.421686746987951285e-13,8.846395615368539689e-01,5.381690408582291707e-05,-1.977015274744882921e-04,8.015909054414606752e-07,-3.702531566680732752e-10,3.090948018111639545e-09,7.238879933305958048e+01,7.238778332874687749e+01,1.016004312703652507e-03,3.589744234665936951e-01,1.012486174807702755e+00
5.722891566265060138e-13,8.846897577193196804e-01,5.385204026619104208e-05,-1.954640228057854829e-04,8.964991705607680720e-07,-3.480599398073132157e-10,3.511431326045746287e-09,7.238099004203867537e+01,7.237994523574960226e+01,1.044806289076475334e-03,3.784878689305390398e-01,1.012585077644398535e+00
6.024096385542167982e-13,8.847393140897023001e-01,5.278858760681935940e-05,-1.949981687287081079e-04,9.971576769546170938e-07,-3.688107327176905147e-10,3.927870495145356970e-09,7.237318578882820930e+01,7.237211369884931855e+01,1.072089978897543348e-03,3.979885842900617865e-01,1.012808656400657092e+00
6.325301204819276835e-13,8.847883864254214581e-01,5.218971858266338869e-05,-1.965626374870901676e-04,1.103627891819751038e-06,-4.406004527609904325e-10,4.339824295900894623e-09,7.236538913258812045e+01,7.236429056258840831e+01,1.098569999711813093e-03,4.174701946399223540e-01,1.013149072474049506e+00
6.626506024096384679e-13,8.848372138942769416e-01,5.339596998232230005e-05,-1.992274550798956508e-04,1.215957527123798173e-06,-5.655561095896882240e-10,4.752895449798680983e-09,7.235760137346427712e+01,7.235647649340629073e+01,1.124880057979851366e-03,4.369294745708221517e-01,1.013377220707126547e+00
6.927710843373493532e-13,8.848860303067789257e-01,5.669144267467166184e-05,-2.014170111841764009e-04,1.334181336448670310e-06,-7.395817570742640620e-10,5.177309951751856213e-09,7.234982189228176708e+01,7.234867020389381764e+01,1.151688387946912763e-03,4.563680276661479240e-01,1.013735594534863615e+00
7.228915662650602386e-13,8.849350063840535352e-01,6.114676224500561303e-05,-2.018819754245316741e-04,1.458324742898207973e-06,-9.539170925580419957e-10,5.626113621858553778e-09,7.234205258741145883e+01,7.234087301325784836e+01,1.179574153604701948e-03,4.757811734238002743e-01,1.014160548943310758e+00
7.530120481927710230e-13,8.849842553075618623e-01,6.524056370703176951e-05,-2.004229959969295574e-04,1.588409498932048426e-06,-1.197799748378654720e-09,6.113705115259272555e-09,7.233429945377700676e+01,7.233309060732950968e+01,1.208846447498086946e-03,4.951539270501894019e-01,1.014629749339655218e+00
7.831325301204819083e-13,8.850338447041371515e-01,6.777306538824459962e-05,-1.978976293606323140e-04,1.724459755169079194e-06,-1.461263903752713278e-09,6.655108532894929540e-09,7.232656751052205379e+01,7.232532798863725532e+01,1.239521884803287868e-03,5.144736589384114600e-01,1.015177721555475143e+00
8.132530120481926927e-13,8.850837394146898740e-01,6.843983369170108264e-05,-1.956489213158751613e-04,1.866506697556530384e-06,-1.737203275034493191e-09,7.265848112057417124e-09,7.231885609982064977e+01,7.231758464545004017e+01,1.271454370612786107e-03,5.337419078513577775e-01,1.015820668178745168e+00
8.433734939759035780e-13,8.851337289332297242e-01,6.786430292498927782e-05,-1.948517115750816897e-04,2.014590563722363164e-06,-2.022067582841510369e-09,7.961927982012197206e-09,7.231116100790335111e+01,7.230985657379906684e+01,1.304434104279848360e-03,5.529691459613875759e-01,1.016515385765925261e+00
8.734939759036143624e-13,8.851834670621270273e-01,6.729996507670612496e-05,-1.960551522720282579e-04,2.168759952187480033e-06,-2.314883336371721717e-09,8.759331151384609086e-09,7.230348038562935642e+01,7.230214222684553249e+01,1.338158783817363110e-03,5.721599984087082369e-01,1.017162690908839595e+00
9.036144578313252477e-13,8.852326405274806298e-01,6.815638718049797900e-05,-1.989130767057703140e-04,2.329069201388379691e-06,-2.614682862956949247e-09,9.672747748631146601e-09,7.229581674258827206e+01,7.229444455985361628e+01,1.372182734650891772e-03,5.913082382078934662e-01,1.017665039883396405e+00
9.337349397590360321e-13,8.852811421974635664e-01,7.135475846220793751e-05,-2.021839115611999080e-04,2.495574897527469626e-06,-2.917046266129900366e-09,1.071383148925419600e-08,7.228817253922215968e+01,7.228676656632799791e+01,1.405972894155414115e-03,6.104077803340067776e-01,1.017997752684027368e+00
9.638554216867469175e-13,8.853291233564360985e-01,7.671650111228352014e-05,-2.041990457954271710e-04,2.668332512082401614e-06,-3.211048648976791618e-09,1.188973296205363386e-08,7.228054547078605196e+01,7.227910643604442953e+01,1.439034741629279315e-03,6.294644593730083226e-01,1.018519037386748982e+00
9.939759036144578028e-13,8.853769025089591738e-01,8.283767793100987918e-05,-2.037310442797064661e-04,2.847394026425333970e-06,-3.478035748003616141e-09,1.320275816089659811e-08,7.227292958157350711e+01,7.227145859450891408e+01,1.470987064593948452e-03,6.484932314536145936e-01,1.019368286510557775e+00
1.024096385542168688e-12,8.854247879613831307e-01,8.772512413906888849e-05,-2.007786797812369239e-04,3.032807084233423084e-06,-3.693226701658221943e-09,1.465153405570903744e-08,7.226532053467815331e+01,7.226381896823392026e+01,1.501566444233775818e-03,6.675049814127849146e-01,1.020138269902621353e+00
1.054216867469879372e-12,8.854728999698928682e-01,8.991930019261186154e-05,-1.966810646264361025e-04,3.224615706610707810e-06,-3.830054243346490990e-09,1.623312046435746325e-08,7.225771880648925105e+01,7.225618818154701728e+01,1.530624942230725911e-03,6.864985213134381370e-01,1.020853339845237073e+00
1.084337349397590257e-12,8.855210877169131800e-01,8.935975657060784877e-05,-1.933709068176794324e-04,3.422862050750910018e-06,-3.865887820195093012e-09,1.794494879670711618e-08,7.225012728631945436e+01,7.224856915163918814e+01,1.558134680270902191e-03,7.054665935076875893e-01,1.021540906234945423e+00
1.114457831325301142e-12,8.855690089145537014e-01,8.735475832648793913e-05,-1.922525151981979209e-04,3.627588254891836926e-06,-3.787342050098968960e-09,1.978562722448208071e-08,7.224254663824821421e+01,7.224096247763735335e+01,1.584160610865551107e-03,7.244074999358588451e-01,1.022224161622555139e+00
1.144578313253012028e-12,8.856163414401607703e-01,8.571283297646805656e-05,-1.935027438642158482e-04,3.838837438972177889e-06,-3.593704451095498854e-09,2.175417434516155187e-08,7.223497491717539276e+01,7.223336612787966260e+01,1.608789295735441136e-03,7.433260998648633100e-01,1.022913206387497720e+00
1.174698795180722711e-12,8.856629962899148500e-01,8.571747701996005112e-05,-1.962004572405327883e-04,4.056653552622260598e-06,-3.297565844858556062e-09,2.384812990372669640e-08,7.222741149928147308e+01,7.222577944270612704e+01,1.632056575346392058e-03,7.622239775656500793e-01,1.023598121295618446e+00
1.204819277108433596e-12,8.857092144797921174e-01,8.762027589550899884e-05,-1.990331430912861514e-04,4.281080444146067629e-06,-2.922549445876443678e-09,2.606186110279506225e-08,7.221985900354711418e+01,7.221820506828522923e+01,1.653935261880597109e-03,7.810946017427259358e-01,1.024250080551690756e+00
1.234939759036144482e-12,8.857554970186228838e-01,9.082455300259424766e-05,-2.009956745791691450e-04,4.512160682628546799e-06,-2.498924404496146058e-09,2.838636264196602898e-08,7.221232067126487664e+01,7.221064627931866653e+01,1.674391946211846406e-03,7.999298636455420830e-01,1.024832903519268257e+00
1.265060240963855367e-12,8.858023644997868873e-01,9.441980254700826556e-05,-2.016715870983424902e-04,4.749934345936617278e-06,-2.058393024036163458e-09,3.081093340676031457e-08,7.220479730362862369e+01,7.220310384564744766e+01,1.693457981180709372e-03,8.187277527446930048e-01,1.025320558423739259e+00
1.295180722891566252e-12,8.858500566782042673e-01,9.761110623546603274e-05,-2.011384171966528866e-04,4.994437692636716280e-06,-1.629471247978739861e-09,3.332601841816677488e-08,7.219728773368669295e+01,7.219557646254563110e+01,1.711271141059097015e-03,8.374911890994267694e-01,1.025711338343515910e+00
1.325301204819276936e-12,8.858983791593432189e-01,9.988151116509756938e-05,-1.997956071999763958e-04,5.245701782656250979e-06,-1.234726442765982158e-09,3.592581366024199604e-08,7.218979165728391933e+01,7.218806356963951032e+01,1.728087644410123466e-03,8.562209341099966675e-01,1.026031120478606784e+00
1.355421686746987821e-12,8.859468135216423956e-01,1.010428593876454777e-04,-1.982688762976359692e-04,5.503751594202371515e-06,-8.905536124677650864e-10,3.860930269544207671e-08,7.218231065944510760e+01,7.218056638943807002e+01,1.744270007044596482e-03,8.749130150565441744e-01,1.026324991971844014e+00
1.385542168674698706e-12,8.859948240367910843e-01,1.013236525024280033e-04,-1.972675545760310602e-04,5.768606419895371229e-06,-6.091834704821238840e-10,4.137923827815010784e-08,7.217484620991098154e+01,7.217308594970238289e+01,1.760260208597414118e-03,8.935637462344722115e-01,1.026641768997891724e+00
1.415662650602409592e-12,8.860421624994215817e-01,1.013751399631798375e-04,-1.972511241666935141e-04,6.040282320319077131e-06,-4.016858946952913225e-10,4.423951258097461222e-08,7.216739768713607361e+01,7.216562112771271131e+01,1.776559423359447580e-03,9.121746875399008303e-01,1.027016368643752342e+00
1.445783132530120477e-12,8.860889707933549131e-01,1.019706712715513666e-04,-1.980762638404273625e-04,6.318795847161032225e-06,-2.802598376854100237e-10,4.719237318752805181e-08,7.215996300185464918e+01,7.215816928585408618e+01,1.793716000566056203e-03,9.307510862391172868e-01,1.027454654474589946e+00
1.475903614457831161e-12,8.861356391876236138e-01,1.034805247178954547e-04,-1.990169047084482600e-04,6.604168081812848348e-06,-2.585486113804832370e-10,5.023653925169265439e-08,7.215254058338081222e+01,7.215072828310414366e+01,1.812300276663132270e-03,9.492968859404733450e-01,1.027927424255228095e+00
1.506024096385542046e-12,8.861825335701781770e-01,1.055645916298663485e-04,-1.992620510333793630e-04,6.896427714160976176e-06,-3.496474675601357374e-10,5.336676399093539245e-08,7.214513002629082905e+01,7.214329717812158549e+01,1.832848169243474256e-03,9.678130846670801590e-01,1.028380655473749572e+00
1.536144578313252931e-12,8.862297614805075829e-01,1.074036288815634577e-04,-1.985068674875950089e-04,7.195612351566755458e-06,-5.626402051143277511e-10,5.657471715658586020e-08,7.213773127437197275e+01,7.213587548608954592e+01,1.855788282433843599e-03,9.862997849833291530e-01,1.028762333483814517e+00
1.566265060240963817e-12,8.862771323727067774e-01,1.082759230976590372e-04,-1.971644125083357290e-04,7.501767917459473328e-06,-8.992835223165211519e-10,5.985052427398792585e-08,7.213034422557385028e+01,7.212846283941006220e+01,1.881386163791958161e-03,1.004757206849330231e+00,1.029054127746000580e+00
1.596385542168674500e-12,8.863243183440470130e-01,1.080060004102364020e-04,-1.960757653881709558e-04,7.814946504636400047e-06,-1.352291439703228167e-09,6.318411123706918022e-08,7.212296915745436365e+01,7.212105943072015179e+01,1.909726734217669130e-03,1.023184629560634828e+00,1.029288461534227261e+00
1.626506024096385385e-12,8.863710755383064077e-01,1.070137761102757644e-04,-1.959889475759437033e-04,8.135203372410318434e-06,-1.905685772521236000e-09,6.656577416332080601e-08,7.211560706625019179e+01,7.211366633538712279e+01,1.940730863074551166e-03,1.041579540761985445e+00,1.029536640541464765e+00
1.656626506024096271e-12,8.864174121100489856e-01,1.060337001042428550e-04,-1.972003110534868372e-04,8.462593931575575183e-06,-2.536630812017275807e-09,6.998601901619129113e-08,7.210825937914026440e+01,7.210628519487525523e+01,1.974184265003179912e-03,1.059938366540988719e+00,1.029871196313368875e+00
1.686746987951807156e-12,8.864636247708940209e-01,1.057745150928986937e-04,-1.995238728480206477e-04,8.797171481430504937e-06,-3.217814844730177045e-09,7.343530265746371038e-08,7.210092700780978703e+01,7.209891724106557831e+01,2.009766744210826281e-03,1.078258852629114140e+00,1.030324375043710994e+00
1.716867469879518041e-12,8.865101503720117515e-01,1.067394674085154522e-04,-2.024219993700759434e-04,9.138986040158281077e-06,-3.919841374415582840e-09,7.690435960884047007e-08,7.209360986867764609e+01,7.209156276745046910e+01,2.047101227178852074e-03,1.096541258439361455e+00,1.030869623876682573e+00
1.746987951807228725e-12,8.865572993844460514e-01,1.091318698262797114e-04,-2.051101434970335302e-04,9.488083942963623045e-06,-4.613642420841249124e-09,8.038527372596140537e-08,7.208630771277258020e+01,7.208422188432410849e+01,2.085828448476300875e-03,1.114786252840257452e+00,1.031438035657126662e+00
1.777108433734939610e-12,8.866050263540401488e-01,1.126759490644706495e-04,-2.067245795066909877e-04,9.844507426221779463e-06,-5.273123471866945438e-09,8.387280989968166448e-08,7.207902082650072373e+01,7.207689515761855148e+01,2.125668882175410241e-03,1.132993135864007517e+00,1.031958072178465136e+00
1.807228915662650495e-12,8.866529001571848978e-01,1.165146025010320327e-04,-2.067201252771270776e-04,1.020829362569460620e-05,-5.877995978797805114e-09,8.736515091224866411e-08,7.207174959046217566e+01,7.206958314510633556e+01,2.166445355845082483e-03,1.151160942266065801e+00,1.032393110600624109e+00
1.837349397590361179e-12,8.867003529302580622e-01,1.195212879820822962e-04,-2.053315899723152265e-04,1.057947325239590664e-05,-6.416222193678598776e-09,9.086334003102406427e-08,7.206449384823720550e+01,7.206228577172053917e+01,2.208076516671703474e-03,1.169290037065658483e+00,1.032755894642806815e+00
1.867469879518072064e-12,8.867470553291574298e-01,1.209989485534338204e-04,-2.036241542730366340e-04,1.095807006017267569e-05,-6.885228789334757778e-09,9.436944990309008107e-08,7.205725270364281698e+01,7.205500215026319211e+01,2.250553379621843698e-03,1.187382640965982894e+00,1.033095046788496063e+00
1.897590361445782950e-12,8.867931354701548141e-01,1.212422396998094555e-04,-2.028834079737419226e-04,1.134410232465515786e-05,-7.291459920122819386e-09,9.788422800571884694e-08,7.205002498278730627e+01,7.204773107279258682e+01,2.293909994714364489e-03,1.205441687084547686e+00,1.033464327262385796e+00
1.927710843373493835e-12,8.868390931843216363e-01,1.213934925705399470e-04,-2.037144724220930577e-04,1.173758669499988712e-05,-7.648541609632054010e-09,1.014050721898342020e-07,7.204281036493057400e+01,7.204047216295354872e+01,2.338201977022607170e-03,1.223467987377914623e+00,1.033892464114611887e+00
1.957831325301204720e-12,8.868854698268536785e-01,1.225978739578192597e-04,-2.055683987768442496e-04,1.213854361790595092e-05,-7.974655714508383694e-09,1.049247859343680883e-07,7.203560980386701829e+01,7.203322630736536780e+01,2.383496501653232982e-03,1.241459164033470453e+00,1.034368634870595605e+00
1.987951807228915606e-12,8.869324975764162344e-01,1.251251031430145749e-04,-2.071194388034316265e-04,1.254700298583519866e-05,-8.289635137537538519e-09,1.084311962126516411e-07,7.202842448053793589e+01,7.202599460595746450e+01,2.429874580466800330e-03,1.259412265538373488e+00,1.034849520958151636e+00
2.018072289156626491e-12,8.869799716743487217e-01,1.281677843065799356e-04,-2.072252403153221215e-04,1.296300896361685749e-05,-8.612143679094799148e-09,1.119076068538881425e-07,7.202125475037365732e+01,7.201877731402538529e+01,2.477436348266398754e-03,1.277326400510744975e+00,1.035283515402759980e+00
2.048192771084337376e-12,8.870273985378887005e-01,1.304476205106227626e-04,-2.057199017686180164e-04,1.338662358884150891e-05,-8.957259916813627693e-09,1.153340951530565568e-07,7.201410022836162739e+01,7.201157394846838145e+01,2.526279893250303350e-03,1.295202520589538109e+00,1.035639638254290729e+00
2.078313253012047858e-12,8.870742801428150859e-01,1.311223865044257775e-04,-2.034789701792700568e-04,1.381792911134574669e-05,-9.334836174826089429e-09,1.186896534332422362e-07,7.200696031974013067e+01,7.200438387535591289e+01,2.576444384222887664e-03,1.313042094667306259e+00,1.035925293473513475e+00
2.108433734939758743e-12,8.871203581206008604e-01,1.303116501935956391e-04,-2.018121846671866513e-04,1.425702892520297772e-05,-9.749030690692026086e-09,1.219549169666889198e-07,7.199983438642431111e+01,7.199720654041294665e+01,2.627846011362526026e-03,1.330846706246128663e+00,1.036181424702774079e+00
2.138554216867469628e-12,8.871657100608670854e-01,1.289528077018003754e-04,-2.016678526179285628e-04,1.470404668558335244e-05,-1.019913935135492825e-08,1.251147350679618049e-07,7.199272166006065277e+01,7.199004142089425784e+01,2.680239166401760485e-03,1.348618286976338565e+00,1.036456608147503289e+00
2.168674698795180514e-12,8.872106933523431493e-01,1.282256685904559072e-04,-2.031395688079286224e-04,1.515912331995199456e-05,-1.068126818193040094e-08,1.281596397797041163e-07,7.198562126266398309e+01,7.198288804267794205e+01,2.733219986048087639e-03,1.366359067698262653e+00,1.036776029221352813e+00
2.198795180722891399e-12,8.872557838179454537e-01,1.289743758132020528e-04,-2.054601429861271716e-04,1.562241219158028320e-05,-1.119000933252568394e-08,1.310857170963663751e-07,7.197853260227574879e+01,7.197574633798605248e+01,2.786264289702821296e-03,1.384070571242940417e+00,1.037125932761003400e+00
2.228915662650602285e-12,8.873013622464868133e-01,1.313848581835775741e-04,-2.073486807293491586e-04,1.609407314636725103e-05,-1.171947597114837710e-08,1.338931129271670047e-07,7.197145598924670651e+01,7.196861721527109523e+01,2.838773975611489763e-03,1.401752048433074105e+00,1.037464281724598703e+00
2.259036144578313170e-12,8.873475257413483419e-01,1.349121359693747010e-04,-2.075315844802832121e-04,1.657426613102067769e-05,-1.226349458806938132e-08,1.365838537486481350e-07,7.196439252432331557e+01,7.196150240179075297e+01,2.890122532568577523e-03,1.419400746492857301e+00,1.038138126655822058e+00
2.289156626506024055e-12,8.873940099399759696e-01,1.383863100164184606e-04,-2.053190320045221104e-04,1.706314460091995164e-05,-1.281504425822824612e-08,1.391597211272931739e-07,7.195734302939729332e+01,7.195440332924913207e+01,2.939700148165858441e-03,1.437014586254586668e+00,1.039172326759339349e+00
2.319277108433734941e-12,8.874402842420864301e-01,1.403749589239093479e-04,-2.010572458179540553e-04,1.756084857267850905e-05,-1.336516496615753699e-08,1.416206697732794179e-07,7.195030739057283142e+01,7.194732044890979239e+01,2.986941663035525257e-03,1.454593822322569618e+00,1.040315786885537941e+00
2.349397590361445422e-12,8.874858167841900292e-01,1.398864708076339900e-04,-1.961817077428824722e-04,1.806749741066665977e-05,-1.390164196489952149e-08,1.439639000669841984e-07,7.194328491294685080e+01,7.194025358520867997e+01,3.031327738174187034e-03,1.472140172955490378e+00,1.041488978931227827e+00
2.379518072289156307e-12,8.875303741393207879e-01,1.371317426665711703e-04,-1.925984874935610775e-04,1.858318316148409587e-05,-1.440794272390354338e-08,1.461835420901078019e-07,7.193627468354132759e+01,7.193320230067995169e+01,3.072382861381006258e-03,1.489655913224069428e+00,1.042676976299323766e+00
2.409638554216867193e-12,8.875741437059341266e-01,1.336765400966817324e-04,-1.914921887688863752e-04,1.910796578637790548e-05,-1.486319457305731923e-08,1.482709933431808703e-07,7.192927561286478522e+01,7.192616591244917856e+01,3.109700415612917743e-03,1.507143765310295702e+00,1.043868968428631971e+00
2.439759036144578078e-12,8.876175785609671243e-01,1.315486199062665049e-04,-1.923555022702683561e-04,1.964187140896832677e-05,-1.524404642467479994e-08,1.502159242770574779e-07,7.192228679778158096e+01,7.191914380336713464e+01,3.142994414445374803e-03,1.524605992133108989e+00,1.045061024774728731e+00
2.469879518072288963e-12,8.876610785865975961e-01,1.317543194615135435e-04,-1.931746179801247323e-04,2.018489371383534392e-05,-1.552858758392713344e-08,1.520077883904289767e-07,7.191530810930258610e+01,7.191213595547441173e+01,3.172153828181201174e-03,1.542042929353584002e+00,1.046260388957224174e+00
2.499999999999999849e-12,8.877047534594226796e-01,1.333748342443927379e-04,-1.918320030048799980e-04,2.073699746341697362e-05,-1.570132805518687470e-08,1.536375620564313351e-07,7.190834023567867916e+01,7.190514295329083438e+01,3.197282387848468261e-03,1.559452873245448457e+00,1.047487256515322374e+00
2.530120481927710734e-12,8.877484434299559579e-01,1.341030058172012942e-04,-1.877112483212147929e-04,2.129812247962025191e-05,-1.575734287706050337e-08,1.550994473003020434e-07,7.190138404683204953e+01,7.189816533620673056e+01,3.218710625312469400e-03,1.576833659946934585e+00,1.048768030959788877e+00
2.560240963855421619e-12,8.877919367953894803e-01,1.318914910050540809e-04,-1.822411632533902498e-04,2.186818672004275252e-05,-1.570375964145087977e-08,1.563923802470153650e-07,7.189443995943921095e+01,7.189120299704860884e+01,3.236962390608058831e-03,1.594184240678723219e+00,1.050120889861875462e+00
2.590361445783132505e-12,8.878351582949681742e-01,1.264325475512459603e-04,-1.779629766431253552e-04,2.244708793521556708e-05,-1.555799026689040321e-08,1.575212563711246010e-07,7.188750786918241431e+01,7.188425518107946743e+01,3.252688102953205530e-03,1.611504845169666966e+00,1.051542814512753221e+00
2.620481927710842986e-12,8.878781854878768920e-01,1.193870909562191331e-04,-1.768779227667409285e-04,2.303470419078568323e-05,-1.534372371290327761e-08,1.584976266093587985e-07,7.188058752397668627e+01,7.187732091809441215e+01,3.266605882268855312e-03,1.628796058645098688e+00,1.053006999024919121e+00
2.650602409638553872e-12,8.879211394046868655e-01,1.133232978286204481e-04,-1.792541342208738377e-04,2.363089394362155270e-05,-1.508660643494725092e-08,1.593394563592575712e-07,7.187367876780234610e+01,7.187039930434856672e+01,3.279463453775545607e-03,1.646058231161966479e+00,1.054472041629946233e+00
2.680722891566264757e-12,8.879640877979313451e-01,1.102120998294938141e-04,-1.835521215017564306e-04,2.423549640315643519e-05,-1.481134276512304732e-08,1.600697259878046466e-07,7.186678138989940123e+01,7.186348938235464345e+01,3.292007544754445552e-03,1.663291861625162182e+00,1.055897496160355109e+00
2.710843373493975642e-12,8.880070549917632450e-01,1.104395796571231542e-04,-1.873113597903761313e-04,2.484833271805293793e-05,-1.454100635240547151e-08,1.607140893819114040e-07,7.185989496444214808e+01,7.185659000925342355e+01,3.304955188727114711e-03,1.680497993608168761e+00,1.057257961888484976e+00
2.740963855421686528e-12,8.880500894504820275e-01,1.127511641470479694e-04,-1.883642895947227420e-04,2.546920823984146704e-05,-1.429823452255236673e-08,1.612981328294954959e-07,7.185301889933096220e+01,7.184969994256475445e+01,3.318956766213621706e-03,1.697678096577157403e+00,1.058549611298582382e+00
2.771084337349397413e-12,8.880932561766855526e-01,1.149389592296689514e-04,-1.857900081780552873e-04,2.609791586006564757e-05,-1.410716257470806346e-08,1.618447860943729656e-07,7.184615243760394776e+01,7.184281789293963527e+01,3.334544664313849206e-03,1.714834072576854052e+00,1.059786923376184964e+00
2.801204819277108298e-12,8.881365343582826588e-01,1.148463064877622980e-04,-1.802968970918462119e-04,2.673424020468729220e-05,-1.399471136147835230e-08,1.623722109812463373e-07,7.183929465885827881e+01,7.183594257103800373e+01,3.352087820272265165e-03,1.731968250742076387e+00,1.060991565290560157e+00
2.831325301204819184e-12,8.881797418444867809e-01,1.112958311401462063e-04,-1.739399235519936866e-04,2.737796223616936772e-05,-1.399019389903888608e-08,1.628922618565335807e-07,7.183244470033748996e+01,7.182907292155192636e+01,3.371778785567471938e-03,1.749082817695999381e+00,1.062179771233533243e+00
2.861445783132530069e-12,8.882226000723880688e-01,1.046393767996012849e-04,-1.692245041205799343e-04,2.802886366527584228e-05,-1.412296731431710969e-08,1.634095365323320598e-07,7.182560211259540495e+01,7.182220844776664137e+01,3.393664828768320693e-03,1.766178908769248102e+00,1.063356528807775758e+00
2.891566265060240954e-12,8.882649324089534337e-01,9.668413426973775505e-05,-1.678530079283036371e-04,2.868673068222031523e-05,-1.441875358649915589e-08,1.639211540311352424e-07,7.181876701151423958e+01,7.181534931071126948e+01,3.417700802969088434e-03,1.783256219751857996e+00,1.064519875381974456e+00
2.921686746987951436e-12,8.883068210785244334e-01,8.984878900050383144e-05,-1.697127105907950855e-04,2.935135680923074895e-05,-1.489603438152759204e-08,1.644175209665775819e-07,7.181193963530216706e+01,7.180849585643643707e+01,3.443778865725861862e-03,1.800314127937499897e+00,1.065670548596904244e+00
2.951807228915662321e-12,8.883485418816707835e-01,8.581440250469042771e-05,-1.728392770320379514e-04,3.002254495491052096e-05,-1.556416688949741833e-08,1.648841425717585634e-07,7.180511983957489974e+01,7.180164810976152978e+01,3.471729813365702268e-03,1.817352982501546421e+00,1.066820417461936898e+00
2.981927710843373207e-12,8.883903405382751473e-01,8.447144396176842868e-05,-1.745717390151061018e-04,3.070010887321688670e-05,-1.642419515590493852e-08,1.653040873607506775e-07,7.179830740924977306e+01,7.179480608324148250e+01,3.501326008284135014e-03,1.834373339638639910e+00,1.067997254335779633e+00
3.012048192771084092e-12,8.884322627053091725e-01,8.395627879838184909e-05,-1.732469768325725407e-04,3.138387407666764735e-05,-1.747205824443649777e-08,1.656604680183992689e-07,7.179150245749123371e+01,7.178797016237770379e+01,3.532295113529499136e-03,1.851374947179766028e+00,1.069245214768687502e+00
3.042168674698794977e-12,8.884741657486316946e-01,8.186701091874010845e-05,-1.692898233383457551e-04,3.207367790773101788e-05,-1.870277345693550928e-08,1.659383578111246643e-07,7.178470508493347779e+01,7.178114073921229021e+01,3.564345721184766867e-03,1.868357564590604092e+00,1.070617779092451594e+00
3.072289156626505863e-12,8.885159025820321688e-01,7.688366643646647996e-05,-1.648792440885357789e-04,3.276936826428500382e-05,-2.011373071620725001e-08,1.661258030202268439e-07,7.177791496178167563e+01,7.177431775791555424e+01,3.597203866123162112e-03,1.885321998139093846e+00,1.072159692325656222e+00
3.102409638554216748e-12,8.885575059162185152e-01,6.964184366779601753e-05,-1.624053430541731909e-04,3.347080060649766539e-05,-2.170571485851109810e-08,1.662139394765159330e-07,7.177113121619255764e+01,7.176750057946678396e+01,3.630636725779427896e-03,1.902270398669301699e+00,1.073881515614430127e+00
3.132530120481927633e-12,8.885991846075846912e-01,6.222393509664153437e-05,-1.628553702138147081e-04,3.417783332006962751e-05,-2.348144466108964710e-08,1.661964241491179973e-07,7.176435271775211788e+01,7.176068825892005520e+01,3.664458832067294183e-03,1.919205574701573047e+00,1.075739494023134846e+00
3.162650602409638519e-12,8.886411658928242696e-01,5.669905911477177358e-05,-1.652646679349410079e-04,3.489032213384407431e-05,-2.544250679413123283e-08,1.660683557771330546e-07,7.175757893423606504e+01,7.175388039442211152e+01,3.698539813954469183e-03,1.936128858373030281e+00,1.077635269386113315e+00
3.192771084337349000e-12,8.886835425134496091e-01,5.381446487510144330e-05,-1.675069378718474771e-04,3.560811477684369805e-05,-2.758601038574092130e-08,1.658248945009304710e-07,7.175081034938763480e+01,7.174707754710792074e+01,3.732802279720912140e-03,1.953039062337517118e+00,1.079441978415958570e+00
3.222891566265059885e-12,8.887262270392861652e-01,5.269007745006149955e-05,-1.677029211735759642e-04,3.633104713812303031e-05,-2.990216383826103537e-08,1.654600068366400077e-07,7.174404777260177468e+01,7.174028057373746492e+01,3.767198864309240745e-03,1.969934207757392919e+00,1.081049676420804406e+00
3.253012048192770771e-12,8.887690326599057000e-01,5.152855535762709203e-05,-1.652130091370222938e-04,3.705894187597023957e-05,-3.237352640078904807e-08,1.649658778988752813e-07,7.173729146582358851e+01,7.173348976797056764e+01,3.801697853027162944e-03,1.986813699602745675e+00,1.082410521248595048e+00
3.283132530120481656e-12,8.888117894143738873e-01,4.867173213648708535e-05,-1.607362977024210651e-04,3.779160984705521112e-05,-3.497610499161032266e-08,1.643333733803361862e-07,7.173054086989311884e+01,7.172670457173732927e+01,3.836298155791637975e-03,2.003678990113376024e+00,1.083561100035081770e+00
3.313253012048192541e-12,8.888544021160172948e-01,4.332351990025291313e-05,-1.557622123750324538e-04,3.852885401617394220e-05,-3.768196680397127646e-08,1.635535345567448701e-07,7.172379516970740099e+01,7.171992411834541770e+01,3.871051361987161953e-03,2.020532147925315769e+00,1.084609982380533744e+00
3.343373493975903427e-12,8.888968657998184142e-01,3.573096907642112427e-05,-1.518641845502243404e-04,3.927047482440140433e-05,-4.046271836454390160e-08,1.626195852664134742e-07,7.171705431124763663e+01,7.171314826057366076e+01,3.906050673973393908e-03,2.037373311458789527e+00,1.085696258462181651e+00
3.373493975903614312e-12,8.889392584632375138e-01,2.696561384126331832e-05,-1.501271825733489708e-04,4.001627554560681669e-05,-4.329301277505092253e-08,1.615286037402669912e-07,7.171031928370010178e+01,7.170637790428096991e+01,3.941379419126047300e-03,2.054199991772058809e+00,1.086937606057315042e+00
3.403614457831325197e-12,8.889817078045124665e-01,1.845714439869043961e-05,-1.507677868254801246e-04,4.076606650060439621e-05,-4.615302433998975146e-08,1.602819502657361355e-07,7.170359140375903451e+01,7.169961434263116473e+01,3.977061127872516012e-03,2.071008864935025784e+00,1.088389027136450027e+00
3.433734939759036083e-12,8.890243443480042584e-01,1.137800349344580108e-05,-1.530316728313649830e-04,4.151966617409606395e-05,-4.902990762908071892e-08,1.588847738848881004e-07,7.169687152126134322e+01,7.169285846078096824e+01,4.013060480377046886e-03,2.087797791759271160e+00,1.090027471284150007e+00
3.463855421686746564e-12,8.890672278135839379e-01,6.078951426837764216e-06,-1.555377582307040788e-04,4.227690044491130790e-05,-5.191742255644307107e-08,1.573443364977167820e-07,7.169015978934957900e+01,7.168611051289008174e+01,4.049276459502249709e-03,2.104566371171278316e+00,1.091766013753039166e+00
3.493975903614457450e-12,8.891102763270383180e-01,1.914784606431975504e-06,-1.570338832651157232e-04,4.303760075467440193e-05,-5.481426147721795634e-08,1.556679689864641303e-07,7.168345607963107113e+01,7.167937053305027462e+01,4.085546580791289857e-03,2.121314914551516218e+00,1.093488469939911889e+00
3.524096385542168335e-12,8.891532879996838501e-01,-2.310730702602074352e-06,-1.571588354596685575e-04,4.380160210950558123e-05,-5.772222640963284747e-08,1.538616676438052997e-07,7.167676037359788666e+01,7.167263871383261176e+01,4.121659765268993747e-03,2.138043469952309650e+00,1.095088012220652107e+00
3.554216867469879220e-12,8.891960638551241747e-01,-7.491199432342021749e-06,-1.566561875899366932e-04,4.456874214429891397e-05,-6.064495284133309976e-08,1.519296078388804289e-07,7.167007271458795969e+01,7.166591533770795763e+01,4.157376879996273721e-03,2.154751943706409545e+00,1.096495154650946713e+00
3.584337349397590106e-12,8.892385488199471277e-01,-1.355373417050532842e-05,-1.567973440193108918e-04,4.533886156932410229e-05,-6.358735702343187960e-08,1.498744161872310308e-07,7.166339323678191420e+01,7.165920079688430633e+01,4.192439897606715579e-03,2.171440024971916127e+00,1.097688427265000488e+00
3.614457831325300991e-12,8.892808931326326993e-01,-1.948724653567405557e-05,-1.583823979398869776e-04,4.611180562936477342e-05,-6.655524610916581310e-08,1.476977802553461018e-07,7.165672249165072571e+01,7.165249592129275413e+01,4.226570357966230249e-03,2.188106363178892622e+00,1.098689412007399113e+00
3.644578313253011472e-12,8.893233720319431157e-01,-2.406167352966295613e-05,-1.610515826355815453e-04,4.688742579558077394e-05,-6.955433385847668556e-08,1.454011375369051613e-07,7.165006164053824023e+01,7.164580216588686312e+01,4.259474651376151007e-03,2.204748080510510189e+00,1.099548642996194259e+00
3.674698795180722358e-12,8.893662111771510892e-01,-2.672794232406961186e-05,-1.634240691684953528e-04,4.766558086865722925e-05,-7.258847141690853384e-08,1.429865146861233084e-07,7.164341227512680632e+01,7.163912140348909929e+01,4.290871637708078105e-03,2.221361214849511878e+00,1.100329228372050494e+00
3.704819277108433243e-12,8.894094509677876736e-01,-2.804012101361969708e-05,-1.639644288067449178e-04,4.844613694163299732e-05,-7.565781484697028189e-08,1.404577070204330771e-07,7.163677600830853009e+01,7.163245547419067805e+01,4.320534117849722175e-03,2.237941737701793166e+00,1.101092523707161153e+00
3.734939759036144128e-12,8.894529357186991003e-01,-2.933160799225137722e-05,-1.619362532088572046e-04,4.922896607347064117e-05,-7.875817829272436266e-08,1.378217606661873941e-07,7.163015416204665087e+01,7.162580585008247169e+01,4.348311964185510615e-03,2.254486330323691057e+00,1.101887619458130851e+00
3.765060240963855014e-12,8.894964099111960509e-01,-3.196988007879889124e-05,-1.578035777079777626e-04,5.001394394934039535e-05,-8.188246468520658198e-08,1.350902887973415607e-07,7.162354768016956541e+01,7.161917355925841377e+01,4.374120911150222550e-03,2.270992601567583424e+00,1.102745457657531736e+00
3.795180722891565899e-12,8.895396490447813331e-01,-3.671480599287803786e-05,-1.529302065402833447e-04,5.080094719424580894e-05,-8.502390676449192649e-08,1.322798821916277439e-07,7.161695718283972667e+01,7.161255926959832152e+01,4.397913241400569495e-03,2.287458961334611462e+00,1.103678382579599049e+00
3.825301204819276785e-12,8.895825572253271973e-01,-4.347087579575167773e-05,-1.488805916911741900e-04,5.158985118242739485e-05,-8.817966939397417781e-08,1.294111643023527309e-07,7.161038305828061823e+01,7.160596340570442919e+01,4.419652576191455268e-03,2.303884402958710886e+00,1.104685439429397897e+00
3.855421686746987670e-12,8.896251910606656210e-01,-5.142445340070663542e-05,-1.467496231605927624e-04,5.238052893889777098e-05,-9.135313336405672302e-08,1.265067595877116748e-07,7.160382544332489374e+01,7.159938614268796186e+01,4.439300636932170391e-03,2.320268558189956920e+00,1.105762812474166523e+00
3.885542168674698555e-12,8.896677125177292478e-01,-5.938905938703201832e-05,-1.468093179839739739e-04,5.317285114332384263e-05,-9.455401950217997704e-08,1.235889353114624700e-07,7.159728429284061235e+01,7.159282748399266438e+01,4.456808847942070329e-03,2.336611524357602221e+00,1.106918160957856889e+00
3.915662650602409441e-12,8.897103095299734310e-01,-6.619741926692729122e-05,-1.485290549411741692e-04,5.396668671885924528e-05,-9.779664635341691214e-08,1.206776492885317557e-07,7.159075960548427986e+01,7.158628749381290390e+01,4.472111671375924441e-03,2.352913292121015409e+00,1.108185554535456641e+00
3.945783132530120326e-12,8.897531126354573106e-01,-7.107191382360894419e-05,-1.508704007028498044e-04,5.476190337211233087e-05,-1.010973784502521455e-07,1.177894162293128461e-07,7.158425132801549751e+01,7.157976619626370507e+01,4.485131751790237542e-03,2.369173980129487322e+00,1.109632246396710986e+00
3.975903614457831211e-12,8.897961347237858254e-01,-7.388253255375628367e-05,-1.527047203262431319e-04,5.555836778542366322e-05,-1.044724842217189666e-07,1.149370208597414046e-07,7.157775930511002116e+01,7.157326351391735386e+01,4.495791192660260858e-03,2.385393971114452061e+00,1.111345413312237351e+00
4.006024096385542097e-12,8.898392791468915375e-01,-7.516439555542806666e-05,-1.531967663919517472e-04,5.635594568364194178e-05,-1.079372542993619085e-07,1.121298599878431918e-07,7.157128385074373966e+01,7.156677984514713842e+01,4.504005596603220980e-03,2.401572490821120454e+00,1.113396402193497892e+00
4.036144578313252982e-12,8.898824159588051286e-01,-7.586386147267650795e-05,-1.520278339812594312e-04,5.715450228029483220e-05,-1.115066991959313341e-07,1.093746715417186999e-07,7.156482603649186558e+01,7.156031636811761132e+01,4.509668374248931855e-03,2.417706878301199236e+00,1.115798255901379266e+00
4.066265060240963867e-12,8.899254687416274789e-01,-7.692197321676342149e-05,-1.493952414782047573e-04,5.795390340333338858e-05,-1.151976836048264553e-07,1.066764012754745372e-07,7.155838714486603180e+01,7.155387448411953244e+01,4.512660746493835431e-03,2.433793939666585082e+00,1.118480901227888236e+00
4.096385542168674753e-12,8.899684562915910480e-01,-7.890633595146217172e-05,-1.458225384893966693e-04,5.875401706929834047e-05,-1.190318657968609127e-07,1.040388866037281258e-07,7.155196811208216445e+01,7.154745522280335024e+01,4.512889278815848844e-03,2.449831334671647376e+00,1.121299264397995321e+00
4.126506024096385638e-12,8.900114581510963907e-01,-8.188213445926830413e-05,-1.418922765514146517e-04,5.955471482585483913e-05,-1.230383503891521538e-07,1.014650639954033867e-07,7.154556934346260277e+01,7.154105902523546945e+01,4.510318227129983364e-03,2.465818042039925384e+00,1.124072792374661178e+00
4.156626506024095716e-12,8.900545272288477028e-01,-8.553301168782580601e-05,-1.380006768112952340e-04,6.035587215872448687e-05,-1.272548258814855731e-07,9.895656952062018732e-08,7.153919076441731306e+01,7.153468577954639329e+01,4.504984870922926730e-03,2.481754241887834223e+00,1.126640519151068665e+00
4.186746987951806601e-12,8.900976207291633191e-01,-8.941329655984110269e-05,-1.341930564347514380e-04,6.115736766605238579e-05,-1.317263234852749741e-07,9.651285656670823292e-08,7.153283209198312420e+01,7.152833508271965002e+01,4.497009263473964596e-03,2.497640639812217511e+00,1.128908679216565236e+00
4.216867469879517486e-12,8.901405881763053696e-01,-9.322329333994800642e-05,-1.301399924387051726e-04,6.195908122323840210e-05,-1.365015631401305268e-07,9.413026336355798677e-08,7.152649310580380870e+01,7.152200651254958075e+01,4.486593254223307861e-03,2.513477788328181806e+00,1.130872832403951644e+00
4.246987951807228372e-12,8.901832121658856956e-01,-9.701278407938492747e-05,-1.253160521555508650e-04,6.276089172957192671e-05,-1.416278677421117139e-07,9.180160400958765518e-08,7.152017379388647100e+01,7.151569979733292826e+01,4.473996553547304397e-03,2.529265724221156031e+00,1.132611584240260649e+00
4.277108433734939257e-12,8.902252908157421984e-01,-1.012241875498452476e-04,-1.193706839734002059e-04,6.356267516473294496e-05,-1.471462926278188220e-07,8.951659431472603987e-08,7.151387441834069136e+01,7.150941490898189556e+01,4.459509358800763795e-03,2.545003800237346070e+00,1.134261860827332491e+00
4.307228915662650142e-12,8.902667240123555148e-01,-1.065110939803667938e-04,-1.125153948351147334e-04,6.436430354932662075e-05,-1.530884700927600190e-07,8.726292165505432925e-08,7.150759542720008710e+01,7.150315197477678453e+01,4.443452423295760068e-03,2.560690899595170045e+00,1.135987108171852666e+00
4.337349397590361028e-12,8.903075500571028256e-01,-1.133356862279788447e-04,-1.056324690523900624e-04,6.516564508898439040e-05,-1.594758118976082463e-07,8.502746625269295087e-08,7.150133727797793881e+01,7.149691108145592011e+01,4.426196522016167569e-03,2.576325878242621936e+00,1.137943594525304025e+00
4.367469879518071913e-12,8.903479156145501783e-01,-1.215376549444952562e-04,-9.992290944423550566e-05,6.596656545537293945e-05,-1.663207700193930149e-07,8.279725412644857743e-08,7.149510030860204779e+01,7.149069213859428373e+01,4.408170007759578020e-03,2.591907886043807618e+00,1.140245979232717310e+00
4.397590361445782798e-12,8.903879898846374097e-01,-1.301995615968971648e-04,-9.623812044355025709e-05,6.676692985041601585e-05,-1.736292992577874880e-07,8.055995589596034659e-08,7.148888466711595413e+01,7.148449482320104664e+01,4.389843914902840163e-03,2.607436539350039606e+00,1.142935890641218588e+00
4.427710843373493684e-12,8.904278483474753481e-01,-1.379696727049186452e-04,-9.453160697854627549e-05,6.756660525765822533e-05,-1.814035004276915391e-07,7.830389851609318924e-08,7.148269037449880159e+01,7.147831867387260729e+01,4.371700626191948186e-03,2.622911771662418179e+00,1.145962655958870480e+00
4.457831325301204569e-12,8.904673922494857896e-01,-1.436818885195462094e-04,-9.381822113251540418e-05,6.836546223570287974e-05,-1.896435019045261990e-07,7.601759496336064963e-08,7.147651754161036308e+01,7.147216334361006318e+01,4.354198000295640344e-03,2.638333303185771417e+00,1.149186889194919958e+00
4.487951807228915454e-12,8.905063779334059237e-01,-1.469095762587026201e-04,-9.264507174434605111e-05,6.916337575567309249e-05,-1.983479377844295959e-07,7.368887263796779000e-08,7.147036645035909430e+01,7.146602869951465209e+01,4.337750844443894610e-03,2.653700441288663558e+00,1.152412109533405449e+00
4.518072289156626340e-12,8.905445583382862740e-01,-1.481453327059290763e-04,-8.973394904019166480e-05,6.996022486478849299e-05,-2.075129789501945586e-07,7.130385901731481506e-08,7.146423727446931196e+01,7.145991453487786771e+01,4.322739591442787029e-03,2.669012771350145918e+00,1.155438738846218394e+00
4.548192771084337225e-12,8.905818518682897533e-01,-1.485730712640899139e-04,-8.442104441557439184e-05,7.075589131307379921e-05,-2.171305725512831581e-07,6.884617043233395538e-08,7.145812979396166043e+01,7.145382026656720598e+01,4.309527394454115701e-03,2.684270857018233869e+00,1.158123870980324988e+00
4.578313253012048110e-12,8.906184124768821153e-01,-1.496307402979367375e-04,-7.676370680070948246e-05,7.155025757515215672e-05,-2.271868169367075071e-07,6.629661234519302782e-08,7.145204346794218964e+01,7.144774500043615717e+01,4.298467506031145198e-03,2.699476046323041611e+00,1.160425234186978960e+00
4.608433734939758996e-12,8.906545258380277330e-01,-1.525618058537742052e-04,-6.745517301835381857e-05,7.234320486273651096e-05,-2.376611172710675109e-07,6.363371143168857779e-08,7.144597760349773807e+01,7.144168769969905952e+01,4.289903798681640214e-03,2.714630047954426750e+00,1.162412439979338741e+00
4.638554216867469881e-12,8.906904018357836295e-01,-1.580357439778380224e-04,-5.767936770348745795e-05,7.313461177502576110e-05,-2.485263413218236875e-07,6.083529411846979619e-08,7.143993146790488424e+01,7.143564730099689086e+01,4.284166907996505951e-03,2.729734664965028923e+00,1.164241144122278415e+00
4.668674698795180766e-12,8.907260231038777176e-01,-1.658771234032858650e-04,-4.882735957463207161e-05,7.392435409627463286e-05,-2.597498549067741079e-07,5.788091261174544445e-08,7.143390454129149703e+01,7.142962298132358967e+01,4.281559967909754835e-03,2.744791180196258118e+00,1.166099870997030497e+00
4.698795180722890844e-12,8.907611493235504385e-01,-1.750380789463613300e-04,-4.198078049234082277e-05,7.471230586263330183e-05,-2.712951402848064111e-07,5.475452359092347614e-08,7.142789668313828599e+01,7.142361434747834892e+01,4.282335659937530799e-03,2.759799939318043460e+00,1.168148511991422334e+00
4.728915662650601729e-12,8.907954690052617419e-01,-1.840025850497610830e-04,-3.734271698436210883e-05,7.549834133706562862e-05,-2.831238256475840200e-07,5.144672536158807412e-08,7.142190796416352327e+01,7.141762128816202448e+01,4.286676001494010325e-03,2.774760758369661406e+00,1.170468802664758723e+00
4.759036144578312615e-12,8.908287995584186492e-01,-1.915657822759648577e-04,-3.405836204118870003e-05,7.628233719667172044e-05,-2.951981493849178757e-07,4.795595060264166768e-08,7.141593844434130745e+01,7.141164376005720271e+01,4.294684284100598951e-03,2.789673471678387973e+00,1.173041381112124748e+00
4.789156626506023500e-12,8.908611941289797942e-01,-1.975298919157648220e-04,-3.073027412974365681e-05,7.706417421265685278e-05,-3.074837447927269917e-07,4.428821989991042780e-08,7.140998804614440587e+01,7.140568166172808162e+01,4.306384416327967667e-03,2.804538250584816428e+00,1.175754796100872746e+00
4.819277108433734385e-12,8.908928919011800396e-01,-2.027831307901134940e-04,-2.637084954017068363e-05,7.784373799194064961e-05,-3.199522226811347317e-07,4.045535537168528809e-08,7.140405640095252693e+01,7.139973468806869050e+01,4.321712883838670777e-03,2.819355997325910579e+00,1.178442521251358066e+00
4.849397590361445271e-12,8.909241733506577665e-01,-2.086385534040828982e-04,-2.108752409130261644e-05,7.862091878191932294e-05,-3.325827291345951010e-07,3.647184241696941175e-08,7.139814278501579281e+01,7.139380228217123658e+01,4.340502844557950039e-03,2.834128516809949261e+00,1.180936535890440897e+00
4.879518072289156156e-12,8.909552224689867295e-01,-2.158780214438546898e-04,-1.594752101828098031e-05,7.939561069439080335e-05,-3.453617497337335640e-07,3.235083987103622111e-08,7.139224640000954025e+01,7.138788392890704415e+01,4.362471102497799021e-03,2.848857816315577551e+00,1.183121249014785326e+00
4.909638554216867041e-12,8.909860630776447188e-01,-2.242173046281604771e-04,-1.210825103470569259e-05,8.016771083929300639e-05,-3.582810071963872915e-07,2.810020468910747813e-08,7.138636694507079028e+01,7.138197973716424372e+01,4.387207906545758339e-03,2.863544668782044500e+00,1.184970601525922484e+00
4.939759036144577927e-12,8.910165754264309790e-01,-2.325933431946285190e-04,-9.917090262296912923e-06,8.093711875879624161e-05,-3.713341200051148550e-07,2.371961946856799976e-08,7.138050497835649821e+01,7.137609080252407523e+01,4.414175832421684750e-03,2.878187706175328042e+00,1.186555360226206668e+00
4.969879518072288812e-12,8.910465631249822049e-01,-2.399898494411718299e-04,-8.702318606484859062e-06,8.170373632299256879e-05,-3.845132366095477052e-07,1.919972456214404760e-08,7.137466163814247011e+01,7.137021890076451314e+01,4.442737377952260189e-03,2.892784117552165135e+00,1.188017153121014413e+00
4.999999999999999697e-12,8.910758534212134263e-01,-2.461267886018623542e-04,-7.330224315662249254e-06,8.246746802927331830e-05,-3.978067746227676178e-07,1.452355567183068737e-08,7.136883794342129761e+01,7.136436573842378550e+01,4.472204997513806388e-03,2.907331393012043019e+00,1.189518618596855815e+00
5.030120481927710583e-12,8.911044022320685487e-01,-2.515685085086172409e-04,-4.979917599972382341e-06,8.322822151880885375e-05,-4.111988490841324837e-07,9.669845620290120354e-09,7.136303419985539165e+01,7.135853231754079218e+01,4.501882314595660739e-03,2.921828794516987404e+00,1.191189680584016086e+00
5.060240963855421468e-12,8.911323381490356965e-01,-2.573099223161372543e-04,-1.558727253149769477e-06,8.398590811212643386e-05,-4.246703760062032899e-07,4.617132997410900161e-09,7.135724979512714583e+01,7.135271870987014609e+01,4.531085257006550390e-03,2.936277852643502495e+00,1.193091000330875673e+00
5.090361445783132354e-12,8.911599082450986087e-01,-2.642175968250343480e-04,2.391336427252351001e-06,8.474044325863676395e-05,-4.382013145772759773e-07,-6.526516869225946752e-10,7.135148344751172544e+01,7.134692429350288023e+01,4.559154008840708705e-03,2.950681745207292650e+00,1.195204505396523453e+00
5.120481927710843239e-12,8.911873533718448481e-01,-2.726499818841395038e-04,6.041002782284840646e-06,8.549174689758571590e-05,-4.517730818273544471e-07,-6.152169593367594443e-09,7.134573378288597212e+01,7.134114832085246860e+01,4.585462033504512751e-03,2.965043873849806833e+00,1.197445694778293657e+00
5.150602409638554124e-12,8.912147807349931616e-01,-2.823259416423469330e-04,8.598511428309947439e-06,8.623974369725087585e-05,-4.653700641935150642e-07,-1.188854364440761458e-08,7.133999984615900303e+01,7.133539042710012268e+01,4.609419058887074920e-03,2.979366611294845590e+00,1.199685756934385505e+00
5.180722891566265010e-12,8.912421193843528266e-01,-2.924094394622768294e-04,9.581273126351478217e-06,8.698436295643040630e-05,-4.789795141831870765e-07,-1.786469281923871178e-08,7.133428113338013077e+01,7.132965066516509012e+01,4.630468215038878628e-03,2.993651233614851748e+00,1.201776501945115871e+00
5.210843373493975895e-12,8.912691944176082126e-01,-3.018483345262377797e-04,9.075672925653383561e-06,8.772553781171859883e-05,-4.925898192241128187e-07,-2.408129679800115546e-08,7.132857720445971950e+01,7.132392911303108463e+01,4.648091428640498124e-03,3.007898876881381689e+00,1.203578283303043284e+00
5.240963855421685972e-12,8.912958556482115657e-01,-3.099415157277033740e-04,7.832918140035401901e-06,8.846320350628981922e-05,-5.061878456764718251e-07,-3.053856571370946174e-08,7.132288733807300218e+01,7.131822550263061089e+01,4.661835442389990550e-03,3.022111373879795337e+00,1.204990634394909943e+00
5.271084337349396858e-12,8.913220671554695773e-01,-3.168662445215557929e-04,6.934693389694705419e-06,8.919729483281559838e-05,-5.197563847409077150e-07,-3.723728666722722482e-08,7.131721044713007984e+01,7.131253910288762654e+01,4.671344242454703900e-03,3.036291446045153553e+00,1.205978194235882484e+00
5.301204819277107743e-12,8.913479129554202629e-01,-3.237242692919042116e-04,7.025900966299968511e-06,8.992774326361145990e-05,-5.332724963689875745e-07,-4.417887969893795744e-08,7.131154522050664468e+01,7.130686884678935655e+01,4.676373717286949616e-03,3.050442352606978158e+00,1.206579982344214930e+00
5.331325301204818629e-12,8.913735359956375115e-01,-3.318504332778738817e-04,7.626263017467671597e-06,9.065447449457313892e-05,-5.467071054915318795e-07,-5.136431216967172012e-08,7.130589042400777089e+01,7.130121364029345443e+01,4.676783714312645820e-03,3.064567161067926815e+00,1.206894803253951265e+00
5.361445783132529514e-12,8.913990780236508149e-01,-3.417365905494795797e-04,7.212676704464718464e-06,9.137740703133786374e-05,-5.600259553326713004e-07,-5.879194457589388586e-08,7.130024505305944160e+01,7.129557253582019882e+01,4.672517239249868344e-03,3.078668385657617357e+00,1.207047180057512881e+00
5.391566265060240399e-12,8.914246667948730884e-01,-3.524246452193017056e-04,4.224088817711481753e-06,9.209645211263139768e-05,-5.731919600658376762e-07,-6.645483828763543811e-08,7.129460818789307552e+01,7.128994460330456207e+01,4.663584588520184974e-03,3.092748351140662599e+00,1.207148965798022555e+00
5.421686746987951285e-12,8.914504164007974740e-01,-3.619708689689977565e-04,-1.702453166557819422e-06,9.281151491454290529e-05,-5.861688324250348981e-07,-7.433850701471490765e-08,7.128897877598589616e+01,7.128432870616585149e+01,4.650069820050185473e-03,3.106809723028047365e+00,1.207274300257229704e+00
5.451807228915662170e-12,8.914763952474848985e-01,-3.687206340004641142e-04,-9.283386260650708128e-06,9.352249675081758052e-05,-5.989253736428970816e-07,-8.242017322239605584e-08,7.128335537203216177e+01,7.127872322561142937e+01,4.632146420728436645e-03,3.120856142553064316e+00,1.207457078875593171e+00
5.481927710843373055e-12,8.915025779790463067e-01,-3.724276767121529382e-04,-1.634967474536136935e-05,9.422929783296408340e-05,-6.114391890081454368e-07,-9.067005954781921332e-08,7.127773601069486631e+01,7.127312594025224257e+01,4.610070442618617072e-03,3.134892542262365911e+00,1.207705726604194396e+00
5.512048192771083941e-12,8.915288309216079510e-01,-3.743673880222187552e-04,-2.120431430306920630e-05,9.493181999682872836e-05,-6.236984415311258843e-07,-9.905425888705369656e-08,7.127211858827139679e+01,7.126753443513473485e+01,4.584153136657478401e-03,3.148924197804428005e+00,1.208020553639838734e+00
5.542168674698794826e-12,8.915549646718509136e-01,-3.764703426961276116e-04,-2.351605919639539481e-05,9.562996872308539298e-05,-6.357010207633616585e-07,-1.075379199793656099e-07,7.126650137895335035e+01,7.126194663930237994e+01,4.554739650974097033e-03,3.162955435962398365e+00,1.208401128462941010e+00
5.572289156626505711e-12,8.915808340248126962e-01,-3.802596617050114014e-04,-2.422066044190496323e-05,9.632365398106336029e-05,-6.474518215409602177e-07,-1.160874729440215457e-07,7.126088319574228080e+01,7.125636099887596231e+01,4.522196866318567259e-03,3.176989223858724287e+00,1.208841843825129603e+00
5.602409638554216597e-12,8.916064113208403974e-01,-3.863206882692634694e-04,-2.476777208931924855e-05,9.701278993018892674e-05,-6.589597329088252711e-07,-1.246713594150350769e-07,7.125526336535999405e+01,7.125077646802347431e+01,4.486897336522312728e-03,3.191027226585009036e+00,1.209323964038989674e+00
5.632530120481927482e-12,8.916317756265365047e-01,-3.944108234014755696e-04,-2.644333449400914173e-05,9.769729402338808483e-05,-6.702357456219549273e-07,-1.332595729842135059e-07,7.124964155982682712e+01,7.124519235715379750e+01,4.449202673030644428e-03,3.205070231398849945e+00,1.209814264211865442e+00
5.662650602409638367e-12,8.916570299446233694e-01,-4.037828159345068532e-04,-3.015466397471123776e-05,9.837708621604164050e-05,-6.812924889018152336e-07,-1.418226420392083450e-07,7.124401758400929907e+01,7.123960812535736409e+01,4.409458651932803529e-03,3.219118688472407452e+00,1.210273381247261915e+00
5.692771084337349253e-12,8.916822123986375415e-01,-4.133237422384391678e-04,-3.643190316666084828e-05,9.905208869802308773e-05,-6.921443892184753027e-07,-1.503304036157967142e-07,7.123839144711513427e+01,7.123402344983793455e+01,4.367997277206208707e-03,3.233172541424816249e+00,1.210668296411365086e+00
5.722891566265060138e-12,8.917072736080514650e-01,-4.216275174817985080e-04,-4.524260852498367661e-05,9.972222606615645452e-05,-7.028073774588122761e-07,-1.587504368511582182e-07,7.123276337456329088e+01,7.122843824637263310e+01,4.325128190652264074e-03,3.247231205441288626e+00,1.210981119112970461e+00
5.753012048192771023e-12,8.917321327518400453e-01,-4.273881734398633911e-04,-5.569252804522701158e-05,1.003874255443512348e-04,-7.132977814757381844e-07,-1.670459020253130115e-07,7.122713350762292350e+01,7.122285238688553477e+01,4.281120737390392041e-03,3.261294327491932599e+00,1.211211535918446547e+00
5.783132530120481909e-12,8.917567478600191277e-01,-4.301106449415832526e-04,-6.611803728654000499e-05,1.010476169966313274e-04,-7.236309971249418517e-07,-1.751729611164894969e-07,7.122150175232800962e+01,7.121726555102397072e+01,4.236201304033767115e-03,3.275362164913439234e+00,1.211376370031929328e+00
5.813253012048191986e-12,8.917811340387912233e-01,-4.305911072050083504e-04,-7.486684516735195446e-05,1.017027328944640805e-04,-7.338208586354094198e-07,-1.830785799063761575e-07,7.121586774867809311e+01,7.121167717503774952e+01,4.190573640345605921e-03,3.289435648302980741e+00,1.211510148877208648e+00
5.843373493975902872e-12,8.918053281548388167e-01,-4.305725760876506162e-04,-8.135435591105849920e-05,1.023527086497640174e-04,-7.438800849202924578e-07,-1.906997572985054210e-07,7.121023073403624437e+01,7.120608629847808402e+01,4.144435558159570779e-03,3.303516705155811639e+00,1.211665403164347898e+00
5.873493975903613757e-12,8.918293533598480316e-01,-4.316045221979615586e-04,-8.650345919877180272e-05,1.029974835589228332e-04,-7.538212797325642699e-07,-1.979647949612552674e-07,7.120458961259305397e+01,7.120049164062233160e+01,4.097971970722744973e-03,3.317608072723853940e+00,1.211906611511543552e+00
5.903614457831324642e-12,8.918532297783124951e-01,-4.339434152562638390e-04,-9.206211058246187556e-05,1.036370021793019022e-04,-7.636575144921661964e-07,-2.047963377207409514e-07,7.119894314971712390e+01,7.119489180879334356e+01,4.051340923775867062e-03,3.331712808056890296e+00,1.212293453708440438e+00
5.933734939759035528e-12,8.918770162823889125e-01,-4.364245318122419569e-04,-9.928100185017893237e-05,1.042712156457933009e-04,-7.734018775893544170e-07,-2.111151859261090357e-07,7.119328995441739494e+01,7.118928527989734789e+01,4.004674520048456289e-03,3.345834344712836472e+00,1.212857509322740723e+00
5.963855421686746413e-12,8.919008315015199972e-01,-4.374066831714218785e-04,-1.080215124281000893e-04,1.049000824792738467e-04,-7.830661385561102203e-07,-2.168437467431669990e-07,7.118762844125262745e+01,7.118367035037420010e+01,3.958090878433176071e-03,3.359976608435700118e+00,1.213584605096616587e+00
5.993975903614457298e-12,8.919248261091015095e-01,-4.359882546239303392e-04,-1.169665328058992044e-04,1.055235687512402358e-04,-7.926592125602394553e-07,-2.219083959163232941e-07,7.118195689397049364e+01,7.117804518701368011e+01,3.911706956815409059e-03,3.374143868209250385e+00,1.214414657303573897e+00
6.024096385542168184e-12,8.919491195243307580e-01,-4.325409733631206026e-04,-1.246361952547940944e-04,1.061416477233459595e-04,-8.021861151943646809e-07,-2.262406192105055165e-07,7.117627355802238753e+01,7.117240790666603800e+01,3.865651356346524667e-03,3.388340502856694858e+00,1.215261472761452799e+00
6.054216867469879069e-12,8.919737485260142984e-01,-4.282775067549928058e-04,-1.302869101328338363e-04,1.067542990773053625e-04,-8.116476983583287181e-07,-2.297772578493623533e-07,7.117057684415991048e+01,7.116675677568646563e+01,3.820068473448166337e-03,3.402570487340008221e+00,1.216043909470386764e+00
6.084337349397589954e-12,8.919986724829146452e-01,-4.244122250294809313e-04,-1.340583403347644898e-04,1.073615077131901248e-04,-8.210410364687748714e-07,-2.324603484557437712e-07,7.116486549411210660e+01,7.116109039362933686e+01,3.775100482773021196e-03,3.416836981124693029e+00,1.216714797232531398e+00
6.114457831325300840e-12,8.920238254660161070e-01,-4.216589025488694568e-04,-1.365479887219121964e-04,1.079632620798392720e-04,-8.303601389921916864e-07,-2.342370204580068096e-07,7.115913850983196198e+01,7.115540765122078426e+01,3.730858611175095433e-03,3.431142512633831299e+00,1.217276813989558670e+00
6.144578313253011725e-12,8.920491683472538957e-01,-4.202638848477132597e-04,-1.384303066492198931e-04,1.085595522067242101e-04,-8.395966138239316817e-07,-2.350598023285154403e-07,7.115339503020183543e+01,7.114970761596300974e+01,3.687414238821227954e-03,3.445489283098475131e+00,1.217781312378703795e+00
6.174698795180722610e-12,8.920747054673492382e-01,-4.202069797407321822e-04,-1.404375992862036534e-04,1.091503678672289443e-04,-8.487398833961924226e-07,-2.348874616951432727e-07,7.114763437453036943e+01,7.114398955941693714e+01,3.644815113429505839e-03,3.459879035510314615e+00,1.218312174000115933e+00
6.204819277108433496e-12,8.921004617402743531e-01,-4.211685030679629144e-04,-1.434501909772207900e-04,1.097356973471935048e-04,-8.577766614468476849e-07,-2.336861640769033967e-07,7.114185624953130116e+01,7.113825314706605241e+01,3.603102465254098222e-03,3.474312512976211131e+00,1.218960107948365401e+00
6.234939759036144381e-12,8.921264531391117636e-01,-4.223132176714814866e-04,-1.482611944034174182e-04,1.103155270233489019e-04,-8.666897525232627435e-07,-2.314304285059482303e-07,7.113606095075392943e+01,7.113249863042545940e+01,3.562320328469349272e-03,3.488788951542387995e+00,1.219794256662766196e+00
6.265060240963855266e-12,8.921526817051770308e-01,-4.223363971903706438e-04,-1.549980442663960456e-04,1.108898415548283751e-04,-8.754567383195732537e-07,-2.281033010742492615e-07,7.113024939478529518e+01,7.112672686482422080e+01,3.522529961073233087e-03,3.503306025649127964e+00,1.220838811984292116e+00
6.295180722891566152e-12,8.921791427680976216e-01,-4.200292216617187513e-04,-1.627251908238739123e-04,1.114586242230040047e-04,-8.840494154909896629e-07,-2.236954680649930193e-07,7.112442303526171372e+01,7.112093920979449990e+01,3.483825467218206254e-03,3.517860091231791664e+00,1.222062168182737940e+00
6.325301204819277037e-12,8.922058228546018155e-01,-4.150448707813741912e-04,-1.697483357749605720e-04,1.120218569434870947e-04,-8.924346261357394157e-07,-2.182035335671198319e-07,7.111858370178327959e+01,7.111513736797526519e+01,3.446333808018987865e-03,3.532446594075502322e+00,1.223383380900376016e+00
6.355421686746987115e-12,8.922326861578695478e-01,-4.082398615978594840e-04,-1.745454154251361212e-04,1.125795196640613153e-04,-9.005764295767147151e-07,-2.116280875815475616e-07,7.111273322622422199e+01,7.110932302556282991e+01,3.410200661393204911e-03,3.547060977650448699e+00,1.224694965713067241e+00
6.385542168674698000e-12,8.922596571854261027e-01,-4.012398437597353238e-04,-1.766587072535436822e-04,1.131315891308790072e-04,-9.084388248478589858e-07,-2.039722550414277133e-07,7.110687294678470494e+01,7.110349737396528269e+01,3.375572819420917699e-03,3.561699894278783418e+00,1.225894398282717512e+00
6.415662650602408885e-12,8.922866257605754914e-01,-3.955106858729825537e-04,-1.768658565186498506e-04,1.136780372718165517e-04,-9.159879677725553211e-07,-1.952410882260937096e-07,7.110100349884604043e+01,7.109766091575120583e+01,3.342583094838743728e-03,3.576361728563478781e+00,1.226912584271443674e+00
6.445783132530119771e-12,8.923134949261610771e-01,-3.916312498081748290e-04,-1.765489333473248604e-04,1.142188296618764417e-04,-9.231932680200502688e-07,-1.854416911497347700e-07,7.109512510964680132e+01,7.109181376424645293e+01,3.311345400341806407e-03,3.591045888968134925e+00,1.227728830109293900e+00
6.475903614457830656e-12,8.923402428590309077e-01,-3.892386845387873378e-04,-1.768294187937727020e-04,1.147539245992883309e-04,-9.300275127866517254e-07,-1.745837339983077453e-07,7.108923810744992977e+01,7.108595614657988904e+01,3.281960870039864805e-03,3.605751557431988719e+00,1.228368321430134413e+00
6.506024096385541541e-12,8.923669480245730590e-01,-3.875203580765160054e-04,-1.781081081665040837e-04,1.152832731103172939e-04,-9.364665546272854566e-07,-1.626801108240133448e-07,7.108334321012463874e+01,7.108008868407847558e+01,3.254526046169335923e-03,3.620476960232831498e+00,1.228886103003416386e+00
6.536144578313252427e-12,8.923937551078948704e-01,-3.857713604808051758e-04,-1.801751886001976086e-04,1.158068197389862131e-04,-9.424888546587233249e-07,-1.497476610399134231e-07,7.107744151572053681e+01,7.107421237888380006e+01,3.229136836738577369e-03,3.635219361593904797e+00,1.229346130112540569e+00
6.566265060240963312e-12,8.924208005743655692e-01,-3.836578899750534813e-04,-1.825804794785795653e-04,1.163245035160134495e-04,-9.480746425685929906e-07,-1.358078710746642630e-07,7.107153436372293243e+01,7.106832848283231385e+01,3.205880890615853997e-03,3.649975390040836487e+00,1.229802993621719631e+00
6.596385542168674198e-12,8.924481459075349621e-01,-3.811914059834765087e-04,-1.848893349432615600e-04,1.168362583788254058e-04,-9.532042502635142763e-07,-1.208872653946615792e-07,7.106562316002037960e+01,7.106243834395611714e+01,3.184816064258084566e-03,3.664741493891741086e+00,1.230289761594056896e+00
6.626506024096385083e-12,8.924757563062434285e-01,-3.786205438172414320e-04,-1.867514577469938210e-04,1.173420126837338806e-04,-9.578556264590843839e-07,-1.050170078114107969e-07,7.105970921959425368e+01,7.105654326623670158e+01,3.165953357547691971e-03,3.679514377043444195e+00,1.230812214441855623e+00
6.656626506024095968e-12,8.925035263734464319e-01,-3.763317314755423404e-04,-1.879539497529395507e-04,1.178416880911097514e-04,-9.620018332867319191e-07,-8.823135269224319256e-08,7.105379369302367820e+01,7.105064443470480740e+01,3.149258318865284702e-03,3.694291205048476190e+00,1.231349422498313029e+00
6.686746987951806854e-12,8.925313364179603415e-01,-3.746934179479004083e-04,-1.885303167444966378e-04,1.183351985486509746e-04,-9.656097618986427264e-07,-7.056506596373780296e-08,7.104787760348379777e+01,7.104474294263549439e+01,3.134660848301324635e-03,3.709069496876043814e+00,1.231861298437956664e+00
6.716867469879517739e-12,8.925591179942001796e-01,-3.738356453346550591e-04,-1.887794876287957166e-04,1.188224500272600268e-04,-9.686408939117339099e-07,-5.205054281529869272e-08,7.104196196823808407e+01,7.103883990127008019e+01,3.122066968003994834e-03,3.723846781470474099e+00,1.232302539310104805e+00
6.746987951807228624e-12,8.925869034654294598e-01,-3.735144059566429509e-04,-1.890532320308394552e-04,1.193033411762128301e-04,-9.710537870797094824e-07,-3.271565523367698694e-08,7.103604794437239889e+01,7.103293656818902946e+01,3.111376183363768946e-03,3.738620190930934672e+00,1.232638909383024117e+00
6.777108433734939510e-12,8.926148431689874263e-01,-3.732419526895152891e-04,-1.894112005917342016e-04,1.197777645517721681e-04,-9.728068394066164279e-07,-1.258302470112065984e-08,7.103013692442017657e+01,7.102703442833619363e+01,3.102496083976363783e-03,3.753386203883821715e+00,1.232859164572654098e+00
6.807228915662650395e-12,8.926431824165254048e-01,-3.726662092386939296e-04,-1.894630355889012228e-04,1.202456078642913574e-04,-9.738596954681895392e-07,8.329379836117883545e-09,7.102423044390945961e+01,7.102113510283231790e+01,3.095341077148542046e-03,3.768140899944292688e+00,1.232977319409909622e+00
6.837349397590361280e-12,8.926721934488419663e-01,-3.718990718350846723e-04,-1.886184484541386132e-04,1.207067548090898711e-04,-9.741725961345995053e-07,3.000704506845651102e-08,7.101832987082360660e+01,7.101524005372269244e+01,3.089817100910398438e-03,3.782880779168914298e+00,1.233025045987920620e+00
6.867469879518072166e-12,8.927020749267638999e-01,-3.714772176383918947e-04,-1.865731525510229112e-04,1.211610852931965245e-04,-9.737043383768139922e-07,5.243787774816922698e-08,7.101243606699831901e+01,7.100935025926696653e+01,3.085807731358806288e-03,3.797603635232642993e+00,1.233039069136629307e+00
6.897590361445782243e-12,8.927328596997710086e-01,-3.719719975237364843e-04,-1.836038043631218282e-04,1.216084750661372316e-04,-9.724103566705204705e-07,7.561162264062727804e-08,7.100654904198809447e+01,7.100346586920575476e+01,3.083172782341196509e-03,3.812309419311090242e+00,1.233050072336507430e+00
6.927710843373493129e-12,8.927643828450619878e-01,-3.735813052015557055e-04,-1.804141772085182834e-04,1.220487949042244286e-04,-9.702422412080590993e-07,9.951949995889938709e-08,7.100066754625555632e+01,7.099758579204656428e+01,3.081754208995198668e-03,3.827001243816408049e+00,1.233077300085070771e+00
6.957831325301204014e-12,8.927963377169005899e-01,-3.760323862338802673e-04,-1.776737399460709323e-04,1.224819096698353572e-04,-9.671490096064476711e-07,1.241537008786434342e-07,7.099478893078394037e+01,7.099170754875370903e+01,3.081382030231265105e-03,3.841685726953576907e+00,1.233128874674489950e+00
6.987951807228914899e-12,8.928283946186574838e-01,-3.788420861966144103e-04,-1.756461852248774062e-04,1.229076777592994830e-04,-9.630794321870465498e-07,1.495067091845234474e-07,7.098890956715520417e+01,7.098582768441420399e+01,3.081882741002683890e-03,3.856371943734705265e+00,1.233204924419317949e+00
7.018072289156625785e-12,8.928603141935270715e-01,-3.816714405905507904e-04,-1.741904588751208008e-04,1.233259514926598652e-04,-9.579843275315571992e-07,1.755708102654505733e-07,7.098302574056933167e+01,7.097994265105852207e+01,3.083089510811921636e-03,3.871069191902352102e+00,1.233300637370276176e+00
7.048192771084336670e-12,8.928919953312273172e-01,-3.844758251526954741e-04,-1.730489056703980527e-04,1.237365787268122094e-04,-9.518180712918146555e-07,2.023381844271624748e-07,7.097713472252097233e+01,7.097404987530998710e+01,3.084847210983344881e-03,3.885784303967236397e+00,1.233408336982360742e+00
7.078313253012047555e-12,8.929234441863006522e-01,-3.874089868276939437e-04,-1.721205824185867460e-04,1.241394054768568689e-04,-9.445391788790963691e-07,2.298015745768283768e-07,7.097123544486110802e+01,7.096814843684343543e+01,3.087008017677359169e-03,3.900519957257996939e+00,1.233519289025567511e+00
7.108433734939758441e-12,8.929546941696797635e-01,-3.906484780350537116e-04,-1.715336704239824961e-04,1.245342789077877722e-04,-9.361101769709499359e-07,2.579550044868328190e-07,7.096532838309674673e+01,7.096223896822375821e+01,3.089414872983589459e-03,3.915274966547832580e+00,1.233625932561221994e+00
7.138554216867469326e-12,8.929857301487712506e-01,-3.942776302076745178e-04,-1.715499259932018016e-04,1.249210499495471353e-04,-9.264968785375614616e-07,2.867939350227843090e-07,7.095941502431740844e+01,7.095632314586390521e+01,3.091878453496523047e-03,3.930045620057666778e+00,1.233724287178828982e+00
7.168674698795180211e-12,8.930164687194637185e-01,-3.982295855643564419e-04,-1.724238631621224785e-04,1.252995749923766227e-04,-9.156669771767174753e-07,3.163147545959823259e-07,7.095349736011907282e+01,7.095040319678436447e+01,3.094163334711607857e-03,3.944826950675250021e+00,1.233815824139855133e+00
7.198795180722891097e-12,8.930468057833934603e-01,-4.022455868005741370e-04,-1.742759966919347353e-04,1.256697164436069612e-04,-9.035880059255737822e-07,3.465141714228145348e-07,7.094757738061323948e+01,7.094448139527034414e+01,3.095985342899257916e-03,3.959613998370070220e+00,1.233908460860203782e+00
7.228915662650601982e-12,8.930766904680578211e-01,-4.058848175916803577e-04,-1.769489490689871234e-04,1.260313421796956026e-04,-8.902251808634412826e-07,3.773893219395077081e-07,7.094165658858291579e+01,7.093855957990460581e+01,3.097008678310679813e-03,3.974403023569459847e+00,1.234016681423917738e+00
7.259036144578312867e-12,8.931061749746616041e-01,-4.087192041260783869e-04,-1.798801809962294438e-04,1.263843240795591970e-04,-8.755401028609851844e-07,4.089390048068874447e-07,7.093573575782981777e+01,7.093263891067806526e+01,3.096847151751291449e-03,3.989192114682926782e+00,1.234160390086166847e+00
7.289156626506022945e-12,8.931354183285933335e-01,-4.107123959095886219e-04,-1.821799709852639320e-04,1.267285359738093854e-04,-8.594912433858062340e-07,4.411656737065217747e-07,7.092981501227352226e+01,7.092671992762382160e+01,3.095084649696855459e-03,4.003980992183975296e+00,1.234361490869344991e+00
7.319277108433734638e-12,8.931646496256848700e-01,-4.125014558678736284e-04,-1.830369554264788727e-04,1.270638515310707666e-04,-8.420364231747930136e-07,4.740772954602571650e-07,7.092389397067614709e+01,7.092080265861636690e+01,3.091312059786310157e-03,4.018770643379755647e+00,1.234637513973627199e+00
7.349397590361444716e-12,8.931941134960644790e-01,-4.152559483345400274e-04,-1.822654082166657696e-04,1.273901427198736102e-04,-8.231365282548218709e-07,5.076883077535952224e-07,7.091797168598814949e+01,7.091488652273606874e+01,3.085163252079166710e-03,4.033563463979300323e+00,1.234993187584974006e+00
7.379518072289156409e-12,8.932240237929751636e-01,-4.200902769753192783e-04,-1.806007275141581546e-04,1.277072793606674273e-04,-8.027591434844938308e-07,5.420194625998460084e-07,7.091204660297997009e+01,7.090897026285048810e+01,3.076340129487251107e-03,4.048363350569121444e+00,1.235412946309948579e+00
7.409638554216866486e-12,8.932545371482352170e-01,-4.273750375069762237e-04,-1.794612028056909506e-04,1.280151298712576689e-04,-7.808808924049173720e-07,5.770968052123564572e-07,7.090611693812182637e+01,7.090305231122911778e+01,3.064626892705432995e-03,4.063174746478555477e+00,1.235858977550709170e+00
7.439759036144578179e-12,8.932857416475383783e-01,-4.364203923472642957e-04,-1.802520210338098069e-04,1.283135628169546245e-04,-7.574878649509365427e-07,6.129501899421075683e-07,7.090018139892131899e+01,7.089713150220102023e+01,3.049896720293774569e-03,4.078000855078177445e+00,1.236278792415369310e+00
7.469879518072288257e-12,8.933176512707652339e-01,-4.457702566145492267e-04,-1.836342696154779849e-04,1.286024486250855530e-04,-7.325742311373928700e-07,6.496117082521429744e-07,7.089423986425352098e+01,7.089120774652120360e+01,3.032117732314832011e-03,4.092841958600161867e+00,1.236621719482603021e+00
7.499999999999999950e-12,8.933502055624673588e-01,-4.539170612851474462e-04,-1.892183283826816189e-04,1.288816609520932290e-04,-7.061396935376352045e-07,6.871144034257620643e-07,7.088829371421526560e+01,7.088528234750212675e+01,3.011366713133149884e-03,4.107694605430761925e+00,1.236857309515668524e+00
7.530120481927710028e-12,8.933832893321556057e-01,-4.599810220145700030e-04,-1.958296126880171675e-04,1.291510775602979844e-04,-6.781867070478325651e-07,7.254916884716995214e-07,7.088234550041782711e+01,7.087935765064369775e+01,2.987849774127616063e-03,4.122552428432602944e+00,1.236986271204584931e+00
7.560240963855421721e-12,8.934167819126528354e-01,-4.639982287201743901e-04,-2.021273164624312363e-04,1.294105809115343123e-04,-6.487184074577211396e-07,7.647777735481367432e-07,7.087639793232136753e+01,7.087343601911962310e+01,2.961913201744294493e-03,4.137408662684872951e+00,1.237038802941404336e+00
7.590361445783131798e-12,8.934506104721157138e-01,-4.667661535320143280e-04,-2.072112876969449131e-04,1.296600588077628877e-04,-6.177379858174269960e-07,8.050089769863327808e-07,7.087045287288408701e+01,7.086751884616522545e+01,2.934026718866576677e-03,4.152258645653311042e+00,1.237062396485944404e+00
7.620481927710843492e-12,8.934847605245634927e-01,-4.694106331280524470e-04,-2.109591536332271634e-04,1.298994052478141445e-04,-5.852497956643945654e-07,8.462251557841508379e-07,7.086451114152522734e+01,7.086160639645079584e+01,2.904745074426469138e-03,4.167100309593082308e+00,1.237106290882205473e+00
7.650602409638553569e-12,8.935192217869952769e-01,-4.728697997304192593e-04,-2.140329696188832717e-04,1.301285213667082948e-04,-5.512617806827167869e-07,8.884701140782029034e-07,7.085857293211196861e+01,7.085569826120472214e+01,2.874670907248475307e-03,4.181933142302806772e+00,1.237209874647547059e+00
7.680722891566265262e-12,8.935539006695821795e-01,-4.774426538283626132e-04,-2.175965792806504881e-04,1.303473161144455778e-04,-5.157881484693595844e-07,9.317901993921459086e-07,7.085263804087506401e+01,7.084979361398011122e+01,2.844426894955542125e-03,4.196757624887496263e+00,1.237397661476361987e+00
7.710843373493975340e-12,8.935885739743772982e-01,-4.825498863962491289e-04,-2.228025435014434211e-04,1.305557063443780065e-04,-4.788510828338494987e-07,9.762312833506815359e-07,7.084670571048266652e+01,7.084389108022092785e+01,2.814630261739896073e-03,4.211575625135615120e+00,1.237677923609403319e+00
7.740963855421685417e-12,8.936229441516228000e-01,-4.868824276876202416e-04,-2.301986599460832217e-04,1.307536161920382035e-04,-4.404808695327620318e-07,1.021835253092967989e-06,7.084077446156929625e+01,7.083798858833131362e+01,2.785873237977409388e-03,4.226390815677832258e+00,1.238040743164321000e+00
7.771084337349397110e-12,8.936567731509843515e-01,-4.889923619115891813e-04,-2.393435918826721485e-04,1.309409759319746279e-04,-4.007147382986033348e-07,1.068637339971851353e-06,7.083484222426059773e+01,7.083208350686594201e+01,2.758717394662781128e-03,4.241208343661854840e+00,1.238455308513593867e+00
7.801204819277107188e-12,8.936899944718466049e-01,-4.880832149519652398e-04,-2.489098152658700161e-04,1.311177207596548526e-04,-3.595953621014538224e-07,1.116664998557637490e-06,7.082890683585802094e+01,7.082617314452079427e+01,2.733691337229509841e-03,4.256033591844958330e+00,1.238871438714676421e+00
7.831325301204818881e-12,8.937227082860881300e-01,-4.845398729750634704e-04,-2.573188454060237559e-04,1.312837900138329671e-04,-3.171698945900462346e-07,1.165938129688787776e-06,7.082296648203841016e+01,7.082025521037533622e+01,2.711271663067566905e-03,4.270871083036554161e+00,1.239230745351755258e+00
7.861445783132528959e-12,8.937550486386731663e-01,-4.798241078769658295e-04,-2.636045087568291106e-04,1.314391271821729553e-04,-2.734897783048867412e-07,1.216469867403425045e-06,7.081701966411027627e+01,7.081432781850217850e+01,2.691845608101159706e-03,4.285724569740317236e+00,1.239486880278062531e+00
7.891566265060240652e-12,8.937870178118140219e-01,-4.757418169693143671e-04,-2.679738574381287084e-04,1.315836807093099679e-04,-2.286108474622622577e-07,1.268267230974163405e-06,7.081106508634250929e+01,7.080838940744582999e+01,2.675678896678524744e-03,4.300597322616664719e+00,1.239626241869670409e+00
7.921686746987950729e-12,8.938184228291623512e-01,-4.735311934152696572e-04,-2.716983668168905693e-04,1.317174053400179789e-04,-1.825930388886095642e-07,1.321331469779090180e-06,7.080510185564708081e+01,7.080243894359507806e+01,2.662912051999772895e-03,4.315491628548236314e+00,1.239676978284928177e+00
7.951807228915662423e-12,8.938489675033816084e-01,-4.733377318434363280e-04,-2.764376215726099340e-04,1.318402636432402803e-04,-1.354994570750501942e-07,1.375658359337460733e-06,7.079912963292863992e+01,7.079647604926695692e+01,2.653583661685340357e-03,4.330408398169857342e+00,1.239699151258175203e+00
7.981927710843372500e-12,8.938784246095187180e-01,-4.743101410163071152e-04,-2.834462339100677166e-04,1.319522274618980173e-04,-8.739516266366221375e-08,1.431238662853851153e-06,7.079314848368096591e+01,7.079050082140317102e+01,2.647662277793361510e-03,4.345347520459541535e+00,1.239760106501147208e+00
8.012048192771084193e-12,8.939067632974311284e-01,-4.751258764709554534e-04,-2.930977958373440261e-04,1.320532791455317537e-04,-3.834624127686422534e-08,1.488058628970458616e-06,7.078715860225275947e+01,7.078451353181806383e+01,2.645070434701373221e-03,4.360308533778429307e+00,1.239908006847850963e+00
8.042168674698794271e-12,8.939341619930633032e-01,-4.745816962808091749e-04,-3.048798510154110603e-04,1.321434124125420899e-04,1.158067873977232757e-08,1.546100232217116463e-06,7.078116007996010239e+01,7.077851438849424426e+01,2.645691465864532209e-03,4.375291197145704025e+00,1.240156149509646255e+00
8.072289156626505964e-12,8.939609270094263094e-01,-4.719906017580372654e-04,-3.177162769545643765e-04,1.322226325872359934e-04,6.231882877505392885e-08,1.605341083669969562e-06,7.077515290000368964e+01,7.077250353717792564e+01,2.649362825764631744e-03,4.390295511296873343e+00,1.240482697478431318e+00
8.102409638554216041e-12,8.939873871093761970e-01,-4.673449346193205923e-04,-3.303920485555885767e-04,1.322909559258140329e-04,1.138021868292317974e-07,1.665754326869696498e-06,7.076913710680439351e+01,7.076648123562740977e+01,2.655871176983960226e-03,4.405321315162429308e+00,1.240842107547944106e+00
8.132530120481927735e-12,8.940138140617599483e-01,-4.612959003383272421e-04,-3.419686697094544538e-04,1.323484079416617205e-04,1.659671199861823036e-07,1.727309016185616104e-06,7.076311283466739610e+01,7.076044787809108527e+01,2.664956576307111850e-03,4.420368238862577570e+00,1.241181164570724249e+00
8.162650602409637812e-12,8.940403662636702276e-01,-4.549200319324194788e-04,-3.521293609830182872e-04,1.323950210353466099e-04,2.187545243938005953e-07,1.789971223538636003e-06,7.075708021759751887e+01,7.075440389703668131e+01,2.676320560839146219e-03,4.435435950887129941e+00,1.241454256225988706e+00
8.192771084337349505e-12,8.940670403986941128e-01,-4.492421424279405685e-04,-3.613169078922894863e-04,1.324308320773787909e-04,2.721118803454910376e-07,1.853705543936143168e-06,7.075103933536317413e+01,7.074834969913068505e+01,2.689636232487265140e-03,4.450524298030888559e+00,1.241635608042556793e+00
8.222891566265059583e-12,8.940936591437624870e-01,-4.446825717741113024e-04,-3.705125314685521975e-04,1.324558806174855536e-04,3.259947809086323574e-07,1.918476202237036451e-06,7.074499013228395938e+01,7.074228556951652536e+01,2.704562767436388508e-03,4.465633490837880970e+00,1.241726758100707428e+00
8.253012048192771276e-12,8.941199450870755960e-01,-4.407822112417306734e-04,-3.806770860631430498e-04,1.324702080573033844e-04,3.803678962530252072e-07,1.984247039892195952e-06,7.073893239811970091e+01,7.073621163776530807e+01,2.720760354395921916e-03,4.480764119204499352e+00,1.241755854610874454e+00
8.283132530120481354e-12,8.941456766437109183e-01,-4.364706457734695839e-04,-3.921565367177451758e-04,1.324738576384543176e-04,4.352055122780194697e-07,2.050980299516775792e-06,7.073286586226549844e+01,7.073012796314282014e+01,2.737899122679678717e-03,4.495916887819489283e+00,1.241765994968068831e+00
8.313253012048191431e-12,8.941708390097410364e-01,-4.307601667049487573e-04,-4.044767840175230713e-04,1.324668747745776467e-04,4.904915284522932310e-07,2.118634836107639762e-06,7.072679020747523282e+01,7.072403454001063494e+01,2.755667464597472745e-03,4.511092572631521413e+00,1.241795665881697763e+00
8.343373493975903124e-12,8.941956549630553086e-01,-4.233773303389362815e-04,-4.167082837092176404e-04,1.324493072529642332e-04,5.462184925481353614e-07,2.187164630303550581e-06,7.072070506454342365e+01,7.071793127225404874e+01,2.773792289368442153e-03,4.526292042597177989e+00,1.241861254257237590e+00
8.373493975903613202e-12,8.942204484352410665e-01,-4.148636213373044852e-04,-4.281348476895084220e-04,1.324212050579884098e-04,6.023853955506834431e-07,2.256518195824628452e-06,7.071461007770339791e+01,7.071181801238049047e+01,2.792065322905108726e-03,4.541516109611204222e+00,1.241952231973398657e+00
8.403614457831324895e-12,8.942454261403135485e-01,-4.061069025957680283e-04,-4.387264611574570703e-04,1.323826197995290363e-04,6.589945826830633547e-07,2.326638984888473877e-06,7.070850481491348205e+01,7.070569446237891498e+01,2.810352534560149520e-03,4.556765772301843320e+00,1.242041963332751964e+00
8.433734939759034973e-12,8.942705384568900850e-01,-3.977117161539824985e-04,-4.491057759862693722e-04,1.323336037961786861e-04,7.160488172547331479e-07,2.397466525022968497e-06,7.070238858076761801e+01,7.069956000055209699e+01,2.828580215528089109e-03,4.572042713621986998e+00,1.242106604704997785e+00
8.463855421686746666e-12,8.942955161166969980e-01,-3.896752896541354465e-04,-4.601202802780038825e-04,1.322742088080836856e-04,7.735497315965787169e-07,2.468937924607918634e-06,7.069626047016745929e+01,7.069341375673238304e+01,2.846713435069653762e-03,4.587349193360239497e+00,1.242139532576802763e+00
8.493975903614456743e-12,8.943200426010115001e-01,-3.814961757538343863e-04,-4.723880577490507308e-04,1.322044844451532330e-04,8.314983534138598303e-07,2.540989481431137402e-06,7.069011964600541376e+01,7.068725490702647107e+01,2.864738978940625097e-03,4.602687357813985081e+00,1.242153598297040196e+00
8.524096385542168436e-12,8.943439309258705006e-01,-3.724852401517453684e-04,-4.860752221508713583e-04,1.321244764734137136e-04,8.898974140230924317e-07,2.613558169705829207e-06,7.068396558545536834e+01,7.068108293342322668e+01,2.882652032147717518e-03,4.618058597562729517e+00,1.242173644571991309e+00
8.554216867469878514e-12,8.943671878561778588e-01,-3.620183946927719846e-04,-5.008809057007862758e-04,1.320342254322676102e-04,9.487544194221807667e-07,2.686582721758923876e-06,7.067779816055252695e+01,7.067489771661063003e+01,2.900443941902393699e-03,4.633463299428806970e+00,1.242227317156028521e+00
8.584337349397590207e-12,8.943899578752507740e-01,-3.497016117121921354e-04,-5.160882309208430444e-04,1.319337659652680044e-04,1.008084378209569091e-06,2.760004091058472334e-06,7.067161759475979466e+01,7.066869950127521349e+01,2.918093484583079034e-03,4.648900916754186596e+00,1.242339308656854380e+00
8.614457831325300285e-12,8.944124352639494235e-01,-3.355655925860619431e-04,-5.306735250278580554e-04,1.318231270329128769e-04,1.067911441285852521e-06,2.833765376278426140e-06,7.066542439255805164e+01,7.066248882581601265e+01,2.935566742035145265e-03,4.664370142265392261e+00,1.242527843999727155e+00
8.644578313253011978e-12,8.944348149416186944e-01,-3.202818216095513950e-04,-5.436002317515459996e-04,1.317023328404335529e-04,1.128269153343290888e-06,2.907811614278681378e-06,7.065921916495193500e+01,7.065626633795962164e+01,2.952826992310889683e-03,4.679869377375412753e+00,1.242799536601450150e+00
8.674698795180722055e-12,8.944572744498844319e-01,-3.051719586255514666e-04,-5.543161440304977166e-04,1.315714040930885580e-04,1.189199332599942524e-06,2.982089966652643147e-06,7.065300231958642030e+01,7.065003247330128033e+01,2.969846285145691291e-03,4.695397553984959060e+00,1.243142026649853404e+00
8.704819277108433748e-12,8.944799458145186177e-01,-2.917835299721835917e-04,-5.631998393230899921e-04,1.314303592342578263e-04,1.250749787832235938e-06,3.056550589422281820e-06,7.064677389265533236e+01,7.064378728965425580e+01,2.986603001072494091e-03,4.710954584755686625e+00,1.243519397131951365e+00
8.734939759036143826e-12,8.945028648078532374e-01,-2.811288017551535423e-04,-5.715597056034822394e-04,1.312792155103460474e-04,1.312971302558604724e-06,3.131147999556053119e-06,7.064053366832918357e+01,7.063753060684003060e+01,3.003061489146307238e-03,4.726541059204244277e+00,1.243877574801407926e+00
8.765060240963855519e-12,8.945259377958910685e-01,-2.730741194622905862e-04,-5.810148725390479893e-04,1.311179897937924310e-04,1.375914599918186624e-06,3.205842398289495250e-06,7.063428138988371074e+01,7.063126223738441922e+01,3.019152499287647458e-03,4.742157686381063719e+00,1.244162435746479334e+00
8.795180722891565597e-12,8.945489847204148859e-01,-2.663900747231322795e-04,-5.925892288666776992e-04,1.309466990309127740e-04,1.439628134425502701e-06,3.280600472584184647e-06,7.062801685011952202e+01,7.062498207584084753e+01,3.034774278681287747e-03,4.757805037370681944e+00,1.244343200265580540e+00
8.825301204819275674e-12,8.945718607846570025e-01,-2.594959250153306579e-04,-6.061551853600673960e-04,1.307653601397878367e-04,1.504157301743814724e-06,3.355395618917533275e-06,7.062173975215377197e+01,7.061868993725798305e+01,3.049814895795823887e-03,4.773483876769157419e+00,1.244426012174181695e+00
8.855421686746987367e-12,8.945945765495807445e-01,-2.513712341177556345e-04,-6.206169261324433542e-04,1.305739893205176369e-04,1.569545029094028640e-06,3.430207954708737506e-06,7.061544949678459204e+01,7.061238531724900724e+01,3.064179535578007933e-03,4.789195701884725764e+00,1.244447834250525409e+00
8.885542168674697445e-12,8.946173178317072816e-01,-2.419996742195739271e-04,-6.346490800818660937e-04,1.303726010290977657e-04,1.635833044095319458e-06,3.505024515614085329e-06,7.060914531120592130e+01,7.060606750873466808e+01,3.077802471248599313e-03,4.804942439057938053e+00,1.244456122152733935e+00
8.915662650602409138e-12,8.946403414422907652e-01,-2.321215309216900845e-04,-6.474383336821672554e-04,1.301612071167613258e-04,1.703062862647700906e-06,3.579839651744873532e-06,7.060282675781111550e+01,7.059973611908307589e+01,3.090638728032679000e-03,4.820725177501003600e+00,1.244488917556961560e+00
8.945783132530119216e-12,8.946638287701105252e-01,-2.225881457097217040e-04,-6.589795038678568015e-04,1.299398166310820153e-04,1.771275840227044336e-06,3.654655218325099611e-06,7.059649413332303425e+01,7.059339148349468473e+01,3.102649828344973201e-03,4.836543164474154111e+00,1.244565404533099384e+00
8.975903614457830909e-12,8.946878135884149819e-01,-2.138055663778999735e-04,-6.698771367212425464e-04,1.297084364632503605e-04,1.840512226327669279e-06,3.729480097951487934e-06,7.059014843979697673e+01,7.058703464480046819e+01,3.113794996511528700e-03,4.852393870734478476e+00,1.244686948009942951e+00
9.006024096385540986e-12,8.947122262893414391e-01,-2.055495489466074291e-04,-6.809187638343923042e-04,1.294670726163429236e-04,1.910809643198808715e-06,3.804328930387607633e-06,7.058379104508958335e+01,7.058066701669022791e+01,3.124028399360727695e-03,4.868273842511549709e+00,1.244842731647217926e+00
9.036144578313252679e-12,8.947369963699020046e-01,-1.970979742757360969e-04,-6.926926727119337530e-04,1.292157316562903924e-04,1.982201537127664612e-06,3.879220388115920597e-06,7.057742327631612511e+01,7.057428996969008494e+01,3.133306626035013091e-03,4.884179731324557849e+00,1.245014651842691888e+00
9.066265060240962757e-12,8.947621190290058202e-01,-1.874907871103573969e-04,-7.053337297127117416e-04,1.289544219814447404e-04,2.054715929388202050e-06,3.954175558246566886e-06,7.057104621216493001e+01,7.056790460295331968e+01,3.141609211615088368e-03,4.900108823389825119e+00,1.245180654655840602e+00
9.096385542168674450e-12,8.947876309081699286e-01,-1.758406323821270481e-04,-7.183801341024767528e-04,1.286831547383739842e-04,2.128374463798219321e-06,4.029216769696973917e-06,7.056466081087191355e+01,7.056151185044720364e+01,3.148960424707049604e-03,4.916058719826207124e+00,1.245319468132256135e+00
9.126506024096384528e-12,8.948135213023890033e-01,-1.617152077109334607e-04,-7.308111953368463549e-04,1.284019443236780842e-04,2.203191626606983644e-06,4.104366735791617689e-06,7.055826808857423771e+01,7.055511264906425595e+01,3.155439509977649853e-03,4.932026887052152198e+00,1.245418577750240008e+00
9.156626506024096221e-12,8.948396611923955524e-01,-1.454986984253354781e-04,-7.414041742038622509e-04,1.281108084219441520e-04,2.279174160665934758e-06,4.179647650252417963e-06,7.055186897478397157e+01,7.054870779548207338e+01,3.161179301898750862e-03,4.948011013142250114e+00,1.245481929902427121e+00
9.186746987951806298e-12,8.948658050463406122e-01,-1.284544080453749279e-04,-7.493789983066558545e-04,1.278097675664936501e-04,2.356320828993884696e-06,4.255080102902345213e-06,7.054546397712442740e+01,7.054229762034189832e+01,3.166356782530519061e-03,4.964009842996606636e+00,1.245530417538400991e+00
9.216867469879517992e-12,8.948916534288927638e-01,-1.122574764219047409e-04,-7.549793080888056842e-04,1.274988443985616837e-04,2.434622590684945514e-06,4.330682077848560136e-06,7.053905309273476121e+01,7.053588191483757441e+01,3.171177897186950451e-03,4.980023403532927162e+00,1.245592313845470311e+00
9.246987951807228069e-12,8.949169305760364956e-01,-9.814406335408930955e-05,-7.595139680390553460e-04,1.271780630923398186e-04,2.514063063523541477e-06,4.406468466358793665e-06,7.053263612690626871e+01,7.052946026206321051e+01,3.175864843058745241e-03,4.996052210499766666e+00,1.245689073947374714e+00
9.277108433734939762e-12,8.949414357549493326e-01,-8.622180143871000630e-05,-7.646982251010934345e-04,1.268474495416837178e-04,2.594619066626263156e-06,4.482451375533001595e-06,7.052621310421233147e+01,7.052303244825193929e+01,3.180655960391729799e-03,5.012096233906029319e+00,1.245825427044059852e+00
9.307228915662649840e-12,8.949650631671679513e-01,-7.546789022679747168e-05,-7.716844535247477247e-04,1.265070326366929225e-04,2.676261085864427486e-06,4.558641166457561590e-06,7.051978428717934833e+01,7.051659847239943701e+01,3.185814779906403701e-03,5.028154838939703275e+00,1.245989007474161303e+00
9.337349397590361533e-12,8.949878210356694286e-01,-6.445422970912703501e-05,-7.804568383313695030e-04,1.261568463854878357e-04,2.758953641334682244e-06,4.635047803000517075e-06,7.051334982772208093e+01,7.051015819637481741e+01,3.191631347264264548e-03,5.044227652797064643e+00,1.246158466675088228e+00
9.367469879518071610e-12,8.950098583715835332e-01,-5.228450760162990760e-05,-7.900049027351458255e-04,1.257969321133541800e-04,2.842655687083290222e-06,4.711681983644691707e-06,7.050690962160705055e+01,7.050371121523596685e+01,3.198406371084450486e-03,5.060314931446449727e+00,1.246314215416674642e+00
9.397590361445781688e-12,8.950314645000192471e-01,-3.907818928963057462e-05,-7.991007288113511839e-04,1.254273398435562948e-04,2.927321143554358554e-06,4.788555757998379636e-06,7.050046359856587230e+01,7.049725717236468370e+01,3.206426201190540424e-03,5.076416830675364089e+00,1.246445288296295750e+00
9.427710843373493381e-12,8.950530122406493705e-01,-2.571979954902665587e-05,-8.070840556626915916e-04,1.250481283331605312e-04,3.012899393061442296e-06,4.865682651186795877e-06,7.049401203915380165e+01,7.049079609696148907e+01,3.215942192313349553e-03,5.092532608006790085e+00,1.246549884942620423e+00
9.457831325301203459e-12,8.950748484850442610e-01,-1.315699308299368451e-05,-8.141396876504497851e-04,1.246593638528983047e-04,3.099335354365225194e-06,4.943077460591374819e-06,7.048755547474912930e+01,7.048432831230680051e+01,3.227162442325887722e-03,5.108660885246004035e+00,1.246632100447182090e+00
9.487951807228915152e-12,8.950971713745745628e-01,-1.795890557159949869e-06,-8.210037136919949878e-04,1.242611182561238552e-04,3.186568878419964532e-06,5.020755839214567701e-06,7.048109424914140675e+01,7.047785399374966175e+01,3.240255391746271751e-03,5.124800774042696183e+00,1.246698667247020165e+00
9.518072289156625229e-12,8.951199624112076147e-01,8.653710985810214308e-06,-8.284379079425143681e-04,1.238534669766546868e-04,3.274533633338735335e-06,5.098733633801432419e-06,7.047462828107860844e+01,7.047137292386426566e+01,3.255357214336606145e-03,5.140952489423106009e+00,1.246757231902976937e+00
9.548192771084336923e-12,8.951430169307147411e-01,1.894137799146961362e-05,-8.368453359337300673e-04,1.234364874037629004e-04,3.363156115970488836e-06,5.177025835280150597e-06,7.046815724417176341e+01,7.046488466792123972e+01,3.272576250528441873e-03,5.157116889631208068e+00,1.246815220038956395e+00
9.578313253012047000e-12,8.951660528072296064e-01,2.992056616691672911e-05,-8.461354495762073461e-04,1.230102578053760898e-04,3.452355564358821719e-06,5.255645069385182338e-06,7.046168078884882391e+01,7.045838879235311936e+01,3.291996495707964852e-03,5.173294886115484381e+00,1.246878183319142241e+00
9.608433734939758693e-12,8.951888394350453471e-01,4.224029164170942812e-05,-8.557559755123620056e-04,1.225748567986765180e-04,3.542045130494221013e-06,5.334599745677199406e-06,7.045519860580384375e+01,7.045188492216090026e+01,3.313683642937856593e-03,5.189487253963318558e+00,1.246948063252010019e+00
9.638554216867468771e-12,8.952112818990315413e-01,5.609994677647846430e-05,-8.648572093301902432e-04,1.221303633256710334e-04,3.632133978692616443e-06,5.413892123306469510e-06,7.044871044767633350e+01,7.044537275874802162e+01,3.337688928315744701e-03,5.205694574968369182e+00,1.247022725898145001e+00
9.668674698795180464e-12,8.952334211205632553e-01,7.110463327270553078e-05,-8.726282647181048254e-04,1.216768570649090660e-04,3.722529510195803568e-06,5.493516606967117970e-06,7.044221618646726313e+01,7.043885214284577501e+01,3.364043621482864024e-03,5.221917118334398644e+00,1.247097389780592369e+00
9.698795180722890541e-12,8.952553658905597622e-01,8.635169058505917661e-05,-8.787582144160608526e-04,1.212144191801636247e-04,3.813138991350981710e-06,5.573458576555736367e-06,7.043571597904174553e+01,7.043232323042740006e+01,3.392748614339926271e-03,5.238154457034839950e+00,1.247167172067232377e+00
9.728915662650602235e-12,8.952772012857482808e-01,1.008560205870495327e-04,-8.837808490369143677e-04,1.207431333359444236e-04,3.903870409240266538e-06,5.653694024018170653e-06,7.042921032769415035e+01,7.042578655390887832e+01,3.423773785274772039e-03,5.254405327443957496e+00,1.247229238971313992e+00
9.759036144578312312e-12,8.952989136558388017e-01,1.141860817262703849e-04,-8.889765370107976811e-04,1.202630869456201612e-04,3.994632901004211942e-06,5.734190242230597998e-06,7.042269977364310307e+01,7.041924270058510160e+01,3.457073057996423813e-03,5.270668383655761957e+00,1.247283456820811987e+00
9.789156626506024005e-12,8.953203643681193480e-01,1.269047641376660964e-04,-8.957399791233004466e-04,1.197743725490169677e-04,4.085337177103476248e-06,5.814907625695210797e-06,7.041618463582211973e+01,7.041269203207056648e+01,3.492603751548655714e-03,5.286942837990268984e+00,1.247331535063059826e+00
9.819277108433734083e-12,8.953413224119053382e-01,1.404327833632960920e-04,-9.047502600551425231e-04,1.192770890445955123e-04,4.175896120652970518e-06,5.895802255062712388e-06,7.040966513807863691e+01,7.040613480183158401e+01,3.530336247051386964e-03,5.303228147171762608e+00,1.247375492975083766e+00
9.849397590361445776e-12,8.953615467676837580e-01,1.563310184721835585e-04,-9.154944696258073044e-04,1.187713423642137664e-04,4.266225519563827320e-06,5.976828616662800463e-06,7.040314157821633501e+01,7.039957132613871238e+01,3.570252077617420625e-03,5.319523600904304317e+00,1.247416372727492728e+00
9.879518072289155854e-12,8.953809021661102152e-01,1.754340421843219005e-04,-9.264905838746374149e-04,1.182572452514975124e-04,4.356244814340018549e-06,6.057941757602128421e-06,7.039661428979242430e+01,7.039300195188486953e+01,3.612337907549335349e-03,5.335828414054180513e+00,1.247453715915074257e+00
9.909638554216867547e-12,8.953994620453875619e-01,1.974081221715862609e-04,-9.360698229767537874e-04,1.177349161499124789e-04,4.445877828979218904e-06,6.139098412092558650e-06,7.039008341236578303e+01,7.038642682872281853e+01,3.656583642964476074e-03,5.352142276713311553e+00,1.247485853776594933e+00
9.939759036144577624e-12,8.954175339798065014e-01,2.210032324277812026e-04,-9.431916271920889709e-04,1.172044776635293336e-04,4.535053493071154751e-06,6.220257082199536753e-06,7.038354867317923436e+01,7.037984568555380349e+01,3.702987625426297155e-03,5.368465871144625368e+00,1.247510754776631092e+00
9.969879518072287702e-12,8.954355754819585123e-01,2.447760794992820377e-04,-9.478036940343883285e-04,1.166660552912810725e-04,4.623706362664045330e-06,6.301377441222657159e-06,7.037700961488808105e+01,7.037325805533561152e+01,3.751559552471544871e-03,5.384800292577202718e+00,1.247527137996115476e+00
9.999999999999999395e-12,8.954540179068003480e-01,2.677966700373380000e-04,-9.506325218240240698e-04,1.161197769276399027e-04,4.711776501543537365e-06,6.382419493178438885e-06,7.037046605750644801e+01,7.036666375154946707e+01,3.802305956986692329e-03,5.401145917863497736e+00,1.247535761543711708e+00


==> data/CFL_Test/k00025h384.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.267057237906225708e-01,5.716319672365278125e-03,-1.354914095170719687e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.957832040065056844e+01,6.957832040065056844e+01,0.000000000000000000e+00,1.047138795742429609e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.267288697472420234e-01,5.715770490330955751e-03,-1.354795542806320682e-02,-3.377421135344119383e-11,-1.638320799666245063e-10,-2.671972601221896858e-10,6.957567947196866953e+01,6.957567217401212645e+01,7.297956544924661995e-06,6.595755493199772709e-03,1.000145420862800449e+00
6.024096385542168234e-14,8.267520132205190553e-01,5.715289014249077745e-03,-1.354674998669276251e-02,-8.280521902116874970e-11,-5.887228667837697577e-10,-9.493103653182010530e-10,6.957303915043422649e+01,6.957301048705285496e+01,2.866338137199577802e-05,1.319016211335371884e-02,1.000289833029364805e+00
9.036144578313252982e-14,8.267751552600818288e-01,5.714874709550604032e-03,-1.354552136534000611e-02,-8.669323440452520086e-11,-1.269512385372081213e-09,-2.015395000208811352e-09,6.957039962148539303e+01,6.957033690421968686e+01,6.271726570583065858e-05,1.978274976709290880e-02,1.000433191260336141e+00
1.204819277108433647e-13,8.267982969178669928e-01,5.714526998175583142e-03,-1.354426614941491719e-02,2.517877535145604428e-11,-2.196771964414501731e-09,-3.418013250036424557e-09,6.956776106742623256e+01,6.956765364787651151e+01,1.074195497235617925e-04,2.637305287420240590e-02,1.000575452689040246e+00
1.506024096385541995e-13,8.268214392406938451e-01,5.714245232032671463e-03,-1.354298076232083627e-02,3.330407686545468798e-10,-3.357270538300582511e-09,-5.094728965346066400e-09,6.956512366735496755e+01,6.956496340232891384e+01,1.602650260493730921e-04,3.296061110256534588e-02,1.000716576949719938e+00
1.807228915662650596e-13,8.268445832628694703e-01,5.714028665116922812e-03,-1.354166145873648801e-02,9.260931759171477051e-10,-4.734530572339988531e-09,-6.970041862328145812e-09,6.956248759707935392e+01,6.956226908542690524e+01,2.185116524420755270e-04,3.954497007449837148e-02,1.000856526294898519e+00
2.108433734939758945e-13,8.268677299984722451e-01,5.713876424181684247e-03,-1.354030432161630257e-02,1.901835558630151467e-09,-6.309460061336862531e-09,-8.957705361075843601e-09,6.955985302923249947e+01,6.955957361491707047e+01,2.794143154293261778e-04,4.612568204349948991e-02,1.000995265701227988e+00
2.409638554216867294e-13,8.268908804339579754e-01,5.713787478696667928e-03,-1.353890526286738449e-02,3.365374790607891277e-09,-8.061045435409012715e-09,-1.096336310083770093e-08,6.955722013322514385e+01,6.955687969474143983e+01,3.404384836988361205e-04,5.270230653940408821e-02,1.001132762963368172e+00
2.710843373493975642e-13,8.269140355204984694e-01,5.713760610617265971e-03,-1.353746002765467832e-02,5.428720132926440729e-09,-9.967088926532634803e-09,-1.288743084360198367e-08,6.955458907539757263e+01,6.955418964242501545e+01,3.994329725613106406e-04,5.927441098136419784e-02,1.001268988775440016e+00
3.012048192771083991e-13,8.269371961666972526e-01,5.713794384193101282e-03,-1.353596420277896131e-02,8.210071389981767440e-09,-1.200497302879886076e-08,-1.462814429459912275e-08,6.955196001902761793e+01,6.955150527082875556e+01,4.547481988629746888e-04,6.584157125779997732e-02,1.001403916799759486e+00
3.313253012048192339e-13,8.269603632312664265e-01,5.713887116405926524e-03,-1.353441322867166355e-02,1.183310506597759941e-08,-1.415243414144774013e-08,-1.608468938109922247e-08,6.954933312443029081e+01,6.954882782990713963e+01,5.052945231457439462e-04,7.240337227181629920e-02,1.001537523722603851e+00
3.614457831325301193e-13,8.269835375161320723e-01,5.714036848550822952e-03,-1.353280241522229754e-02,1.642626215630530433e-08,-1.638832732549260899e-08,-1.716032982713649913e-08,6.954670854900118115e+01,6.954615800581629514e+01,5.505431848833939852e-04,7.895940845297691468e-02,1.001669789297177315e+00
3.915662650602409542e-13,8.270067197597312791e-01,5.714241319549512831e-03,-1.353112696123966174e-02,2.212203997602928259e-08,-1.869336433340133743e-08,-1.776544746506706024e-08,6.954408644724895794e+01,6.954349596848516057e+01,5.904787637985122514e-04,8.550928423319380245e-02,1.001800696373101429e+00
4.216867469879517890e-13,8.270299106308989234e-01,5.714497940938766812e-03,-1.352938197763987882e-02,2.905628931624056652e-08,-2.105080768038189070e-08,-1.782041359448974586e-08,6.954146697070687821e+01,6.954084145445015963e+01,6.255162567181600823e-04,9.205261448848030270e-02,1.001930230913207431e+00
4.518072289156626239e-13,8.270531107230960632e-01,5.714803774310205434e-03,-1.352756251367324969e-02,3.736751729179866386e-08,-2.344710450113871338e-08,-1.725821473218003438e-08,6.953885026786601031e+01,6.953819387042305777e+01,6.563974429521748010e-04,9.858902494536865568e-02,1.002058381997421588e+00
4.819277108433734587e-13,8.270763205492576153e-01,5.715155511551162949e-03,-1.352566358620818296e-02,4.719619555648231653e-08,-2.587244525609915882e-08,-1.602676313201953693e-08,6.953623648402455615e+01,6.953555240361755807e+01,6.840804069942136093e-04,1.051181525524694932e-01,1.002185141814095681e+00
5.120481927710843441e-13,8.270995405371557307e-01,5.715549457919876820e-03,-1.352368021188754370e-02,5.868407315830743172e-08,-2.832123398777506242e-08,-1.409083127720432613e-08,6.953362576111689464e+01,6.953291612764128615e+01,7.096334756092523809e-04,1.116396458176555362e-01,1.002310505639134375e+00
5.421686746987951285e-13,8.271227710253752363e-01,5.715981518694529355e-03,-1.352160744156542804e-02,7.197349321958453702e-08,-3.079245874658558227e-08,-1.143355989794508849e-08,6.953101823752244570e+01,6.953028409629978057e+01,7.341412226682077690e-04,1.181531651111823178e-01,1.002434471803254734e+00
5.722891566265060138e-13,8.271460122600911014e-01,5.716447189158477445e-03,-1.351944039678178167e-02,8.720671286840621777e-08,-3.328995296627005340e-08,-8.057500648033178475e-09,6.952841404775267620e+01,6.952765542129098719e+01,7.586264616852258407e-04,1.246583829352820999e-01,1.002557041647997416e+00
6.024096385542167982e-13,8.271692643924547506e-01,5.716941548338801138e-03,-1.351717430789166861e-02,1.045252264187404557e-07,-3.582254092711257516e-08,-3.985167055741868527e-09,6.952581332215372356e+01,6.952502933313905942e+01,7.839890146613931032e-04,1.311549841613523226e-01,1.002678219470928722e+00
6.325301204819276835e-13,8.271925274765598024e-01,5.717459256639669841e-03,-1.351480455342932326e-02,1.240690926757822747e-07,-3.840406295233459852e-08,7.409195981508350918e-10,6.952321618664056757e+01,6.952240522665330502e+01,8.109599872637676850e-04,1.376426662351427355e-01,1.002798012460752952e+00
6.626506024096384679e-13,8.272158014682600147e-01,5.717994557222813579e-03,-1.351232670006413325e-02,1.459762683949225231e-07,-4.105327858766849388e-08,6.058689585599933837e-09,6.952062276237229810e+01,6.951978269292932566e+01,8.400694429706302658e-04,1.441211393507711436e-01,1.002916430622895705e+00
6.927710843373493532e-13,8.272390862245223575e-01,5.718541281413747936e-03,-1.350973654320504133e-02,1.703819512938098726e-07,-4.379364866320490245e-08,1.188747624893615436e-08,6.951803316545438349e+01,6.951716153986164670e+01,8.716255927359056093e-04,1.505901265954852353e-01,1.003033486696366827e+00
7.228915662650602386e-13,8.272623815033380845e-01,5.719092858113643783e-03,-1.350703014710996804e-02,1.974179375405115340e-07,-4.665299977591652152e-08,1.812943417844735503e-08,6.951544750670851158e+01,6.951454180219550949e+01,9.057045129969478869e-04,1.570493640656311640e-01,1.003149196062629311e+00
7.530120481927710230e-13,8.272856869643852029e-01,5.719642326935480900e-03,-1.350420388471527781e-02,2.272120002383806775e-07,-4.966307730682310771e-08,2.467138673971287061e-08,6.951286589142544869e+01,6.951192374094917170e+01,9.421504762747681021e-04,1.634986009552865660e-01,1.003263576647209332e+00
7.831325301204819083e-13,8.273090021703014552e-01,5.720182355083292501e-03,-1.350125447632213350e-02,2.598872970134913506e-07,-5.285899554569501273e-08,3.138705500203389426e-08,6.951028841909581502e+01,6.950930783134373314e+01,9.805877520816306918e-04,1.699375996193887017e-01,1.003376648814850780e+00
8.132530120481926927e-13,8.273323265881810107e-01,5.720705257832522234e-03,-1.349817902699029619e-02,2.955617615501568094e-07,-5.627858535024870003e-08,3.813965645854870308e-08,6.950771518347538347e+01,6.950669473844860136e+01,1.020445026788968862e-03,1.763661356118016998e-01,1.003488435259099809e+00
8.433734939759035780e-13,8.273556595917078704e-01,5.721203022424407175e-03,-1.349497506209497606e-02,3.343476789720936765e-07,-5.996168803639755928e-08,4.478465414220512813e-08,6.950514627210853291e+01,6.950408528000855313e+01,1.060992099977964027e-03,1.827839977011214145e-01,1.003598960887094105e+00
8.734939759036143624e-13,8.273790004638029716e-01,5.721667334945313398e-03,-1.349164056071899473e-02,3.763512525294729835e-07,-6.394937234400318656e-08,5.117274763652293239e-08,6.950258176659883702e+01,6.950148037730095041e+01,1.101389297886198491e-03,1.891909878642374088e-01,1.003715345591903008e+00
9.036144578313252477e-13,8.274023483993643291e-01,5.722089610357463871e-03,-1.348817398658001127e-02,4.216722010561381476e-07,-6.828309475056158580e-08,5.715301491300041596e-08,6.950002174254598231e+01,6.949888099675411013e+01,1.140745791871189147e-03,1.955869212617262765e-01,1.003842159880026674e+00
9.337349397590360321e-13,8.274257025085036688e-01,5.722461025200105758e-03,-1.348457431630401687e-02,4.704034768554794405e-07,-7.300383542986333794e-08,6.257606408636333159e-08,6.949746626959222340e+01,6.949628808641612920e+01,1.178183176093999807e-03,2.019716261944289604e-01,1.003968508031348073e+00
9.638554216867469175e-13,8.274490618199669134e-01,5.722772552460939945e-03,-1.348084106421061287e-02,5.226310828205294678e-07,-7.815122189213022920e-08,6.729714524744002275e-08,6.949491541149997431e+01,6.949370251275188082e+01,1.212898748093957672e-03,2.083449440446011880e-01,1.004094360775250605e+00
9.939759036144578028e-13,8.274724252847721617e-01,5.723014998564798783e-03,-1.347697430441524569e-02,5.784340005630702636e-07,-8.376265906056807113e-08,7.117914727452619279e-08,6.949236922631821756e+01,6.949112500378356572e+01,1.244222534647439725e-03,2.147067292028738417e-01,1.004219690197767356e+00
1.024096385542168688e-12,8.274957917800177531e-01,5.723179042092432951e-03,-1.347297468962041674e-02,6.378842400667811033e-07,-8.987248460516956579e-08,7.409540815199357773e-08,6.948982776658188243e+01,6.948855610409647454e+01,1.271662485409971776e-03,2.210568489823380167e-01,1.004344469772715076e+00
1.054216867469879372e-12,8.275191601127375174e-01,5.723255273829435698e-03,-1.346884346564098875e-02,7.010470195942906311e-07,-9.651116801132613783e-08,7.593227265605620251e-08,6.948729107950656214e+01,6.948599614601047847e+01,1.294933496088942993e-03,2.273951835232598806e-01,1.004468674387823279e+00
1.084337349397590257e-12,8.275425290240355780e-01,5.723234237945029786e-03,-1.346458248302210420e-02,7.679810822897898562e-07,-1.037045711057678065e-07,7.659133817240067484e-08,6.948475920713576670e+01,6.948344523931564254e+01,1.313967820130999874e-03,2.337216256889194654e-01,1.004592280365582235e+00
1.114457831325301142e-12,8.275658971931526553e-01,5.723106473821815490e-03,-1.346019420468064741e-02,8.387391531960300556e-07,-1.114732866175292380e-07,7.599133769565376023e-08,6.948223218654408129e+01,6.948090327988907688e+01,1.328906655004788396e-03,2.400360809550856622e-01,1.004715265479116937e+00
1.144578313253012028e-12,8.275892632415111638e-01,5.722862558378241649e-03,-1.345568171020947168e-02,9.133685373425658714e-07,-1.198320698517254794e-07,7.406961845184396011e-08,6.947971005004876588e+01,6.947836997518236046e+01,1.340074866403891249e-03,2.463384672947908360e-01,1.004837608963399243e+00
1.174698795180722711e-12,8.276126257368784378e-01,5.722493148349535284e-03,-1.345104869616854833e-02,9.919118562514408855e-07,-1.287893767274299530e-07,7.078318478412011610e-08,6.947719282533410023e+01,6.947584488273948011e+01,1.347942594617213084e-03,2.526287150605608378e-01,1.004959291522006026e+00
1.204819277108433596e-12,8.276359831974945402e-01,5.721989022517557505e-03,-1.344629947319573790e-02,1.074407916729420048e-06,-1.383470193011919234e-07,6.610928467920942047e-08,6.947468053559741463e+01,6.947332745697124778e+01,1.353078626164956871e-03,2.589067668652371701e-01,1.005080295329667361e+00
1.234939759036144482e-12,8.276593340961594381e-01,5.721341123297405719e-03,-1.344143895942313469e-02,1.160892702267666616e-06,-1.484999474971511183e-07,6.004553033774792533e-08,6.947217319961833937e+01,6.947081709881608447e+01,1.356100802257391436e-03,2.651725774633200139e-01,1.005200604030928702e+00
1.265060240963855367e-12,8.276826768641653009e-01,5.720540597575590226e-03,-1.343647267098314196e-02,1.251400473861718081e-06,-1.592361631391956966e-07,5.260955425026104194e-08,6.946967083186980574e+01,6.946831320346124983e+01,1.357628408554701618e-03,2.714261136345456071e-01,1.005320202735120461e+00
1.295180722891566252e-12,8.277060098953120670e-01,5.719578836556122453e-03,-1.343140670914517130e-02,1.345964963714800060e-06,-1.705367695856652310e-07,4.383821306992006536e-08,6.946717344250879478e+01,6.946581520190615322e+01,1.358240602636906231e-03,2.776673540706922627e-01,1.005439078007975384e+00
1.325301204819276936e-12,8.277293315497608051e-01,5.718447514377028584e-03,-1.342624774446546376e-02,1.444620642210638910e-06,-1.823761573617500156e-07,3.378636191882529085e-08,6.946468103737002764e+01,6.946332259365597395e+01,1.358443714049805589e-03,2.838962892667548643e-01,1.005557217860110208e+00
1.355421686746987821e-12,8.277526401578603199e-01,5.717138625144242009e-03,-1.342100299836963308e-02,1.547404035843734732e-06,-1.947223232296911902e-07,2.252523138766690831e-08,6.946219361787538560e+01,6.946083496893558618e+01,1.358648939795814364e-03,2.901129214179515858e-01,1.005674611732715773e+00
1.385542168674698706e-12,8.277759340236688912e-01,5.715644518443259436e-03,-1.341568022205134186e-02,1.654355071570539330e-06,-2.075373171933834445e-07,1.014044817432380167e-08,6.945971118104174025e+01,6.945835202028065680e+01,1.359160761085253079e-03,2.963172643226943404e-01,1.005791250480632115e+00
1.415662650602409592e-12,8.277992114286895076e-01,5.713957932960778488e-03,-1.341028767304642752e-02,1.765518421372470125e-06,-2.207778090628487482e-07,-3.270252129502709076e-09,6.945723371929280177e+01,6.945587354383654599e+01,1.360175456260399613e-03,3.025093432926113657e-01,1.005907126353159375e+00
1.445783132530120477e-12,8.278224706353491946e-01,5.712072028204699323e-03,-1.340483408977526450e-02,1.880944819755619793e-06,-2.343957634702314959e-07,-1.759956529183499365e-08,6.945476122033366551e+01,6.945339943190933241e+01,1.361788424332732641e-03,3.086891950697346343e-01,1.006022232972841879e+00
1.475903614457831161e-12,8.278457098903886369e-01,5.709980414150257408e-03,-1.339932866405943966e-02,2.000692326474523180e-06,-2.483392097033105159e-07,-3.273335196182024705e-08,6.945229366702750440e+01,6.945092965839494070e+01,1.364008632558823134e-03,3.148568677510932279e-01,1.006136565312414133e+00
1.506024096385542046e-12,8.278689274281338939e-01,5.707677178733833699e-03,-1.339378101200571283e-02,2.124827506956969361e-06,-2.625530904797757311e-07,-4.855350110633506264e-08,6.944983103725839158e+01,6.944846425897488018e+01,1.366778283516614399e-03,3.210124207206019320e-01,1.006250119670279330e+00
1.536144578313252931e-12,8.278921214737535728e-01,5.705156913161112987e-03,-1.338820114335362473e-02,2.253426503715894032e-06,-2.769801718882026338e-07,-6.494085784568126437e-08,6.944737330377847684e+01,6.944600330810138189e+01,1.369995677100538985e-03,3.271559245880230615e-01,1.006362893644592305e+00
1.566265060240963817e-12,8.279152902463895458e-01,5.702414734945213462e-03,-1.338259942972294496e-02,2.386575973463006980e-06,-2.915619952080854843e-07,-8.177814947870128289e-08,6.944492043409755411e+01,6.944354689493778210e+01,1.373539159766374836e-03,3.332874611342747095e-01,1.006474886106269340e+00
1.596385542168674500e-12,8.279384319621795330e-01,5.699446308608057885e-03,-1.337698657161996534e-02,2.524373866670865539e-06,-3.062398502137165304e-07,-9.895284429205372028e-08,6.944247239037895270e+01,6.944109510038636301e+01,1.377289992583566845e-03,3.394071232626786339e-01,1.006586097171158878e+00
1.626506024096385385e-12,8.279615448373951470e-01,5.696247864085334303e-03,-1.337137356469822284e-02,2.666930028912756684e-06,-3.209557488900355043e-07,-1.163598800041358559e-07,6.944002912930976379e+01,6.943864797734102012e+01,1.381151968744551324e-03,3.455150149548907312e-01,1.006696528171489247e+00
1.656626506024096271e-12,8.279846270912872841e-01,5.692816212764088314e-03,-1.336577166540451646e-02,2.814366606356790915e-06,-3.356533782732490066e-07,-1.339042022878078698e-07,6.943759060209788458e+01,6.943620553635214776e+01,1.385065745738924816e-03,3.516112512307373317e-01,1.006806181626826113e+00
1.686746987951807156e-12,8.280076769490217758e-01,5.689148761303827045e-03,-1.336019235624120484e-02,2.966818241205259918e-06,-3.502790113991293855e-07,-1.515030586093598718e-07,6.943515675445381419e+01,6.943376773824330428e+01,1.389016210505379049e-03,3.576959581104122154e-01,1.006915061214702201e+00
1.716867469879518041e-12,8.280306926444910287e-01,5.685243523217690075e-03,-1.335464731048409924e-02,3.124432046558086812e-06,-3.647823561051342436e-07,-1.690879984763975920e-07,6.943272752661761160e+01,6.943133449479557839e+01,1.393031822029244891e-03,3.637692725779221870e-01,1.007023171741062262e+00
1.746987951807228725e-12,8.280536724230790346e-01,5.681099128086567612e-03,-1.334914835698413488e-02,3.287367354051321745e-06,-3.791173226805283417e-07,-1.866065379633287306e-07,6.943030285343398589e+01,6.942890567766322363e+01,1.397175770758931788e-03,3.698313425437720903e-01,1.007130519110670086e+00
1.777108433734939610e-12,8.280766145443813064e-01,5.676714828701677831e-03,-1.334370744506590233e-02,3.455795231588464044e-06,-3.932426930682930051e-07,-2.040234539291959128e-07,6.942788266445613488e+01,6.942648113457693171e+01,1.401529879196695364e-03,3.758823268053936295e-01,1.007237110297641847e+00
1.807228915662650495e-12,8.280995172848123476e-01,5.672090505991662056e-03,-1.333833660965035202e-02,3.629897772458620202e-06,-4.071226764600014927e-07,-2.213216814956304061e-07,6.942546688410455147e+01,6.942406071081055075e+01,1.406173294006504617e-03,3.819223950035200987e-01,1.007342953316111123e+00
1.837349397590361179e-12,8.281223789401429558e-01,5.667226672016481559e-03,-1.333304793671894611e-02,3.809867161038400589e-06,-4.207273386451923690e-07,-2.385027969401810044e-07,6.942305543182430938e+01,6.942164427283269390e+01,1.411158991614611417e-03,3.879517275725760661e-01,1.007448057191254076e+00
1.867469879518072064e-12,8.281451978278717707e-01,5.662124470802295736e-03,-1.332785352941438621e-02,3.995904524029294674e-06,-4.340328953258614057e-07,-2.555870770056739154e-07,6.942064822232897825e+01,6.941923173059450392e+01,1.416491734470776923e-03,3.939705156830575761e-01,1.007552431930705428e+00
1.897590361445782950e-12,8.281679722896893026e-01,5.656785677487486362e-03,-1.332276547451361967e-02,4.188218579724160375e-06,-4.470218627208697918e-07,-2.726131345517019304e-07,6.941824516575780990e+01,6.941682305454654056e+01,1.422111211265743606e-03,3.999789611735155570e-01,1.007656088496390545e+00
1.927710843373493835e-12,8.281907006936304327e-01,5.651212695436376096e-03,-1.331779580986610506e-02,4.387024101069767310e-06,-4.596830620929219900e-07,-2.896371393061275434e-07,6.941584616794513352e+01,6.941441828435503680e+01,1.427883590092454084e-03,4.059772764705810166e-01,1.007759038776900207e+00
1.957831325301204720e-12,8.282133814362231394e-01,5.645408551794507852e-03,-1.331295649261706598e-02,4.592540211254500300e-06,-4.720114782551383053e-07,-3.067316410438030033e-07,6.941345113062729411e+01,6.941201752699161887e+01,1.433603635681767081e-03,4.119656844946321117e-01,1.007861295560427806e+00
1.987951807228915606e-12,8.282360129444551466e-01,5.639376891296314295e-03,-1.330825936839414615e-02,4.804988533169152017e-06,-4.840079755723251977e-07,-3.239840206671806327e-07,6.941105995169355936e+01,6.940962094366315682e+01,1.439008030409194994e-03,4.179444185488010444e-01,1.007962872508275654e+00
2.018072289156626491e-12,8.282585936777049351e-01,5.633121968598623665e-03,-1.330371614138330452e-02,5.024591216342383039e-06,-4.956788783803333661e-07,-3.414946022399096288e-07,6.940867252537708509e+01,6.940722872654993125e+01,1.443798827157350253e-03,4.239137221895221685e-01,1.008063784128991891e+00
2.048192771084337376e-12,8.282811221294030801e-01,5.626648638924909226e-03,-1.329933834545873189e-02,5.251568866829658789e-06,-5.070354260197372942e-07,-3.593744658934058489e-07,6.940628874252134040e+01,6.940484106818516352e+01,1.447674336174303378e-03,4.298738490763658882e-01,1.008164045753231486e+00
2.078313253012047858e-12,8.283035968288486872e-01,5.619962347735869661e-03,-1.329513731646428908e-02,5.486138407030394892e-06,-5.180931157353128744e-07,-3.777430075653588064e-07,6.940390849069507340e+01,6.940245812720309004e+01,1.450363491982873581e-03,4.358250627994598170e-01,1.008263673508952074e+00
2.108433734939758743e-12,8.283260163428028955e-01,5.613069118812902270e-03,-1.329112416549623962e-02,5.728510893526728178e-06,-5.288709494519881081e-07,-3.967252966323633149e-07,6.940153165437041594e+01,6.940007999528356208e+01,1.451659086848825332e-03,4.417676366818693579e-01,1.008362684297580580e+00
2.138554216867469628e-12,8.283483792769797960e-01,5.605975541206115534e-03,-1.328730975320963764e-02,5.978889321783554773e-06,-5.393906028286063555e-07,-4.164492865756146901e-07,6.939915811509058585e+01,6.939770666977280200e+01,1.451445317778425961e-03,4.477018535559622037e-01,1.008461095770631255e+00
2.168674698795180514e-12,8.283706842775859780e-01,5.598688755154951693e-03,-1.328370466531557728e-02,6.237466446935290855e-06,-5.496755369500609420e-07,-4.370429367965244892e-07,6.939678775157045720e+01,6.939533803570124348e+01,1.449715869210349171e-03,4.536280055117860033e-01,1.008558926306877490e+00
2.198795180722891399e-12,8.283929300328030099e-01,5.591216436917312640e-03,-1.328031918903933330e-02,6.504422649918612559e-06,-5.597500744924818664e-07,-4.586313055238054860e-07,6.939442043979072139e+01,6.939297385968110632e+01,1.446580109611918762e-03,4.595463936158958318e-01,1.008656194990086963e+00
2.228915662650602285e-12,8.284151152742551538e-01,5.583566782736923764e-03,-1.327716329069206745e-02,6.779923877904431486e-06,-5.696384631442529871e-07,-4.813336743890434198e-07,6.939205605309528835e+01,6.939061379641471206e+01,1.442256680577811171e-03,4.654573275991565895e-01,1.008752921587249718e+00
2.259036144578313170e-12,8.284372387785251535e-01,5.575748491837299349e-03,-1.327424659413430942e-02,7.064119687344881956e-06,-5.793639494596553454e-07,-5.052607646787664953e-07,6.938969446224567150e+01,6.938825740673671305e+01,1.437055508953073279e-03,4.713611255123379418e-01,1.008849126527220585e+00
2.289156626506024055e-12,8.284592993687313056e-01,5.567770748601407090e-03,-1.327157836019659740e-02,7.357141416990446355e-06,-5.889478861481747002e-07,-5.305121035047394249e-07,6.938733553544098243e+01,6.938590418465724952e+01,1.431350783731570380e-03,4.772581133487572291e-01,1.008944830879803023e+00
2.319277108433734941e-12,8.284812959159985057e-01,5.559643204184957534e-03,-1.326916746702647316e-02,7.659100516954401824e-06,-5.984088950627719555e-07,-5.571735951997948197e-07,6.938497913844787490e+01,6.938355358997399946e+01,1.425548473882352852e-03,4.831486246326651690e-01,1.009040056335072544e+00
2.349397590361445422e-12,8.285032273410606329e-01,5.551375957411791226e-03,-1.326702239126317795e-02,7.970087058310535404e-06,-6.077621068618526360e-07,-5.853153491978341989e-07,6.938262513465079451e+01,6.938120508226728589e+01,1.420052383502819118e-03,4.890329999731540256e-01,1.009134825183024553e+00
2.379518072289156307e-12,8.285250926158477247e-01,5.542979534851336793e-03,-1.326515118997098445e-02,8.290168445808928789e-06,-6.170184965156988038e-07,-6.149898105704862477e-07,6.938027338512210918e+01,6.937885815259251387e+01,1.415232529592500054e-03,4.949115865827280469e-01,1.009229160293330096e+00
2.409638554216867193e-12,8.285468907650533898e-01,5.534464870401986820e-03,-1.326356148331984779e-02,8.619388354085433341e-06,-6.261843315569421097e-07,-6.462302333718586161e-07,6.937792374875847656e+01,6.937651234987401949e+01,1.411398884450962244e-03,5.007847377602292482e-01,1.009323085095129802e+00
2.439759036144578078e-12,8.285686208677567333e-01,5.525843284484482747e-03,-1.326226043817485371e-02,8.957765905227539635e-06,-6.352607472975744223e-07,-6.790495301193615253e-07,6.937557608237166562e+01,6.937416729993415743e+01,1.408782437510548973e-03,5.066528123383735593e-01,1.009416623556855130e+00
2.469879518072288963e-12,8.285902820589502449e-01,5.517126462652257451e-03,-1.326125475204817383e-02,9.305295102748401781e-06,-6.442434602173298159e-07,-7.134395232858639101e-07,6.937323024085627310e+01,6.937182271652251586e+01,1.407524333761873666e-03,5.125161740957810963e-01,1.009509800165909743e+00
2.499999999999999849e-12,8.286118735308947159e-01,5.508326433584755794e-03,-1.326055063806240442e-02,9.661944533922193839e-06,-6.531226274161524368e-07,-7.493706168288719295e-07,6.937088607741206658e+01,6.936947840464642923e+01,1.407672765644165042e-03,5.183751911335332530e-01,1.009602639908120825e+00
2.530120481927710734e-12,8.286333945343749008e-01,5.499455546959033936e-03,-1.326015381022716336e-02,1.002765734906036117e-05,-6.618828563693799828e-07,-7.867918978404911717e-07,6.936854344378856752e+01,6.936713425728032689e+01,1.409186508239797892e-03,5.242302352172816260e-01,1.009695168246832253e+00
2.560240963855421619e-12,8.286548443798478214e-01,5.490526450485265324e-03,-1.326006946959826065e-02,1.040235152266626408e-05,-6.705033649036814542e-07,-8.256316706743355141e-07,6.936620219054093184e+01,6.936479024695540829e+01,1.411943585520798869e-03,5.300816810849824368e-01,1.009787411101553012e+00
2.590361445783132505e-12,8.286762224382336894e-01,5.481552067010602575e-03,-1.326030229092480840e-02,1.078592041355456070e-05,-6.789569734879201647e-07,-8.657997178435864392e-07,6.936386216772554292e+01,6.936244641388292109e+01,1.415753842625123819e-03,5.359299057218134266e-01,1.009879394826014076e+00
2.620481927710842986e-12,8.286975281416646411e-01,5.472545570988895589e-03,-1.326085641019351773e-02,1.117823355466785619e-05,-6.872107072154173607e-07,-9.071877720875023981e-07,6.936152322390408642e+01,6.936010285159953526e+01,1.420372304545865130e-03,5.417752876020039965e-01,1.009971146185511204e+00
2.650602409638553872e-12,8.287187609835583446e-01,5.463520364498103063e-03,-1.326173541253488145e-02,1.157913771977794973e-05,-6.952294963067924587e-07,-9.496682071165282951e-07,6.935918520789459762e+01,6.935775969129274188e+01,1.425516601856353753e-03,5.476182059009795378e-01,1.010076793405215945e+00
2.680722891566264757e-12,8.287399205186689599e-01,5.454490052998114784e-03,-1.326294232095977070e-02,1.198845833021617457e-05,-7.029748790415092907e-07,-9.930985523055323086e-07,6.935684796890240023e+01,6.935541708507703618e+01,1.430883825365724966e-03,5.534590396771456033e-01,1.010232237162433266e+00
2.710843373493975642e-12,8.287610063625967527e-01,5.445468420689595322e-03,-1.326447958590456014e-02,1.240600106050984049e-05,-7.104057992394156369e-07,-1.037323892494125839e-06,6.935451135678039236e+01,6.935307518849205621e+01,1.436168288340431212e-03,5.592981670262996419e-01,1.010388700526786199e+00
2.740963855421686528e-12,8.287820181909695272e-01,5.436469405521470767e-03,-1.326634907551926118e-02,1.283155366881548114e-05,-7.174794767943254699e-07,-1.082179528811677423e-06,6.935217522245669386e+01,6.935073414240982004e+01,1.441080046873113212e-03,5.651359642102313785e-01,1.010546156369667825e+00
2.771084337349397413e-12,8.288029557381966228e-01,5.427507073742214409e-03,-1.326855206680568194e-02,1.326488804811236537e-05,-7.241531543575150200e-07,-1.127494447136076986e-06,6.934983941926479645e+01,6.934839405475270269e+01,1.445364512089125641e-03,5.709728047618117808e-01,1.010704576709238411e+00
2.801204819277108298e-12,8.288238187957674974e-01,5.418595594033448308e-03,-1.327108923754263640e-02,1.370576246144001182e-05,-7.303865873531227135e-07,-1.173095868274452104e-06,6.934750380174818929e+01,6.934605498296045312e+01,1.448818787738140063e-03,5.768090585685081706e-01,1.010863932753660821e+00
2.831325301204819184e-12,8.288446072101592899e-01,5.409749211194816131e-03,-1.327396065913377839e-02,1.415392374527230942e-05,-7.361374459017020640e-07,-1.218808168945085764e-06,6.934516822568059524e+01,6.934371691863137244e+01,1.451307049221038474e-03,5.826450909375296972e-01,1.011024194944077914e+00
2.861445783132530069e-12,8.288653208803801187e-01,5.400982219689844793e-03,-1.327716579078944657e-02,1.460910984115919395e-05,-7.413651463179479997e-07,-1.264457471578913051e-06,6.934283255031897397e+01,6.934137977546753007e+01,1.452774851446653193e-03,5.884812616451968736e-01,1.011185332997257325e+00
2.891566265060240954e-12,8.288859597550629621e-01,5.392308936165774412e-03,-1.328070347438423636e-02,1.507105233244409672e-05,-7.460320548325368819e-07,-1.309874808295797497e-06,6.934049663799387986e+01,6.933904338278499324e+01,1.453255208887936330e-03,5.943179239741205322e-01,1.011347315947850101e+00
2.921686746987951436e-12,8.289065238291357662e-01,5.383743671982965662e-03,-1.328457193044411261e-02,1.553947900785655086e-05,-7.501043544994617041e-07,-1.354898973779937690e-06,6.933816035443388159e+01,6.933670748571796594e+01,1.452868715913655786e-03,6.001554237411952375e-01,1.011510112190224353e+00
2.951807228915662321e-12,8.289270131403342345e-01,5.375300705059781782e-03,-1.328876875557648274e-02,1.601411641962888731e-05,-7.535528376336774071e-07,-1.399379194942858647e-06,6.933582356902957144e+01,6.933437175299283695e+01,1.451816036732346852e-03,6.059940983204169518e-01,1.011673689519847930e+00
2.981927710843373207e-12,8.289474277651966982e-01,5.366994251236689370e-03,-1.329329092081662535e-02,1.649469239605771658e-05,-7.563536055941131650e-07,-1.443177562167225195e-06,6.933348615515755853e+01,6.933203579233246217e+01,1.450362825101727572e-03,6.118342756644107316e-01,1.011838015174178373e+00
3.012048192771084092e-12,8.289677678149275364e-01,5.358838435087132437e-03,-1.329813477142190344e-02,1.698093846863206330e-05,-7.584886594174570816e-07,-1.486171170957553894e-06,6.933114799041855747e+01,6.932969917225447887e+01,1.448818164077116631e-03,6.176762733289576923e-01,1.012003055873045287e+00
3.042168674698794977e-12,8.289880334308888932e-01,5.350847260337620974e-03,-1.330329602797679714e-02,1.747259217486509084e-05,-7.599463673940213857e-07,-1.528253928453744748e-06,6.932880895694519552e+01,6.932736144834447600e+01,1.447508600714620319e-03,6.235203975053964509e-01,1.012168777858519109e+00
3.072289156626505863e-12,8.290082247799714921e-01,5.343034579797216292e-03,-1.330876978877822310e-02,1.796939919978260552e-05,-7.607217987319452664e-07,-1.569337986252133011e-06,6.932646894156157202e+01,6.932502219096042495e+01,1.446750601141844755e-03,6.293669420656312630e-01,1.012335146934239427e+00
3.102409638554216748e-12,8.290283420498074651e-01,5.335414064587274026e-03,-1.331455053376350353e-02,1.847111532161623600e-05,-7.608169157764629651e-07,-1.609354769048772511e-06,6.932412783603992068e+01,6.932268101142652483e+01,1.446824613392329534e-03,6.352161876245374650e-01,1.012502128504228160e+00
3.132530120481927633e-12,8.290483854437821210e-01,5.327999173132269735e-03,-1.332063212982303319e-02,1.897750813058383148e-05,-7.602406207167658537e-07,-1.648255577515594315e-06,6.932178553733928084e+01,6.932033758352787345e+01,1.447953811407342445e-03,6.410684006256412992e-01,1.012669687611163605e+00
3.162650602409638519e-12,8.290683551759703285e-01,5.320803119613014623e-03,-1.332700783762760278e-02,1.948835849365703217e-05,-7.590086562298075694e-07,-1.686011753300072222e-06,6.931944194784112767e+01,6.931799165783887418e+01,1.450290002252345358e-03,6.469238324556860764e-01,1.012837788974135123e+00
3.192771084337349000e-12,8.290882514659757563e-01,5.313838842220969597e-03,-1.333367032011946798e-02,2.000346174283943709e-05,-7.571433629921040504e-07,-1.722614403865450489e-06,6.931709697562435224e+01,6.931564306742809833e+01,1.453908196255999149e-03,6.527827185936917465e-01,1.013006397025901784e+00
3.222891566265059885e-12,8.291080745338854641e-01,5.307118970844453866e-03,-1.334061165233394429e-02,2.052262856961862078e-05,-7.546733003546092585e-07,-1.758073694823309485e-06,6.931475053466827774e+01,6.931329172454360332e+01,1.458810124677030473e-03,6.586452778007133579e-01,1.013175475949658511e+00
3.253012048192770771e-12,8.291278245951367865e-01,5.300655794760766350e-03,-1.334782333297140564e-02,2.104568561379708188e-05,-7.516327396438864919e-07,-1.792417727215475036e-06,6.931240254512940169e+01,6.931093760938770743e+01,1.464935741698410046e-03,6.645117113567431399e-01,1.013344989715341704e+00
3.283132530120481656e-12,8.291475018554257392e-01,5.294461230028943248e-03,-1.335529629773520022e-02,2.157247574073696886e-05,-7.480610424514611602e-07,-1.825691026643220728e-06,6.931005293365902276e+01,6.930858075298782239e+01,1.472180671195473349e-03,6.703822023507117756e-01,1.013514902115503213e+00
3.313253012048192541e-12,8.291671065057990564e-01,5.288546787004080700e-03,-1.336302093423017735e-02,2.210285800703403928e-05,-7.440019388377335122e-07,-1.857952679993171556e-06,6.930770163366524628e+01,6.930622121684088199e+01,1.480416824368244047e-03,6.762569150306784183e-01,1.013685176800774634e+00
3.343373493975903427e-12,8.291866387176700659e-01,5.282923537711732044e-03,-1.337098709864830565e-02,2.263670732063531189e-05,-7.395027225494593659e-07,-1.889274163557106529e-06,6.930534858573022916e+01,6.930385907260152578e+01,1.489513128697609896e-03,6.821359942198378379e-01,1.013855777314961903e+00
3.373493975903614312e-12,8.292060986382774335e-01,5.277602083643265218e-03,-1.337918413419387186e-02,2.317391380729166644e-05,-7.346133820856703659e-07,-1.919736913394030392e-06,6.930299373784222894e+01,6.930149438434450815e+01,1.499353497726098978e-03,6.880195648059964642e-01,1.014026667129801940e+00
3.403614457831325197e-12,8.292254863861222569e-01,5.272592523784968947e-03,-1.338760089125958300e-02,2.371438190085490728e-05,-7.293856877105734183e-07,-1.949429694665445026e-06,6.930063704575611894e+01,6.929912719597707849e+01,1.509849779041473432e-03,6.939077313100452393e-01,1.014197809679420637e+00
3.433734939759036083e-12,8.292448020467856340e-01,5.267904423199781978e-03,-1.339622574951758287e-02,2.425802918015680280e-05,-7.238722552812706411e-07,-1.978445831246311572e-06,6.929827847330244595e+01,6.929675752498108920e+01,1.520948321351114386e-03,6.998005775398782324e-01,1.014369168394520626e+00
3.463855421686746564e-12,8.292640456688467054e-01,5.263546782394097449e-03,-1.340504664177029868e-02,2.480478497992419671e-05,-7.181256080233075825e-07,-2.006880360062924507e-06,6.929591799272084529e+01,6.929438536288455452e+01,1.532629836287979167e-03,7.056981663362010826e-01,1.014540706736338116e+00
3.493975903614457450e-12,8.292832172603504803e-01,5.259528007303002246e-03,-1.341405107981461127e-02,2.535458880727751006e-05,-7.121972571502641086e-07,-2.034827176258129363e-06,6.929355558486032862e+01,6.929201068163716570e+01,1.544903223157804116e-03,7.116005394152362662e-01,1.014712388230387674e+00
3.524096385542168335e-12,8.293023167854353117e-01,5.255855880525212888e-03,-1.342322618205995383e-02,2.590738859874175168e-05,-7.061368214996437231e-07,-2.062376235393167941e-06,6.929119123941833891e+01,6.928963344459415907e+01,1.557794824186608867e-03,7.175077173144177589e-01,1.014884176500027158e+00
3.554216867469879220e-12,8.293213441614085690e-01,5.252537533690967986e-03,-1.343255870311701496e-02,2.646313885528572959e-05,-6.999912051723644685e-07,-2.089610877461257549e-06,6.928882495508480588e+01,6.928725362000476196e+01,1.571335080038017105e-03,7.234196994451526086e-01,1.015056035299852777e+00
3.584337349397590106e-12,8.293402992560638953e-01,5.249579421552273001e-03,-1.344203506523135479e-02,2.702179869465307248e-05,-6.938038505535921687e-07,-2.116605334545333219e-06,6.928645673967145058e+01,6.928487119495414959e+01,1.585544717299586627e-03,7.293364642575698165e-01,1.015227928548933178e+00
3.614457831325300991e-12,8.293591818857400932e-01,5.246987297469450813e-03,-1.345164139163406228e-02,2.758332986111168176e-05,-6.876140821047740963e-07,-2.143422479572327885e-06,6.928408661005541092e+01,6.928248618761560351e+01,1.600422439810030842e-03,7.352579695197053455e-01,1.015399820363888983e+00
3.644578313253011472e-12,8.293779918135717466e-01,5.244766190848543230e-03,-1.346136354163076330e-02,2.814769473272868533e-05,-6.814565540043061125e-07,-2.170111867904907470e-06,6.928171459213031369e+01,6.928009865644685306e+01,1.615935683456856849e-03,7.411841527147513542e-01,1.015571675091802462e+00
3.674698795180722358e-12,8.293967287482729711e-01,5.242920386918896967e-03,-1.347118714755304175e-02,2.871485436537800506e-05,-6.753608121387452288e-07,-2.196708116606657149e-06,6.927934072065215787e+01,6.927770870522188318e+01,1.632015430271515147e-03,7.471149315576115502e-01,1.015743457342924261e+00
3.704819277108433243e-12,8.294153923434677278e-01,5.241453408589973571e-03,-1.348109765349254571e-02,2.928476661094791560e-05,-6.693509781726750206e-07,-2.223229658284550938e-06,6.927696503895732860e+01,6.927531648348569604e+01,1.648555471628220968e-03,7.530502046314456743e-01,1.015915132023201162e+00
3.734939759036144128e-12,8.294339821975311722e-01,5.240368001027427731e-03,-1.349108035556755708e-02,2.985738434468741272e-05,-6.634455605233874442e-07,-2.249677897643213533e-06,6.927458759858977544e+01,6.927292218263146140e+01,1.665415958313825381e-03,7.589898521436704293e-01,1.016086664366547154e+00
3.765060240963855014e-12,8.294524978538723170e-01,5.239666119004413557e-03,-1.350112044362105149e-02,3.043265383339238182e-05,-6.576573941064362516e-07,-2.276036789490021520e-06,6.927220845888169265e+01,6.927052602823734162e+01,1.682430644355086165e-03,7.649337368000752591e-01,1.016258019966832293e+00
3.795180722891565899e-12,8.294709388018579599e-01,5.239348917295886393e-03,-1.351120304448090968e-02,3.101051327227175410e-05,-6.519937077704777959e-07,-2.302272847131150597e-06,6.926982768638895038e+01,6.926812826943670132e+01,1.699416952246821794e-03,7.708817047938547606e-01,1.016429164809554919e+00
3.825301204819276785e-12,8.294893044782793989e-01,5.239416744194295809e-03,-1.352131326632915673e-02,3.159089151396005449e-05,-6.464563154728451377e-07,-2.328335580130203479e-06,6.926744535427086191e+01,6.926572916641603683e+01,1.716187854825914575e-03,7.768335869052652720e-01,1.016600065303141731e+00
3.855421686746987670e-12,8.295075942693119764e-01,5.239869138399463194e-03,-1.353143624407620454e-02,3.217370700837106985e-05,-6.410419245261034060e-07,-2.354158350496820136e-06,6.926506154161531015e+01,6.926332897706303982e+01,1.732564552274789942e-03,7.827891997062897955e-01,1.016770688309833082e+00
3.885542168674698555e-12,8.295258075130809150e-01,5.240704829468288001e-03,-1.354155718557567209e-02,3.275886696704291578e-05,-6.357425517297527551e-07,-2.379659626765687855e-06,6.926267633271442037e+01,6.926092794373693096e+01,1.748388977493989640e-03,7.887483468633432748e-01,1.016941001176104864e+00
3.915662650602409441e-12,8.295439435028176822e-01,5.241921742037866129e-03,-1.355166141844101751e-02,3.334626679331664177e-05,-6.305459216056753211e-07,-2.404743682574502943e-06,6.926028981899727910e+01,6.925852628100302866e+01,1.763537994244773017e-03,7.947108205293306193e-01,1.017110971762587912e+00
3.945783132530120326e-12,8.295620014905973338e-01,5.243517003643245918e-03,-1.356173443708482383e-02,3.393578969835539310e-05,-6.254361096780676500e-07,-2.429302877509139999e-06,6.925790209089157656e+01,6.925612416521612147e+01,1.777925675455296808e-03,8.006764028152689727e-01,1.017280568473413416e+00
3.975903614457831211e-12,8.295799806916355212e-01,5.245486956520486674e-03,-1.357176195002874307e-02,3.452730649329779255e-05,-6.203944696141761492e-07,-2.453222047023493419e-06,6.925551324254873009e+01,6.925372172681021254e+01,1.791515738518861768e-03,8.066448673300179451e-01,1.017449760284963478e+00
4.006024096385542097e-12,8.295978802891829096e-01,5.247827173389743582e-03,-1.358172992669021834e-02,3.512067574407927971e-05,-6.154001510491582818e-07,-2.476379420436807278e-06,6.925312337099896354e+01,6.925131904563242813e+01,1.804325366541225826e-03,8.126159807760087173e-01,1.017618516773975301e+00
4.036144578313252982e-12,8.296156994399191964e-01,5.250532477051154251e-03,-1.359162464381368993e-02,3.571574408375117679e-05,-6.104308497618465295e-07,-2.498649267898290496e-06,6.925073257451636266e+01,6.924891615022632152e+01,1.816424290037746067e-03,8.185895045865698716e-01,1.017786808144951705e+00
4.066265060240963867e-12,8.296334372800653334e-01,5.253596964159057414e-03,-1.360143273092924605e-02,3.631234672603154002e-05,-6.054635750162442602e-07,-2.519904662645527597e-06,6.924834095178533744e+01,6.924651302119036700e+01,1.827930594966573801e-03,8.245651965908624703e-01,1.017954605256842227e+00
4.096385542168674753e-12,8.296510929319462768e-01,5.257014032617547510e-03,-1.361114121461513664e-02,3.691030816126937417e-05,-6.004754164960986033e-07,-2.540020295472904703e-06,6.924594860121652573e+01,6.924410959903588036e+01,1.839002180649087657e-03,8.305428126902623109e-01,1.018121879648945960e+00
4.126506024096385638e-12,8.296686655112218700e-01,5.260776412957050494e-03,-1.362073756127467339e-02,3.750944301306166276e-05,-5.954442936087824833e-07,-2.558875277403406397e-06,6.924355562027460564e+01,6.924170579625520361e+01,1.849824019407856745e-03,8.365221085298376602e-01,1.018288603565998374e+00
4.156626506024095716e-12,8.296861541346108870e-01,5.264876203358474088e-03,-1.363020971802448092e-02,3.810955703146397483e-05,-5.903496706585480619e-07,-2.576355867101284506e-06,6.924116210487390788e+01,6.923930151311570569e+01,1.860591758203707048e-03,8.425028411482490265e-01,1.018454749982419472e+00
4.186746987951806601e-12,8.297035579281728523e-01,5.269304908147354888e-03,-1.363954615133269703e-02,3.871044819711660066e-05,-5.851732224622519053e-07,-2.592358061550410229e-06,6.923876814883573161e+01,6.923689665621121492e+01,1.871492624510892643e-03,8.484847705886834346e-01,1.018620292625520563e+00
4.216867469879517486e-12,8.297208760361487467e-01,5.274053479736667827e-03,-1.364873588311951019e-02,3.931190790967727257e-05,-5.798994363697102047e-07,-2.606789991897604605e-06,6.923637384339895107e+01,6.923449115839918022e+01,1.882684999776298128e-03,8.544676614537158876e-01,1.018785205997947196e+00
4.246987951807228372e-12,8.297381076303459446e-01,5.279112363559602429e-03,-1.365776852415450174e-02,3.991372223370134756e-05,-5.745161383167634871e-07,-2.619574071034119276e-06,6.923397927679590680e+01,6.923208499845422637e+01,1.894278341677928246e-03,8.604512843872006433e-01,1.018949465398950815e+00
4.277108433734939257e-12,8.297552519199833387e-01,5.284471545836869413e-03,-1.366663430418393020e-02,4.051567317551799504e-05,-5.690149324378149539e-07,-2.630648845345311517e-06,6.923158453389150679e+01,6.922967821857939441e+01,1.906315312110357096e-03,8.664354174663890795e-01,1.019113046944621681e+00
4.307228915662650142e-12,8.297723081620010932e-01,5.290120603934882725e-03,-1.367532409861743972e-02,4.111753996566865353e-05,-5.633915458472933145e-07,-2.639970509956683680e-06,6.922918969588801019e+01,6.922727093793075426e+01,1.918757957249447562e-03,8.724198474890300092e-01,1.019275927586986041e+00
4.337349397590361028e-12,8.297892756719227325e-01,5.296048758957981779e-03,-1.368382945152735695e-02,4.171910032304579450e-05,-5.576460724160916070e-07,-2.647514054579092719e-06,6.922679484002938466e+01,6.922486336046065958e+01,1.931479568730876248e-03,8.784043711403011212e-01,1.019438085131899596e+00
4.367469879518071913e-12,8.298061538349662536e-01,5.302244930093110396e-03,-1.369214259493667027e-02,4.232013167892428982e-05,-5.517831116667634687e-07,-2.653274015525251848e-06,6.922440003944214482e+01,6.922245577600338606e+01,1.944263438757197785e-03,8.843887960268750348e-01,1.019599498255670422e+00
4.397590361445782798e-12,8.298229421175888909e-01,5.308697790691922769e-03,-1.370025646370086336e-02,4.292041234153076831e-05,-5.458118012385471991e-07,-2.657264818436529884e-06,6.922200536295760287e+01,6.922004855381484845e+01,1.956809142758490251e-03,8.903729415653802715e-01,1.019760146520369837e+00
4.427710843373493684e-12,8.298396400794044725e-01,5.315395825403543793e-03,-1.370816470608264212e-02,4.351972258455621690e-05,-5.397457436785898730e-07,-2.659520705518202631e-06,6.921961087494777587e+01,6.921764212864762555e+01,1.968746300145976166e-03,8.963566397162768817e-01,1.019920010387770359e+00
4.457831325301204569e-12,8.298562473852633126e-01,5.322327388070385683e-03,-1.371586169004927747e-02,4.411784564599197718e-05,-5.336028305512623390e-07,-2.660095250422197728e-06,6.921721663524603230e+01,6.921523698019554161e+01,1.979655050483755500e-03,9.023397355549048759e-01,1.020079071231848822e+00
4.487951807228915454e-12,8.298727638174809851e-01,5.329480760083779925e-03,-1.372334250491506411e-02,4.471456862675815287e-05,-5.274049689769890233e-07,-2.659060473128217664e-06,6.921482269908761964e+01,6.921283360727036893e+01,1.989091817246907423e-03,9.083220876737240213e-01,1.020237311349823539e+00
4.518072289156626340e-12,8.298891892882416244e-01,5.336844208698143278e-03,-1.373060295820746103e-02,4.530968328170136347e-05,-5.211777176754088677e-07,-2.656505576051695905e-06,6.921242911703444634e+01,6.921043249864796110e+01,1.996618386478149314e-03,9.143035684125787599e-01,1.020394713971696676e+00
4.548192771084337225e-12,8.299055238519104094e-01,5.344406045027553197e-03,-1.373763956800825269e-02,4.590298669857394929e-05,-5.149498413585272299e-07,-2.652535330952641499e-06,6.921003593498005557e+01,6.920803410301920167e+01,2.001831960848474059e-03,9.202840639162164216e-01,1.020551263268254294e+00
4.578313253012048110e-12,8.299217677172927576e-01,5.352154681205051161e-03,-1.374444955041297448e-02,4.649428186348257888e-05,-5.087527938672060624e-07,-2.647268153850435092e-06,6.920764319414629995e+01,6.920563880044824145e+01,2.004393698064977063e-03,9.262634740205852868e-01,1.020706944357527624e+00
4.608433734939758996e-12,8.299379212596861288e-01,5.360078686459082177e-03,-1.375103080247540820e-02,4.708337811393712954e-05,-5.026201417446302295e-07,-2.640833911898724049e-06,6.920525093110077819e+01,6.920324687778050077e+01,2.004053320280406360e-03,9.322417119717176792e-01,1.020861743309702474e+00
4.638554216867469881e-12,8.299539850325473589e-01,5.368166841652137478e-03,-1.375738188039363555e-02,4.767009148297311608e-05,-4.965869409747314151e-07,-2.633371511896369391e-06,6.920285917782575780e+01,6.920085851014655987e+01,2.000667679198370533e-03,9.382187039843493670e-01,1.021015647150468109e+00
4.668674698795180766e-12,8.299699597787146832e-01,5.376408191927438407e-03,-1.376350197325023651e-02,4.825424493981618067e-05,-4.906890803696219970e-07,-2.625026324682208013e-06,6.920046796180119486e+01,6.919847375015046964e+01,1.994211650722734451e-03,9.441943886486038329e-01,1.021168643862832459e+00
4.698795180722890844e-12,8.299858464410375669e-01,5.384792097152012354e-03,-1.376939087240578764e-02,4.883566853416321165e-05,-4.849626055617198477e-07,-2.615947502986537116e-06,6.919807730613671026e+01,6.919609252576869096e+01,1.984780368017908473e-03,9.501687161966972939e-01,1.021320722387405233e+00
4.728915662650601729e-12,8.300016461722977690e-01,5.393308279827719459e-03,-1.377504893678273452e-02,4.941419945235746698e-05,-4.794430377432248929e-07,-2.606285252322849369e-06,6.919568722973251340e+01,6.919371464720626363e+01,1.972582526251764022e-03,9.561416476423688637e-01,1.021471872621186661e+00
4.759036144578312615e-12,8.300173603441705072e-01,5.401946870145550583e-03,-1.378047705414573929e-02,4.998968199452079889e-05,-4.741647012028146923e-07,-2.596188115159695781e-06,6.919329774751331286e+01,6.919133982226982482e+01,1.957925243494315105e-03,9.621131538085164747e-01,1.021622085414884751e+00
4.789156626506023500e-12,8.300329905552573662e-01,5.410698447681818075e-03,-1.378567659869216200e-02,5.056196748209027014e-05,-4.691600733469588834e-07,-2.585800327905894010e-06,6.919090887067947904e+01,6.918896767900329792e+01,1.941191676177669726e-03,9.680832142593956968e-01,1.021771352568799918e+00
4.819277108433734385e-12,8.300485386380006547e-01,5.419554079831023774e-03,-1.379064938536023882e-02,5.113091410521191423e-05,-4.644591702754638740e-07,-2.575259308194052202e-06,6.918852060699042283e+01,6.918659779378727137e+01,1.922813203148002106e-03,9.740518161559523769e-01,1.021919666827311168e+00
4.849397590361445271e-12,8.300640066642480663e-01,5.428505356430492028e-03,-1.379539762092832356e-02,5.169638671910072665e-05,-4.600889801258652760e-07,-2.564693326607810004e-06,6.918613296115184141e+01,6.918422972269593174e+01,1.903238455907435740e-03,9.800189530526780546e-01,1.022067021872008930e+00
4.879518072289156156e-12,8.300793969494323354e-01,5.437544420414774059e-03,-1.379992385244888965e-02,5.225825659784447396e-05,-4.560729553306394227e-07,-2.554219412447950564e-06,6.918374593521988913e+01,6.918186303347818011e+01,1.882901741714827770e-03,9.859846236558996724e-01,1.022213412313517145e+00
4.909638554216867041e-12,8.300947120553628933e-01,5.446663994152717639e-03,-1.380423091341116855e-02,5.281640115324881334e-05,-4.524305736688697803e-07,-2.543941537476931342e-06,6.918135952902231622e+01,6.917949733556864089e+01,1.862193453677249899e-03,9.919488305630886904e-01,1.022358833682062373e+00
4.939759036144577927e-12,8.301099547913506349e-01,5.455857401551597249e-03,-1.380832186796161071e-02,5.337070362527018271e-05,-4.491769765655144980e-07,-2.533949114952439492e-06,6.917897374065287863e+01,6.917713230577361117e+01,1.841434879268597901e-03,9.979115790027811572e-01,1.022503282416796999e+00
4.969879518072288812e-12,8.301251282137408483e-01,5.465118585337808317e-03,-1.381219995355521118e-02,5.392105274941974200e-05,-4.463226915248542346e-07,-2.524315843810450967e-06,6.917658856697859449e+01,6.917476770756032067e+01,1.820859418278143434e-03,1.003872875594968850e+00,1.022646755853988232e+00
4.999999999999999697e-12,8.301402356236913249e-01,5.474442119829012535e-03,-1.381586852254102979e-02,5.446734240531490889e-05,-4.438734439078534723e-07,-2.515098919759347526e-06,6.917420400416558834e+01,6.917240340252872954e+01,1.800601636853373403e-03,1.009832727149848397e+00,1.022789252214081346e+00
5.030120481927710583e-12,8.301552805632563814e-01,5.483823218614153339e-03,-1.381933098316225940e-02,5.500947124937302158e-05,-4.418300615051672628e-07,-2.506338626484387412e-06,6.917182004821806629e+01,6.917003935334840037e+01,1.780694869660614989e-03,1.015791139522537190e+00,1.022930770587688665e+00
5.060240963855421468e-12,8.301702668096946347e-01,5.493257737444423756e-03,-1.382259074028934984e-02,5.554734233354320162e-05,-4.401884735479491532e-07,-2.498058311335255142e-06,6.916943669551812945e+01,6.916767561821195898e+01,1.761077306172640407e-03,1.021748116540041051e+00,1.023071310920581567e+00
5.090361445783132354e-12,8.301851983680882396e-01,5.502742172049496748e-03,-1.382565113650425885e-02,5.608086271101550525e-05,-4.389398039662337351e-07,-2.490264740981044679e-06,6.916705394331492585e+01,6.916531233757773123e+01,1.741605737198479798e-03,1.027703659014335136e+00,1.023210873997751680e+00
5.120481927710843239e-12,8.302000794622326207e-01,5.512273650901645776e-03,-1.382851539387869831e-02,5.660994302907458126e-05,-4.380705568792788660e-07,-2.482948823773116353e-06,6.916467179024078860e+01,6.916294971476948206e+01,1.722075471300769673e-03,1.033657763854963330e+00,1.023349461426561469e+00
5.150602409638554124e-12,8.302149145238674199e-01,5.521849922835123971e-03,-1.383118655684436454e-02,5.713449710871454259e-05,-4.375628905123796101e-07,-2.476086677157994675e-06,6.916229023673275833e+01,6.916058799230721377e+01,1.702244425548308940e-03,1.039610423291159602e+00,1.023487075619072151e+00
5.180722891566265010e-12,8.302297081804388412e-01,5.531469339762228564e-03,-1.383366743676450739e-02,5.765444151033106941e-05,-4.373949740084285784e-07,-2.469641010623114218e-06,6.915990928541724259e+01,6.915822742631647202e+01,1.681859100767251055e-03,1.045561624212359320e+00,1.023623719773599117e+00
5.210843373493975895e-12,8.302444652412391823e-01,5.541130834630697902e-03,-1.383596055840879101e-02,5.816969508475962520e-05,-4.375414199678384254e-07,-2.463562787518472907e-06,6.915752894147964014e+01,6.915586826138668641e+01,1.660680092957674209e-03,1.051511347632778426e+00,1.023759397855598330e+00
5.240963855421685972e-12,8.302591906822551771e-01,5.550833894520342156e-03,-1.383806810892363771e-02,5.868017850914422097e-05,-4.379737840334222910e-07,-2.457793122841283536e-06,6.915514921292501072e+01,6.915351070795829003e+01,1.638504966727382653e-03,1.057459568284872420e+00,1.023894114577886372e+00
5.271084337349396858e-12,8.302738896298772486e-01,5.560578529003691595e-03,-1.383999188947579451e-02,5.918581380757845814e-05,-4.386611214633652199e-07,-2.452265368842173050e-06,6.915277011074076086e+01,6.915115492404760289e+01,1.615186693151700326e-03,1.063406254343596036e+00,1.024027875380285835e+00
5.301204819277107743e-12,8.302885673433709757e-01,5.570365234239937208e-03,-1.384173327006287847e-02,5.968652385713595792e-05,-4.395705894301901707e-07,-2.446907336232201122e-06,6.915039164904102620e+01,6.914880100266056218e+01,1.590646380466116758e-03,1.069351367280378939e+00,1.024160686408770449e+00
5.331325301204818629e-12,8.303032291965165568e-01,5.580194952825593725e-03,-1.384329314776779757e-02,6.018223188077251860e-05,-4.406680827696792701e-07,-2.441643595934214140e-06,6.914801384509232207e+01,6.914644896545821950e+01,1.564879634108975971e-03,1.075294861845638605e+00,1.024292554494138807e+00
5.361445783132529514e-12,8.303178806584552429e-01,5.590069029789194142e-03,-1.384467190864033075e-02,6.067286092958075016e-05,-4.419188901033060171e-07,-2.436397804795803713e-06,6.914563671928715394e+01,6.914409876278647005e+01,1.537956500687886379e-03,1.081236686174474215e+00,1.024423487130310395e+00
5.391566265060240399e-12,8.303325272739046081e-01,5.599989164955369338e-03,-1.384586939364417478e-02,6.115833335797231591e-05,-4.432883566907385995e-07,-2.431094998499942739e-06,6.914326029502694837e+01,6.914175027951502273e+01,1.510015511919468806e-03,1.087176782010909948e+00,1.024553492452256576e+00
5.421686746987951285e-12,8.303471746429632594e-01,5.609957361980165945e-03,-1.384688486875719320e-02,6.163857029648646239e-05,-4.447425400534290910e-07,-2.425663796075787726e-06,6.914088459853418556e+01,6.913940334573726432e+01,1.481252796921492731e-03,1.093115085042001500e+00,1.024682579213663569e+00
5.451807228915662170e-12,8.303618284006663020e-01,5.619975874494852544e-03,-1.384771699943340532e-02,6.211349112802901258e-05,-4.462488443609717769e-07,-2.420038462897599216e-06,6.913850965860810049e+01,6.913705775106632245e+01,1.451907541772941507e-03,1.099051525333949453e+00,1.024810756764343189e+00
5.481927710843373055e-12,8.303764941964739688e-01,5.630047149761462782e-03,-1.384836382953067747e-02,6.258301297436971397e-05,-4.477766198007038658e-07,-2.414160782802030872e-06,6.913613550631576743e+01,6.913471326108256676e+01,1.422245233194377153e-03,1.104986027859304887e+00,1.024938035027478378e+00
5.512048192771083941e-12,8.303911776734990147e-01,5.640173769961812252e-03,-1.384882276505507853e-02,6.304705020061603820e-05,-4.492977136648968774e-07,-2.407981694862176570e-06,6.913376217470522533e+01,6.913236963456732553e+01,1.392540137897370659e-03,1.110918513105684902e+00,1.025064424476713976e+00
5.542168674698794826e-12,8.304058844484708546e-01,5.650358391702154509e-03,-1.384909056236924632e-02,6.350551394609550292e-05,-4.507869606920606056e-07,-2.401462656309810200e-06,6.913138969839181414e+01,6.913002664002661390e+01,1.363058365201611465e-03,1.116848897753018877e+00,1.025189936113189093e+00
5.572289156626505711e-12,8.304206200917066960e-01,5.660603684381627920e-03,-1.384916332131227133e-02,6.395831169056415990e-05,-4.522226012860631110e-07,-2.394576699949556739e-06,6.912901811314844736e+01,6.912768407047744290e+01,1.334042671010547383e-03,1.122777095408741044e+00,1.025314581442537065e+00
5.602409638554216597e-12,8.304353901076509947e-01,5.670912267370764592e-03,-1.384903648305333031e-02,6.440534686489591393e-05,-4.535866176006288766e-07,-2.387309161992272080e-06,6.912664745550640077e+01,6.912534175558580785e+01,1.305699920593144043e-03,1.128703017388039020e+00,1.025438372451917601e+00
5.632530120481927482e-12,8.304501999159458192e-01,5.681286646644791334e-03,-1.384870483277352883e-02,6.484651851536445653e-05,-4.548649791018046718e-07,-2.379658064364328121e-06,6.912427776238207855e+01,6.912299957051661181e+01,1.278191865461091601e-03,1.134626573527072857e+00,1.025561321587136643e+00
5.662650602409638367e-12,8.304650548334144844e-01,5.691729151346863400e-03,-1.384816250700843590e-02,6.528172103030393137e-05,-4.560477910856240109e-07,-2.371634144025457641e-06,6.912190907060502809e+01,6.912065744097793640e+01,1.251629627093890900e-03,1.140547673017871411e+00,1.025683441729923429e+00
5.692771084337349253e-12,8.304799600567326356e-01,5.702241870483477221e-03,-1.384740300571046974e-02,6.571084393731833689e-05,-4.571293417028159624e-07,-2.363260530443509486e-06,6.911954141654636885e+01,6.911831534451751224e+01,1.226072028850055300e-03,1.146466225252526394e+00,1.025804746175422721e+00
5.722891566265060138e-12,8.304949206460315869e-01,5.712826590228536026e-03,-1.384641920884897674e-02,6.613377177832423085e-05,-4.581080452917575534e-07,-2.354572080919101285e-06,6.911717483573947618e+01,6.911597330805871309e+01,1.201527680761972812e-03,1.152382140666313282e+00,1.025925248609972584e+00
5.753012048192771023e-12,8.305099415094812088e-01,5.723484732307105617e-03,-1.384520339751928696e-02,6.655038406857007017e-05,-4.589862822017854515e-07,-2.345614391719163839e-06,6.911480936252024776e+01,6.911363140202078625e+01,1.177960499459885591e-03,1.158295331569023423e+00,1.026044963089230766e+00
5.783132530120481909e-12,8.305250273889202006e-01,5.734217293720569354e-03,-1.384374727938669780e-02,6.696055534441910126e-05,-4.597701377529219894e-07,-2.336442510763926762e-06,6.911244502970386350e+01,6.911128973156706934e+01,1.155298136788221290e-03,1.164205712955210359e+00,1.026163904016724304e+00
5.813253012048191986e-12,8.305401828465625025e-01,5.745024788157436502e-03,-1.384204201830011027e-02,6.736415530314472124e-05,-4.604690454708770734e-07,-2.327119384729256548e-06,6.911008186829207034e+01,6.910894842569254592e+01,1.133442599521027570e-03,1.170113203284581571e+00,1.026282086122878967e+00
5.843373493975902872e-12,8.305554122527979422e-01,5.755907189354914771e-03,-1.384007826797068949e-02,6.776104903631876490e-05,-4.610953421986510476e-07,-2.317714079703597440e-06,6.910771990721113411e+01,6.910660762503204069e+01,1.112282179096135519e-03,1.176017725224665300e+00,1.026399524444600919e+00
5.873493975903613757e-12,8.305707197750850090e-01,5.766863877072119469e-03,-1.383784620959161403e-02,6.815109735662572331e-05,-4.616637450575720340e-07,-2.308299819826310996e-06,6.910535917310264153e+01,6.910426746941159593e+01,1.091703691045437094e-03,1.181919206349186124e+00,1.026516234305467457e+00
5.903614457831324642e-12,8.305861093681047302e-01,5.777893585533980768e-03,-1.383533559298895377e-02,6.853415721615832318e-05,-4.621907624467114612e-07,-2.298951892507974456e-06,6.910299969010827681e+01,6.910192808613911097e+01,1.071603969167804569e-03,1.187817579786472955e+00,1.026632231296577880e+00
5.933734939759035528e-12,8.306015847649443895e-01,5.788994354721805312e-03,-1.383253578127346083e-02,6.891008221250564535e-05,-4.626940532685623913e-07,-2.289745471797502016e-06,6.910064147971463910e+01,6.909958958012529706e+01,1.051899589346292707e-03,1.193712784812992256e+00,1.026747531258113577e+00
5.963855421686746413e-12,8.306171494694376545e-01,5.800163484967446950e-03,-1.382943579883815118e-02,6.927872317727553318e-05,-4.631917502886593018e-07,-2.280753413151704161e-06,6.909828456063692670e+01,6.909725202671091893e+01,1.032533926008389518e-03,1.199604767388196214e+00,1.026862150261645956e+00
5.993975903614457298e-12,8.306328067495991618e-01,5.811397494878886398e-03,-1.382602438225852444e-02,6.963992884015548059e-05,-4.637017649211598143e-07,-2.272044073249167566e-06,6.909592894872011470e+01,6.909491546784670390e+01,1.013480873411521472e-03,1.205493480628395231e+00,1.026976104593236627e+00
6.024096385542168184e-12,8.306485596321443454e-01,5.822692083078085182e-03,-1.382229003412786469e-02,6.999354656024773624e-05,-4.642410917297806317e-07,-2.263679207573478244e-06,6.909357465686942135e+01,6.909257991198701632e+01,9.947448823980557624e-04,1.211378885217152757e+00,1.027089410737292541e+00
6.054216867469879069e-12,8.306644108981396935e-01,5.834042093535254415e-03,-1.381822107946856053e-02,7.033942311525255683e-05,-4.648251315004511861e-07,-2.255711996306247470e-06,6.909122169495309151e+01,6.909024533760913300e+01,9.763573439541369447e-04,1.217260949752146271e+00,1.027202085361312855e+00
6.084337349397589954e-12,8.306803630795527305e-01,5.845441485154028761e-03,-1.381380572431029075e-02,7.067740553813966456e-05,-4.654670518447578115e-07,-2.248185245682601061e-06,6.908887006980154410e+01,6.908791170004811022e+01,9.583697534354184778e-04,1.223139651027766117e+00,1.027314145301407855e+00
6.114457831325300840e-12,8.306964184567605658e-01,5.856883305369505952e-03,-1.380903211655524002e-02,7.100734199027026994e-05,-4.661772039084021531e-07,-2.241129807465277997e-06,6.908651978520298087e+01,6.908557894073784666e+01,9.408444651346445928e-04,1.229014974254238002e+00,1.027425607548655861e+00
6.144578313253011725e-12,8.307125790570771828e-01,5.868359668060920027e-03,-1.380388840852006180e-02,7.132908265949777099e-05,-4.669626128760722469e-07,-2.234563253707106242e-06,6.908417084189350987e+01,6.908324699774740907e+01,9.238441460960352802e-04,1.234886913215162307e+00,1.027536489236279049e+00
6.174698795180722610e-12,8.307288466541401517e-01,5.879861735976829075e-03,-1.379836282109672511e-02,7.164248067160209265e-05,-4.678265585858348091e-07,-2.228488837638849172e-06,6.908182323754959953e+01,6.908091581633208023e+01,9.074212175226718021e-04,1.240755470364761859e+00,1.027646807627623504e+00
6.204819277108433496e-12,8.307452227681119128e-01,5.891379707656849325e-03,-1.379244370918616611e-02,7.194739300347917344e-05,-4.687682607097758335e-07,-2.222894764502912675e-06,6.907947696681419814e+01,6.907858535821179657e+01,8.916086023953144089e-04,1.246620656867777122e+00,1.027756580104933093e+00
6.234939759036144381e-12,8.307617086666861939e-01,5.902902808962166153e-03,-1.378611962817544861e-02,7.224368138679227824e-05,-4.697826806550083506e-07,-2.217753788634895074e-06,6.907713202130489094e+01,6.907625560833619716e+01,8.764129686904093778e-04,1.252482492584862994e+00,1.027865824158894492e+00
6.265060240963855266e-12,8.307783053668160722e-01,5.914419289237496553e-03,-1.377937940116558818e-02,7.253121319128995326e-05,-4.708604496354748318e-07,-2.213023145268908211e-06,6.907478838965461421e+01,6.907392657827453775e+01,8.618113800703471354e-04,1.258341006007023477e+00,1.027974557378934506e+00
6.295180722891566152e-12,8.307950136371590188e-01,5.925916422257405947e-03,-1.377221218667402242e-02,7.280986227765380700e-05,-4.719879293206374249e-07,-2.208644817611400835e-06,6.907244605751800748e+01,6.907159830564634717e+01,8.477518716604930202e-04,1.264196234142463071e+00,1.028082797444251906e+00
6.325301204819277037e-12,8.308118340011950709e-01,5.937380511854627174e-03,-1.376460754659131723e-02,7.307950981055241237e-05,-4.731474081529809192e-07,-2.204546131893511311e-06,6.907010500760854654e+01,6.906927084960317131e+01,8.341580053744899071e-04,1.270048222360171009e+00,1.028190562115560480e+00
6.355421686746987115e-12,8.308287667409099964e-01,5.948796902242993977e-03,-1.375655551390472624e-02,7.334004502348714851e-05,-4.743174329244040371e-07,-2.200640665570409531e-06,6.906776521974502714e+01,6.906694428276058773e+01,8.209369844383423423e-04,1.275897024193989315e+00,1.028297869227517980e+00
6.385542168674698000e-12,8.308458119010910803e-01,5.960149993083506577e-03,-1.374804666024592031e-02,7.359136592800295351e-05,-4.754732716017674791e-07,-2.196829446768697395e-06,6.906542667086503684e+01,6.906461868038599050e+01,8.079904790413516922e-04,1.281742701111366900e+00,1.028404736681825193e+00
6.415662650602408885e-12,8.308629692941388312e-01,5.971423259261128200e-03,-1.373907216272880760e-02,7.383337996085539100e-05,-4.765874997903446203e-07,-2.193002416654279469e-06,6.906308933509734516e+01,6.906229410811091896e+01,7.952269864329874908e-04,1.287585322251045827e+00,1.028511182440967398e+00
6.445783132530119771e-12,8.308802385054590012e-01,5.982599274993592904e-03,-1.372962386987930730e-02,7.406600456374451576e-05,-4.776306997199025834e-07,-2.189040120746779376e-06,6.906075318373758876e+01,6.905997060937971810e+01,7.825743578718478977e-04,1.293424964133996546e+00,1.028617224522582863e+00
6.475903614457830656e-12,8.308976188991475942e-01,5.993659742775289331e-03,-1.371969436638160490e-02,7.428916769121843451e-05,-4.785722573311865055e-07,-2.184815590463590280e-06,6.905841818541767907e+01,6.905764819432567947e+01,7.699910919969499149e-04,1.299261710351920396e+00,1.028722880994442646e+00
6.506024096385541541e-12,8.309151096243144741e-01,6.004585526618541093e-03,-1.370927703647099524e-02,7.450280824329093851e-05,-4.793812400283438864e-07,-2.180196372432790925e-06,6.905608430606136494e+01,6.905532683094143920e+01,7.574751199202629228e-04,1.305095651236673371e+00,1.028828169970005924e+00
6.536144578313252427e-12,8.309327096217146158e-01,6.015356689391322155e-03,-1.369836612555942225e-02,7.470687642018902558e-05,-4.800273350366205284e-07,-2.175046660440961321e-06,6.905375150897684478e+01,6.905300643990379683e+01,7.450690730495888436e-04,1.310926883514888841e+00,1.028933109604543539e+00
6.566265060240963312e-12,8.309504176308118994e-01,6.025952534610289416e-03,-1.368695679986245417e-02,7.490133399744156777e-05,-4.804818261482889247e-07,-2.169229483321519129e-06,6.905141975492414019e+01,6.905068689352779643e+01,7.328613963415009759e-04,1.316755509951496927e+00,1.029037718091807552e+00
6.596385542168674198e-12,8.309682321971737506e-01,6.036351652049581559e-03,-1.367504520382992021e-02,7.508615452023228152e-05,-4.807185850245059154e-07,-2.162608901656811209e-06,6.904908900220686974e+01,6.904836801910398947e+01,7.209831028849647810e-04,1.322581638985648178e+00,1.029142013661223487e+00
6.626506024096385083e-12,8.309861516801915204e-01,6.046531967300624102e-03,-1.366262851513950181e-02,7.526132341657785769e-05,-4.807150522051184285e-07,-2.155052166848822132e-06,6.904675920677469492e+01,6.904604960636306998e+01,7.096004116185648716e-04,1.328405384362282504e+00,1.029246014575585733e+00
6.656626506024095968e-12,8.310041742611783411e-01,6.056470794939409867e-03,-1.364970499704148792e-02,7.542683802944980908e-05,-4.804531826037152085e-07,-2.146431797867491272e-06,6.904443032230990696e+01,6.904373141838864569e+01,6.989039212577313016e-04,1.334226864761818065e+00,1.029349739129239660e+00
6.686746987951806854e-12,8.310222979516717068e-01,6.066144895244820860e-03,-1.363627404777976136e-02,7.558270756846998393e-05,-4.799203305563820664e-07,-2.136627533744488849e-06,6.904210230036156304e+01,6.904141320505226531e+01,6.890953093032871129e-04,1.340046203431477290e+00,1.029453205646725600e+00
6.716867469879517739e-12,8.310405206020706759e-01,6.075530534163917952e-03,-1.362233624678688831e-02,7.572895298226436770e-05,-4.791100504547445960e-07,-2.125528123552324637e-06,6.903977509045722627e+01,6.903909471768245965e+01,6.803727747639330735e-04,1.345863527819936456e+00,1.029556432481866235e+00
6.746987951807228624e-12,8.310588399105690582e-01,6.084603546391584815e-03,-1.360789339758474402e-02,7.586560675299945308e-05,-4.780227906130992796e-07,-2.113032920082210814e-06,6.903744864020394800e+01,6.903677572365521087e+01,6.729165487413595005e-04,1.351678969217784410e+00,1.029659438017275663e+00
6.777108433734939510e-12,8.310772534321679839e-01,6.093339401290463232e-03,-1.359294856720488602e-02,7.599271261505224050e-05,-4.766664602632262509e-07,-2.099053248578976846e-06,6.903512289546401348e+01,6.903445601969085033e+01,6.668757731653725870e-04,1.357492662405592743e+00,1.029762240664268136e+00
6.807228915662650395e-12,8.310957585879289455e-01,6.101713271505681581e-03,-1.357750612185799552e-02,7.611032520019958840e-05,-4.750568523865022283e-07,-2.083513527565741018e-06,6.903279780051184389e+01,6.903213544260985657e+01,6.623579019941013999e-04,1.363304745311111787e+00,1.029864858863137833e+00
6.837349397590361280e-12,8.311143526744979582e-01,6.109700104036396712e-03,-1.356157175877029109e-02,7.621850961217557319e-05,-4.732179084131039834e-07,-2.066352124842723878e-06,6.903047329813620081e+01,6.902981387660705082e+01,6.594215291568536301e-04,1.369115358676821881e+00,1.029967311083792358e+00
6.867469879518072166e-12,8.311330328736435957e-01,6.117274693398533705e-03,-1.354515253385593122e-02,7.631734093394461750e-05,-4.711818145575692086e-07,-2.047521938017316367e-06,6.902814932982722951e+01,6.902749125660727714e+01,6.580732199484624510e-04,1.374924645738595075e+00,1.030069615826721741e+00
6.897590361445782243e-12,8.311517962618930611e-01,6.124411756781296227e-03,-1.352825688533112504e-02,7.640690367157730600e-05,-4.689889236216032581e-07,-2.026990695258778360e-06,6.902582583593571997e+01,6.902516756738593529e+01,6.582685497866407401e-04,1.380732751916428747e+00,1.030171791624234778e+00
6.927710843373493129e-12,8.311706398203307922e-01,6.131086010994418918e-03,-1.351089465302696829e-02,7.648729113920984190e-05,-4.666875003710715180e-07,-2.004740978217421755e-06,6.902350275584041128e+01,6.902284283866897852e+01,6.599171714395999202e-04,1.386539824517531772e+00,1.030273857041959173e+00
6.957831325301204014e-12,8.311895604444136110e-01,6.137272250808615236e-03,-1.349307709323504557e-02,7.655860479020085163e-05,-4.643332929696049740e-07,-1.980769975058439963e-06,6.902118002809235975e+01,6.902051713671825439e+01,6.628913741048824684e-04,1.392346012452076343e+00,1.030375830680560378e+00
6.987951807228914899e-12,8.312085549538540397e-01,6.142945428385004035e-03,-1.347481688906423947e-02,7.662095350027326628e-05,-4.619889373076060813e-07,-1.955088977199287226e-06,6.901885759055448943e+01,6.901819055325728414e+01,6.670372972122611942e-04,1.398151465961119833e+00,1.030477731177627421e+00
7.018072289156625785e-12,8.312276201023883759e-01,6.148080733891904924e-03,-1.345612815626166629e-02,7.667445280912575753e-05,-4.597232052830754157e-07,-1.927722638485595459e-06,6.901653538056910975e+01,6.901586319282418458e+01,6.721877449186698054e-04,1.403956336356950496e+00,1.030579577209677078e+00
7.048192771084336670e-12,8.312467525875624208e-01,6.152653676720068118e-03,-1.343702644436617875e-02,7.671922412770231371e-05,-4.576101120542215589e-07,-1.898708020089832507e-06,6.901421333511727596e+01,6.901353515968496311e+01,6.781754323111521994e-04,1.409760775774768327e+00,1.030681387494219337e+00
7.078313253012047555e-12,8.312659490605098789e-01,6.156640167095249645e-03,-1.341752873318763188e-02,7.675539391899585803e-05,-4.557279008835417323e-07,-1.868093448282950411e-06,6.901189139094380209e+01,6.901120654545395894e+01,6.848454898399718681e-04,1.415564936935551188e+00,1.030783180791824183e+00
7.108433734939758441e-12,8.312852061355372468e-01,6.160016597927403699e-03,-1.339765342457582310e-02,7.678309286090750777e-05,-4.541579273296018901e-07,-1.835937215346653815e-06,6.900956948471187502e+01,6.900887741855559909e+01,6.920661562767334947e-04,1.421368972918880536e+00,1.030884975908129109e+00
7.138554216867469326e-12,8.313045203996527466e-01,6.162759926545673811e-03,-1.337742032934335912e-02,7.680245500025908252e-05,-4.529834671294770332e-07,-1.802306156218801292e-06,6.900724755312810998e+01,6.900654781633841139e+01,6.997367897033929121e-04,1.427173036944701323e+00,1.030986791695710725e+00
7.168674698795180211e-12,8.313238884219878999e-01,6.164847756129906292e-03,-1.335685064971055443e-02,7.681361690753659506e-05,-4.522884740806630059e-07,-1.767274134972026194e-06,6.900492553307664423e+01,6.900421774047805457e+01,7.077925985870268987e-04,1.432977282163313104e+00,1.031088647055752983e+00
7.198795180722891097e-12,8.313433067630180417e-01,6.166258416572647887e-03,-1.333596695688102178e-02,7.681671684229291332e-05,-4.521563155220150435e-07,-1.730920475914818526e-06,6.900260336173914766e+01,6.900188715592732080e+01,7.162058118250771380e-04,1.438781861451869259e+00,1.031190560939442946e+00
7.228915662650601982e-12,8.313627719836523822e-01,6.166971044424510336e-03,-1.331479316402497948e-02,7.681189393934022931e-05,-4.526685135949232209e-07,-1.693328373991200348e-06,6.900028097668609917e+01,6.899955599335100942e+01,7.249833350831264012e-04,1.444586927216405359e+00,1.031292552349019953e+00
7.259036144578312867e-12,8.313822806540835941e-01,6.166965661906173048e-03,-1.329335449462575730e-02,7.679928742588491277e-05,-4.539035203228483202e-07,-1.654583318276619205e-06,6.899795831602604324e+01,6.899722415477779691e+01,7.341612482481464251e-04,1.450392631197919613e+00,1.031394640338395785e+00
7.289156626506022945e-12,8.314018293624818590e-01,6.166223254367437893e-03,-1.327167744625617346e-02,7.677903587959069860e-05,-4.559355536856234145e-07,-1.614771560775652363e-06,6.899563531848642128e+01,6.899489152172971274e+01,7.437967567098337012e-04,1.456199124281202684e+00,1.031496844013337633e+00
7.319277108433734638e-12,8.314214147235351460e-01,6.164725846227728755e-03,-1.324978974992573576e-02,7.675127653718023736e-05,-4.588335203101737743e-07,-1.573978660489184370e-06,6.899331192348576280e+01,6.899255796508990102e+01,7.539583958683315984e-04,1.462006556304805915e+00,1.031599182531056424e+00
7.349397590361444716e-12,8.314410333866365521e-01,6.162456575167821540e-03,-1.322772032513304212e-02,7.671614466259295544e-05,-4.626600481958893430e-07,-1.532288129914226967e-06,6.899098807123871779e+01,6.899022335584734833e+01,7.647153913712238533e-04,1.467815075871161890e+00,1.031701675099217397e+00
7.379518072289156409e-12,8.314606820439114365e-01,6.159399764206490921e-03,-1.320549923052860390e-02,7.667377298292001140e-05,-4.674706501040819975e-07,-1.489780207857386019e-06,6.898866370283431593e+01,6.898788757573963437e+01,7.761270946859852261e-04,1.473624830155163767e+00,1.031804340974303180e+00
7.409638554216866486e-12,8.314803574379968643e-01,6.155540991485525769e-03,-1.318315761051139408e-02,7.662429119932611700e-05,-4.733130349447543861e-07,-1.446530778778695692e-06,6.898633876031404100e+01,6.898555052696234213e+01,7.882333516973269146e-04,1.479435964710061002e+00,1.031907199459278113e+00
7.439759036144578179e-12,8.315000563694963098e-01,6.150867157590213415e-03,-1.316072763777131199e-02,7.656782557897294278e-05,-4.802265807830186849e-07,-1.402610454935854030e-06,6.898401318674255833e+01,6.898321214020718628e+01,8.010465353768349067e-04,1.485248623269167290e+00,1.032010269900520694e+00
7.469879518072288257e-12,8.315197757042321891e-01,6.145366550088291087e-03,-1.313824245197101927e-02,7.650449863259518640e-05,-4.882419790648489106e-07,-1.358083833470375054e-06,6.898168692626548193e+01,6.898087238046429093e+01,8.145458011928063957e-04,1.491062947542507455e+00,1.032113571683988651e+00
7.499999999999999950e-12,8.315395123802172828e-01,6.139028905192435263e-03,-1.311573609466473722e-02,7.643442888087395093e-05,-4.973810554384697680e-07,-1.313008936365504015e-06,6.897935992414350892e+01,6.897853125021735821e+01,8.286739261464437555e-04,1.496879077007187808e+00,1.032217124230584648e+00
7.530120481927710028e-12,8.315592634142340289e-01,6.131845466298906089e-03,-1.309324344063772690e-02,7.635773071114630890e-05,-5.076567682399151039e-07,-1.267436837005136659e-06,6.897703212684504592e+01,6.897618878995692171e+01,8.433368881267011737e-04,1.502697148690554485e+00,1.032320946990708865e+00
7.560240963855421721e-12,8.315790259080916291e-01,6.123809039215544897e-03,-1.307080012580038621e-02,7.627451432431063441e-05,-5.190733814358354406e-07,-1.221411472959671358e-06,6.897470348210491409e+01,6.897384507595792513e+01,8.584061469924866850e-04,1.508517296945050212e+00,1.032425059437960480e+00
7.590361445783131798e-12,8.315987970547014108e-01,6.114914043833189622e-03,-1.304844247187191865e-02,7.618488577009102419e-05,-5.316268046882823005e-07,-1.174969640695629153e-06,6.897237393893186663e+01,6.897150021551871646e+01,8.737234131490283044e-04,1.514339653214416659e+00,1.032529481061978061e+00
7.620481927710843492e-12,8.316185741435944134e-01,6.105156562184034172e-03,-1.302620740795035550e-02,7.608894706713434516e-05,-5.453050893323565943e-07,-1.128141164214167069e-06,6.897004344769646877e+01,6.896915434015700441e+01,8.891075394706843618e-04,1.520164345790363303e+00,1.032634231360396448e+00
7.650602409638553569e-12,8.316383545661532040e-01,6.094534382641873457e-03,-1.300413238914315678e-02,7.598679640279824225e-05,-5.600890655332337938e-07,-1.080949226218753828e-06,6.896771196018052308e+01,6.896680759712965880e+01,9.043630508685156048e-04,1.525991499559443021e+00,1.032739329829904573e+00
7.680722891566265262e-12,8.316581358204462315e-01,6.083047040065773896e-03,-1.298225531252318078e-02,7.587852840596345588e-05,-5.759531027889818571e-07,-1.033410847330218537e-06,6.896537942963088597e+01,6.896446013989762491e+01,9.192897332580829417e-04,1.531821235739722065e+00,1.032844795956378681e+00
7.710843373493975340e-12,8.316779155156102110e-01,6.070695851855759627e-03,-1.296061443050617462e-02,7.576423448483149642e-05,-5.928659733188110164e-07,-9.855374961334671851e-07,6.896304581083713003e+01,6.896211211819644404e+01,9.336926406877213728e-04,1.537653671607499328e+00,1.032950649204079863e+00
7.740963855421685417e-12,8.316976913758235002e-01,6.057483949612015549e-03,-1.293924826195875198e-02,7.564400322046468960e-05,-6.107917957368570740e-07,-9.373358104823405781e-07,6.896071106020181674e+01,6.895976366835422766e+01,9.473918475850483809e-04,1.543488920213555327e+00,1.033056909003888357e+00
7.771084337349397110e-12,8.317174612438146264e-01,6.043416306368561836e-03,-1.291819550109333213e-02,7.551792080583736991e-05,-6.296910347423784941e-07,-8.888084085568835828e-07,6.895837513582185352e+01,6.895741490454615530e+01,9.602312756942121179e-04,1.549327090090036663e+00,1.033163594740539981e+00
7.801204819277107188e-12,8.317372230839304992e-01,6.028499759224295942e-03,-1.289749492448121274e-02,7.538607151940461527e-05,-6.495215313239491837e-07,-8.399547667544849937e-07,6.895603799756322871e+01,6.895506591159643506e+01,9.720859667972854860e-04,1.555168284947839874e+00,1.033270725738963502e+00
7.831325301204818881e-12,8.317569749846356331e-01,6.012743027287071988e-03,-1.287718529639041501e-02,7.524853822169303905e-05,-6.702395371719952409e-07,-7.907721407564860386e-07,6.895369960718343805e+01,6.895271673992647266e+01,9.828672569596578774e-04,1.561012603365399043e+00,1.033378321249459830e+00
7.861445783132528959e-12,8.317767151606204612e-01,5.996156724758618453e-03,-1.285730527248674093e-02,7.510540286317866888e-05,-6.918007267012923266e-07,-7.412565062209820943e-07,6.895135992841684924e+01,6.895036740297881295e+01,9.925254380308765056e-04,1.566860138470271835e+00,1.033486400431999241e+00
7.891566265060240652e-12,8.317964419542683840e-01,5.978753369072131209e-03,-1.283789330239882773e-02,7.495674699175460388e-05,-7.141611605126352548e-07,-6.914034966155270239e-07,6.894901892712577762e+01,6.894801787746023081e+01,1.001049665549807489e-03,1.572710977613897887e+00,1.033594982339382851e+00
7.921686746987950729e-12,8.318161538366766194e-01,5.960547383944937543e-03,-1.281898753116421201e-02,7.480265224839306563e-05,-7.372781755615826776e-07,-6.412093176077718879e-07,6.894667657142461792e+01,6.894566810634312048e+01,1.008465081504133576e-03,1.578565202041715132e+00,1.033704085899460834e+00
7.951807228915662423e-12,8.318358494082485066e-01,5.941555097503142986e-03,-1.280062569987436456e-02,7.464320084016113548e-05,-7.611111799521289897e-07,-5.906716197712552401e-07,6.894433283177126270e+01,6.894331800441970870e+01,1.014827351550913210e-03,1.584422886559809118e+00,1.033813729896284173e+00
7.981927710843372500e-12,8.318555273985150933e-01,5.921794734847675087e-03,-1.278284504587042479e-02,7.447847598051272249e-05,-7.856223340316037118e-07,-5.397903135604628699e-07,6.894198768112659081e+01,6.894096746607719695e+01,1.020215049392754741e-03,1.590284099199956502e+00,1.033923932950260971e+00
8.012048192771084193e-12,8.318751866655798022e-01,5.901286405618093311e-03,-1.276568220234863653e-02,7.430856228772599070e-05,-8.107771038501552011e-07,-4.885683121265423859e-07,6.893964109511388472e+01,6.893861637458201130e+01,1.024720531878101689e-03,1.596148900885858035e+00,1.034034713497312019e+00
8.042168674698794271e-12,8.318948261949081768e-01,5.880052086175795861e-03,-1.274917309805486364e-02,7.413354613344657490e-05,-8.365446774126057600e-07,-4.370121885718417527e-07,6.893729305220350057e+01,6.893626461209160539e+01,1.028440111890565646e-03,1.602017345102066503e+00,1.034146089767062460e+00
8.072289156626505964e-12,8.319144450976170280e-01,5.858115596233067802e-03,-1.273335285714773980e-02,7.395351593450352268e-05,-8.628982380104217793e-07,-3.851327350857755623e-07,6.893494353386570594e+01,6.893391206943601901e+01,1.031464429680414678e-03,1.607889477568688275e+00,1.034258079760105309e+00
8.102409638554216041e-12,8.319340426083727813e-01,5.835502570291349091e-03,-1.271825569959907608e-02,7.376856238247602631e-05,-8.898150921784661828e-07,-3.329454125969511880e-07,6.893259252466815212e+01,6.893155865473724475e+01,1.033869930905275585e-03,1.613765335924603805e+00,1.034370701224359701e+00
8.132530120481927735e-12,8.319536180825345406e-01,5.812240423589883423e-03,-1.270391484206576625e-02,7.357877860685919534e-05,-9.172766526870141269e-07,-2.804706814384751862e-07,6.893024001248315358e+01,6.892920430020873823e+01,1.035712274417237896e-03,1.619644949422214930e+00,1.034483971630619781e+00
8.162650602409637812e-12,8.319731709929055752e-01,5.788358312445471797e-03,-1.269036239998419698e-02,7.338426026909262848e-05,-9.452682797377466362e-07,-2.277342060492197866e-07,6.892788598862686911e+01,6.892684896630795777e+01,1.037022318906039020e-03,1.625528338636985870e+00,1.034597908147302014e+00
8.192771084337349505e-12,8.319927009260017492e-01,5.763887089300058324e-03,-1.267762929094803405e-02,7.318510558611939496e-05,-9.737789863499788760e-07,-1.747669296951945885e-07,6.892553044796618167e+01,6.892449264287620281e+01,1.037805089978092402e-03,1.631415515195171473e+00,1.034712527614443989e+00
8.222891566265059583e-12,8.320122075776050785e-01,5.738859252408554795e-03,-1.266574513940874232e-02,7.298141528351005213e-05,-1.002801016798703827e-06,-1.216050183107899360e-07,6.892317338916396352e+01,6.892213534733110691e+01,1.038041832860139325e-03,1.637306481523390422e+00,1.034827846517073491e+00
8.253012048192771276e-12,8.320316907480838076e-01,5.713308890074797995e-03,-1.265473818348996152e-02,7.277329247947862732e-05,-1.032329309786890182e-06,-6.828967561201982819e-08,6.892081481473286431e+01,6.891977711979068033e+01,1.037694942190530703e-03,1.643201230623831277e+00,1.034969536589621653e+00
8.283132530120481354e-12,8.320511503371186279e-01,5.687271619444487711e-03,-1.264463518396088428e-02,7.256084250230149474e-05,-1.062360860654046325e-06,-1.486683449547229645e-08,6.891845473117382426e+01,6.891741801591020078e+01,1.036715263626482742e-03,1.649099745878236156e+00,1.035128144147396734e+00
8.313253012048191431e-12,8.320705863380413181e-01,5.660784520165953147e-03,-1.263546133552461911e-02,7.234417264471660811e-05,-1.092893999212159613e-06,3.861326764842928975e-08,6.891609314906376937e+01,6.891505809804863247e+01,1.035051015143460427e-03,1.655002000885736901e+00,1.035286100032668299e+00
8.343373493975903124e-12,8.320899988317338458e-01,5.633886062841261116e-03,-1.262724018098778690e-02,7.212339185980209434e-05,-1.123927601665832919e-06,9.209661973177881696e-08,6.891373008312712045e+01,6.891269742572089285e+01,1.032657406224023579e-03,1.660907959337671214e+00,1.035443390512372552e+00
8.373493975903613202e-12,8.321093879801212401e-01,5.606616032383928902e-03,-1.261999352850717675e-02,7.189861040360874338e-05,-1.155460256460704211e-06,1.455260618254714442e-07,6.891136555229532235e+01,6.891033604633634013e+01,1.029505958975116551e-03,1.666817574933348700e+00,1.035600002096509931e+00
8.403614457831324895e-12,8.321287540192455756e-01,5.579015446325239456e-03,-1.261374137231736740e-02,7.166993943044297683e-05,-1.187489404785949335e-06,1.988419902327284613e-07,6.890899957975376822e+01,6.890797398718979139e+01,1.025592563978654443e-03,1.672730791340931944e+00,1.035755921551829495e+00
8.433734939759034973e-12,8.321480972521030361e-01,5.551126468302846999e-03,-1.260850181706214650e-02,7.143749054716856011e-05,-1.220010476827839244e-06,2.519831274356239341e-07,6.890663219290777874e+01,6.890561124947647897e+01,1.020943431302964548e-03,1.678647542206618715e+00,1.035911135916330439e+00
8.463855421686746666e-12,8.321674180410690846e-01,5.522992316895635606e-03,-1.260429100633466207e-02,7.120137533322032602e-05,-1.253016044741685847e-06,3.048873403730702203e-07,6.890426342336364485e+01,6.890324780505478941e+01,1.015618308852677407e-03,1.684567751216474951e+00,1.036065632514582502e+00
8.493975903614456743e-12,8.321867168000495196e-01,5.494657169866734407e-03,-1.260112305556283438e-02,7.096170483321406503e-05,-1.286495012701537672e-06,3.574924896302731757e-07,6.890189330687438485e+01,6.890088359626145120e+01,1.009710612938445693e-03,1.690491332213543529e+00,1.036219398973829309e+00
8.524096385542168436e-12,8.322059939863685196e-01,5.466166064031405779e-03,-1.259900998957607168e-02,7.071858902910566557e-05,-1.320431863330796813e-06,4.097372915739902174e-07,6.889952188324322435e+01,6.889851853882233002e+01,1.003344420890879421e-03,1.696418189373500862e+00,1.036372423240855101e+00
8.554216867469878514e-12,8.322252500924514074e-01,5.437564790975808922e-03,-1.259796168529784752e-02,7.047213629881141528e-05,-1.354805978353023654e-06,4.615621752652617746e-07,6.889714919618249667e+01,6.889615252760069097e+01,9.966685818039145404e-04,1.702348217441236766e+00,1.036524693599597979e+00
8.584337349397590207e-12,8.322444856372714916e-01,5.408899788835026812e-03,-1.259798581967492073e-02,7.022245286807739543e-05,-1.389591049474319218e-06,5.129101161282777952e-07,6.889477529314871163e+01,6.889378544466947574e+01,9.898484792427342423e-04,1.708281302030820292e+00,1.036676198689433059e+00
8.614457831325300285e-12,8.322637011576152766e-01,5.380218030340892972e-03,-1.259908782343854318e-02,6.996964226218254518e-05,-1.424754593370033789e-06,5.637274288524068090e-07,6.889240022514944428e+01,6.889141716894641831e+01,9.830562030222643119e-04,1.714217319990364752e+00,1.036826927524119757e+00
8.644578313253011978e-12,8.322828971992614067e-01,5.351566907536067438e-03,-1.260127084074654479e-02,6.971380476380640450e-05,-1.460257582251591329e-06,6.139645028493383053e-07,6.889002404648496736e+01,6.888904758644882520e+01,9.764600361378306418e-04,1.720156139832306197e+00,1.036976869511299304e+00
8.674698795180722055e-12,8.323020743079284633e-01,5.322994113272824443e-03,-1.260453569516406004e-02,6.945503688310528535e-05,-1.496054198894937783e-06,6.635764647691687567e-07,6.888764681452607874e+01,6.888667660030090190e+01,9.702142251837505031e-04,1.726097622229909812e+00,1.037126014472530944e+00
8.704819277108433748e-12,8.323212330202660603e-01,5.294547519866573543e-03,-1.260888086218472579e-02,6.919343084571889693e-05,-1.532091722277994469e-06,7.125237540804613960e-07,6.888526858939404462e+01,6.888430413942010944e+01,9.644499739387170367e-04,1.732041620579064967e+00,1.037274352663707822e+00
8.734939759036143826e-12,8.323403738547519026e-01,5.266275055272910330e-03,-1.261430244872923691e-02,6.892907410411169876e-05,-1.568310547162507207e-06,7.607725995166411886e-07,6.888288943364950967e+01,6.888193016516551381e+01,9.592684840013482143e-04,1.737987981624490308e+00,1.037421874795901200e+00
8.765060240963855519e-12,8.323594973025856270e-01,5.238224577121522105e-03,-1.262079417962986942e-02,6.866204887732509402e-05,-1.604644338125022236e-06,8.082953862554910210e-07,6.888050941194980226e+01,6.887955467527501696e+01,9.547366747851283560e-04,1.743936546147397015e+00,1.037568572056413396e+00
8.795180722891565597e-12,8.323786038185627678e-01,5.210443744965116870e-03,-1.262834739155686836e-02,6.839243172389332089e-05,-1.641020315749978156e-06,8.550709059928281693e-07,6.887812859074958283e+01,6.887717770478408852e+01,9.508859654874675903e-04,1.749887149711947254e+00,1.037714436130017681e+00
8.825301204819275674e-12,8.323976938121994129e-01,5.182979891205085309e-03,-1.263695103452283468e-02,6.812029315237221462e-05,-1.677359670001162394e-06,9.010844845542764232e-07,6.887574703788698116e+01,6.887479932367047297e+01,9.477142165137917044e-04,1.755839623465499821e+00,1.037859459220223268e+00
8.855421686746987367e-12,8.324167676389404580e-01,5.155879890986387465e-03,-1.264659168115689347e-02,6.784569727362089347e-05,-1.713578093236294068e-06,9.463279843126812829e-07,6.887336482220517553e+01,6.887241963157208602e+01,9.451906330835495003e-04,1.761793794988577355e+00,1.038003634070488124e+00
8.885542168674697445e-12,8.324358255914892091e-01,5.129190031615193587e-03,-1.265725354414127223e-02,6.756870149868608570e-05,-1.749586422971003025e-06,9.907996813906485370e-07,6.887098201321093427e+01,6.887003875005457587e+01,9.432631563623875134e-04,1.767749489187297351e+00,1.038146953985283893e+00
8.915662650602409138e-12,8.324548678915855149e-01,5.102955882045089910e-03,-1.266891850153921764e-02,6.728935628584261101e-05,-1.785291382374056265e-06,1.034504020372060893e-06,6.886859868065955936e+01,6.886765681302622966e+01,9.418676333250775891e-04,1.773706529220802741e+00,1.038289412850831539e+00
8.945783132530119216e-12,8.324738946820249286e-01,5.077222162736525803e-03,-1.268156613035390651e-02,6.700770494004346317e-05,-1.820596404621474918e-06,1.077451251964335723e-06,6.886621489421440856e+01,6.886527395632624859e+01,9.409378881569770885e-04,1.779664737455984636e+00,1.038431005155504794e+00
8.975903614457830909e-12,8.324929060190316976e-01,5.052032616585793411e-03,-1.269517374867299223e-02,6.672378346771985010e-05,-1.855402525682989564e-06,1.119656961683365743e-06,6.886383072316203879e+01,6.886289030742985062e+01,9.404157321908018048e-04,1.785623936439576509e+00,1.038571726009362761e+00
9.006024096385540986e-12,8.325119018655021685e-01,5.027429881285115990e-03,-1.270971646596786089e-02,6.643762048953278873e-05,-1.889609328884612453e-06,1.161141500116508927e-06,6.886144623595953362e+01,6.886050597600404899e+01,9.402599554799584295e-04,1.791583949877975535e+00,1.038711571163367209e+00
9.036144578313252679e-12,8.325308820845701563e-01,5.003455363782062168e-03,-1.272516724170250253e-02,6.614923721331078185e-05,-1.923115923702068882e-06,1.201929327594659756e-06,6.885906149996480963e+01,6.885812104652319476e+01,9.404534416211650415e-04,1.797544603613248304e+00,1.038850537027670606e+00
9.066265060240962757e-12,8.325498464340057581e-01,4.980149117488220228e-03,-1.274149695248043279e-02,6.585864746899744882e-05,-1.955821940704728814e-06,1.242048288117634842e-06,6.885667658114259382e+01,6.885573557341304252e+01,9.410077295496893212e-04,1.803505726583945368e+00,1.038988620688862330e+00
9.096385542168674450e-12,8.325687945615061203e-01,4.957549722649812717e-03,-1.275867446723546843e-02,6.556585780697459507e-05,-1.987628524392712384e-06,1.281528829074336672e-06,6.885429154376929262e+01,6.885334957917521592e+01,9.419645940765893500e-04,1.809467151758724413e+00,1.039125819926149497e+00
9.126506024096384528e-12,8.325877260008504033e-01,4.935694170517945269e-03,-1.277666673054756417e-02,6.527086766061791778e-05,-2.018439305851184025e-06,1.320403184635591713e-06,6.885190645021272360e+01,6.885096305570660036e+01,9.433945061231524629e-04,1.815428717029910155e+00,1.039262133226326545e+00
9.156626506024096221e-12,8.326066401693320573e-01,4.914617751963917813e-03,-1.279543885379650844e-02,6.497366957336713183e-05,-2.048161337678342495e-06,1.358704541633407498e-06,6.884952136062614159e+01,6.884857596849174399e+01,9.453921343942681523e-04,1.821390266054551788e+00,1.039397559797383908e+00
9.186746987951806298e-12,8.326255363660849396e-01,4.894353951338205853e-03,-1.281495421402671642e-02,6.467424948996407274e-05,-2.076705974515736153e-06,1.396466207245658628e-06,6.884713633282552792e+01,6.884618826349385756e+01,9.480693316694458741e-04,1.827351649030592107e+00,1.039532099580628755e+00
9.216867469879517992e-12,8.326444137719899441e-01,4.874934345759039493e-03,-1.283517455997781193e-02,6.437258711081833562e-05,-2.103989683700509003e-06,1.433720797859456044e-06,6.884475142203949360e+01,6.884379987575734106e+01,9.515462821536772127e-04,1.833312723395177590e+00,1.039665753261209913e+00
9.246987951807228069e-12,8.326632714507633537e-01,4.856388510710654000e-03,-1.285606012510516309e-02,6.406865630770888732e-05,-2.129934772045891041e-06,1.470499468079060700e-06,6.884236668077208776e+01,6.884141073912404352e+01,9.559416480393753907e-04,1.839273354434268093e+00,1.039798522276940806e+00
9.277108433734939762e-12,8.326821083515671962e-01,4.838743932475514722e-03,-1.287756974706473316e-02,6.376242559824011214e-05,-2.154470016506446452e-06,1.506831197977057059e-06,6.883998215869527826e+01,6.883902079606679081e+01,9.613626284810547441e-04,1.845233415791818210e+00,1.039930408825230357e+00
9.307228915662649840e-12,8.327009233132310895e-01,4.822025928158885436e-03,-1.289966099313491661e-02,6.345385867564303103e-05,-2.177531188465580089e-06,1.542742155373143204e-06,6.883759790253002109e+01,6.883663000670260601e+01,9.678958274178833159e-04,1.851192789869142707e+00,1.040061415868212880e+00
9.337349397590361533e-12,8.327197150700865746e-01,4.806257573444694918e-03,-1.292229029105766529e-02,6.314291498967290913e-05,-2.199061463553039153e-06,1.578255148187841971e-06,6.883521395592576653e+01,6.883423835620250486e+01,9.755997232571367523e-04,1.857151368105031564e+00,1.040191547135709493e+00
9.367469879518071610e-12,8.327384822594059433e-01,4.791459638912956044e-03,-1.294541306459684113e-02,6.282955037352159621e-05,-2.219011711221165890e-06,1.613389179795439650e-06,6.883283035941981609e+01,6.883184586006183281e+01,9.844993579803844926e-04,1.863109051130149574e+00,1.040320807126196234e+00
9.397590361445781688e-12,8.327572234305101739e-01,4.777650535326440767e-03,-1.296898387314994114e-02,6.251371771085847983e-05,-2.237340660734003872e-06,1.648159117837382684e-06,6.883044715039997641e+01,6.882945256676232759e+01,9.945836376425054755e-04,1.869065748789963566e+00,1.040449201105580590e+00
9.427710843373493381e-12,8.327759370554986829e-01,4.764846268238332253e-03,-1.299295655481557191e-02,6.219536763635790354e-05,-2.254014942709198378e-06,1.682575484211865597e-06,6.882806436312452547e+01,6.882705855773792791e+01,1.005805386596921383e-03,1.875021380032562135e+00,1.040576735103757144e+00
9.457831325301203459e-12,8.327946215416698328e-01,4.753060402230578629e-03,-1.301728437188865058e-02,6.187444926238694690e-05,-2.269009007850069519e-06,1.716644370992089902e-06,6.882568202870604068e+01,6.882466394465507165e+01,1.018084050969867912e-03,1.880975872659929049e+00,1.040703415908912355e+00
9.487951807228915152e-12,8.328132752453035748e-01,4.742304035290861516e-03,-1.304192015813085762e-02,6.155091092393593711e-05,-2.282304926967268451e-06,1.750367483916692194e-06,6.882330017522671994e+01,6.882226886449939229e+01,1.031310727322743608e-03,1.886929162943295157e+00,1.040829251059501637e+00
9.518072289156625229e-12,8.328318964870081720e-01,4.732585783295762544e-03,-1.306681646688634402e-02,6.122470093339267604e-05,-2.293892078767170475e-06,1.783742311919381660e-06,6.882091882782171410e+01,6.881987347280264089e+01,1.045355019066260271e-03,1.892881195105773795e+00,1.040954248833931839e+00
9.548192771084336923e-12,8.328504835683053775e-01,4.723911774879563201e-03,-1.309192571918789752e-02,6.089576833641020039e-05,-2.303766734129790117e-06,1.816762418000543326e-06,6.881853800880595884e+01,6.881747793569785188e+01,1.060073108106926541e-03,1.898831920677137575e+00,1.041078418237926462e+00
9.578313253012047000e-12,8.328690347892621082e-01,4.716285656748257955e-03,-1.311720035091773484e-02,6.056406365990795712e-05,-2.311931547666179161e-06,1.849417843673907946e-06,6.881615773788516321e+01,6.881508242150842136e+01,1.075316376745551195e-03,1.904781297728771472e+00,1.041201768989566512e+00
9.608433734939758693e-12,8.328875484670655860e-01,4.709708609289909274e-03,-1.314259295817077344e-02,6.022953964319224243e-05,-2.318394969190828022e-06,1.881695616326860168e-06,6.881377803238349600e+01,6.881268709246130300e+01,1.090939922194928465e-03,1.910729289998301939e+00,1.041324311502050293e+00
9.638554216867468771e-12,8.329060229552741612e-01,4.704179372475129906e-03,-1.316805643992091310e-02,5.989215194328862779e-05,-2.323170589327286737e-06,1.913580346190665261e-06,6.881139890750796440e+01,6.881029209714318995e+01,1.106810364767830913e-03,1.916675865915983490e+00,1.041446056864212100e+00
9.668674698795180464e-12,8.329244566634373959e-01,4.699694281826077152e-03,-1.319354413705581090e-02,5.955185980585003190e-05,-2.326276434749683376e-06,1.945054897298854392e-06,6.880902037668347759e+01,6.880789756423487802e+01,1.122812448597278624e-03,1.922620997546715227e+00,1.041567016818843561e+00
9.698795180722890541e-12,8.329428480769156540e-01,4.696247313953019580e-03,-1.321900996712840372e-02,5.920862669344032609e-05,-2.327734229518233115e-06,1.976101114882541453e-06,6.880664245188685868e+01,6.880550359782982639e+01,1.138854057037904906e-03,1.928564659463267716e+00,1.041687203738890899e+00
9.728915662650602235e-12,8.329611957764428976e-01,4.693830141542587077e-03,-1.324440855380622749e-02,5.886242086358357340e-05,-2.327568639568975128e-06,2.006700590164776296e-06,6.880426514406450167e+01,6.880311027466399310e+01,1.154869400509079885e-03,1.934506827567962217e+00,1.041806630601579631e+00
9.759036144578312312e-12,8.329794984572268524e-01,4.692432197004541006e-03,-1.326969535041815779e-02,5.851321588970878645e-05,-2.325806517648150945e-06,2.036835442516038044e-06,6.880188846357617649e+01,6.880071764330484996e+01,1.170820271321956589e-03,1.940447477881088956e+00,1.041925310960602591e+00
9.789156626506024005e-12,8.329977549473883691e-01,4.692040744367667951e-03,-1.329482675695302894e-02,5.816099111898879949e-05,-2.322476165831369231e-06,2.066489098450123560e-06,6.879951242059556193e+01,6.879832572520598433e+01,1.186695389573025079e-03,1.946386585315007522e+00,1.042043258916468762e+00
9.819277108433734083e-12,8.330159642250944962e-01,4.692640958795011794e-03,-1.331976022996548756e-02,5.780573206205369001e-05,-2.317606632233262256e-06,2.095647046992048038e-06,6.879713702566220945e+01,6.879593451768133150e+01,1.202507980876751145e-03,1.952324122453798161e+00,1.042160489085113717e+00
9.849397590361445776e-12,8.330341254343945900e-01,4.694216012973422003e-03,-1.334445438477926613e-02,5.744743071063230133e-05,-2.311227057602388863e-06,2.124297551538638250e-06,6.879476229016299271e+01,6.879354399833573552e+01,1.218291827254475894e-03,1.958260058358132216e+00,1.042293714867115195e+00
9.879518072289155854e-12,8.330522378994424937e-01,4.696747169451989147e-03,-1.336886908966952031e-02,5.708608578031301018e-05,-2.303366086222971948e-06,2.152432299448781229e-06,6.879238822679488408e+01,6.879115413067987106e+01,1.234096115016981247e-03,1.964194357414674741e+00,1.042452430630298910e+00
9.909638554216867547e-12,8.330703011366070720e-01,4.700213878314656209e-03,-1.339296555174987122e-02,5.672170287679316003e-05,-2.294051353933605024e-06,2.180046972215526704e-06,6.879001485008718930e+01,6.878876487062058231e+01,1.249979466612433825e-03,1.970126978249085781e+00,1.042611566830454750e+00
9.939759036144577624e-12,8.330883148644945280e-01,4.704593879275313986e-03,-1.341670639423745912e-02,5.635429458517707594e-05,-2.283309064154765700e-06,2.207141721148789012e-06,6.878764217687989913e+01,6.878637617329427201e+01,1.266003585623711770e-03,1.976057872720035746e+00,1.042771095741825249e+00
9.969879518072287702e-12,8.331062790115804084e-01,4.709863307238487153e-03,-1.344005572522968990e-02,5.598388048305543227e-05,-2.271163660632774962e-06,2.233721535981161226e-06,6.878527022676543368e+01,6.878398799980207912e+01,1.282226963351365068e-03,1.981986985011161551e+00,1.042930989206482195e+00
9.999999999999999395e-12,8.331241937213113014e-01,4.715996800630982595e-03,-1.346297919777704639e-02,5.561048707923699474e-05,-2.257637603203598264e-06,2.259796496636945000e-06,6.878289902247917098e+01,6.878160032338982433e+01,1.298699089349294187e-03,1.987914250835164598e+00,1.043091218666648778e+00


==> data/CFL_Test/k0005h084.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.920662209428996681e-01,5.533355748037668132e-05,-5.846453552576177812e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.616567465706935991e+01,6.616567465706935991e+01,0.000000000000000000e+00,1.525485355921701603e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.921719314388362188e-01,5.557801931941344859e-05,-5.864081528119664637e-05,3.671833359084346012e-09,8.518502480899958330e-13,4.269779400007482253e-12,6.615688338249304934e+01,6.615685284020541701e+01,3.054228763204429455e-05,4.385711859422607856e-02,1.006674132662277676e+00
6.024096385542168234e-14,8.922740718741344335e-01,5.499035699887705480e-05,-5.896728505334190596e-05,1.238446833680478657e-08,1.989421673156187330e-12,1.662072079976352888e-11,6.614813212134863818e+01,6.614804253234856901e+01,8.958900006549207142e-05,8.753004682373474732e-02,1.013345851573545398e+00
9.036144578313252982e-14,8.923776111996335469e-01,5.516259462254774525e-05,-5.951454881172356447e-05,2.626069414024314029e-08,3.448763275791148789e-12,3.658138364089932039e-11,6.613942469336578256e+01,6.613926716804776618e+01,1.575253180200279757e-04,1.309935199602647871e-01,1.016554010919163309e+00
1.204819277108433647e-13,8.924807258668016052e-01,5.518754629136893796e-05,-5.980751700463032193e-05,4.538209877849734805e-08,7.239608959370131016e-12,6.117660474068064917e-11,6.613075918862831770e+01,6.613052997710944680e+01,2.292115188646043019e-04,1.742539344197411855e-01,1.017479035943358978e+00
1.506024096385541995e-13,8.925832532624731197e-01,5.543585625013088447e-05,-5.974195053498291424e-05,6.981076489489691938e-08,1.381799585376150399e-11,8.831205345768073175e-11,6.612213200594155182e+01,6.612182954370858567e+01,3.024622329682106190e-04,2.173274209600015716e-01,1.017876935092280499e+00
1.807228915662650596e-13,8.926849159724540295e-01,5.520749285740522586e-05,-5.991110604615258858e-05,9.960032140746587914e-08,2.164849027736721576e-11,1.183139997076918055e-10,6.611353940357204806e+01,6.611316245148911719e+01,3.769520829331070560e-04,2.602314366733675666e-01,1.019840276455240557e+00
2.108433734939758945e-13,8.927864024296746637e-01,5.551578993980108446e-05,-5.996936568287438395e-05,1.348020963054878016e-07,2.629356220508754058e-11,1.527590215451118117e-10,6.610498121881802547e+01,6.610452890852698715e+01,4.523102910417736190e-04,3.029661261129073524e-01,1.022763948607887663e+00
2.409638554216867294e-13,8.928877113235682561e-01,5.556592250680228537e-05,-5.961626231199346947e-05,1.754723249323009833e-07,2.264510456326379943e-11,1.905292014948578912e-10,6.609645856706548273e+01,6.609593139594443301e+01,5.271711210552911149e-04,3.455253525597349329e-01,1.025087922984981192e+00
2.710843373493975642e-13,8.929885776260187980e-01,5.530759512337316615e-05,-5.935448759096442485e-05,2.216705291324936205e-07,8.218140745996673216e-12,2.303828387339013228e-10,6.608797119127370934e+01,6.608737142389855990e+01,5.997673751538545612e-04,3.879100117761388744e-01,1.025845447802536059e+00
3.012048192771083991e-13,8.930892942875776619e-01,5.511034023554833210e-05,-5.924319784756195729e-05,2.734576484933426996e-07,-1.848006971673994028e-11,2.749437781729902776e-10,6.607951926208613713e+01,6.607885046627660586e+01,6.687958095302768205e-04,4.301189811351601167e-01,1.026050623374744397e+00
3.313253012048192339e-13,8.931894963334504611e-01,5.484684269711598926e-05,-5.906835666971791418e-05,3.308940339140296920e-07,-5.847239501701297169e-11,3.271547138133883864e-10,6.607110238624059662e+01,6.607036867034456407e+01,7.337158960358037326e-04,4.721540787040111042e-01,1.027165417510854439e+00
3.614457831325301193e-13,8.932892683923152610e-01,5.464389718964721306e-05,-5.893983063319286925e-05,3.940327375560832883e-07,-1.089679223270475060e-10,3.912886523445276244e-10,6.606272009619148378e+01,6.606192565430684738e+01,7.944418846350763527e-04,5.140173854360701178e-01,1.030282770523582858e+00
3.915662650602409542e-13,8.933888017809001880e-01,5.451633683218500546e-05,-5.888498317826379241e-05,4.629202914252213016e-07,-1.673013607687774898e-10,4.738720326498163107e-10,6.605437230545931016e+01,6.605352122706167961e+01,8.510783976305946958e-04,5.557090687350360048e-01,1.034890717830420748e+00
4.216867469879517890e-13,8.934880636149398203e-01,5.437675854134877459e-05,-5.839990308600884818e-05,5.376051629876928605e-07,-2.319855066177909513e-10,5.814748913269552045e-10,6.604605999008582273e+01,6.604515628744528044e+01,9.037026405405436088e-04,5.972241830503962623e-01,1.038728003993987237e+00
4.518072289156626239e-13,8.935868286053083587e-01,5.363048424924966043e-05,-5.835266339672211776e-05,6.181401093402700491e-07,-3.025815023001987899e-10,7.209732872036539187e-10,6.603778258281489855e+01,6.603683013264524959e+01,9.524501696498298593e-04,6.385654299278176182e-01,1.040841217133445573e+00
4.819277108433734587e-13,8.936851664723782784e-01,5.334039598479637268e-05,-5.895458476076306429e-05,7.045807792328224046e-07,-3.806670919187288753e-10,8.982796544499536760e-10,6.602954005251805825e+01,6.602854245847566972e+01,9.975940423954511669e-04,6.797327666921487710e-01,1.041292833736903622e+00
5.120481927710843441e-13,8.937832097767077766e-01,5.374938304522953759e-05,-5.902817732451074519e-05,7.969826165558884471e-07,-4.716784588895255724e-10,1.116293637095946880e-09,6.602133239458318315e+01,6.602029297588053680e+01,1.039418702652443243e-03,7.207261658563625106e-01,1.041494587106318592e+00
5.421686746987951285e-13,8.938807220881997972e-01,5.351175293827858915e-05,-5.879963999006307163e-05,8.953978846311017873e-07,-5.837181534784087882e-10,1.372589365761771179e-09,6.601315964800474489e+01,6.601208147945321514e+01,1.078168551527206726e-03,7.615453529594001791e-01,1.042969853721239515e+00
5.722891566265060138e-13,8.939778265941406010e-01,5.354431743851182464e-05,-5.907682864214470315e-05,9.998744088872329935e-07,-7.246563448086487338e-10,1.661140673928278869e-09,6.600502123994156989e+01,6.600390713346169491e+01,1.114106479874452799e-03,8.021930694800258888e-01,1.046064518633509799e+00
6.024096385542167982e-13,8.940746215235969574e-01,5.351025193199597708e-05,-5.878894798398857024e-05,1.110455875763101853e-06,-9.006903291614058880e-10,1.973019208570585862e-09,6.599691720244653936e+01,6.599576964086938347e+01,1.147561577149316687e-03,8.426691065446028084e-01,1.048152443701226399e+00
6.325301204819276835e-13,8.941711565491118341e-01,5.315579287618563424e-05,-5.865214131056262355e-05,1.227181741523030586e-06,-1.113473925357112577e-09,2.299307431360827005e-09,6.598884792897344198e+01,6.598766893307349335e+01,1.178995899953164247e-03,8.829714614553743068e-01,1.049594243593938048e+00
6.626506024096384679e-13,8.942673376910081906e-01,5.283009567100033812e-05,-5.871160163670157285e-05,1.350087515221485484e-06,-1.360919039482181995e-09,2.633725322859128281e-09,6.598081256913587822e+01,6.597960353442114467e+01,1.209034714737232830e-03,9.231044458383559359e-01,1.054559452168877254e+00
6.927710843373493532e-13,8.943635130375079401e-01,5.239142578233482543e-05,-5.869465932891972581e-05,1.479203513399034146e-06,-1.636888945991135746e-09,2.972246457709116983e-09,6.597281144165846456e+01,6.597157309415423754e+01,1.238347504222800984e-03,9.630664143282954281e-01,1.058358025749241538e+00
7.228915662650602386e-13,8.944593711877809605e-01,5.176464381318599179e-05,-5.892753432316881327e-05,1.614557460032159536e-06,-1.930658589900870009e-09,3.312921588473881157e-09,6.596484386237862907e+01,6.596357631324957538e+01,1.267549129057228205e-03,1.002860698048128496e+00,1.061508662602135944e+00
7.530120481927710230e-13,8.945546856495284471e-01,5.132952867778888006e-05,-5.941330495812562811e-05,1.756179677640248580e-06,-2.226796641212370631e-09,3.657536452998802144e-09,6.595690978136860849e+01,6.595561265830498598e+01,1.297123063615949600e-03,1.042487503600533660e+00,1.063486716181941460e+00
7.831325301204819083e-13,8.946498431103482307e-01,5.119024939882096102e-05,-6.004937967025157799e-05,1.904103864956696766e-06,-2.509161288992536826e-09,4.013879780972165988e-09,6.594900882623313976e+01,6.594768141675930906e+01,1.327409473829391619e-03,1.081948642518921311e+00,1.065432641960331717e+00
8.132530120481926927e-13,8.947446841693160735e-01,5.117848265041339363e-05,-6.026707758437664441e-05,2.058365190539283640e-06,-2.766337266472011637e-09,4.393862695733336635e-09,6.594114087390539680e+01,6.593978222889494134e+01,1.358645010460498041e-03,1.121244710647798959e+00,1.067245001267244531e+00
8.433734939759035780e-13,8.948390966937013191e-01,5.115485079251728707e-05,-6.077246315428108154e-05,2.219000981067635067e-06,-2.992684415273345939e-09,4.808968005425525587e-09,6.593330442371119204e+01,6.593191346513899020e+01,1.390958572195431743e-03,1.160383292102780572e+00,1.068019481077826294e+00
8.734939759036143624e-13,8.949330886462926182e-01,5.131668044582480214e-05,-6.079137173472051476e-05,2.386050327683295791e-06,-3.186992978759447883e-09,5.267160337723039885e-09,6.592549917205055010e+01,6.592407480226810890e+01,1.424369782443070821e-03,1.199365873623874146e+00,1.068239270236563065e+00
9.036144578313252477e-13,8.950268609475667825e-01,5.132856876558303927e-05,-6.076730255700535827e-05,2.559553163848967629e-06,-3.351324334668684324e-09,5.771794098142241726e-09,6.591772473697180601e+01,6.591626591562831550e+01,1.458821343491081618e-03,1.238194420543516028e+00,1.068716169330307553e+00
9.337349397590360321e-13,8.951202071037954733e-01,5.101239986829927839e-05,-6.039926775728626177e-05,2.739548052132000362e-06,-3.491254634152750315e-09,6.321767724884018811e-09,6.590998138606006762e+01,6.590848720887186118e+01,1.494177188206875393e-03,1.276867483682380122e+00,1.069950309692601742e+00
9.638554216867469175e-13,8.952132778152179782e-01,5.068756355264961898e-05,-6.060429618330062082e-05,2.926071419321797989e-06,-3.614538168874721409e-09,6.912359475839585158e-09,6.590226875923696070e+01,6.590073853516092584e+01,1.530224076040082601e-03,1.315386819077328573e+00,1.071038507418552443e+00
9.939759036144578028e-13,8.953061269748857631e-01,5.074812193860788178e-05,-6.010109269327899579e-05,3.119158040047946694e-06,-3.729811950383214339e-09,7.535770749768006604e-09,6.589458886114915970e+01,6.589302217416711471e+01,1.566686982048142536e-03,1.353742372872444255e+00,1.072355365311479458e+00
1.024096385542168688e-12,8.953986252534722468e-01,4.991431236406833051e-05,-5.961609830144832064e-05,3.318842848664757697e-06,-3.843628675399911100e-09,8.183170752631455308e-09,6.588694218175021433e+01,6.588533893806503272e+01,1.603243685183314456e-03,1.391931733643440250e+00,1.074672536490337116e+00
1.054216867469879372e-12,8.954909335121362668e-01,4.902125581732949533e-05,-5.962180344337249851e-05,3.525159982602605109e-06,-3.961191104189367454e-09,8.846949343703057124e-09,6.587933016103382045e+01,6.587769059931429183e+01,1.639561719532671175e-03,1.429947702318232317e+00,1.076145807304277557e+00
1.084337349397590257e-12,8.955830556520767427e-01,4.831926643275426611e-05,-5.990764514202990719e-05,3.738141083948749638e-06,-4.086508561384652349e-09,9.519972560132269888e-09,6.587175203086279396e+01,6.587007672012576620e+01,1.675310737028921351e-03,1.467794049541467638e+00,1.076602631634190343e+00
1.114457831325301142e-12,8.956749662628903375e-01,4.786720352874069623e-05,-5.996319260412764224e-05,3.957815927405951871e-06,-4.223353364636695551e-09,1.019726246367927476e-08,6.586420765378520059e+01,6.586249748951566119e+01,1.710164269537811687e-03,1.505471502092989189e+00,1.077223864092449856e+00
1.144578313253012028e-12,8.957666022474863876e-01,4.745826017629131038e-05,-5.995683355970664427e-05,4.184212648931762322e-06,-4.377523098859454163e-09,1.087445640889339947e-08,6.585669569375079391e+01,6.585495186963606784e+01,1.743824114721308997e-03,1.542986716963166804e+00,1.077936679289168920e+00
1.174698795180722711e-12,8.958579263936650161e-01,4.725431074037946444e-05,-5.983692241616019898e-05,4.417359856093443309e-06,-4.554938581490268311e-09,1.154512111873855490e-08,6.584921425222590585e+01,6.584743818353294387e+01,1.776068692956921449e-03,1.580349172014466230e+00,1.078245276721599089e+00
1.204819277108433596e-12,8.959489364698495217e-01,4.692424480004079343e-05,-5.958836181937181943e-05,4.657287585661290093e-06,-4.757872308952978751e-09,1.220135368601147235e-08,6.584176178051582440e+01,6.583995499973875098e+01,1.806780777073532709e-03,1.617566590401162685e+00,1.078614582746218575e+00
1.234939759036144482e-12,8.960395231784393788e-01,4.673972583540833906e-05,-5.911519480688648209e-05,4.904026338938494305e-06,-4.985282406674516552e-09,1.283598681444470830e-08,6.583433670188296105e+01,6.583250075043619631e+01,1.835951446763019971e-03,1.654646880139298393e+00,1.079423658001202213e+00
1.265060240963855367e-12,8.961294835185096286e-01,4.603111224405327201e-05,-5.836809842553458276e-05,5.157605566199847724e-06,-5.233228661236357453e-09,1.344243742412800911e-08,6.582693660314653528e+01,6.582507294359177763e+01,1.863659554758572345e-03,1.691602171540417920e+00,1.080278049734173074e+00
1.295180722891566252e-12,8.962188064302589741e-01,4.542043791292313631e-05,-5.812397807815435546e-05,5.418053971739898372e-06,-5.495403347703056854e-09,1.401572996082703356e-08,6.581956010905130938e+01,6.581767007732020147e+01,1.890031731111363640e-03,1.728439309906077748e+00,1.080733678859499447e+00
1.325301204819276936e-12,8.963078115205947993e-01,4.489327832478095913e-05,-5.782130987702821295e-05,5.685400115617435682e-06,-5.765369224123230403e-09,1.455267484702476808e-08,6.581220705111820735e+01,6.581029182713749037e+01,1.915223980710807671e-03,1.765159122753776177e+00,1.081812638781370017e+00
1.355421686746987821e-12,8.963964338602030679e-01,4.470959276219265793e-05,-5.761795524243644862e-05,5.959673801442205434e-06,-6.036815210410637486e-09,1.505049650597108949e-08,6.580487780808543619e+01,6.580293839637320730e+01,1.939411712230631937e-03,1.801759743042564921e+00,1.082898119961939187e+00
1.385542168674698706e-12,8.964847548906288432e-01,4.424586020847558426e-05,-5.711111192074262119e-05,6.240905861968700566e-06,-6.301988683550060648e-09,1.550670346250694779e-08,6.579757255162608942e+01,6.579560977447003722e+01,1.962777156054169338e-03,1.838240379716816530e+00,1.083490126947590282e+00
1.415662650602409592e-12,8.965730421266966399e-01,4.397509445493801673e-05,-5.696389675937601571e-05,6.529125879733618042e-06,-6.551661891382708122e-09,1.591963199617065481e-08,6.579029207800446954e+01,6.578830652194548634e+01,1.985556058985590150e-03,1.874597022207497243e+00,1.084148184378971536e+00
1.445783132530120477e-12,8.966611607636348902e-01,4.378217679520885933e-05,-5.633226139272216665e-05,6.824361432709402909e-06,-6.774291951468619870e-09,1.629054398350855339e-08,6.578303699288898088e+01,6.578102893267724482e+01,2.008060211734687822e-03,1.910826559333534735e+00,1.084564725512247030e+00
1.475903614457831161e-12,8.967493273738106341e-01,4.346328395294801500e-05,-5.581522870579424579e-05,7.126640008030604946e-06,-6.959961063319812244e-09,1.662612676856566451e-08,6.577580846218180000e+01,6.577377777886960075e+01,2.030683312204156765e-03,1.946923114293124923e+00,1.084611224602985091e+00
1.506024096385542046e-12,8.968374394700966423e-01,4.348995951469139130e-05,-5.550993187523224620e-05,7.435991540973364368e-06,-7.103040908221917815e-09,1.693661102136560518e-08,6.576860757910438338e+01,6.576655370267320677e+01,2.053876431173664967e-03,1.982881293469273665e+00,1.084925647664309212e+00
1.536144578313252931e-12,8.969256487587333737e-01,4.397017480881788029e-05,-5.503801798660737214e-05,7.752451505975876451e-06,-7.203546801000644337e-09,1.723317380905210744e-08,6.576143557248190064e+01,6.575935742626906233e+01,2.078146212834269639e-03,2.018694940617496769e+00,1.085448956484093230e+00
1.566265060240963817e-12,8.970136153628585074e-01,4.440698460484104681e-05,-5.400953618508190686e-05,8.076061278945056675e-06,-7.266825096359532949e-09,1.752454795432793181e-08,6.575429400878482511e+01,6.575218998204955767e+01,2.104026735268391471e-03,2.054356154420643232e+00,1.085519198455463519e+00
1.596385542168674500e-12,8.971012292770055296e-01,4.439257255924480529e-05,-5.300777260297237818e-05,8.406866860091253814e-06,-7.301563709180165937e-09,1.781694752080105607e-08,6.574718417433095397e+01,6.574505216764138993e+01,2.132006689560753641e-03,2.089858525996210581e+00,1.085593081920154024e+00
1.626506024096385385e-12,8.971883693934257220e-01,4.460543114056428717e-05,-5.192331582626839441e-05,8.744917720394482539e-06,-7.318628690444636197e-09,1.811388782796790948e-08,6.574010673663366333e+01,6.573794427303791110e+01,2.162463595756500007e-03,2.125198788276075668e+00,1.085608323867574887e+00
1.656626506024096271e-12,8.972751027847738481e-01,4.437408742094527158e-05,-5.072114744870348605e-05,9.090261979030850062e-06,-7.328053061412696815e-09,1.841430950643563031e-08,6.573306167486069285e+01,6.573086604199012584e+01,2.195632870562738530e-03,2.160377027651702253e+00,1.085684078154324439e+00
1.686746987951807156e-12,8.973615560178832551e-01,4.418208258913410426e-05,-5.008498650998387448e-05,9.442942763652679598e-06,-7.334880153643928970e-09,1.871542408626739929e-08,6.572604932024199798e+01,6.572381771357522950e+01,2.231606666763203371e-03,2.195391618692078328e+00,1.085700071740526074e+00
1.716867469879518041e-12,8.974477394806799069e-01,4.415419755853461299e-05,-4.962330784156149613e-05,9.802997030598227627e-06,-7.339957658801542133e-09,1.901629384104212519e-08,6.571906963156030201e+01,6.571679929711100954e+01,2.270334449287399539e-03,2.230242835534183232e+00,1.085708215937100984e+00
1.746987951807228725e-12,8.975337997309321691e-01,4.464550090712424759e-05,-4.899421744125429131e-05,1.017045592955120413e-05,-7.341992709135970634e-09,1.931621856399667193e-08,6.571212267973025689e+01,6.570981102216282466e+01,2.311657567427953964e-03,2.264930403514511248e+00,1.085727348890493715e+00
1.777108433734939610e-12,8.976199620464183626e-01,4.504895827785329539e-05,-4.766051648928356678e-05,1.054534374392117335e-05,-7.337821445121753877e-09,1.961470194837104387e-08,6.570520822764221691e+01,6.570285286143078451e+01,2.355366211428974385e-03,2.299455543378004396e+00,1.085820043292049508e+00
1.807228915662650495e-12,8.977059074984424791e-01,4.519342173072702008e-05,-4.624770430642356599e-05,1.092767900861657273e-05,-7.325635764330654548e-09,1.991162139357443616e-08,6.569832638368843902e+01,6.569592517347565774e+01,2.401210212774446476e-03,2.333817632636656647e+00,1.086492282280611343e+00
1.837349397590361179e-12,8.977918438937695367e-01,4.530344376804645569e-05,-4.478009987087799436e-05,1.131747768245208075e-05,-7.305655036364064348e-09,2.020345610256948152e-08,6.569147716939652071e+01,6.568902822632817617e+01,2.448943068345592940e-03,2.368016556336140166e+00,1.086910406002582263e+00
1.867469879518072064e-12,8.978778884176695785e-01,4.556974480029180453e-05,-4.328092521048052758e-05,1.171475722708561386e-05,-7.277679357171872878e-09,2.048301046617499380e-08,6.568466025499223804e+01,6.568216188013568058e+01,2.498374856553639469e-03,2.402053938499298269e+00,1.087226195338002244e+00
1.897590361445782950e-12,8.979642108151358881e-01,4.549318444923514809e-05,-4.124243238015380528e-05,1.211953999300544334e-05,-7.240033304899418568e-09,2.074046387435304648e-08,6.567787463426991224e+01,6.567532526262324666e+01,2.549371646665209590e-03,2.435934758692344992e+00,1.087459934000825301e+00
1.927710843373493835e-12,8.980506183052457958e-01,4.490458749881625397e-05,-3.977207258119660511e-05,1.253185630146129331e-05,-7.188118291869881709e-09,2.096438849133711421e-08,6.567111966630034203e+01,6.566851783342002591e+01,2.601832880322841202e-03,2.469662129721819976e+00,1.087712021929877260e+00
1.957831325301204720e-12,8.981370266961570259e-01,4.479541395591413031e-05,-3.844786669140953740e-05,1.295174727458291471e-05,-7.113163648710554255e-09,2.114440931938556368e-08,6.566439386197583872e+01,6.566173818666152329e+01,2.655675314309784065e-03,2.503243503272725601e+00,1.087802633550350340e+00
1.987951807228915606e-12,8.982231767373591858e-01,4.507625126125484427e-05,-3.696065308783309312e-05,1.337926473292726426e-05,-7.003732630626032310e-09,2.127448705343890383e-08,6.565769539362548812e+01,6.565498457433498913e+01,2.710819290499987076e-03,2.536687989047805125e+00,1.088007083255525087e+00
2.018072289156626491e-12,8.983091034699943744e-01,4.550062659591748768e-05,-3.526348592676199463e-05,1.381446942676926292e-05,-6.848666019422602022e-09,2.135419617420318494e-08,6.565102251936303901e+01,6.564825532911015671e+01,2.767190252879436676e-03,2.570004253000315764e+00,1.088856918765235937e+00
2.048192771084337376e-12,8.983945796094572334e-01,4.575751796075882649e-05,-3.330872935785706242e-05,1.425742924710077741e-05,-6.638984057735390882e-09,2.138806783406437738e-08,6.564437421341548884e+01,6.564154952718294567e+01,2.824686232541491135e-03,2.603197405002172005e+00,1.090925245997848902e+00
2.078313253012047858e-12,8.984791225106419921e-01,4.588774338804476878e-05,-3.127006173755054796e-05,1.470821705226817113e-05,-6.368204512099757476e-09,2.138424290534614881e-08,6.563774895684596800e+01,6.563486578941639493e+01,2.883167429576112377e-03,2.636275063415145503e+00,1.092823987296614563e+00
2.108433734939758743e-12,8.985627071928092846e-01,4.567711560529103616e-05,-2.934463319028841866e-05,1.516690711663390885e-05,-6.032545219183265463e-09,2.135383427842697308e-08,6.563114520759438619e+01,6.562820276798049690e+01,2.942439613890552794e-03,2.669244920549460165e+00,1.093756713608462716e+00
2.138554216867469628e-12,8.986454664575693752e-01,4.569741154789554784e-05,-2.740352692836837858e-05,1.563357381812959966e-05,-5.631550350252201749e-09,2.130950589031198777e-08,6.562456213286101558e+01,6.562155988901260173e+01,3.002243848412087905e-03,2.702111111300370627e+00,1.093991068783374709e+00
2.168674698795180514e-12,8.987271195681852953e-01,4.519649011349384906e-05,-2.512372089395263592e-05,1.610829034621933233e-05,-5.167504946155777900e-09,2.126340603400121633e-08,6.561799885371100061e+01,6.561493656454490520e+01,3.062289166096250626e-03,2.734878077481237568e+00,1.094882173883396481e+00
2.198795180722891399e-12,8.988075641921760006e-01,4.461904208521326524e-05,-2.340937747273670467e-05,1.659112724951827269e-05,-4.644366862076380742e-09,2.122746060968697320e-08,6.561145526862561894e+01,6.560833299912322047e+01,3.122269502402229627e-03,2.767546305058411704e+00,1.097468195266886548e+00
2.228915662650602285e-12,8.988868609098568108e-01,4.383094146012827294e-05,-2.157685841361819414e-05,1.708215180870608179e-05,-4.067028361068503009e-09,2.121247583737857243e-08,6.560493058186565918e+01,6.560174870228780719e+01,3.181879577856216307e-03,2.800119706074727599e+00,1.101555032025724801e+00
2.259036144578313170e-12,8.989648000707615161e-01,4.274533475260516391e-05,-2.002403707118600881e-05,1.758142966950945800e-05,-3.440001132221068018e-09,2.122814116868214320e-08,6.559842436969454127e+01,6.559518356006479678e+01,3.240809629746612373e-03,2.832600448972727669e+00,1.105992996081148982e+00
2.289156626506024055e-12,8.990412400243211755e-01,4.143789620359866765e-05,-1.855680411398577179e-05,1.808902663321583447e-05,-2.768331169951512052e-09,2.128203432353735908e-08,6.559193548445435340e+01,6.558863672887862606e+01,3.298755575723204356e-03,2.864994277410542356e+00,1.108905907067712970e+00
2.319277108433734941e-12,8.991163636577039764e-01,4.011699859533128970e-05,-1.731494805264132279e-05,1.860501034868957250e-05,-2.055737004808392269e-09,2.137863999037973739e-08,6.558546274952276178e+01,6.558210733086663424e+01,3.355418656134262576e-03,2.897307073948299561e+00,1.110386593587281201e+00
2.349397590361445422e-12,8.991901190114537368e-01,3.849273309325124820e-05,-1.569426687903719285e-05,1.912944962798550832e-05,-1.303266425085366990e-09,2.152029311505888518e-08,6.557900452200247798e+01,6.557559401367127805e+01,3.410508331201704546e-03,2.929547139315464399e+00,1.110770652496244182e+00
2.379518072289156307e-12,8.992629632278944518e-01,3.611145937847160973e-05,-1.473281056568759074e-05,1.966241344731875900e-05,-5.089925610222769982e-10,2.170894096613459749e-08,6.557255966865638186e+01,6.556909591611363908e+01,3.463752542738349552e-03,2.961720146605299142e+00,1.111649248025584846e+00
2.409638554216867193e-12,8.993348290125142697e-01,3.385232565131240804e-05,-1.449583408551947266e-05,2.020396812322646581e-05,3.299271672446385542e-10,2.194811029260745327e-08,6.556612678871826461e+01,6.556261188713266108e+01,3.514901585610348371e-03,2.993833156782039762e+00,1.113517353422609046e+00
2.439759036144578078e-12,8.994056816835683810e-01,3.170576331413604225e-05,-1.463687187147995737e-05,2.075417562441441335e-05,1.214528350445349321e-09,2.224091286865579804e-08,6.555970428497538194e+01,6.555614055731598455e+01,3.563727659394844323e-03,3.025894226582217961e+00,1.116077181703657217e+00
2.469879518072288963e-12,8.994758211107326540e-01,2.966544810300020274e-05,-1.472770143704051916e-05,2.131309057123591976e-05,2.145497233300647876e-09,2.258686549244041044e-08,6.555329105115924904e+01,6.554968102336052027e+01,3.610027798735441530e-03,3.057908866810536974e+00,1.118084212344936379e+00
2.499999999999999849e-12,8.995452818842445408e-01,2.730823496280715897e-05,-1.482571486870439295e-05,2.188075587341044011e-05,3.125836216445024379e-09,2.298446255507324784e-08,6.554688633268428077e+01,6.554323270933610956e+01,3.653623348167327808e-03,3.089880820913472714e+00,1.119506858825941586e+00
2.530120481927710734e-12,8.996141964971537952e-01,2.492967790949973309e-05,-1.499218816812051634e-05,2.245720001193678714e-05,4.158922174646549671e-09,2.343495134932608730e-08,6.554048994331193967e+01,6.553679558660857651e+01,3.694356703368681643e-03,3.121811039118525422e+00,1.120442449941231544e+00
2.560240963855421619e-12,8.996828337661877395e-01,2.255354085688397386e-05,-1.504890376428248435e-05,2.304243378375936426e-05,5.245417735458281437e-09,2.394208107124095302e-08,6.553410203692895664e+01,6.553036994930243964e+01,3.732087626523506504e-03,3.153698802239135457e+00,1.121677023354024749e+00
2.590361445783132505e-12,8.997514236084984685e-01,1.980536641367148300e-05,-1.513104771058090633e-05,2.363644731343735400e-05,6.381150749969735389e-09,2.450941223627426571e-08,6.552772281897637185e+01,6.552395613167001898e+01,3.766687306348498118e-03,3.185543108064157192e+00,1.122996880087991700e+00
2.620481927710842986e-12,8.998199580379666607e-01,1.694601402483368634e-05,-1.563636880540807521e-05,2.423920608195762695e-05,7.558221367208189834e-09,2.513672395009361952e-08,6.552135265241838624e+01,6.551755458239726693e+01,3.798070021112790948e-03,3.217342170597802031e+00,1.124595839003216691e+00
2.650602409638553872e-12,8.998885810158057108e-01,1.459614121553895945e-05,-1.626987927811240325e-05,2.485064592810765649e-05,8.768525041444378888e-09,2.582069587508892719e-08,6.551499216121202096e+01,6.551116592216506263e+01,3.826239046955588665e-03,3.249092917642647738e+00,1.125836532297456394e+00
2.680722891566264757e-12,8.999576519921254070e-01,1.211009938413570970e-05,-1.643450637869963820e-05,2.547067087458380639e-05,1.000425335932386602e-08,2.655653681644704595e-08,6.550864216473948431e+01,6.550479087541346246e+01,3.851289326016709216e-03,3.280791212821934533e+00,1.126782237473417991e+00
2.710843373493975642e-12,9.000270338594410502e-01,9.330306019243691563e-06,-1.698155674849206810e-05,2.609915258878575550e-05,1.125748084017161010e-08,2.733892908746851123e-08,6.550230326574870787e+01,6.549842987152983653e+01,3.873394218877235836e-03,3.312434104178110239e+00,1.127128843761172172e+00
2.740963855421686528e-12,9.000968655639859373e-01,7.045026326361897673e-06,-1.769139551168030219e-05,2.673592887012388790e-05,1.251768774573431781e-08,2.816279127835772266e-08,6.549597549223933868e+01,6.549208272090805849e+01,3.892771331274043085e-03,3.344021475307159541e+00,1.127174622370540558e+00
2.771084337349397413e-12,9.001673187483887340e-01,4.951990393838089514e-06,-1.797920850870079240e-05,2.738080537168828348e-05,1.377010266121752932e-08,2.902099150008088622e-08,6.548965949734966330e+01,6.548574982732709771e+01,3.909670022563098597e-03,3.375550063547578361e+00,1.127444986469725796e+00
2.801204819277108298e-12,9.002383826449836812e-01,2.724228361763504877e-06,-1.783498455612686162e-05,2.803356029861606757e-05,1.499746513530197371e-08,2.990258786879107683e-08,6.548335595103618800e+01,6.547943156064617654e+01,3.924390390014267233e-03,3.407016518263983773e+00,1.128388532013362200e+00
2.831325301204819184e-12,9.003101761984581008e-01,3.901234419122425632e-07,-1.778803647797512366e-05,2.869394898800908705e-05,1.618168477305910897e-08,3.079364853801630753e-08,6.547706540644774975e+01,6.547312809694135183e+01,3.937309506395284160e-03,3.438418082436051737e+00,1.129983039496649022e+00
2.861445783132530069e-12,9.003828532199610324e-01,-1.353939973999547073e-06,-1.748995056969894786e-05,2.936170853206791897e-05,1.730528355167927789e-08,3.167721766265612187e-08,6.547078807066841932e+01,6.546683916531671343e+01,3.948905351703079804e-03,3.469753701072791241e+00,1.131613931145243557e+00
2.891566265060240954e-12,9.004564778961258176e-01,-3.043493643277147146e-06,-1.646271948773323578e-05,3.003656475365598557e-05,1.835534748560171492e-08,3.253478128857670648e-08,6.546452420233333669e+01,6.546056446868718126e+01,3.959733646155323694e-03,3.501022060523429236e+00,1.132972608207121423e+00
2.921686746987951436e-12,9.005311384107806960e-01,-4.940177744226372406e-06,-1.490518615272047329e-05,3.071823983553159519e-05,1.932495937921901903e-08,3.335053012739038804e-08,6.545827393114620918e+01,6.545430353779417487e+01,3.970393352032791819e-03,3.532222475151806318e+00,1.133656231146632054e+00
2.951807228915662321e-12,9.006068109307056035e-01,-7.316339406725015895e-06,-1.336656718455517719e-05,3.140645892144696349e-05,2.021178212050066658e-08,3.411390746416466204e-08,6.545203790165805913e+01,6.544805639004631814e+01,3.981511611747992618e-03,3.563351594610573159e+00,1.133874518816101906e+00
2.981927710843373207e-12,9.006834562890285723e-01,-9.394771376233352242e-06,-1.170366928091004522e-05,3.210095452166992374e-05,2.101696365514976976e-08,3.482029581250296907e-08,6.544581672278124529e+01,6.544182297559261485e+01,3.993747188628420791e-03,3.594406284863675527e+00,1.133929417639785830e+00
3.012048192771084092e-12,9.007609382699703904e-01,-1.167488411336151799e-05,-9.611864210399868812e-06,3.280147025318766744e-05,2.174295692838421240e-08,3.547194969078489740e-08,6.543961103131144341e+01,6.543560326478537092e+01,4.007766526070605760e-03,3.625383316918383336e+00,1.133998181745516920e+00
3.042168674698794977e-12,9.008391597340985602e-01,-1.402174422409153827e-05,-7.650968290848201062e-06,3.350776376440650623e-05,2.238993183431033883e-08,3.607647792248110481e-08,6.543342113797577042e+01,6.542939693434927051e+01,4.024203626499960919e-03,3.656281071648653569e+00,1.134135598315798354e+00
3.072289156626505863e-12,9.009180999445376425e-01,-1.609057140113381645e-05,-5.644684754374363044e-06,3.421960854593375653e-05,2.295479395502031704e-08,3.664289162850832766e-08,6.542724772854170112e+01,6.542320410864853386e+01,4.043619893168442885e-03,3.687096090850046082e+00,1.134485411268850497e+00
3.102409638554216748e-12,9.009978920072683195e-01,-1.803070954441579482e-05,-3.636240787019608658e-06,3.493679471551541300e-05,2.343316612132195718e-08,3.717898807625000624e-08,6.542109114993563423e+01,6.541702466712094122e+01,4.066482814696912966e-03,3.717826669447511723e+00,1.134840638406009905e+00
3.132530120481927633e-12,9.010784016854315182e-01,-1.968712601090515048e-05,-1.564973798288508398e-06,3.565912876497408473e-05,2.382030244684995611e-08,3.769143115750529171e-08,6.541495179380518721e+01,6.541085865116424714e+01,4.093142640936803765e-03,3.748470811940087355e+00,1.134917173716185168e+00
3.162650602409638519e-12,9.011594806153248038e-01,-2.099271192035406721e-05,8.975389925462614723e-07,3.638643276834581109e-05,2.411202246022280010e-08,3.818652319844033107e-08,6.540883005628421643e+01,6.540470623908005621e+01,4.123817204161580978e-03,3.779026509104664644e+00,1.134995118100418532e+00
3.192771084337349000e-12,9.012411197858836154e-01,-2.208209229497994013e-05,4.068737198951757715e-06,3.711854370333620459e-05,2.430433932176113114e-08,3.867146836847177909e-08,6.540272652738472914e+01,6.539856793065359852e+01,4.158596731124482651e-03,3.809490777155289720e+00,1.135333941834774096e+00
3.222891566265059885e-12,9.013233070128362501e-01,-2.328547771625261501e-05,7.634037692418474958e-06,3.785531258098154793e-05,2.439385321108609902e-08,3.915470322072883537e-08,6.539664166014459568e+01,6.539244423269306594e+01,4.197427451536321456e-03,3.839861335609914050e+00,1.135812791423822521e+00
3.253012048192770771e-12,9.014058147406116550e-01,-2.408356204383436532e-05,1.176680491332298560e-05,3.859660315215846833e-05,2.437691501455843491e-08,3.964636003223727862e-08,6.539057578005019877e+01,6.538633568389204243e+01,4.240096158162732533e-03,3.870136590260294884e+00,1.136641610614086417e+00
3.283132530120481656e-12,9.014885629450487547e-01,-2.521302155326777378e-05,1.643759471575239857e-05,3.934228880387363525e-05,2.424992858163875017e-08,4.015733238208150796e-08,6.538452932677189722e+01,6.538024309365535203e+01,4.286233116539077403e-03,3.900314412251453700e+00,1.137428671047790996e+00
3.313253012048192541e-12,9.015714664043977811e-01,-2.645670225776663970e-05,2.120609462506719132e-05,4.009225000296400433e-05,2.400916191733307056e-08,4.069932336194053315e-08,6.537850314419144127e+01,6.537416779679666945e+01,4.335347394770800063e-03,3.930390561537645766e+00,1.137979723210328586e+00
3.343373493975903427e-12,9.016544345150122597e-01,-2.734822307840989388e-05,2.599809912347084576e-05,4.084637203866326528e-05,2.364983891768083996e-08,4.128398015378843468e-08,6.537249824607422966e+01,6.536811136719981619e+01,4.386878874410604125e-03,3.960360009960212313e+00,1.138406596726107889e+00
3.373493975903614312e-12,9.017373523580295425e-01,-2.795731918515910794e-05,3.151811885733694880e-05,4.160454497339506201e-05,2.316612099820655925e-08,4.192095971573134474e-08,6.536651593044335584e+01,6.536207569427658370e+01,4.440236166773332306e-03,3.990216291261869941e+00,1.138701132376973568e+00
3.403614457831325197e-12,9.018198743768386372e-01,-2.905070577891942965e-05,3.752409763930109228e-05,4.236666197999057948e-05,2.255286030625254938e-08,4.261678796055070008e-08,6.536055727845437957e+01,6.535606246097449912e+01,4.494817479881922304e-03,4.019953961145430021e+00,1.139143754579444057e+00
3.433734939759036083e-12,9.019018633073927482e-01,-3.031276147666126097e-05,4.344190993613526307e-05,4.313261728801095574e-05,2.180634739018829633e-08,4.337530814076284870e-08,6.535462269506436428e+01,6.535007265540734522e+01,4.550039657017050654e-03,4.049571018373478992e+00,1.139634119878091267e+00
3.463855421686746564e-12,9.019833755261404962e-01,-3.161391281693318948e-05,4.980123266215269321e-05,4.390230481797101548e-05,2.092410626477847590e-08,4.419797078230231238e-08,6.534871276564298626e+01,6.534410739570586202e+01,4.605369937117545671e-03,4.079064530116729870e+00,1.140240909783440282e+00
3.493975903614457450e-12,9.020642446310942475e-01,-3.345704491229258243e-05,5.616899695563901655e-05,4.467561698943024463e-05,1.990538407927788513e-08,4.508322680335114715e-08,6.534282814788284099e+01,6.533816780045540895e+01,4.660347427435807682e-03,4.108431186209742236e+00,1.140548054264268751e+00
3.524096385542168335e-12,9.021443809667281100e-01,-3.509985359250904414e-05,6.257055737432393335e-05,4.545244327466258606e-05,1.875246756923942770e-08,4.602641851605627787e-08,6.533696888272962155e+01,6.533225430306434589e+01,4.714579665270869635e-03,4.137670782820948467e+00,1.140762716244887010e+00
3.554216867469879220e-12,9.022238288039068355e-01,-3.664753989177294740e-05,6.939504750250683341e-05,4.623266851960531536e-05,1.747182754133119317e-08,4.702097815474602499e-08,6.533113454759238437e+01,6.532636681866384265e+01,4.767728928545815481e-03,4.166785463960064106e+00,1.140807208072868395e+00
3.584337349397590106e-12,9.023026895100175748e-01,-3.815280009254568651e-05,7.671751703167571028e-05,4.701617258905883335e-05,1.607328132896856954e-08,4.806181023044343571e-08,6.532532499009847982e+01,6.532050549114056537e+01,4.819498957917917048e-03,4.195775985645427753e+00,1.140839764193883887e+00
3.614457831325300991e-12,9.023810657480187958e-01,-3.996061808930555757e-05,8.442394820161893516e-05,4.780283165096428199e-05,1.456682586005742660e-08,4.914588741076305177e-08,6.531954015606680741e+01,6.531467054361355906e+01,4.869612453243549188e-03,4.224642597330226401e+00,1.140884077580071487e+00
3.644578313253011472e-12,9.024588434081812771e-01,-4.178245033251026282e-05,9.243921761619901419e-05,4.859252020770761759e-05,1.296251242066920707e-08,5.027093651155451729e-08,6.531377985666375707e+01,6.530886205272463485e+01,4.917803939119660614e-03,4.253386244046791553e+00,1.141038734651071085e+00
3.674698795180722358e-12,9.025358391790063717e-01,-4.372402721252060441e-05,1.011557373147141961e-04,4.938511164009712579e-05,1.127094313869440944e-08,5.143499201449177529e-08,6.530804394565726056e+01,6.530308012407202511e+01,4.963821585237975474e-03,4.282007723130688781e+00,1.141163229282119440e+00
3.704819277108433243e-12,9.026119674196309006e-01,-4.595575775114949565e-05,1.105512132262500305e-04,5.018047976109917891e-05,9.504032961325594838e-09,5.263595898286659388e-08,6.530233201745491556e+01,6.529732458949092688e+01,5.007427963994630707e-03,4.310509054039317611e+00,1.141336122833443101e+00
3.734939759036144128e-12,9.026872473078781933e-01,-4.835080885383236516e-05,1.202564622194974946e-04,5.097849796419982155e-05,7.675004250023936723e-09,5.387181256393637193e-08,6.529664391172921967e+01,6.529159551417448881e+01,5.048397554728941208e-03,4.338891092070602085e+00,1.141389225830133247e+00
3.765060240963855014e-12,9.027614669827461746e-01,-5.028790516919091837e-05,1.304998221251133059e-04,5.177903813091670494e-05,5.797892269695784584e-09,5.514144740725697884e-08,6.529097942671636190e+01,6.528589290168933701e+01,5.086525027027423429e-03,4.367154879216565533e+00,1.141400995354153736e+00
3.795180722891565899e-12,9.028348483152429660e-01,-5.216229006808150603e-05,1.416844744442676126e-04,5.258197010539302684e-05,3.885795441649984940e-09,5.644557289396837021e-08,6.528533844894643323e+01,6.528021681632812090e+01,5.121632618311257323e-03,4.395300971009345581e+00,1.141506446204793246e+00
3.825301204819276785e-12,9.029074442592571748e-01,-5.422241293151893122e-05,1.534980228306093240e-04,5.338716186306070394e-05,1.949679144326772639e-09,5.778612362101086248e-08,6.527972138711220396e+01,6.527456783139045626e+01,5.153555721741099813e-03,4.423327333343769041e+00,1.141696855926147780e+00
3.855421686746987670e-12,9.029790390358928276e-01,-5.627863649420255756e-05,1.661116465319524419e-04,5.419447920262350840e-05,-1.680900780488683526e-12,5.916502987246542918e-08,6.527412856005646802e+01,6.526894642358864473e+01,5.182136467821413933e-03,4.451232377994830181e+00,1.141868129469691961e+00
3.885542168674698555e-12,9.030495416534750630e-01,-5.879695046753231327e-05,1.796954605789863606e-04,5.500378335730104546e-05,-1.961635926130388427e-09,6.058443566764380793e-08,6.526855997808935683e+01,6.526335274917069285e+01,5.207228918657865434e-03,4.479016064417728593e+00,1.142132556897743179e+00
3.915662650602409441e-12,9.031189331060454073e-01,-6.189671388316378344e-05,1.936500358037647831e-04,5.581492984403109555e-05,-3.926597161660607918e-09,6.204685050940853756e-08,6.526301561916372407e+01,6.525778691187829850e+01,5.228707285421046146e-03,4.506678536925709189e+00,1.142892458551033830e+00
3.945783132530120326e-12,9.031870763243945444e-01,-6.493471333470094483e-05,2.078580328214167552e-04,5.662776917947623438e-05,-5.896391349693487563e-09,6.355484336086814527e-08,6.525749575500482536e+01,6.525224928109292932e+01,5.246473911898336985e-03,4.534218486856271824e+00,1.144012657734194027e+00
3.975903614457831211e-12,9.032538722237585249e-01,-6.808128262897771737e-05,2.229319349625204336e-04,5.744214953339937195e-05,-7.873395024862818083e-09,6.511017151737675396e-08,6.525200036037480800e+01,6.524673988699693439e+01,5.260473377872758143e-03,4.561636083400532726e+00,1.145148139460894887e+00
4.006024096385542097e-12,9.033191589551373690e-01,-7.207295775845979106e-05,2.382755763523148912e-04,5.825791805400919166e-05,-9.861692885789497594e-09,6.671451186073482862e-08,6.524652935733368508e+01,6.524125867249924227e+01,5.270684834443188464e-03,4.588931757341327078e+00,1.145794087368233738e+00
4.036144578313252982e-12,9.033827436581536308e-01,-7.644820627827451519e-05,2.535227287110510311e-04,5.907492195849352144e-05,-1.186738520401779493e-08,6.836955785289250000e-08,6.524108237991207204e+01,6.523580525664858953e+01,5.277123263489443689e-03,4.616107314953140417e+00,1.146131699998902853e+00
4.066265060240963867e-12,9.034447352661867381e-01,-8.122889664937562692e-05,2.689330248438920345e-04,5.989300955793481064e-05,-1.389813716879166382e-08,7.007700705568266053e-08,6.523565891750102708e+01,6.523037905843686701e+01,5.279859064155225865e-03,4.643165313503184066e+00,1.146751179233407747e+00
4.096385542168674753e-12,9.035052461037340610e-01,-8.667435024865622663e-05,2.844531022748383875e-04,6.071203086860943736e-05,-1.596350437314011943e-08,7.183828079773704027e-08,6.523025890047128428e+01,6.522497986565069539e+01,5.279034820588383858e-03,4.670106115166076322e+00,1.148004409034162121e+00
4.126506024096385638e-12,9.035641202592977761e-01,-9.294124737528616591e-05,2.999052876580042917e-04,6.153183837068090627e-05,-1.807420765459793416e-08,7.365339259520103615e-08,6.522488210062729763e+01,6.521960722886095141e+01,5.274871766344988756e-03,4.696930855202619881e+00,1.149795583379908726e+00
4.156626506024095716e-12,9.036215221916452656e-01,-1.001169632290722027e-04,3.149851811156419547e-04,6.235228683527955639e-05,-2.024090150597561802e-08,7.552183456490981698e-08,6.521952779294477409e+01,6.521426013174698255e+01,5.267661197791932877e-03,4.723643144365872182e+00,1.151989131215316098e+00
4.186746987951806601e-12,9.036774275778529653e-01,-1.081991692216803953e-04,3.292263198031873585e-04,6.317323352101117590e-05,-2.247517567300263386e-08,7.744361820842335476e-08,6.521419524823102165e+01,6.520893750381715392e+01,5.257744413866867819e-03,4.750246673077334059e+00,1.154194131489658659e+00
4.216867469879517486e-12,9.037316422678010053e-01,-1.168240925807410114e-04,3.426769900524069025e-04,6.399453777957928859e-05,-2.478893904517493546e-08,7.941850180504636553e-08,6.520888379946138969e+01,6.520363829401466660e+01,5.245505446722992932e-03,4.776744765787453773e+00,1.156051331912480995e+00
4.246987951807228372e-12,9.037842515344269856e-01,-1.261885184506467584e-04,3.557270208283390173e-04,6.481606065844309605e-05,-2.719318878098342014e-08,8.144717313188512785e-08,6.520359264396861931e+01,6.519836129335067199e+01,5.231350617946886432e-03,4.803141371403332194e+00,1.157481869246099526e+00
4.277108433734939257e-12,9.038352988070390559e-01,-1.364631691936356078e-04,3.680321913257588546e-04,6.563766496581095267e-05,-2.969912043289431816e-08,8.353249261088404714e-08,6.519832078569758949e+01,6.519310509490311745e+01,5.215690794477699163e-03,4.829441395226782063e+00,1.158775046015975807e+00
4.307228915662650142e-12,9.038847075011064991e-01,-1.474404873657107881e-04,3.795242663222003570e-04,6.645921740506604495e-05,-3.231938653893767333e-08,8.567873300745778765e-08,6.519306737284684061e+01,6.518786843916612384e+01,5.198933680712756328e-03,4.855649066825180604e+00,1.160041391276932066e+00
4.337349397590361028e-12,9.039325749492773676e-01,-1.588511942540387180e-04,3.903318611241863353e-04,6.728059006677118052e-05,-3.506848427763024428e-08,8.789023861538312565e-08,6.518783132759847376e+01,6.518264983780942146e+01,5.181489789053306261e-03,4.881769715835863721e+00,1.161312855427074631e+00
4.367469879518071913e-12,9.039790380501288025e-01,-1.708167807049088005e-04,4.008068849270689303e-04,6.810165971997751732e-05,-3.796296301595220324e-08,9.017019477454697293e-08,6.518261162589600133e+01,6.517744784832945015e+01,5.163777566554540732e-03,4.907808436194869728e+00,1.162359077146297714e+00
4.397590361445782798e-12,9.040240921173157140e-01,-1.835192642315035282e-04,4.110075668868066654e-04,6.892230671150360876e-05,-4.102090993102888473e-08,9.251911740038259802e-08,6.517740743727874531e+01,6.517226123353853495e+01,5.146203740210119129e-03,4.933769346992603388e+00,1.163291805102731669e+00
4.427710843373493684e-12,9.040679522370683729e-01,-1.970123042570884808e-04,4.211757866620766577e-04,6.974241411306256416e-05,-4.425967270938543657e-08,9.493384153842082127e-08,6.517221793441841271e+01,6.516708878948047357e+01,5.129144937938601330e-03,4.959656589235272861e+00,1.164138118115918941e+00
4.457831325301204569e-12,9.041107879977968720e-01,-2.118921859405299918e-04,4.312865968467484738e-04,7.056186683079643674e-05,-4.769349578661373436e-08,9.740842866798689646e-08,6.516704251181974428e+01,6.516192957167166355e+01,5.112940148074756296e-03,4.985473220555824980e+00,1.164996888319592250e+00
4.487951807228915454e-12,9.041525973996825671e-01,-2.283385510317910731e-04,4.407890853366616441e-04,7.138055058169671420e-05,-5.133294654993276922e-08,9.993666864323003414e-08,6.516188030479841586e+01,6.515678241430450157e+01,5.097890493917799776e-03,5.011223574474665376e+00,1.165833782955489228e+00
4.518072289156626340e-12,9.041934465951554367e-01,-2.460136219614034452e-04,4.496312257173021407e-04,7.219835246631190373e-05,-5.518648436710000042e-08,1.025129911554878595e-07,6.515673032314369095e+01,6.515164607235355732e+01,5.084250790138748928e-03,5.036912595759586608e+00,1.166652961595813887e+00
4.548192771084337225e-12,9.042333732199636653e-01,-2.649662892860424920e-04,4.579752792488527794e-04,7.301516122734881856e-05,-5.926123578030107368e-08,1.051322178250028488e-07,6.515159173199542408e+01,6.514651950190379637e+01,5.072230091632109507e-03,5.062544489824978733e+00,1.167322241115480219e+00
4.578313253012048110e-12,9.042725828856262860e-01,-2.853026470769845784e-04,4.657756749386152292e-04,7.383086612175816571e-05,-6.356384053384786313e-08,1.077901232315581983e-07,6.514646379016780031e+01,6.514140180058073781e+01,5.061989587063807534e-03,5.088123002791690830e+00,1.167904284338240339e+00
4.608433734939758996e-12,9.043112818037541967e-01,-3.069622630626835948e-04,4.726918700276196822e-04,7.464535593834773950e-05,-6.810061724501647841e-08,1.104836794496595620e-07,6.514134550516497768e+01,6.513629185835162616e+01,5.053646813347967282e-03,5.113653099049952466e+00,1.168237837107600319e+00
4.638554216867469881e-12,9.043494903689291986e-01,-3.295865462936243087e-04,4.785831870538589288e-04,7.545851859210168358e-05,-7.287761285458229506e-08,1.132115949229205790e-07,6.513623584120513499e+01,6.513118855271089558e+01,5.047288494242037522e-03,5.139139998064544024e+00,1.168431881465998190e+00
4.668674698795180766e-12,9.043873530846601172e-01,-3.528768472315340211e-04,4.833468975308741157e-04,7.627024045339120685e-05,-7.790118617794443369e-08,1.159734090115924568e-07,6.513113379391691637e+01,6.512609082143744388e+01,5.042972479479318829e-03,5.164588745360999766e+00,1.168506125101179682e+00
4.698795180722890844e-12,9.044248745173832926e-01,-3.767365917745750005e-04,4.872541563051931341e-04,7.708040516249529712e-05,-8.317765568224748961e-08,1.187682368651648564e-07,6.512603855001626130e+01,6.512099783217084337e+01,5.040717845422650403e-03,5.190003429835812199e+00,1.168645128344236284e+00
4.728915662650601729e-12,9.044618473982747320e-01,-4.013409800694554721e-04,4.901862777655773429e-04,7.788889302973299076e-05,-8.871261972887246256e-08,1.215943219760929982e-07,6.512094953660223950e+01,6.511590903613890191e+01,5.040500463341897677e-03,5.215386943738325343e+00,1.168896547597874758e+00
4.759036144578312615e-12,9.044981273988119685e-01,-4.266764524089199160e-04,4.921625786991679942e-04,7.869558122026706958e-05,-9.451005660790081108e-08,1.244496047263690529e-07,6.511586608878067750e+01,6.511082383663676865e+01,5.042252143902340236e-03,5.240742624836275176e+00,1.169380116225001931e+00
4.789156626506023500e-12,9.045338269093975425e-01,-4.523827272226852618e-04,4.927792829780962974e-04,7.950034432987226722e-05,-1.005722237730848770e-07,1.273340084670859920e-07,6.511078728600512022e+01,6.510574142807280396e+01,5.045857932313157178e-03,5.266075081861126606e+00,1.169977868746512994e+00
4.819277108433734385e-12,9.045688644653139265e-01,-4.780425171121316808e-04,4.923935747713321324e-04,8.030305580495820906e-05,-1.069010592798464123e-07,1.302505975325278802e-07,6.510571241261185094e+01,6.510066126183279778e+01,5.051150779049747366e-03,5.291387897400447571e+00,1.170474119581150996e+00
4.849397590361445271e-12,9.046030779488862805e-01,-5.040891121727081791e-04,4.911061191595353717e-04,8.110358926804528759e-05,-1.134984656488869080e-07,1.332045111421508496e-07,6.510064075366457814e+01,6.509558283757149866e+01,5.057916093080828610e-03,5.316684644824733574e+00,1.170846768863377685e+00
4.879518072289156156e-12,9.046366668136908151e-01,-5.303287139557350763e-04,4.882238693747388428e-04,8.190181995528295262e-05,-1.203654318845117543e-07,1.362030030497248604e-07,6.509557162229344840e+01,6.509050572939855783e+01,5.065892894893880144e-03,5.341968786792655521e+00,1.171078247715356513e+00
4.909638554216867041e-12,9.046697060151253078e-01,-5.561833938805933134e-04,4.837834751668240187e-04,8.269762635452172707e-05,-1.275023475702023975e-07,1.392572825471884502e-07,6.509050459398872590e+01,6.508542981065943422e+01,5.074783329289400680e-03,5.367242438589730824e+00,1.171484560286165877e+00
4.939759036144577927e-12,9.047023023893890903e-01,-5.811120928999662051e-04,4.779012312049327259e-04,8.349089118598656742e-05,-1.349121051131516054e-07,1.423832193465839242e-07,6.508543914353164439e+01,6.508035485068818105e+01,5.084292843470115605e-03,5.392508258896612006e+00,1.172294732356145008e+00
4.969879518072288812e-12,9.047345588315482967e-01,-6.048020959912451047e-04,4.712878493022024345e-04,8.428150244820829871e-05,-1.426021171733061401e-07,1.455988991856477149e-07,6.508037489485373328e+01,6.507528075065373230e+01,5.094144200003481761e-03,5.417768159930249183e+00,1.173873446020515132e+00
4.999999999999999697e-12,9.047665568071910913e-01,-6.274858931654257342e-04,4.639042268218078729e-04,8.506935421586934499e-05,-1.505835964266710995e-07,1.489222041523729030e-07,6.507531137933156629e+01,6.507020731124215729e+01,5.104068089412625540e-03,5.443024468048045961e+00,1.175864977765413988e+00
5.030120481927710583e-12,9.047984251104911335e-01,-6.488160963771007206e-04,4.560472271908981535e-04,8.585434707387111638e-05,-1.588702990356256418e-07,1.523699943127393726e-07,6.507024800449346458e+01,6.506513419266944709e+01,5.113811824019176902e-03,5.468280149472280804e+00,1.177835566267825040e+00
5.060240963855421468e-12,9.048300603953243204e-01,-6.690427196291814493e-04,4.483213354632435070e-04,8.663638795361580831e-05,-1.674789319881242327e-07,1.559582152757522758e-07,6.506518474751891290e+01,6.506006160360142587e+01,5.123143917486010918e-03,5.493535346365208127e+00,1.179252751780368147e+00
5.090361445783132354e-12,9.048612624902163670e-01,-6.887429361841684904e-04,4.407345348535966051e-04,8.741538998468949587e-05,-1.764301755425342627e-07,1.597011114252046508e-07,6.506012154045728835e+01,6.505498967929565879e+01,5.131861161631463136e-03,5.518790397243037660e+00,1.179968183880047539e+00
5.120481927710843239e-12,9.048920528438644251e-01,-7.075024659911538028e-04,4.330412648612875278e-04,8.819127346299790232e-05,-1.857491755788395032e-07,1.636100640635709223e-07,6.505505795069862529e+01,6.504991814205770595e+01,5.139808640922600633e-03,5.544047442328734476e+00,1.180421503773632308e+00
5.150602409638554124e-12,9.049225687472276514e-01,-7.251519314452779461e-04,4.261718406690875481e-04,8.896396691472758763e-05,-1.954655905653943399e-07,1.676913069894156793e-07,6.504999379666958248e+01,6.504484692062328577e+01,5.146876046293134138e-03,5.569307426270730943e+00,1.181029018513631401e+00
5.180722891566265010e-12,9.049527165441909604e-01,-7.426760413722725265e-04,4.198830874982316603e-04,8.973340829290847804e-05,-2.056113445615718635e-07,1.719439018085393820e-07,6.504492911047277914e+01,6.503977613432530802e+01,5.152976147470412702e-03,5.594570158762603995e+00,1.182099016615768106e+00
5.210843373493975895e-12,9.049825326438337703e-01,-7.597613829530607205e-04,4.134199262698042324e-04,9.049954498659914550e-05,-2.162174368723339304e-07,1.763600211722172787e-07,6.503986380461567762e+01,6.503470577490818982e+01,5.158029707491726401e-03,5.619836062386226239e+00,1.183349199013287611e+00
5.240963855421685972e-12,9.050120972126394214e-01,-7.759100346823995199e-04,4.070814081013250868e-04,9.126233206550685444e-05,-2.273128793266312336e-07,1.809259436531848714e-07,6.503479778089317165e+01,6.502963581875867760e+01,5.161962134495529271e-03,5.645105628057542901e+00,1.184574259638384364e+00
5.271084337349396858e-12,9.050414600480477523e-01,-7.913454369222500551e-04,4.011676789592060399e-04,9.202173046217474795e-05,-2.389242738861840411e-07,1.856213791137797024e-07,6.502973096102222428e+01,6.502456625679919000e+01,5.164704223032131822e-03,5.670379256282393143e+00,1.185259773051851706e+00
5.301204819277107743e-12,9.050706710740561434e-01,-8.062091459567398638e-04,3.956432683313445501e-04,9.277770618129631047e-05,-2.510740419478765395e-07,1.904192055084075005e-07,6.502466337370310612e+01,6.501949719679303996e+01,5.166176910065248609e-03,5.695656846106069260e+00,1.185559560987230698e+00
5.331325301204818629e-12,9.050996803198262386e-01,-8.203994320616624656e-04,3.904105920550939132e-04,9.353022962800134059e-05,-2.637783465683948740e-07,1.952867656269704671e-07,6.501959524747485375e+01,6.501442895842080816e+01,5.166289054050018925e-03,5.720937267323702002e+00,1.185665767594857645e+00
5.361445783132529514e-12,9.051284269981548780e-01,-8.337788901026244991e-04,3.857064637307807548e-04,9.427927369581112847e-05,-2.770459990178847312e-07,2.001888433478552619e-07,6.501452679802171986e+01,6.500936184902916182e+01,5.164948992562985730e-03,5.746219415118535068e+00,1.185976656608257462e+00
5.391566265060240399e-12,9.051570116479348282e-01,-8.465993003915760510e-04,3.814936885898496922e-04,9.502481217095130460e-05,-2.908796665907215988e-07,2.050901244123080228e-07,6.500945819805697568e+01,6.500429612959760561e+01,5.162068459367286956e-03,5.771502421494218993e+00,1.186593071900006180e+00
5.421686746987951285e-12,9.051856114090918171e-01,-8.589617429271856905e-04,3.775731766502299510e-04,9.576681791579314982e-05,-3.052771472176982854e-07,2.099562575738086099e-07,6.500438951806064836e+01,6.499923196607295495e+01,5.157551987690837773e-03,5.796785909585186580e+00,1.187541562236911430e+00
5.451807228915662170e-12,9.052142785712479212e-01,-8.708269726745007308e-04,3.738262475274734074e-04,9.650526081415324552e-05,-3.202316706848164755e-07,2.147547382709430184e-07,6.499932088872927238e+01,6.499416958833438684e+01,5.151300394883246044e-03,5.822069216291744453e+00,1.188492142478118296e+00
5.481927710843373055e-12,9.052431642055899230e-01,-8.824810586172919654e-04,3.703463187244636725e-04,9.724010619930339050e-05,-3.357322646465683692e-07,2.194557350345452542e-07,6.499425224678130064e+01,6.498910903346965995e+01,5.143213311646771535e-03,5.847352636532215264e+00,1.189233081761146948e+00
5.512048192771083941e-12,9.052723340917002703e-01,-8.939801096471530675e-04,3.668643116735651605e-04,9.797131449740985928e-05,-3.517639975208116690e-07,2.240315032933535834e-07,6.498918355660131851e+01,6.498405036523834610e+01,5.133191362973138147e-03,5.872636341443656427e+00,1.189744587443568591e+00
5.542168674698794826e-12,9.053017810998190695e-01,-9.053632148691437027e-04,3.632770751659401614e-04,9.869884008712914334e-05,-3.683071253734151570e-07,2.284561176912660684e-07,6.498411494714657977e+01,6.497899379892248817e+01,5.121148224086991864e-03,5.897919652416260483e+00,1.190085941236431299e+00
5.572289156626505711e-12,9.053315312803309478e-01,-9.164271666499752183e-04,3.593586422938601851e-04,9.942262965540433844e-05,-3.853369420705913084e-07,2.327057300872954200e-07,6.497904665179851236e+01,6.497393963203059286e+01,5.107019767920348806e-03,5.923201370819026756e+00,1.190637708854296761e+00
5.602409638554216597e-12,9.053617114903419472e-01,-9.269727364245150926e-04,3.552474760478703357e-04,1.001426205339008658e-04,-4.028239433709496746e-07,2.367588999845237987e-07,6.497397893617625186e+01,6.496888817142742312e+01,5.090764748835590985e-03,5.948480208587818119e+00,1.191521811377687756e+00
5.632530120481927482e-12,9.053924051914045146e-01,-9.370359709130517958e-04,3.511873588059158434e-04,1.008587385997774378e-04,-4.207339035374251529e-07,2.405972514294062156e-07,6.496891224621091965e+01,6.496383988063121251e+01,5.072365579708470150e-03,5.973753963968638558e+00,1.192836852270019010e+00
5.662650602409638367e-12,9.054236448308434770e-01,-9.467460841115086026e-04,3.473417128548910359e-04,1.015708969069366920e-04,-4.390273525962276140e-07,2.442065127252671312e-07,6.496384693259977894e+01,6.495879512002352385e+01,5.051812576260121361e-03,5.999020860469063798e+00,1.194096878217214774e+00
5.692771084337349253e-12,9.054554295041669087e-01,-9.563938776104516934e-04,3.439089685239333366e-04,1.022789944483716031e-04,-4.576596528222090501e-07,2.475778108520143422e-07,6.495878348870387242e+01,6.495375440566566283e+01,5.029083038205290658e-03,6.024278417013529285e+00,1.195179123033928370e+00
5.722891566265060138e-12,9.054878258618374032e-01,-9.663044703741262287e-04,3.406283060534036409e-04,1.029829149872904949e-04,-4.765828963616873764e-07,2.507082170937277330e-07,6.495372250686178006e+01,6.494871835970741358e+01,5.004147154364363762e-03,6.049523694601162127e+00,1.195899971962769426e+00
5.753012048192771023e-12,9.055208220358975657e-01,-9.763202902104283105e-04,3.374522844462160055e-04,1.036825263923730778e-04,-4.957482886295952610e-07,2.535998545289975867e-07,6.494866465065514660e+01,6.494368768264571656e+01,4.976968009428911661e-03,6.074753395789088906e+00,1.196592144832401727e+00
5.783132530120481909e-12,9.055544203887745391e-01,-9.864996700339771427e-04,3.346590868259977894e-04,1.043776830706159191e-04,-5.151073313730000286e-07,2.562584669916877389e-07,6.494361039744271125e+01,6.493866290198442925e+01,4.947495458280835694e-03,6.099965146068431210e+00,1.197436362494732842e+00
5.813253012048191986e-12,9.055884240417205744e-01,-9.973307057047175843e-04,3.322599739686288973e-04,1.050682297826509867e-04,-5.346111754126709792e-07,2.586924573236562801e-07,6.493856042892910807e+01,6.493364474811056652e+01,4.915680818544702901e-03,6.125155566155247477e+00,1.198581935548045818e+00
5.843373493975902872e-12,9.056228063674359730e-01,-1.008702581098758731e-03,3.298966854863363547e-04,1.057540043615190034e-04,-5.542101588577614947e-07,2.609138921392593186e-07,6.493351534868115493e+01,6.492863385366229068e+01,4.881495018859790050e-03,6.150321625683450755e+00,1.199773855782624965e+00
5.873493975903613757e-12,9.056575690451110772e-01,-1.020468411426389771e-03,3.277396089710049305e-04,1.064348404191227669e-04,-5.738550232405100587e-07,2.629384926447328190e-07,6.492847597232233170e+01,6.492363103725556073e+01,4.844935066771866548e-03,6.175459228858823479e+00,1.200983712132488224e+00
5.903614457831324642e-12,9.056926976746312308e-01,-1.032949155820179262e-03,3.259387279988292517e-04,1.071105703103082793e-04,-5.934964950640729653e-07,2.647851955066301697e-07,6.492344300206880803e+01,6.491863696783097737e+01,4.806034237828949937e-03,6.200564833678112286e+00,1.202001905803466331e+00
5.933734939759035528e-12,9.057281070207958695e-01,-1.046478006510386406e-03,3.241528195351518413e-04,1.077810288866409805e-04,-6.130841441598923767e-07,2.664766138016596524e-07,6.491841695374040455e+01,6.491365208624215200e+01,4.764867498253793146e-03,6.225635769033900146e+00,1.203012224902072491e+00
5.963855421686746413e-12,9.057636857531571328e-01,-1.061045412794451659e-03,3.220369522415624484e-04,1.084460558731510340e-04,-6.325656708797860920e-07,2.680406827714911566e-07,6.491339797622272556e+01,6.490867641251354314e+01,4.721563709178995712e-03,6.250671227392961882e+00,1.204004436990141702e+00
5.993975903614457298e-12,9.057992749760761519e-01,-1.076498733895839451e-03,3.195350762502155288e-04,1.091054974906785691e-04,-6.518888527768289118e-07,2.695115210202686458e-07,6.490838624650953648e+01,6.490370993358307317e+01,4.676312926469516733e-03,6.275670344336424122e+00,1.205222671365312914e+00
6.024096385542168184e-12,9.058348165754047665e-01,-1.093098233655291542e-03,3.166946024287971826e-04,1.097592066845392656e-04,-6.710035005869469318e-07,2.709272318643454724e-07,6.490338161369298575e+01,6.489875225553474536e+01,4.629358158233313689e-03,6.300633845333292626e+00,1.206714803924657131e+00
6.054216867469879069e-12,9.058702373075020464e-01,-1.110719395989884358e-03,3.129528492025956889e-04,1.104070432391115390e-04,-6.898613580649970342e-07,2.723274081251660305e-07,6.489838380521722172e+01,6.489380281369376746e+01,4.580991523454557880e-03,6.325563009038289053e+00,1.208460559646118648e+00
6.084337349397589954e-12,9.059053545110049566e-01,-1.128929952212274828e-03,3.083678839495910791e-04,1.110488745347272261e-04,-7.084150082873481819e-07,2.737521823879042971e-07,6.489339248927156234e+01,6.488886094519811820e+01,4.531544073445535441e-03,6.350459449203530227e+00,1.210183530124819162e+00
6.114457831325300840e-12,9.059401752874900460e-01,-1.147776080298999095e-03,3.030014567118097637e-04,1.116845765677333457e-04,-7.266179336734906107e-07,2.752415950889582958e-07,6.488840724319045705e+01,6.488392587271626155e+01,4.481370474192948941e-03,6.375325253675256043e+00,1.211751970668176748e+00
6.144578313253011725e-12,9.059747753903587553e-01,-1.166971643416056482e-03,2.967915680394921508e-04,1.123140339218819006e-04,-7.444243055586911702e-07,2.768346593912582140e-07,6.488342755292985942e+01,6.487899672941595952e+01,4.430823513901184160e-03,6.400162966783708995e+00,1.213221097371238955e+00
6.174698795180722610e-12,9.060091733919293233e-01,-1.186401248672410910e-03,2.898267613951482371e-04,1.129371388557051252e-04,-7.617889256949654521e-07,2.785694021914941253e-07,6.487845306379382748e+01,6.487407281857859687e+01,4.380245215228057223e-03,6.424974398526785535e+00,1.214850363510108444e+00
6.204819277108433496e-12,9.060431912234961915e-01,-1.206127503137592117e-03,2.819617449552640947e-04,1.135537903840114969e-04,-7.786671940796321707e-07,2.804834036729425737e-07,6.487348304056888537e+01,6.486915306665089531e+01,4.329973917992088576e-03,6.449763239437765527e+00,1.216575202992230764e+00
6.234939759036144381e-12,9.060769049445471790e-01,-1.225988534173041641e-03,2.729287916988756466e-04,1.141638930661734738e-04,-7.950153223922241175e-07,2.826141365064159412e-07,6.486851643552469682e+01,6.486423608813669262e+01,4.280347388009623881e-03,6.474534723271945680e+00,1.218369269557316725e+00
6.265060240963855266e-12,9.061103220246421452e-01,-1.245874418558491365e-03,2.625556344865758373e-04,1.147673566031544567e-04,-8.107902778360034353e-07,2.849992371810796127e-07,6.486355231062265148e+01,6.485932062178494562e+01,4.231688837709116427e-03,6.499293509448850870e+00,1.219877818263146230e+00
6.295180722891566152e-12,9.061433951842370327e-01,-1.265631739951653687e-03,2.504884684385562193e-04,1.153640955661283635e-04,-8.259502656602431401e-07,2.876771728225217239e-07,6.485858968926504531e+01,6.485440541167857020e+01,4.184277586481150238e-03,6.524044499599197522e+00,1.221012919129999874e+00
6.325301204819277037e-12,9.061761112825181819e-01,-1.284632345278370526e-03,2.366664223983336909e-04,1.159540280762070440e-04,-8.404546667521706804e-07,2.906879495435234554e-07,6.485362780895540880e+01,6.484948947778251238e+01,4.138331172900263852e-03,6.548791545734592212e+00,1.221721647383956721e+00
6.355421686746987115e-12,9.062085214009442113e-01,-1.302794241245452782e-03,2.215426850488377256e-04,1.165370741604592668e-04,-8.542641668553007818e-07,2.940747845410097126e-07,6.484866630610862615e+01,6.484457230547377549e+01,4.094000634857593995e-03,6.573536492417848542e+00,1.222106531238138727e+00
6.385542168674698000e-12,9.062406512543029757e-01,-1.320125607954109916e-03,2.050389456987717317e-04,1.171131545348138480e-04,-8.673423402035564179e-07,2.978845543279686363e-07,6.484370510212056615e+01,6.483965372416912487e+01,4.051377951441808255e-03,6.598279729123659010e+00,1.222339021667276704e+00
6.415662650602408885e-12,9.062724923237306385e-01,-1.336543475099695412e-03,1.872203729682694006e-04,1.176821905711306830e-04,-8.796571711332749019e-07,3.021661360138251371e-07,6.483874385845233235e+01,6.483473333489516222e+01,4.010523557172689275e-03,6.623022928927017716e+00,1.222470194075501615e+00
6.445783132530119771e-12,9.063041060375391922e-01,-1.351839519421079794e-03,1.681580616483683340e-04,1.182441046515246168e-04,-8.911817750092315971e-07,3.069687223227515530e-07,6.483378206059360593e+01,6.482981057942514269e+01,3.971481168460474533e-03,6.647768650120132072e+00,1.222553340973257407e+00
6.475903614457830656e-12,9.063355154826595594e-01,-1.366017426477303095e-03,1.483106267322174148e-04,1.187988209026982582e-04,-9.018952707263404837e-07,3.123402443532035686e-07,6.482881954376631484e+01,6.482488526645146010e+01,3.934277314851044455e-03,6.672517713310088361e+00,1.222593040017160515e+00
6.506024096385541541e-12,9.063668166911829083e-01,-1.379240709248880873e-03,1.279538274912073506e-04,1.193462642458558066e-04,-9.117828379128572510e-07,3.183255231720046823e-07,6.482385618011181805e+01,6.481995726959168280e+01,3.898910520142279731e-03,6.697270775613922922e+00,1.222636013801163157e+00
6.536144578313252427e-12,9.063981445901840850e-01,-1.392017575896230611e-03,1.071463947028259588e-04,1.198863589745627865e-04,-9.208349082188542921e-07,3.249647470131024687e-07,6.481889189944685370e+01,6.481502655588064954e+01,3.865343566208403765e-03,6.722028206464763400e+00,1.222686339794998966e+00
6.566265060240963312e-12,9.064295216701893088e-01,-1.404377042442461927e-03,8.569270169345525863e-05,1.204190276677431917e-04,-9.290449254528983901e-07,3.322932811266423940e-07,6.481392684531688531e+01,6.481009331890038538e+01,3.833526416493419908e-03,6.746789303663446091e+00,1.222776036960888879e+00
6.596385542168674198e-12,9.064609742399237780e-01,-1.416346661943811364e-03,6.361506549943614960e-05,1.209441905758376623e-04,-9.364082488021744028e-07,3.403439734412250753e-07,6.480896129480198908e+01,6.480515785796177397e+01,3.803436840216024243e-03,6.771552692038497412e+00,1.222900972747867909e+00
6.626506024096385083e-12,9.064924706964017087e-01,-1.427821765992009313e-03,4.086463444191820482e-05,1.214617656145278114e-04,-9.429228466470983138e-07,3.491493078599220893e-07,6.480399561060239932e+01,6.480022051493202184e+01,3.775095670384583796e-03,6.796316592243596411e+00,1.223136780549667790e+00
6.656626506024095968e-12,9.065239924905393876e-01,-1.438837153494224377e-03,1.765430783254914177e-05,1.219716680619286952e-04,-9.485905023588654867e-07,3.587423302638100292e-07,6.479903008849440482e+01,6.479528152885377779e+01,3.748559640628831499e-03,6.821079523806218958e+00,1.223519970786876465e+00
6.686746987951806854e-12,9.065555904853386249e-01,-1.449385308207378322e-03,-6.141227942748025483e-06,1.224738100963232792e-04,-9.534180981720929075e-07,3.691565549586742702e-07,6.479406529704071716e+01,6.479034138278360899e+01,3.723914257111764214e-03,6.845838686028091757e+00,1.224160689277734582e+00
6.716867469879517739e-12,9.065873787840669218e-01,-1.459078130405476936e-03,-3.030424212773521987e-05,1.229681009298814695e-04,-9.574193702293958953e-07,3.804243946726891803e-07,6.478910185945090916e+01,6.478540059117634087e+01,3.701268274564789053e-03,6.870591013963751159e+00,1.225168245142673085e+00
6.746987951807228624e-12,9.066194071683860711e-01,-1.468097124361754640e-03,-5.428385027186151315e-05,1.234544473787523174e-04,-9.606149393486449483e-07,3.925738194382089058e-07,6.478414024389195447e+01,6.478045949539135506e+01,3.680748500605607928e-03,6.895334206056473292e+00,1.226513483403133264e+00
6.777108433734939510e-12,9.066514317214644514e-01,-1.476628708919711357e-03,-7.801000309348420244e-05,1.239327554253672717e-04,-9.630304925000010072e-07,4.056260854655525476e-07,6.477918066703458067e+01,6.477551817685652225e+01,3.662490178053185493e-03,6.920067217923223879e+00,1.228137663258093148e+00
6.807228915662650395e-12,9.066833421022777451e-01,-1.484780675534122128e-03,-1.014110251698318715e-04,1.244029317132854819e-04,-9.646943923152599869e-07,4.195951303792871540e-07,6.477422303080821564e+01,6.477057640823490203e+01,3.646622573316560863e-03,6.944790523421855433e+00,1.229677843157742867e+00
6.837349397590361280e-12,9.067151470317570405e-01,-1.492216850545810417e-03,-1.244565269380324627e-04,1.248648837574952743e-04,-9.656364115675509990e-07,4.344887230400838174e-07,6.476926743496562722e+01,6.476563418526330906e+01,3.633249702320331953e-03,6.969503610373843472e+00,1.231086676018409598e+00
6.867469879518072166e-12,9.067468004706339402e-01,-1.499026233791599452e-03,-1.467256362175597842e-04,1.253185196440563499e-04,-9.658868087252452170e-07,4.503082192248866767e-07,6.476431403435400114e+01,6.476069159690487709e+01,3.622437449119800864e-03,6.994205691514904899e+00,1.232370163253320383e+00
6.897590361445782243e-12,9.067781202455336143e-01,-1.505378372793392651e-03,-1.682745274481619105e-04,1.257637485880668958e-04,-9.654745370959247567e-07,4.670492305557985116e-07,6.475936268314342215e+01,6.475574847028845227e+01,3.614212854972728792e-03,7.018897473210353510e+00,1.233917160197514074e+00
6.927710843373493129e-12,9.068090285892191904e-01,-1.511162063362928541e-03,-1.891035310887257943e-04,1.262004823958826842e-04,-9.644264175343761857e-07,4.847025544937345977e-07,6.475441302544436439e+01,6.475080445311458277e+01,3.608572329781372344e-03,7.043580711567898334e+00,1.235909007535083814e+00
6.957831325301204014e-12,9.068393824964005034e-01,-1.516417766902095369e-03,-2.090342872029747048e-04,1.266286375589693717e-04,-9.627664796262129109e-07,5.032552723859834606e-07,6.474946478087167634e+01,6.474585929206222090e+01,3.605488809459975186e-03,7.068256766485745857e+00,1.238330090835140007e+00
6.987951807228914899e-12,9.068691076658433881e-01,-1.521267437654166355e-03,-2.281182693568297283e-04,1.270481372906873574e-04,-9.605165145727216794e-07,5.226920934373610148e-07,6.474451763765165424e+01,6.474091271659716540e+01,3.604921054485787490e-03,7.092927195133762019e+00,1.240935478102998202e+00
7.018072289156625785e-12,9.068981053009002036e-01,-1.525706215748644365e-03,-2.463584932556574171e-04,1.274589120825700861e-04,-9.576967637655608350e-07,5.429952936321671618e-07,6.473957145084582976e+01,6.473596465658241073e+01,3.606794263420217903e-03,7.117592753974567366e+00,1.243502030670428082e+00
7.048192771084336670e-12,9.069263506629495764e-01,-1.529810751001089812e-03,-2.639276129640073061e-04,1.278609001196331929e-04,-9.543252232807347029e-07,5.641446769216619393e-07,6.473462583483275523e+01,6.473101486520778280e+01,3.610969624967201152e-03,7.142255362902595550e+00,1.246059502984604883e+00
7.078313253012047555e-12,9.069537172132036140e-01,-1.533669907579772278e-03,-2.810482977032263251e-04,1.282540467764697780e-04,-9.504176781989507851e-07,5.861185832061122908e-07,6.472968023534038196e+01,6.472606297682013121e+01,3.617258520245288187e-03,7.166917766267258294e+00,1.248709324858813696e+00
7.108433734939758441e-12,9.069802077364560455e-01,-1.537122459956116087e-03,-2.981150631543461743e-04,1.286383037453291654e-04,-9.459891147506675222e-07,6.088937931991289123e-07,6.472473381363798239e+01,6.472110835851979971e+01,3.625455118180738283e-03,7.191584189374006897e+00,1.251457985677874030e+00
7.138554216867469326e-12,9.070058924535843170e-01,-1.539735205244656532e-03,-3.152124871080869833e-04,1.290136270639600082e-04,-9.410539123549535792e-07,6.324438658938294614e-07,6.471978588165288215e+01,6.471615054118413468e+01,3.635340468748007783e-03,7.216258050612445629e+00,1.254351144712705812e+00
7.168674698795180211e-12,9.070309392198324661e-01,-1.541388133455601694e-03,-3.321664022289646037e-04,1.293799744483725743e-04,-9.356235227960843132e-07,6.567381997280665029e-07,6.471483565935477600e+01,6.471118898836070343e+01,3.646670994070646838e-03,7.240943264448726602e+00,1.257183113221506332e+00
7.198795180722891097e-12,9.070555644197659806e-01,-1.541995620112448801e-03,-3.490544591399868902e-04,1.297373032269131372e-04,-9.297036042639848235e-07,6.817436230740273201e-07,6.470988223017944563e+01,6.470622306427900128e+01,3.659165900450698193e-03,7.265644440663963088e+00,1.259979448778154598e+00
7.228915662650601982e-12,9.070800494365791611e-01,-1.541344479402352065e-03,-3.657861240962674391e-04,1.300855692421693508e-04,-9.232927277287516752e-07,7.074262156299616006e-07,6.470492474464558086e+01,6.470125223639900014e+01,3.672508246586062008e-03,7.290365828379499646e+00,1.262544852245943039e+00
7.259036144578312867e-12,9.071046013494192817e-01,-1.539750058129353213e-03,-3.821608621187943091e-04,1.304247269476675318e-04,-9.163814920219356287e-07,7.337529805154769080e-07,6.469996271678884625e+01,6.469627635326187942e+01,3.686363526973563971e-03,7.315109858801672971e+00,1.265002244613002258e+00
7.289156626506022945e-12,9.071293030986258277e-01,-1.537345239885612534e-03,-3.986555272133403510e-04,1.307547297984291426e-04,-9.089532208060532059e-07,7.606938803547484199e-07,6.469499583691245448e+01,6.469129543600226384e+01,3.700400910197630764e-03,7.339878126663862190e+00,1.267307753433537743e+00
7.319277108433734638e-12,9.071543177786680623e-01,-1.533675133107352800e-03,-4.154183507515676822e-04,1.310755303753325751e-04,-9.009853729422720782e-07,7.882223870438034914e-07,6.469002398714762592e+01,6.468630967541655252e+01,3.714311731078721954e-03,7.364671232274944579e+00,1.269429731775705505e+00
7.349397590361444716e-12,9.071797327052963933e-01,-1.528664557095489856e-03,-4.320943441742843417e-04,1.313870803423798108e-04,-8.924507039034023910e-07,8.163151661680614823e-07,6.468504698415200949e+01,6.468131915818388222e+01,3.727825968128937843e-03,7.389490056880287483e+00,1.271250967707112434e+00
7.379518072289156409e-12,9.072056243956596600e-01,-1.522543387730827379e-03,-4.487769529961348203e-04,1.316893306307612599e-04,-8.833184224677308435e-07,8.449519222895924546e-07,6.468006473222976638e+01,6.467632401863014024e+01,3.740713599619715536e-03,7.414335072618650990e+00,1.272611439553969603e+00
7.409638554216866486e-12,9.072321492857717828e-01,-1.515065205388153001e-03,-4.655851883556437129e-04,1.319822312227674659e-04,-8.735553023663385201e-07,8.741151671332408099e-07,6.467507744136980818e+01,6.467132465709858025e+01,3.752784271223707016e-03,7.439205276777591358e+00,1.273519331487188877e+00
7.439759036144578179e-12,9.072593990815156495e-01,-1.506071473653257343e-03,-4.821645327273695286e-04,1.322657299834541450e-04,-8.631259146983729755e-07,9.037899589486269541e-07,6.467008548485611641e+01,6.466632159479102882e+01,3.763890065090194290e-03,7.464098785437013106e+00,1.274075514785470320e+00
7.469879518072288257e-12,9.072873269755942216e-01,-1.495781961356440265e-03,-4.983863200609416934e-04,1.325397714303042790e-04,-8.519926981769171654e-07,9.339640307222683169e-07,6.466508893081883969e+01,6.466131501275634719e+01,3.773918062493152384e-03,7.489015226812323789e+00,1.274493365854678428e+00
7.499999999999999950e-12,9.073160043065159330e-01,-1.483987266902265676e-03,-5.142152374035470659e-04,1.328042955929622279e-04,-8.401157493267988301e-07,9.646287533113539115e-07,6.466008776540469682e+01,6.465630498253992187e+01,3.782782864781333507e-03,7.513954705743660867e+00,1.274929228117616775e+00
7.530120481927710028e-12,9.073454491774909370e-01,-1.470639025518653310e-03,-5.291104842658618480e-04,1.330592373271781610e-04,-8.274536305555394230e-07,9.957804068174762925e-07,6.465508205799447694e+01,6.465129163741623586e+01,3.790420578246032728e-03,7.538916940670820743e+00,1.275391433707501854e+00
7.560240963855421721e-12,9.073756406596641400e-01,-1.455908824892334676e-03,-5.427670013102705660e-04,1.333045267081435948e-04,-8.139650157921580217e-07,1.027420102325278834e-06,6.465007215290236786e+01,6.464627536394729646e+01,3.796788955077950913e-03,7.563900187681059428e+00,1.275771442556299817e+00
7.590361445783131798e-12,9.074065042078355292e-01,-1.439989690056341955e-03,-5.547921250682293429e-04,1.335400904924343996e-04,-7.996107407121409741e-07,1.059552820145430204e-06,6.464505856462650968e+01,6.464125669416111464e+01,3.801870465394518658e-03,7.588901883616529176e+00,1.276004741475815774e+00
7.620481927710843492e-12,9.074379485556705038e-01,-1.423363025800924303e-03,-5.649065005629261803e-04,1.337658543584758022e-04,-7.843555779774409355e-07,1.092185330191014653e-06,6.464004189238472975e+01,6.463623622650342782e+01,3.805665881299416433e-03,7.613919057754504394e+00,1.276122963548227851e+00
7.650602409638553569e-12,9.074700005870005581e-01,-1.406430449188877463e-03,-5.733459996264550235e-04,1.339817433839607288e-04,-7.681678390817784090e-07,1.125323718553530428e-06,6.463502263088199129e+01,6.463121446011872706e+01,3.808170763263462461e-03,7.638949260209654923e+00,1.276227112062219060e+00
7.680722891566265262e-12,9.075026888024204652e-01,-1.389216438563139772e-03,-5.802584006411726355e-04,1.341876817756310352e-04,-7.510176750558390003e-07,1.158972489938276273e-06,6.463000131036761786e+01,6.462619194839412273e+01,3.809361973489039203e-03,7.663989828742718835e+00,1.276360260339597374e+00
7.710843373493975340e-12,9.075359397857351018e-01,-1.371820799026085037e-03,-5.856423604584165207e-04,1.343835934539853256e-04,-7.328759445311603714e-07,1.193134826158331396e-06,6.462497845813840058e+01,6.462116926297298392e+01,3.809195165416532063e-03,7.689038130990056175e+00,1.276523467578416282e+00
7.740963855421685417e-12,9.075696117859333167e-01,-1.354466119742426177e-03,-5.894832581393426047e-04,1.345694029070566952e-04,-7.137130490702881164e-07,1.227813624485954235e-06,6.461995435425274081e+01,6.461614675195889390e+01,3.807602293852952596e-03,7.714092755468923812e+00,1.276680385120700478e+00
7.771084337349397110e-12,9.076036574324656270e-01,-1.337323035992431979e-03,-5.921640397965030654e-04,1.347450368327812622e-04,-6.934994519648863883e-07,1.263012906229750737e-06,6.461492906060749419e+01,6.461112455792697062e+01,3.804502680525895155e-03,7.739153421739747962e+00,1.276807700860532080e+00
7.801204819277107188e-12,9.076380829374984804e-01,-1.320238246956332824e-03,-5.936700045153697671e-04,1.349104259336794068e-04,-6.722071318256179731e-07,1.298737995999926233e-06,6.460990285188783844e+01,6.460610301709807857e+01,3.799834789764157915e-03,7.764218742546202812e+00,1.276943418341012215e+00
7.831325301204818881e-12,9.076728333130836823e-01,-1.303390862530804349e-03,-5.939950989642277029e-04,1.350655056395188842e-04,-6.498116062918607355e-07,1.334995155617742218e-06,6.460487603392776634e+01,6.460108245427447571e+01,3.793579653296594821e-03,7.789287207070780816e+00,1.277056494404748666e+00
7.861445783132528959e-12,9.077078033544888624e-01,-1.287020423637178336e-03,-5.931863034731968713e-04,1.352102167944724579e-04,-6.262928486234383115e-07,1.371789845474782346e-06,6.459984884899283486e+01,6.459606308877049230e+01,3.785760222340769053e-03,7.814357601363612460e+00,1.277182662569654292e+00
7.891566265060240652e-12,9.077429647145742742e-01,-1.271276641144090079e-03,-5.916612198964346647e-04,1.353445062128803670e-04,-6.016338432703928606e-07,1.409125561527017822e-06,6.459482132324748704e+01,6.459104488445018433e+01,3.776438797304449042e-03,7.839429772788990114e+00,1.277278823469000901e+00
7.921686746987950729e-12,9.077783440054725261e-01,-1.255849869956088142e-03,-5.895681667280601272e-04,1.354683267411073129e-04,-5.758192750374351449e-07,1.447003705682594067e-06,6.458979356304782016e+01,6.458602784823332854e+01,3.765714814493495953e-03,7.864503163504810601e+00,1.277360607082753230e+00
7.951807228915662423e-12,9.078139058565952713e-01,-1.240819463520889633e-03,-5.867289630733461261e-04,1.355816372730373072e-04,-5.488345390401588637e-07,1.485423966217761910e-06,6.458476555337369973e+01,6.458101184223339430e+01,3.753711140308937499e-03,7.889577838201372373e+00,1.277467212402188634e+00
7.981927710843372500e-12,9.078496537398395017e-01,-1.226499589676980674e-03,-5.833817619550058214e-04,1.356844012870495801e-04,-5.206657786510872279e-07,1.524385310899531031e-06,6.457973737030367545e+01,6.457599678569332013e+01,3.740584610361519062e-03,7.914653376329294332e+00,1.277604253292773606e+00
8.012048192771084193e-12,9.078855079511205517e-01,-1.212783947395701433e-03,-5.799200954250465986e-04,1.357765845262126929e-04,-4.913003554233153854e-07,1.563886241728269537e-06,6.457470905848894915e+01,6.457098251766227293e+01,3.726540826680937220e-03,7.939729532140220591e+00,1.277844716408961689e+00
8.042168674698794271e-12,9.079214051506085958e-01,-1.199345590686332411e-03,-5.765782648846287791e-04,1.358581540877939423e-04,-4.607267693330079883e-07,1.603925021883554501e-06,6.456968068750215650e+01,6.456596885178805678e+01,3.711835714095921418e-03,7.964805957310729490e+00,1.278238751760713665e+00
8.072289156626505964e-12,9.079572098155115345e-01,-1.185810139101749249e-03,-5.732512808234924888e-04,1.359290792911319750e-04,-4.289344944530383379e-07,1.644499367864280254e-06,6.456465219078317830e+01,6.456095542614798433e+01,3.696764635190816564e-03,7.989883031857571538e+00,1.278717428295907732e+00
8.102409638554216041e-12,9.079928894255910876e-01,-1.172001816064506758e-03,-5.697072094902690164e-04,1.359893326222250533e-04,-3.959136268768406461e-07,1.685605750308949873e-06,6.455962348541574158e+01,6.455594184131535940e+01,3.681644100386662934e-03,8.014961164559203155e+00,1.279264221267632839e+00
8.132530120481927735e-12,9.080286037805709309e-01,-1.157831053066392434e-03,-5.657403535983347633e-04,1.360388896021521167e-04,-3.616547588219492449e-07,1.727239135040974093e-06,6.455459463788437802e+01,6.455092783601526207e+01,3.666801869120575770e-03,8.040040024390854967e+00,1.279754655485650927e+00
8.162650602409637812e-12,9.080644750786871500e-01,-1.143429205516068416e-03,-5.611204718975693279e-04,1.360777287300861133e-04,-3.261487220857965646e-07,1.769393028997499526e-06,6.454956580661216492e+01,6.454591322776137474e+01,3.652578850784941270e-03,8.065118807258588873e+00,1.280082400302668288e+00
8.192771084337349505e-12,9.081006076739863708e-01,-1.128862507573804826e-03,-5.557639449925503823e-04,1.361058306417345929e-04,-2.893857754256076912e-07,1.812060464651008484e-06,6.454453708938093826e+01,6.454089775706579246e+01,3.639332315149840149e-03,8.090197083073935147e+00,1.280293510102211263e+00
8.222891566265059583e-12,9.081370267607050684e-01,-1.114361310267675612e-03,-5.495619626488414513e-04,1.361231774900579540e-04,-2.513563569318178867e-07,1.855235383070323179e-06,6.453950867744042341e+01,6.453588124204259202e+01,3.627435397831355133e-03,8.115273921775036925e+00,1.280404970640202089e+00
8.253012048192771276e-12,9.081737301904085902e-01,-1.100134057030905397e-03,-5.425653899173755752e-04,1.361297532661241423e-04,-2.120522214280613409e-07,1.898912994332051589e-06,6.453448089607728377e+01,6.453086362806678267e+01,3.617268010501589488e-03,8.140347697026815155e+00,1.280523357325780154e+00
8.283132530120481354e-12,9.082106159122367295e-01,-1.086273271604874888e-03,-5.349197497310702147e-04,1.361255450344984791e-04,-1.714665436180103453e-07,1.943089433729304022e-06,6.452945391484001902e+01,6.452584469961176694e+01,3.609215228254877492e-03,8.165417515197336940e+00,1.280676521039596061e+00
8.313253012048191431e-12,9.082476198388909072e-01,-1.072873598416357495e-03,-5.267544170918297616e-04,1.361105437905457108e-04,-1.295933398876992108e-07,1.987761830883406740e-06,6.452442789197952777e+01,6.452082423856285232e+01,3.603653416678282220e-03,8.190482562804019651e+00,1.280876932583508543e+00
8.343373493975903124e-12,9.082846751531170604e-01,-1.059823400168649621e-03,-5.182760691225001730e-04,1.360847444944985143e-04,-8.642750295481680931e-08,2.032928988432497738e-06,6.451940299540062540e+01,6.451580208395742488e+01,3.600911443201195838e-03,8.215542035272919819e+00,1.281098173057624079e+00
8.373493975903613202e-12,9.083217437035798758e-01,-1.047129431156388962e-03,-5.093387804684878194e-04,1.360481456486141232e-04,-4.196500688048889661e-08,2.078591435067559186e-06,6.451437957947338475e+01,6.451077833362276692e+01,3.601245850614446815e-03,8.240594146165847178e+00,1.281268781109415222e+00
8.403614457831324895e-12,9.083587687530676469e-01,-1.034927524746121928e-03,-5.000067800245179550e-04,1.360007489063605360e-04,3.796822542088871620e-09,2.124751819833668248e-06,6.450935785176714887e+01,6.450575302429928115e+01,3.604827467874747310e-03,8.265637836725240106e+00,1.281409927067198140e+00
8.433734939759034973e-12,9.083956553405887480e-01,-1.023318344242197956e-03,-4.903218934945744942e-04,1.359425592888285819e-04,5.085796369580895496e-08,2.171414014274632105e-06,6.450433802431055597e+01,6.450072628436480215e+01,3.611739945753299989e-03,8.290672002623422188e+00,1.281490659852032810e+00
8.463855421686746666e-12,9.084323560862358482e-01,-1.012389540930259610e-03,-4.804633089601729676e-04,1.358735865246732085e-04,9.921535140913019614e-08,2.218581494475999718e-06,6.449932030565912555e+01,6.449569831555973565e+01,3.621990099392999752e-03,8.315695558659552233e+00,1.281571409101336378e+00
8.493975903614456743e-12,9.084688733997808852e-01,-1.001970909887079124e-03,-4.705931714446797949e-04,1.357938460500317289e-04,1.488623558713345778e-07,2.266256439354302730e-06,6.449430509546219525e+01,6.449066959191758031e+01,3.635503544614126798e-03,8.340706459152219310e+00,1.281653677544360992e+00
8.524096385542168436e-12,9.085051403668789050e-01,-9.921364360575854555e-04,-4.606240475711213312e-04,1.357033596488127231e-04,1.997888980778573532e-07,2.314438165677055118e-06,6.448929269325886082e+01,6.448564057196665544e+01,3.652121292212139828e-03,8.365703200174875676e+00,1.281735560614478908e+00
8.554216867469878514e-12,9.085410808266188853e-01,-9.830002821817410141e-04,-4.508478270072306432e-04,1.356021540365867834e-04,2.519835745107248202e-07,2.363122114441553451e-06,6.448428324790262423e+01,6.448061162098115062e+01,3.671626921480602209e-03,8.390684995924701184e+00,1.281793112729869177e+00
8.584337349397590207e-12,9.085767437758186515e-01,-9.744350978413628909e-04,-4.414268300993450271e-04,1.354902574914692464e-04,3.054355803608496092e-07,2.412300423745119340e-06,6.447927690263033185e+01,6.447558311957770627e+01,3.693783052626688559e-03,8.415651071197052246e+00,1.281811021649107651e+00
8.614457831325300285e-12,9.086121289056215966e-01,-9.663292576933442402e-04,-4.324474236445917667e-04,1.353676966659906093e-04,3.601355916621920294e-07,2.461963051058046540e-06,6.447427390916290335e+01,6.447055554856865456e+01,3.718360594248033141e-03,8.440600188197343812e+00,1.281821257845111806e+00
8.644578313253011978e-12,9.086472563936137670e-01,-9.585598445171161731e-04,-4.239687437067033078e-04,1.352344944850126423e-04,4.160750934510760587e-07,2.512098883214338643e-06,6.446927448265418548e+01,6.446552932883956544e+01,3.745153814626688785e-03,8.465531290509769491e+00,1.281841658217724333e+00
8.674698795180722055e-12,9.086822198063960743e-01,-9.509213861595507047e-04,-4.160548468820163487e-04,1.350906695949048145e-04,4.732446119229927628e-07,2.562695883589541323e-06,6.446427878229688702e+01,6.446050478920489013e+01,3.773993091994525938e-03,8.490443563363685442e+00,1.281892054636038614e+00
8.704819277108433748e-12,9.087170843286099808e-01,-9.430801565464766315e-04,-4.085540717693232778e-04,1.349362375422144382e-04,5.316321800520332041e-07,2.613740455422404280e-06,6.445928688385399141e+01,6.445548212568989754e+01,3.804758164088710166e-03,8.515336612329903687e+00,1.281953890083710412e+00
8.734939759036143826e-12,9.087518400949262665e-01,-9.349440339915257928e-04,-4.012079770612317765e-04,1.347712115594489155e-04,5.912227431023446289e-07,2.665216871126842143e-06,6.445429894453488373e+01,6.445046156464191256e+01,3.837379892971010207e-03,8.540209672530302498e+00,1.282044813145560180e+00
8.765060240963855519e-12,9.087866402835031998e-01,-9.265629500723636868e-04,-3.939519542093520188e-04,1.345956033051409469e-04,6.519982703987290465e-07,2.717107243036261812e-06,6.444931507816065164e+01,6.444544325167278487e+01,3.871826487860596192e-03,8.565062151468270102e+00,1.282141138054357921e+00
8.795180722891565597e-12,9.088215611302208341e-01,-9.177753682896292765e-04,-3.867579569221106669e-04,1.344094229987414688e-04,7.139375880449517585e-07,2.769391619587301618e-06,6.444433563599604042e+01,6.444042755051964377e+01,3.908085476403179437e-03,8.589892314678136742e+00,1.282255836622802958e+00
8.825301204819275674e-12,9.088565153218942649e-01,-9.084216781814309031e-04,-3.795655878933790542e-04,1.342126789690532439e-04,7.770170417828303036e-07,2.822048355651427215e-06,6.443936085608844166e+01,6.443541471901896500e+01,3.946137069480591154e-03,8.614699010356822839e+00,1.282393319440182422e+00
8.855421686746987367e-12,9.088915479632447836e-01,-8.984296181598890128e-04,-3.720832331629897244e-04,1.340053765711717352e-04,8.412113440256328630e-07,2.875054848913623200e-06,6.443439092453894546e+01,6.443040499686507872e+01,3.985927673868324209e-03,8.639481293649609484e+00,1.282576650587279099e+00
8.885542168674697445e-12,9.089266562589224385e-01,-8.880092257426781734e-04,-3.642145475099872916e-04,1.337875172608879427e-04,9.064939812958632099e-07,2.928387139309172773e-06,6.442942597728288945e+01,6.442539861811256685e+01,4.027359170325079882e-03,8.664238519100512903e+00,1.282824337003034776e+00
8.915662650602409138e-12,9.089619825076471482e-01,-8.772276001341364595e-04,-3.559642961312723991e-04,1.335590984096486481e-04,9.728379426644755564e-07,2.982019369350724002e-06,6.442446629855385254e+01,6.442039600832778490e+01,4.070290226074508785e-03,8.688969284572527485e+00,1.283110061392113588e+00
8.945783132530119216e-12,9.089975853085444646e-01,-8.660768010573616314e-04,-3.473929877628725502e-04,1.333201134609756451e-04,1.040216301257780245e-06,3.035923867350868882e-06,6.441951210145415985e+01,6.441539756998906796e+01,4.114531465085635199e-03,8.713672519558070206e+00,1.283425204222188309e+00
8.975903614457830909e-12,9.090336050166188953e-01,-8.544608388118730708e-04,-3.384356984537922474e-04,1.330705526830929474e-04,1.108602145395096308e-06,3.090071598248620219e-06,6.441456360743684684e+01,6.441040376622073893e+01,4.159841216114254156e-03,8.738347106249845453e+00,1.283726459226014249e+00
9.006024096385540986e-12,9.090700713946132661e-01,-8.423371290336140573e-04,-3.289480050369407221e-04,1.328104038367637499e-04,1.177968618530102728e-06,3.144431850056390412e-06,6.440962102321509519e+01,6.440541509083604410e+01,4.205932379053533253e-03,8.762992027568902387e+00,1.284030118322646352e+00
9.036144578313252679e-12,9.091072352586304639e-01,-8.298190570988446188e-04,-3.187429452279825332e-04,1.325396533462099371e-04,1.248289589254505033e-06,3.198972398899483584e-06,6.440468455920449742e+01,6.440043207647491386e+01,4.252482729589590268e-03,8.787606247468604082e+00,1.284321483570607381e+00
9.066265060240962757e-12,9.091451644971592083e-01,-8.171144902998952715e-04,-3.077121955841962699e-04,1.322582878763975856e-04,1.319540343229306585e-06,3.253659814880137953e-06,6.439975438192890067e+01,6.439545523253364934e+01,4.299149395254632348e-03,8.812188947834734165e+00,1.284615775843765517e+00
9.096385542168674450e-12,9.091839330912994122e-01,-8.045269476202141379e-04,-2.957875638908500217e-04,1.319662952234764331e-04,1.391698475107473262e-06,3.308459803341868580e-06,6.439483066710268133e+01,6.439048508290926520e+01,4.345584193417713695e-03,8.836739180999700238e+00,1.284896333148211056e+00
9.126506024096384528e-12,9.092236450391958380e-01,-7.924020545968235834e-04,-2.831896219352073160e-04,1.316636653359410888e-04,1.464744240694812551e-06,3.363338117101955389e-06,6.438991354448054949e+01,6.438552209671543380e+01,4.391447765121929935e-03,8.861256270446139283e+00,1.285139814737342512e+00
9.156626506024096221e-12,9.092644094346983286e-01,-7.807936121959719797e-04,-2.702314720538979325e-04,1.313503916763434254e-04,1.538660259646031104e-06,3.418261430935597452e-06,6.438500317701951303e+01,6.438056674860928297e+01,4.436428410223202702e-03,8.885739374171636840e+00,1.285354349800002849e+00
9.186746987951806298e-12,9.093062698084426465e-01,-7.696823553474971356e-04,-2.570597359889526911e-04,1.310264729356595359e-04,1.613430436620456037e-06,3.473197489182384983e-06,6.438009959996537646e+01,6.437561934021353238e+01,4.480259751843702204e-03,8.910188309470212786e+00,1.285532921451810529e+00
9.216867469879517992e-12,9.093491649477817296e-01,-7.590378949065149441e-04,-2.438737493444902138e-04,1.306919152765493209e-04,1.689039026915213120e-06,3.528115038931182987e-06,6.437520268742396468e+01,6.437067996613259879e+01,4.522721291363714785e-03,8.934603725103178462e+00,1.285696283214267543e+00
9.246987951807228069e-12,9.093930205261475663e-01,-7.486701212016586265e-04,-2.307763816856399093e-04,1.303467336251013843e-04,1.765470807415556225e-06,3.582983677155677261e-06,6.437031241334248932e+01,6.436574877196591160e+01,4.563641376584726302e-03,8.958985750315816787e+00,1.285846434392430515e+00
9.277108433734939762e-12,9.094377325185069028e-01,-7.383618397844102926e-04,-2.177610666625246665e-04,1.299909517531271498e-04,1.842711425986251913e-06,3.637774360043124865e-06,6.436542890795472260e+01,6.436082600809197629e+01,4.602899862743869974e-03,8.983333703378766799e+00,1.285966953760990794e+00
9.307228915662649840e-12,9.094832922721348689e-01,-7.280363760349762084e-04,-2.045516506780820261e-04,1.296246015421688099e-04,1.920747935516011642e-06,3.692459596515624300e-06,6.436055221605947452e+01,6.435591179452022459e+01,4.640421539252891948e-03,9.007647380840472451e+00,1.286075834492483416e+00
9.337349397590361533e-12,9.095296154344022499e-01,-7.178525271143879971e-04,-1.910461927783455331e-04,1.292477228449688629e-04,1.999569859924128955e-06,3.747013749136105152e-06,6.435568237405264824e+01,6.435100619807391809e+01,4.676175978723066430e-03,9.031926650863669082e+00,1.286147651207584452e+00
9.367469879518071610e-12,9.095765634473952366e-01,-7.079727687481384606e-04,-1.770860841078673365e-04,1.288603636908002773e-04,2.079170582209766594e-06,3.801412809844336335e-06,6.435081931246779163e+01,6.434610913592054260e+01,4.710176547249294438e-03,9.056171876138682464e+00,1.286191585114473401e+00
9.397590361445781688e-12,9.096239243014477838e-01,-6.987577763295440983e-04,-1.627558765840930418e-04,1.284625794078489880e-04,2.159548548668866937e-06,3.855634785478360437e-06,6.434596289402720970e+01,6.434122042479393144e+01,4.742469233284278204e-03,9.080383729224218214e+00,1.286218049009142605e+00
9.427710843373493381e-12,9.096716456372617721e-01,-6.903758556696431214e-04,-1.483880123947055720e-04,1.280544305488601046e-04,2.240706712584034500e-06,3.909660704348024441e-06,6.434111307894396248e+01,6.433633995637462988e+01,4.773122569338073516e-03,9.104562428043415423e+00,1.286245352573723855e+00
9.457831325301203459e-12,9.097194710798875983e-01,-6.826318251057201343e-04,-1.342799491761449151e-04,1.276359802462823589e-04,2.322651200232844932e-06,3.963474480216880251e-06,6.433626966443421225e+01,6.433146745082699169e+01,4.802213607222000601e-03,9.128709045959519486e+00,1.286315299642992738e+00
9.487951807228915152e-12,9.097673440737887862e-01,-6.753291185399650735e-04,-1.204602166532780903e-04,1.272072922636252785e-04,2.405390394329273015e-06,4.017062361078685325e-06,6.433143238147719956e+01,6.432660256201648963e+01,4.829819460708876383e-03,9.152824941160616845e+00,1.286434307725101922e+00
9.518072289156625229e-12,9.098152202247183906e-01,-6.682934936931677608e-04,-1.068739168785440676e-04,1.267684300144093377e-04,2.488933940921527681e-06,4.070412141577953365e-06,6.432660102756176457e+01,6.432174501595639526e+01,4.856011605374520833e-03,9.176911152656943571e+00,1.286630726130405078e+00
9.548192771084336923e-12,9.098629399004137808e-01,-6.614356063179397966e-04,-9.347860435331645723e-05,1.263194574319774499e-04,2.573292343334854000e-06,4.123512819649054678e-06,6.432177528294556623e+01,6.431689442255010647e+01,4.880860395466034805e-03,9.200969264633560130e+00,1.286877726447558823e+00
9.578313253012047000e-12,9.099104823541473985e-01,-6.545562413738471646e-04,-8.020056771087325030e-05,1.258604402420687295e-04,2.658476841050839548e-06,4.176354147759709092e-06,6.431695482527156571e+01,6.431205037498365584e+01,4.904450287916714210e-03,9.225000918042965736e+00,1.287138351360758159e+00
9.608433734939758693e-12,9.099578251976613297e-01,-6.476023285911643125e-04,-6.693378973312163495e-05,1.253914465720823521e-04,2.744500054907011061e-06,4.228926419404088592e-06,6.431213938669809238e+01,6.430721248030593529e+01,4.926906392157733364e-03,9.249007447997236397e+00,1.287410323550799207e+00
9.638554216867468771e-12,9.100050442000792161e-01,-6.406262866567517637e-04,-5.360600081159671546e-05,1.249125466608795674e-04,2.831376145510870007e-06,4.281220748027457490e-06,6.430732867808312392e+01,6.430238026681033148e+01,4.948411272798164048e-03,9.272990326776971770e+00,1.287629555469596232e+00
9.668674698795180464e-12,9.100520821317472642e-01,-6.337273056781788944e-04,-4.035493139977409976e-05,1.244238123171979881e-04,2.919120518941858950e-06,4.333229602878107929e-06,6.430252253748281532e+01,6.429755334262173960e+01,4.969194861071813372e-03,9.296950387198609889e+00,1.287790598802603048e+00
9.698795180722890541e-12,9.100989058908192098e-01,-6.267438314513132077e-04,-2.728863667674043933e-05,1.239253165124808739e-04,3.007749019207181359e-06,4.384947317793691632e-06,6.429772081874902767e+01,6.429273129635836881e+01,4.989522390657736770e-03,9.320888396384400920e+00,1.287891551801356060e+00
9.728915662650602235e-12,9.101454353898424943e-01,-6.194762810305632847e-04,-1.436397698662044251e-05,1.234171323689279263e-04,3.097277121866265985e-06,4.436369907177061855e-06,6.429292341668809740e+01,6.428791373303545242e+01,5.009683652641743618e-03,9.344804905512344106e+00,1.287930800669555564e+00
9.759036144578312312e-12,9.101917141893880459e-01,-6.117442770197207506e-04,-1.279537649525409114e-06,1.228993326426814563e-04,3.187718941521668093e-06,4.487494267475050254e-06,6.428813016881628073e+01,6.428310017813885224e+01,5.029990677431535155e-03,9.368700670099492811e+00,1.287944881854709900e+00
9.789156626506024005e-12,9.102376942823477979e-01,-6.035100566655144305e-04,1.224633211938680110e-05,1.223719888080537722e-04,3.279086996527538391e-06,4.538317365832072248e-06,6.428334099588292361e+01,6.427829023071495840e+01,5.050765167959508743e-03,9.392576097461102336e+00,1.287948787904044989e+00
9.819277108433734083e-12,9.102835074364817869e-01,-5.950379310942475759e-04,2.657710530848402620e-05,1.218351701302790069e-04,3.371393149099148228e-06,4.588835634442239600e-06,6.427855585665314209e+01,6.427348353900210043e+01,5.072317651035100627e-03,9.416431411611535296e+00,1.287960162055810320e+00
9.849397590361445776e-12,9.103291328954623562e-01,-5.867566319733038931e-04,4.160393936732571389e-05,1.212889435743942185e-04,3.464649679590377033e-06,4.639045012794913512e-06,6.427377471849302992e+01,6.426867979059274205e+01,5.094927900283013900e-03,9.440266757182017798e+00,1.287979734066592385e+00
9.879518072289155854e-12,9.103746511025497812e-01,-5.787730549988530024e-04,5.713554023680199052e-05,1.207333741182808944e-04,3.558869563436391534e-06,4.688940984957473895e-06,6.426899731201491761e+01,6.426387847252104280e+01,5.118839493875873385e-03,9.464083401483806668e+00,1.288010280307152922e+00
9.909638554216867547e-12,9.104202523692312976e-01,-5.710876087255793449e-04,7.284809871360019187e-05,1.201685253044318895e-04,3.654066034070246682e-06,4.738519077760162191e-06,6.426422354538628667e+01,6.425907927398330344e+01,5.144271402987798253e-03,9.487881805134621871e+00,1.288058602797383045e+00
9.939759036144577624e-12,9.104660209076783639e-01,-5.632927375948412838e-04,8.855004774151946194e-05,1.195944597384362653e-04,3.750251356963850282e-06,4.787775789994544879e-06,6.425945335672376757e+01,6.425428193941210964e+01,5.171417311661125928e-03,9.511662280797862579e+00,1.288107292600705112e+00
9.969879518072287702e-12,9.105120431310367302e-01,-5.552944615867745669e-04,1.045605545594682268e-04,1.190112402125916014e-04,3.847435913984362337e-06,4.836708527684903126e-06,6.425468680365284513e+01,6.424948637041866562e+01,5.200433234183867576e-03,9.535424519680542943e+00,1.288166995554763661e+00
9.999999999999999395e-12,9.105582516299168816e-01,-5.472763008627782363e-04,1.209448401386371120e-04,1.184189311727440317e-04,3.945628147567880219e-06,4.885315032567056316e-06,6.424992401883245918e+01,6.424469258753300949e+01,5.231431299444590580e-03,9.559167851304387398e+00,1.288226026663170654e+00


==> data/CFL_Test/k0005h109.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.901104950927337667e-01,8.052860989170312509e-05,-1.810107456894675883e-04,3.569545219210085683e-09,6.720269104728254739e-12,2.070728027585292979e-11,6.733300194488019486e+01,6.733297454988775144e+01,2.739499244122739984e-05,4.143782284102068281e-02,1.004371231912178253e+00
6.024096385542168234e-14,8.902092884669966510e-01,8.127184863642524003e-05,-1.790223450002745862e-04,1.204940132394184925e-08,1.428184762001293053e-11,5.968986351542066759e-11,6.732473375252025960e+01,6.732464860119468142e+01,8.515132558019722733e-05,8.270534144534952281e-02,1.008561331820732931e+00
9.036144578313252982e-14,8.903057881269960117e-01,8.049116334669206071e-05,-1.767446569442441488e-04,2.557474576044389629e-08,1.526059780318957630e-11,1.045261261686030218e-10,6.731648230158216961e+01,6.731632888937562598e+01,1.534122065494819326e-04,1.238956347484439224e-01,1.012806730343199346e+00
1.204819277108433647e-13,8.904027907720040158e-01,7.871430647595715341e-05,-1.755921374398960750e-04,4.423543946006848279e-08,5.363896034764275748e-12,1.456669786370545186e-10,6.730825851709889207e+01,6.730803182434395637e+01,2.266927549418073281e-04,1.649523641649799921e-01,1.015849770943376251e+00
1.506024096385541995e-13,8.905012277775041785e-01,7.723717935745447226e-05,-1.755566844949250937e-04,6.809869044306985232e-08,-1.897140361625744591e-11,1.788710550346893895e-10,6.730006640425202136e+01,6.729976456403099405e+01,3.018402210333159417e-04,2.058544084645007044e-01,1.018276707872497688e+00
1.807228915662650596e-13,8.905999756653089072e-01,7.666327225397745406e-05,-1.756708155312180001e-04,9.722880453326245000e-08,-6.222842574705553308e-11,2.044499471470635921e-10,6.729190672292406816e+01,6.729153044507438608e+01,3.762778496823075344e-04,2.465972971592817198e-01,1.019534809849678592e+00
2.108433734939758945e-13,8.906977802327946669e-01,7.642027726240309014e-05,-1.751140631067602460e-04,1.316929845926640380e-07,-1.297740156904146274e-10,2.234981512553750854e-10,6.728377806297541497e+01,6.728332913536145554e+01,4.489276139629516118e-04,2.871875473161329961e-01,1.019740049775692992e+00
2.409638554216867294e-13,8.907948306278666850e-01,7.578160231206927753e-05,-1.742252457338788762e-04,1.715537953731625880e-07,-2.263999304903377389e-10,2.356117893840240729e-10,6.727567652339094195e+01,6.727515659249985447e+01,5.199308910809268642e-04,3.276441712689917574e-01,1.019851374866198590e+00
2.710843373493975642e-13,8.908915982640847053e-01,7.480469341592752572e-05,-1.735532999992092683e-04,2.168615966885037599e-07,-3.554892437362586654e-10,2.401874774933529391e-10,6.726760144571531441e+01,6.726701200774385825e+01,5.894379714559173922e-04,3.679699875581750601e-01,1.020332159180558529e+00
3.012048192771083991e-13,8.909879268991891532e-01,7.414281883811749206e-05,-1.732720417049851724e-04,2.676565710883003836e-07,-5.201039941212812838e-10,2.382309118405558937e-10,6.725955058534101738e+01,6.725889370399588074e+01,6.568813451402138277e-04,4.081758450260987159e-01,1.021459383149377453e+00
3.313253012048192339e-13,8.910837057917047055e-01,7.422975067402659847e-05,-1.726666185516189994e-04,3.239778441006896462e-07,-7.230735074953129129e-10,2.329157475550925419e-10,6.725152249714480490e+01,6.725080127316545031e+01,7.212239793602606436e-04,4.482687859240622741e-01,1.023203248031666845e+00
3.614457831325301193e-13,8.911791143139385918e-01,7.400050022127244024e-05,-1.711554397356673774e-04,3.858717749026226376e-07,-9.652171663269769819e-10,2.286621404831701122e-10,6.724351891716854368e+01,6.724273740325955373e+01,7.815139089925221593e-04,4.882400181225646785e-01,1.025136642103235740e+00
3.915662650602409542e-13,8.912742221615156391e-01,7.282517617127088488e-05,-1.697520701273602282e-04,4.533931465394552091e-07,-1.244041513219794623e-09,2.284716270507061483e-10,6.723554192078842107e+01,6.723470472501354323e+01,8.371957748818402217e-04,5.280790627648406232e-01,1.026987102140416219e+00
4.216867469879517890e-13,8.913694069184722180e-01,7.164512496238968858e-05,-1.690438830999738042e-04,5.266001516518220109e-07,-1.552991378876044743e-09,2.321532507370471580e-10,6.722759060490632521e+01,6.722670243789896460e+01,8.881670073543738737e-04,5.677903101659073082e-01,1.028453773721334619e+00
4.518072289156626239e-13,8.914646831635619773e-01,7.110471826677632642e-05,-1.684556289628205727e-04,6.055497501410617030e-07,-1.881513115057159390e-09,2.381659932845873251e-10,6.721966510489789925e+01,6.721873042681350796e+01,9.346780843969705165e-04,6.073729512498314831e-01,1.029251478129889597e+00
4.819277108433734587e-13,8.915596028746926027e-01,7.087947541419581409e-05,-1.673172437129335664e-04,6.902967009905251733e-07,-2.217312165073689897e-09,2.473035858266585161e-10,6.721176602754682960e+01,6.721078882190109027e+01,9.772056457382194937e-04,6.468239728409500566e-01,1.029558452640990884e+00
5.120481927710843441e-13,8.916542814199701628e-01,6.996796604694961860e-05,-1.658145048569901114e-04,7.808949671798252716e-07,-2.549798750183850030e-09,2.640938793680464003e-10,6.720389301854342534e+01,6.720287669282797083e+01,1.016325715460373452e-03,6.861451998396326246e-01,1.029665598093506773e+00
5.421686746987951285e-13,8.917487375816024464e-01,6.842402859750852412e-05,-1.650486116660560985e-04,8.773994859663679183e-07,-2.871966528811375384e-09,2.943201462918474582e-10,6.719604748200904965e+01,6.719499486192881932e+01,1.052620080236466547e-03,7.253295401635208028e-01,1.029876960154183063e+00
5.722891566265060138e-13,8.918429385953233757e-01,6.744751464504582423e-05,-1.649587334999625798e-04,9.798666525002153900e-07,-3.179850744519998511e-09,3.416098582631392640e-10,6.718822813193341403e+01,6.718714149230302723e+01,1.086639630386996647e-03,7.643832835321993091e-01,1.030676711930946565e+00
6.024096385542167982e-13,8.919369569774500128e-01,6.714659542277915327e-05,-1.645456117692716252e-04,1.088352365295152579e-06,-3.471032176001826592e-09,4.061434629734401562e-10,6.718043441742914013e+01,6.717931554111100922e+01,1.118876318136556797e-03,8.033090428405470496e-01,1.032057706761796423e+00
6.325301204819276835e-13,8.920308196096650155e-01,6.668029415581018884e-05,-1.635828888657258760e-04,1.202908076731974558e-06,-3.743021252987579659e-09,4.855421761290911250e-10,6.717266576793737443e+01,6.717151597796829776e+01,1.149789969080379330e-03,8.421096032004389276e-01,1.034340649395276923e+00
6.626506024096384679e-13,8.921245299415717644e-01,6.587785127573923729e-05,-1.626377929343310509e-04,1.323576973111609219e-06,-3.992560409598000231e-09,5.777249034883591516e-10,6.716492247522963055e+01,6.716374264498325886e+01,1.179830246371684540e-03,8.807835222236842787e-01,1.038499327289633678e+00
6.927710843373493532e-13,8.922178541846857991e-01,6.506625183252945626e-05,-1.617511040827971400e-04,1.450392829942444483e-06,-4.217616430470538155e-09,6.833529892889660967e-10,6.715720600863826917e+01,6.715599659733722149e+01,1.209411301054587372e-03,9.193234542686471444e-01,1.043059082787850089e+00
7.228915662650602386e-13,8.923106938570658508e-01,6.410547513132479759e-05,-1.608902520721356116e-04,1.583382777921304022e-06,-4.419559422573573838e-09,8.046229375201785172e-10,6.714951624746025516e+01,6.714827732581971986e+01,1.238921640529232334e-03,9.577298905367160886e-01,1.045604917059186123e+00
7.530120481927710230e-13,8.924031604929149042e-01,6.306573835508893621e-05,-1.603643552109128734e-04,1.722572523952350052e-06,-4.602301335538347311e-09,9.431479731427511928e-10,6.714185268367563708e+01,6.714058394274820785e+01,1.268740927430366634e-03,9.960052135515296001e-01,1.047127329730473289e+00
7.831325301204819083e-13,8.924953073192533060e-01,6.194672919623402736e-05,-1.599816747186241642e-04,1.867990807615481829e-06,-4.770673437586116210e-09,1.100019715600545082e-09,6.713421507081291395e+01,6.713291586005077249e+01,1.299210762134592493e-03,1.034150617281043960e+00,1.048654879271379237e+00
8.132530120481926927e-13,8.925870082427359575e-01,6.080875580794092985e-05,-1.598885575022594024e-04,2.019670588520840501e-06,-4.929296603158523076e-09,1.276021782471614815e-09,6.712660289479266851e+01,6.712527234380071661e+01,1.330550991956947577e-03,1.072168770496963353e+00,1.049124884819568670e+00
8.433734939759035780e-13,8.926784458077799966e-01,6.019529616018670887e-05,-1.598425881754424790e-04,2.177646710645026123e-06,-5.080782794568425595e-09,1.472023154172683877e-09,6.711901658219143485e+01,6.711765378417234729e+01,1.362798019089553206e-03,1.110057569204816463e+00,1.049287173826219055e+00
8.734939759036143624e-13,8.927698144944764547e-01,5.961230092431742442e-05,-1.593204489868609952e-04,2.341952586183371980e-06,-5.225452834695917134e-09,1.690464146977527797e-09,6.711145665295161677e+01,6.711006082216901802e+01,1.395830782601602043e-03,1.147814409013413917e+00,1.049896515868654179e+00
9.036144578313252477e-13,8.928606695545425742e-01,5.851470012459442387e-05,-1.588414910026867571e-04,2.512618629776393800e-06,-5.363269346717296132e-09,1.934811654907405704e-09,6.710392302433463385e+01,6.710249357510799939e+01,1.429449226632167197e-03,1.185439672910350462e+00,1.050077857497015987e+00
9.337349397590360321e-13,8.929510474807194065e-01,5.722830007968160459e-05,-1.586817734922700248e-04,2.689672729261048271e-06,-5.494659183682142999e-09,2.206644182057901443e-09,6.709641498330759646e+01,6.709495153583227989e+01,1.463447475309863615e-03,1.222936877049850768e+00,1.050720640439265496e+00
9.638554216867469175e-13,8.930412187799913193e-01,5.598519674420676223e-05,-1.587753277946541829e-04,2.873142587035993049e-06,-5.619373353869756498e-09,2.504233820226793282e-09,6.708893273811493430e+01,6.708743509857578147e+01,1.497639539152403757e-03,1.260304986390047066e+00,1.052095879334418616e+00
9.939759036144578028e-13,8.931312088973919483e-01,5.506589664700056681e-05,-1.590730639100581536e-04,3.063058650025589375e-06,-5.735318923319306380e-09,2.823547488346094573e-09,6.708147634378616431e+01,6.707994450360428118e+01,1.531840181878778989e-03,1.297543684592246338e+00,1.052624653788495568e+00
1.024096385542168688e-12,8.932209780667393906e-01,5.460541004262723600e-05,-1.592087990790537781e-04,3.259454248416956135e-06,-5.838321955199848366e-09,3.159846655553852108e-09,6.707404590673145606e+01,6.707248006644138627e+01,1.565840290072422012e-03,1.334652395517097023e+00,1.052835718566655920e+00
1.054216867469879372e-12,8.933103163442099870e-01,5.410564570197650411e-05,-1.591781069404036349e-04,3.462363277974458219e-06,-5.922621619485114960e-09,3.508758715642318932e-09,6.706664076529504825e+01,6.706504136616148060e+01,1.599399133561117290e-03,1.371634458232499965e+00,1.053524664297338820e+00
1.084337349397590257e-12,8.933994336620276755e-01,5.350739533338754833e-05,-1.595819743515218851e-04,3.671818703557055790e-06,-5.981467911912003191e-09,3.866743999939826189e-09,6.705926033101802375e+01,6.705762808770143124e+01,1.632243316596279159e-03,1.408492939221571927e+00,1.053989202656143931e+00
1.114457831325301142e-12,8.934883246647654653e-01,5.343865870786632740e-05,-1.602713290791211282e-04,3.887852218252495196e-06,-6.007835595408508656e-09,4.231331774434000275e-09,6.705190530311276120e+01,6.705024120774318419e+01,1.664095369579433230e-03,1.445224388215168076e+00,1.054205475535944236e+00
1.144578313253012028e-12,8.935769143483487387e-01,5.377843247354078344e-05,-1.606531075043469720e-04,4.110495560914709882e-06,-5.995701695176926166e-09,4.601032486072195634e-09,6.704457575946534575e+01,6.704288103780908159e+01,1.694721656262022534e-03,1.481828400251685718e+00,1.054294703509551789e+00
1.174698795180722711e-12,8.936655398160391339e-01,5.410488098581584952e-05,-1.607672208781713583e-04,4.339784547692182087e-06,-5.941592024866045315e-09,4.974801427805939600e-09,6.703727203967294201e+01,6.703554809906893297e+01,1.723940604012108102e-03,1.518303265256011558e+00,1.054965973654546474e+00
1.204819277108433596e-12,8.937541994740565432e-01,5.419982949420146289e-05,-1.607503879053805910e-04,4.575761967752650694e-06,-5.845168014067752496e-09,5.352054290928989819e-09,6.702999404614241996e+01,6.702824244427371525e+01,1.751601868710267549e-03,1.554649499342961372e+00,1.057088805748460203e+00
1.234939759036144482e-12,8.938427094539914686e-01,5.411648179602472213e-05,-1.608933598444912060e-04,4.818476677313713582e-06,-5.709077508148269934e-09,5.733269963309015914e-09,6.702274112571215881e+01,6.702096353671655038e+01,1.777588995611752848e-03,1.590870388352724429e+00,1.059336271612359992e+00
1.265060240963855367e-12,8.939310069668437997e-01,5.429224536470514460e-05,-1.611442798750232499e-04,5.067980123371611577e-06,-5.538690308158998254e-09,6.119787385811765122e-09,6.701551270831089369e+01,6.701371086036819236e+01,1.801847942702522465e-03,1.626968693407045974e+00,1.061370717774961836e+00
1.295180722891566252e-12,8.940189849144172252e-01,5.465875353973620140e-05,-1.611070578728509488e-04,5.324322725779435647e-06,-5.341358861079640000e-09,6.513014599568264504e-09,6.700830818848930903e+01,6.700648377120283783e+01,1.824417286469170703e-03,1.662947459746140000e+00,1.064473025446162513e+00
1.325301204819276936e-12,8.941064303550627645e-01,5.482620626795167994e-05,-1.609457532628585669e-04,5.587552028440532228e-06,-5.125909331728151782e-09,6.914181484450566888e-09,6.700112633001465667e+01,6.699928088444731600e+01,1.845445567334293071e-03,1.698812934757427673e+00,1.067457622868710043e+00
1.355421686746987821e-12,8.941933425416942471e-01,5.487010015383031935e-05,-1.607570501075076944e-04,5.857711722055554992e-06,-4.902940130901708332e-09,7.323760259553809956e-09,6.699396637938373544e+01,6.699210118530722013e+01,1.865194076517220651e-03,1.734568886510907681e+00,1.068974314664122627e+00
1.385542168674698706e-12,8.942798844670740710e-01,5.473503302874564247e-05,-1.604444165357307229e-04,6.134840118484210784e-06,-4.683776703935170227e-09,7.740439654111834271e-09,6.698682844963713023e+01,6.698494441889572215e+01,1.884030741403178296e-03,1.770214725492999408e+00,1.069752366000677357e+00
1.415662650602409592e-12,8.943662289961177292e-01,5.419113826832891873e-05,-1.604242554149961676e-04,6.418969516414669039e-06,-4.477920613671260626e-09,8.161246466586444722e-09,6.697971189360443134e+01,6.697780946568614979e+01,1.902427918281837226e-03,1.805753591945381764e+00,1.070212327276231390e+00
1.445783132530120477e-12,8.944525467009736275e-01,5.376610536308093757e-05,-1.607427148979718350e-04,6.710126597165402827e-06,-4.291550267129725353e-09,8.582816833616270357e-09,6.697261654507846629e+01,6.697069559515109916e+01,1.920949927363248396e-03,1.841186291992533031e+00,1.070636666640837564e+00
1.475903614457831161e-12,8.945387780559989066e-01,5.341870604466150663e-05,-1.608318520333015843e-04,7.008332409598059921e-06,-4.127503648250881503e-09,9.003212162955824123e-09,6.696554289072732047e+01,6.696360267608714878e+01,1.940214640167342314e-03,1.876510424491097284e+00,1.071495738035017853e+00
1.506024096385542046e-12,8.946249814330352601e-01,5.265299903694776296e-05,-1.611075392419698035e-04,7.313602996308997638e-06,-3.986656510680125196e-09,9.423429433628196292e-09,6.695849168459621126e+01,6.695653084840095914e+01,1.960836195250223631e-03,1.911722221621509066e+00,1.073025287486926604e+00
1.536144578313252931e-12,8.947110701468772298e-01,5.199401273445769804e-05,-1.620056839637449393e-04,7.625951745778550434e-06,-3.870451366912267651e-09,9.846427019127047602e-09,6.695146390643358814e+01,6.694948053142475430e+01,1.983375008835940121e-03,1.946816768261477870e+00,1.075960948976036446e+00
1.566265060240963817e-12,8.947969069786970708e-01,5.173209852980453966e-05,-1.630953739643244149e-04,7.945392477293419740e-06,-3.781843709518158220e-09,1.027387498933115820e-08,6.694445955182391117e+01,6.694245124637365052e+01,2.008305450257080911e-03,1.981794084843516934e+00,1.079959967616114680e+00
1.596385542168674500e-12,8.948825406449451014e-01,5.174371802123725714e-05,-1.640486817980327434e-04,8.271942264154462759e-06,-3.723718639089431083e-09,1.070381449130800583e-08,6.693747941454743966e+01,6.693544341611514881e+01,2.035998432290484026e-03,2.016650214381864092e+00,1.083746435890087678e+00
1.626506024096385385e-12,8.949679668784610298e-01,5.184228304868807399e-05,-1.646460050895644396e-04,8.605623455602517711e-06,-3.697075042899596073e-09,1.113089983610664057e-08,6.693052440734211928e+01,6.692845771339456462e+01,2.066693947554767378e-03,2.051380558713304936e+00,1.087527555526305978e+00
1.656626506024096271e-12,8.950533248911880513e-01,5.188287344298221610e-05,-1.648344953034936279e-04,8.946464778695150354e-06,-3.700577785486052581e-09,1.154861449957426428e-08,6.692359588553976835e+01,6.692149540045767253e+01,2.100485082092560640e-03,2.085978347381894249e+00,1.091328969412026506e+00
1.686746987951807156e-12,8.951384160419584290e-01,5.179250143887097728e-05,-1.649338674611610365e-04,9.294502028204329610e-06,-3.732053211886464156e-09,1.195148727273165405e-08,6.691669533791865376e+01,6.691455801010761206e+01,2.137327811047504827e-03,2.120436185223807168e+00,1.094004638376198990e+00
1.716867469879518041e-12,8.952231342455638785e-01,5.182411611438260532e-05,-1.654423647296573302e-04,9.649778591211265554e-06,-3.790850275303305292e-09,1.233536597661998498e-08,6.690982273143603720e+01,6.690764567411551411e+01,2.177057320521547708e-03,2.154754280831669533e+00,1.095522225646432757e+00
1.746987951807228725e-12,8.953077132510168790e-01,5.246814882261664450e-05,-1.662676544369203174e-04,1.001234541770208417e-05,-3.878732006534818782e-09,1.269656670109876583e-08,6.690297789347575019e+01,6.690075847738640391e+01,2.219416089348985339e-03,2.188933484130902940e+00,1.096620671509714651e+00
1.777108433734939610e-12,8.953920932416387091e-01,5.357322552614093809e-05,-1.669801437390759570e-04,1.038225996240874668e-05,-3.999522030880802187e-09,1.303116600625842634e-08,6.689616089317949843e+01,6.689389680840004360e+01,2.264084779452569304e-03,2.222973408273509310e+00,1.097402452788603933e+00
1.807228915662650495e-12,8.954764330244223691e-01,5.506640744105901147e-05,-1.672532356061268047e-04,1.075958420849312370e-05,-4.158298949155445367e-09,1.333382737278636340e-08,6.688937158863549826e+01,6.688706087317591198e+01,2.310715459590446941e-03,2.256874828129184607e+00,1.097865292586641006e+00
1.837349397590361179e-12,8.955608151637336478e-01,5.658623610047827597e-05,-1.669819141000348887e-04,1.114438282550146323e-05,-4.359462904143118407e-09,1.359687659955181333e-08,6.688261056640133972e+01,6.688025159246070928e+01,2.358973940634523717e-03,2.290634825831124211e+00,1.098195514511758120e+00
1.867469879518072064e-12,8.956449512931596857e-01,5.773501852297591364e-05,-1.666100107503414864e-04,1.153672230667764439e-05,-4.604848491483756434e-09,1.381082847973888288e-08,6.687587735761599106e+01,6.687346879504302422e+01,2.408562572963416238e-03,2.324255677094556383e+00,1.098659127488859077e+00
1.897590361445782950e-12,8.957287014029290395e-01,5.873588499543083339e-05,-1.661053390387321979e-04,1.193667007317158830e-05,-4.893506849997046778e-09,1.396531498069341836e-08,6.686917081158910037e+01,6.686671157425274714e+01,2.459237336348148086e-03,2.357743108239713337e+00,1.099400793768586349e+00
1.927710843373493835e-12,8.958123643170716743e-01,5.941940829313625388e-05,-1.654811989270283702e-04,1.234429216122063044e-05,-5.222221532930979853e-09,1.404967436673805065e-08,6.686248982375674643e+01,6.685997901390524589e+01,2.510809851496282035e-03,2.391102708010924172e+00,1.100084694131154839e+00
1.957831325301204720e-12,8.958962093298821205e-01,6.007235696538923772e-05,-1.650101644375430302e-04,1.275965045359906632e-05,-5.585809954286234198e-09,1.405379811302425800e-08,6.685583380970180656e+01,6.685327068352262359e+01,2.563126179181983693e-03,2.424337452359490275e+00,1.100427286448853792e+00
1.987951807228915606e-12,8.959798924946201781e-01,6.102903164885735752e-05,-1.642209313118302497e-04,1.318280127670410989e-05,-5.977447013066005728e-09,1.396912067193416347e-08,6.684920225403904226e+01,6.684658620180047706e+01,2.616052238570537244e-03,2.457449863910516452e+00,1.100573058901010981e+00
2.018072289156626491e-12,8.960632049436507707e-01,6.201516338601529698e-05,-1.629614167668633575e-04,1.361379555675568253e-05,-6.388570694190016358e-09,1.378909857758842995e-08,6.684259459770878209e+01,6.683992513287979875e+01,2.669464828979768375e-03,2.490442667556111100e+00,1.100619775455560667e+00
2.048192771084337376e-12,8.961463742649464770e-01,6.286265087862036467e-05,-1.613020440917329180e-04,1.405267994321065108e-05,-6.807797964133250723e-09,1.350946686624341963e-08,6.683600999622632344e+01,6.683328674167110250e+01,2.723254555223707327e-03,2.523320093660480268e+00,1.100702324017122535e+00
2.078313253012047858e-12,8.962295341706612017e-01,6.305454658722777276e-05,-1.590489779237890249e-04,1.449949844116259772e-05,-7.219985104192151027e-09,1.312904698221064190e-08,6.682944740061901712e+01,6.682667007175639640e+01,2.777328862622345865e-03,2.556087399207337185e+00,1.101186507945825399e+00
2.108433734939758743e-12,8.963124383422663710e-01,6.227818856032414966e-05,-1.569090953530099641e-04,1.495429426368658983e-05,-7.606894536471180031e-09,1.265071416767236071e-08,6.682290644404237412e+01,6.682007484477925630e+01,2.831599263124005405e-03,2.588746445123887963e+00,1.102116583750010426e+00
2.138554216867469628e-12,8.963948582119143360e-01,6.133340506881300913e-05,-1.552882069646969619e-04,1.541711196179781592e-05,-7.948987320403385713e-09,1.208152870592246486e-08,6.681638635479853860e+01,6.681350039519779216e+01,2.885959600743707391e-03,2.621301114073899097e+00,1.103233731980056032e+00
2.168674698795180514e-12,8.964768950707630024e-01,6.044073913619678459e-05,-1.534730191612157990e-04,1.588799959872047330e-05,-8.226851046780594344e-09,1.143235144425716767e-08,6.680988617476026548e+01,6.680694591252252224e+01,2.940262237738345847e-03,2.653756166220383683e+00,1.104492298264754258e+00
2.198795180722891399e-12,8.965583859097089325e-01,5.915342442251585072e-05,-1.517875974962081518e-04,1.636701048553853167e-05,-8.421957465865932700e-09,1.071788096463046230e-08,6.680340484505802578e+01,6.680041052851403549e+01,2.994316543986751816e-03,2.686116879333736662e+00,1.105673498531383414e+00
2.228915662650602285e-12,8.966391236612237803e-01,5.798591793857041187e-05,-1.503477449991811904e-04,1.685420443406951104e-05,-8.517591396857396284e-09,9.956786409141438468e-09,6.679694086418238896e+01,6.679389296601971182e+01,3.047898162676540047e-03,2.718390786412292481e+00,1.106307310965181756e+00
2.259036144578313170e-12,8.967192076561627534e-01,5.686967090170795493e-05,-1.485654286773394734e-04,1.734964867910744439e-05,-8.500478286662424277e-09,9.170892363846921856e-09,6.679049297392199946e+01,6.678739222430422728e+01,3.100749617772820613e-03,2.750584231802936763e+00,1.106470367967774981e+00
2.289156626506024055e-12,8.967986176517757091e-01,5.547916631455639418e-05,-1.467710760504237926e-04,1.785341807231162633e-05,-8.362525409970007356e-09,8.383069178693520077e-09,6.678406086172232392e+01,6.678090827729110401e+01,3.152584431221812106e-03,2.782698790006797207e+00,1.106597391824553744e+00
2.319277108433734941e-12,8.968771285040539887e-01,5.408661631978117047e-05,-1.448541707197877591e-04,1.836559373637616999e-05,-8.101261488869823151e-09,7.614697255964328867e-09,6.677764421693581198e+01,6.677444111357560530e+01,3.203103360210428872e-03,2.814735998223928615e+00,1.107010703744869096e+00
2.349397590361445422e-12,8.969546511073874795e-01,5.247254803149856758e-05,-1.428633527282622249e-04,1.888626055775049733e-05,-7.718588656652877908e-09,6.884385130231156101e-09,6.677124187031502345e+01,6.676798985455127422e+01,3.252015763751590210e-03,2.846701663411434158e+00,1.108151338352776571e+00
2.379518072289156307e-12,8.970313242724581304e-01,5.073437768090411482e-05,-1.411535797827679468e-04,1.941550417835943122e-05,-7.219592346009422034e-09,6.208112772077865408e-09,6.676485251294550949e+01,6.676155346443303529e+01,3.299048512474036035e-03,2.878602313925549883e+00,1.110144875181434898e+00
2.409638554216867193e-12,8.971073405745507712e-01,4.906252717277624284e-05,-1.394993118075710421e-04,1.995340653182680783e-05,-6.612027138807476505e-09,5.599194344611634770e-09,6.675847566269557376e+01,6.675513170647523964e+01,3.343956220331686414e-03,2.910440388997230343e+00,1.112632702339347857e+00
2.439759036144578078e-12,8.971827973336795603e-01,4.736036083142787495e-05,-1.378002708556454908e-04,2.050004050279909256e-05,-5.905379485305052022e-09,5.068091802238439014e-09,6.675211160476015948e+01,6.674872507400374388e+01,3.386530756419176870e-03,2.942214476035109438e+00,1.115294371399539131e+00
2.469879518072288963e-12,8.972574098043493152e-01,4.563053193296853370e-05,-1.358535363903010335e-04,2.105546566503405380e-05,-5.110458639906156247e-09,4.622942288918949622e-09,6.674576033696578747e+01,6.674233373409697379e+01,3.426602868818118958e-03,2.973924593965949992e+00,1.117549240662116805e+00
2.499999999999999849e-12,8.973308698076416512e-01,4.364288314030501277e-05,-1.334282670896744846e-04,2.161972413731502306e-05,-4.240262619945733730e-09,4.269601823830520038e-09,6.673942098725123628e+01,6.673595693713548371e+01,3.464050115753709337e-03,3.005575093324301506e+00,1.118852878904955661e+00
2.530120481927710734e-12,8.974032803398298563e-01,4.093372442394838226e-05,-1.308969501003587408e-04,2.219283587554245107e-05,-3.309961772620314040e-09,4.011010263824321608e-09,6.673309241272195891e+01,6.672959361038851966e+01,3.498802333436943062e-03,3.037171673908382719e+00,1.119460101459483381e+00
2.560240963855421619e-12,8.974749409957155644e-01,3.789482491480443362e-05,-1.290733750883479977e-04,2.277479492574306828e-05,-2.335797906086250078e-09,3.847666994276794920e-09,6.672677384213372420e+01,6.672324300035965905e+01,3.530841774071989941e-03,3.068718231387220996e+00,1.119703737619259565e+00
2.590361445783132505e-12,8.975460999897498793e-01,3.550401422601713781e-05,-1.276291956234476240e-04,2.336556625539357179e-05,-1.334495028429500911e-09,3.778588946301237028e-09,6.672046549428766582e+01,6.671690530240761063e+01,3.560191880054898190e-03,3.100213670127877741e+00,1.119723336213262810e+00
2.620481927710842986e-12,8.976167012089291131e-01,3.350626198179584988e-05,-1.259199282568415623e-04,2.396508284200684965e-05,-3.223949435580515337e-10,3.801016496946183071e-09,6.671416809711466556e+01,6.671058118285530725e+01,3.586914259360769047e-03,3.131654272534381445e+00,1.119941441942715832e+00
2.650602409638553872e-12,8.976866334624827859e-01,3.148798027146823135e-05,-1.239270372637364431e-04,2.457324449006455648e-05,6.857673461083496034e-10,3.909681023928233250e-09,6.670788135109053485e+01,6.670427022141922180e+01,3.611129671307923995e-03,3.163041466464413087e+00,1.120497766288655939e+00
2.680722891566264757e-12,8.977560451389351437e-01,2.901180916140700387e-05,-1.214120542228578617e-04,2.518991845994237344e-05,1.677007008986334517e-09,4.096865222917267440e-09,6.670160439104269301e+01,6.669797137000132636e+01,3.633021041369655698e-03,3.194379609338813264e+00,1.121363507102711932e+00
2.710843373493975642e-12,8.978250587097759139e-01,2.570557466896374393e-05,-1.191325565376588912e-04,2.581494153297116673e-05,2.639469361682524893e-09,4.352950536767961611e-09,6.669533684918499716e+01,6.669168402660713468e+01,3.652822577855693864e-03,3.225670625828817695e+00,1.122806125443702285e+00
2.740963855421686528e-12,8.978936441123747114e-01,2.243365724526502121e-05,-1.174409748458337500e-04,2.644812333476841837e-05,3.562083075368539481e-09,4.666957869059717333e-09,6.668907903345754562e+01,6.668540822095889098e+01,3.670812498656695656e-03,3.256913013753837571e+00,1.124608261511868657e+00
2.771084337349397413e-12,8.979618648354444899e-01,1.938410511209641136e-05,-1.156581018321675860e-04,2.708924986054918630e-05,4.435093789506185544e-09,5.027363796525169208e-09,6.668283151275973353e+01,6.667914420982648949e+01,3.687302933244886692e-03,3.288103947159030316e+00,1.126318586030440327e+00
2.801204819277108298e-12,8.980298976972477254e-01,1.598940011495953158e-05,-1.138584337359792005e-04,2.773808723688883264e-05,5.251538914506947900e-09,5.423490267832258658e-09,6.667659500771483749e+01,6.667289237391919698e+01,3.702633795637802049e-03,3.319239806668116799e+00,1.128094615669911205e+00
2.831325301204819184e-12,8.980979261707352501e-01,1.232228569542634477e-05,-1.123396541370705971e-04,2.839438652242643409e-05,6.008127210843719048e-09,5.846697032640742557e-09,6.667037019781891161e+01,6.666665303271864218e+01,3.717165100268122503e-03,3.350317151828639872e+00,1.129987136979900608e+00
2.861445783132530069e-12,8.981661348164998726e-01,8.796573869031357748e-06,-1.109907254996402964e-04,2.905788934488151096e-05,6.704591074065363907e-09,6.290369260022683437e-09,6.666415749811885405e+01,6.666042622821652230e+01,3.731269902328126879e-03,3.381333892629372340e+00,1.131636370341866371e+00
2.891566265060240954e-12,8.982345590787094158e-01,5.323646903703166668e-06,-1.093137541410833504e-04,2.972833367941318895e-05,7.342647721930867696e-09,6.748853360184642420e-09,6.665795700217293529e+01,6.665421166939643172e+01,3.745332776509265396e-03,3.412289586417787568e+00,1.132929330904510534e+00
2.921686746987951436e-12,8.983032534654675771e-01,1.570952576144914627e-06,-1.071447374794031777e-04,3.040545884028243411e-05,7.925542237139129639e-09,7.216280247613456444e-09,6.665176846900050123e+01,6.664800871116412395e+01,3.759757836377903856e-03,3.443185449684168287e+00,1.133888288089482055e+00
2.951807228915662321e-12,8.983723574705565484e-01,-2.712507179475526591e-06,-1.046873642362202821e-04,3.108900956989617216e-05,8.458261812760972659e-09,7.686247735064088244e-09,6.664559196652419359e+01,6.664181700045530476e+01,3.774966068882266903e-03,3.474021097950649395e+00,1.134445777740482386e+00
2.981927710843373207e-12,8.984419379015752272e-01,-7.738351236988815280e-06,-1.027436143493795439e-04,3.177873996984412674e-05,8.948181339194917706e-09,8.152747877254449887e-09,6.663942787669196832e+01,6.663563650290548424e+01,3.791373786483896897e-03,3.504794619480674278e+00,1.134683463805168824e+00
3.012048192771084092e-12,8.985122639558358326e-01,-1.262358801863002150e-05,-1.018786634563796135e-04,3.247441658545851992e-05,9.405351096142246275e-09,8.611922388807652101e-09,6.663327675563409969e+01,6.662946738915172773e+01,3.809366482378084319e-03,3.535503270385033758e+00,1.134803477746223921e+00
3.042168674698794977e-12,8.985836581587175464e-01,-1.674770638162755224e-05,-1.013291362177991305e-04,3.317581971145280867e-05,9.841467749899560048e-09,9.063752173168723996e-09,6.662713912493117618e+01,6.662330985378909531e+01,3.829271142083299096e-03,3.566144483875442805e+00,1.134974156645812693e+00
3.072289156626505863e-12,8.986561391638794305e-01,-2.044456383169490803e-05,-1.004092697342861157e-04,3.388274417697356207e-05,1.026791025065315509e-08,9.512653142216556341e-09,6.662101555151762966e+01,6.661716421068628335e+01,3.851340831343591595e-03,3.596715402254899718e+00,1.135311523847088999e+00
3.102409638554216748e-12,8.987294369790005399e-01,-2.417636935816871150e-05,-9.852451986416523250e-05,3.459500075803609331e-05,1.069442249915762112e-08,9.967104430117847313e-09,6.661490646565293616e+01,6.661103070927588021e+01,3.875756377060969853e-03,3.627213778529555288e+00,1.135890941751423133e+00
3.132530120481927633e-12,8.988032678614759075e-01,-2.873276616067830871e-05,-9.598287210640643597e-05,3.531241688685795769e-05,1.112862367961688906e-08,1.043920074184818669e-08,6.660881215626854157e+01,6.660490951936115778e+01,3.902636907381326018e-03,3.657638097283308021e+00,1.136784687351096279e+00
3.162650602409638519e-12,8.988776461501331028e-01,-3.358742803792593367e-05,-9.391493770402854302e-05,3.603483553353997352e-05,1.157570638176133712e-08,1.094360068565224989e-08,6.660273299401210068e+01,6.659880093758623332e+01,3.932056425863050299e-03,3.687986503526675008e+00,1.137959931195644980e+00
3.192771084337349000e-12,8.989528058645696040e-01,-3.741611743338739811e-05,-9.193751345967794404e-05,3.676211337539901929e-05,1.203925930398909281e-08,1.149589307140897843e-08,6.659666947784366187e+01,6.659270541459015647e+01,3.964063253500706846e-03,3.718256504823589381e+00,1.139277385474236626e+00
3.222891566265059885e-12,8.990289774878220674e-01,-4.026503633927294164e-05,-8.893881589694178599e-05,3.749411881823739131e-05,1.252282866083585246e-08,1.211224925241567881e-08,6.659062184949094387e+01,6.658662318107489853e+01,3.998668416050127870e-03,3.748446863465356937e+00,1.140793970810735525e+00
3.253012048192770771e-12,8.991061663282877703e-01,-4.300089506222793605e-05,-8.465743100986106108e-05,3.823072942572002550e-05,1.302982673005281423e-08,1.281001826535510947e-08,6.658459050952799885e+01,6.658055468225818174e+01,4.035827269814466420e-03,3.778555554228925750e+00,1.142570402139396091e+00
3.283132530120481656e-12,8.991842086587371607e-01,-4.604216773691434167e-05,-7.979016307626067268e-05,3.897182969223106027e-05,1.356203427489017841e-08,1.360730023426085359e-08,6.657857596332181060e+01,6.657450051490316412e+01,4.075448418643065271e-03,3.808580030753544676e+00,1.144207236258950378e+00
3.313253012048192541e-12,8.992628155291205738e-01,-4.915694797122910451e-05,-7.500114747751477436e-05,3.971730961905025307e-05,1.411850807996353913e-08,1.452162100488760764e-08,6.657257852323819236e+01,6.656846113003282994e+01,4.117393205366003291e-03,3.838518732684556678e+00,1.145408509504286299e+00
3.343373493975903427e-12,8.993416935081069985e-01,-5.194765087602740741e-05,-7.016198740299624790e-05,4.046706329427342486e-05,1.469517534440643666e-08,1.556834738563123656e-08,6.656659828028506354e+01,6.656243682284681995e+01,4.161457438246273823e-03,3.868371231568047186e+00,1.146446408594528288e+00
3.373493975903614312e-12,8.994208416826192654e-01,-5.448853649926992029e-05,-6.467922358087069084e-05,4.122098770137986028e-05,1.528538833896875717e-08,1.675911755082855535e-08,6.656063547747172038e+01,6.655642811723362229e+01,4.207360238092445331e-03,3.898136307773798936e+00,1.147353359540302042e+00
3.403614457831325197e-12,8.995001927664770802e-01,-5.764485405641122382e-05,-5.840169642980448975e-05,4.197898137598008383e-05,1.588146952604913924e-08,1.810131124264759376e-08,6.655469090425044953e+01,6.655043615851988648e+01,4.254745730564738794e-03,3.927809987136337000e+00,1.147820929913855981e+00
3.433734939759036083e-12,8.995794935767998934e-01,-6.155736166959280037e-05,-5.221926034756990090e-05,4.274094188785018580e-05,1.647619960273353301e-08,1.959899675015354503e-08,6.654876535992588060e+01,6.654446216499661659e+01,4.303194929261664782e-03,3.957388267643383806e+00,1.147955293700057000e+00
3.463855421686746564e-12,8.996587587092670368e-01,-6.514677424136270235e-05,-4.652974846394774893e-05,4.350676309804457902e-05,1.706344475517868730e-08,2.125504654399383647e-08,6.654285943434787498e+01,6.653850718210181014e+01,4.352252246062485522e-03,3.986868224387043913e+00,1.147994527920886076e+00
3.493975903614457450e-12,8.997382155721797004e-01,-6.812173511286099864e-05,-4.072622368036123684e-05,4.427633315557509558e-05,1.763741101397328054e-08,2.307348221746967641e-08,6.653697392783600151e+01,6.653257247636165062e+01,4.401451474356127963e-03,4.016245871688998825e+00,1.148005322678886664e+00
3.524096385542168335e-12,8.998178888579152490e-01,-7.092657475441070940e-05,-3.464923377001847264e-05,4.504953327611467513e-05,1.819070363172607106e-08,2.506011097249287938e-08,6.653110953686918094e+01,6.652665921845704133e+01,4.450318412133472297e-03,4.045517710691611590e+00,1.148151414963077155e+00
3.554216867469879220e-12,8.998975290404935823e-01,-7.356932427299358874e-05,-2.834120306305594526e-05,4.582623790306328867e-05,1.871255370402081764e-08,2.722087459024186853e-08,6.652526645129448468e+01,6.652076807010709558e+01,4.498381187386142274e-03,4.074682782050704333e+00,1.148466653755457534e+00
3.584337349397590106e-12,8.999769571071164487e-01,-7.613487426142249309e-05,-2.164833713263006410e-05,4.660631581932301893e-05,1.918827907682372682e-08,2.955945773941228968e-08,6.651944493766369249e+01,6.651489974369120262e+01,4.545193972486876940e-03,4.103739798143736905e+00,1.148951294004251888e+00
3.614457831325300991e-12,9.000561157305912996e-01,-7.865024140243920400e-05,-1.478591077783724611e-05,4.738963080992275991e-05,1.959997615925667878e-08,3.207571904195725617e-08,6.651364576474844625e+01,6.650905541415488642e+01,4.590350593560259089e-03,4.132684963184630966e+00,1.149751989105006533e+00
3.644578313253011472e-12,9.001351079614011708e-01,-8.083312605706935449e-05,-7.880875614090488592e-06,4.817604190732848585e-05,1.992748694787530974e-08,3.476580993939738078e-08,6.650786927588555386e+01,6.650323578998361995e+01,4.633485901932296765e-03,4.161516594998277974e+00,1.150633102788349404e+00
3.674698795180722358e-12,9.002141047209903935e-01,-8.265706896476215579e-05,-7.056578293767288022e-07,4.896540408276042620e-05,2.014849027418378104e-08,3.762363264019846839e-08,6.650211569555747815e+01,6.649744143428108600e+01,4.674261276398499441e-03,4.190233555368833684e+00,1.151255611526760481e+00
3.704819277108433243e-12,9.002928663389606623e-01,-8.421846232181236995e-05,6.967780770045054458e-06,4.975756943877160610e-05,2.023806233462024890e-08,4.064179207325903996e-08,6.649638548623742906e+01,6.649167312683970010e+01,4.712359397723017013e-03,4.218833470195802349e+00,1.151711740235539905e+00
3.734939759036144128e-12,9.003710421007146136e-01,-8.573716671531522769e-05,1.544189904017878348e-05,5.055238841922898380e-05,2.016933299601537214e-08,4.381086356882057548e-08,6.649067908972240559e+01,6.648593158771153355e+01,4.747502010873583082e-03,4.247314111415628979e+00,1.152036299999946722e+00
3.765060240963855014e-12,9.004485266983731639e-01,-8.749486006311003156e-05,2.488898251996109426e-05,5.134971110438004365e-05,1.991574170692892457e-08,4.711797853402853640e-08,6.648499673808159116e+01,6.648021727742982989e+01,4.779460651766965183e-03,4.275674333840116859e+00,1.152158952411081794e+00
3.795180722891565899e-12,9.005253472418469629e-01,-8.957360759062351588e-05,3.507658940155639109e-05,5.214938875810162284e-05,1.945358783021416252e-08,5.054641413583199781e-08,6.647933796848087695e+01,6.647452990370757675e+01,4.808064773303865301e-03,4.303916474658417535e+00,1.152220399512643656e+00
3.825301204819276785e-12,9.006015478944600083e-01,-9.199968508988411251e-05,4.566774007844280571e-05,5.295127478310358068e-05,1.876337449623563596e-08,5.407667530785018802e-08,6.647370263155106329e+01,6.646886941940400106e+01,4.833212147055206478e-03,4.332041309960629860e+00,1.152356497567024407e+00
3.855421686746987670e-12,9.006769665647627043e-01,-9.464657047816432960e-05,5.654075899443180902e-05,5.375522437481062454e-05,1.782981287756857216e-08,5.768808664580603098e-08,6.646809113637968380e+01,6.646323627409488211e+01,4.854862284798112763e-03,4.360046841164780140e+00,1.152748447309456914e+00
3.885542168674698555e-12,9.007514557670877053e-01,-9.733898093785558364e-05,6.780561708504250764e-05,5.456109336274626691e-05,1.664156698308528674e-08,6.136010493542625657e-08,6.646250333517591002e+01,6.645763030235099222e+01,4.873032824920725710e-03,4.387933853281136720e+00,1.153522990189091768e+00
3.915662650602409441e-12,9.008249948438472599e-01,-1.002615119585799483e-04,7.978661345208364400e-05,5.536873716336432924e-05,1.519113738453898946e-08,6.507366402520808730e-08,6.645693884129914863e+01,6.645205103605715635e+01,4.887805241994460335e-03,4.415704299468053762e+00,1.154411568727066406e+00
3.945783132530120326e-12,9.008974890945417036e-01,-1.040056751094288278e-04,9.219033162544875088e-05,5.617801050665038285e-05,1.347415496270060988e-08,6.881216701674800328e-08,6.645139782275778373e+01,6.644649849448813939e+01,4.899328269641594312e-03,4.443357365379768886e+00,1.155170350546345981e+00
3.975903614457831211e-12,9.009689329677589287e-01,-1.085405016533135084e-04,1.042328280373016090e-04,5.698876776123801204e-05,1.148802594459021484e-08,7.256113336907880738e-08,6.644588061419665337e+01,6.644097280544819739e+01,4.907808748451582444e-03,4.470891388904430386e+00,1.155821812276131233e+00
4.006024096385542097e-12,9.010394140040114408e-01,-1.132969218536900437e-04,1.159847046920011289e-04,5.780086326178857965e-05,9.230984553925239297e-09,7.630690899491291574e-08,6.644038711701790589e+01,6.643547362459973726e+01,4.913492418163325354e-03,4.498306853977855013e+00,1.156302593401542511e+00
4.036144578313252982e-12,9.011089005511901950e-01,-1.179371465817614917e-04,1.277411230206684496e-04,5.861415124797047209e-05,6.702456017689690015e-09,8.003585658325360948e-08,6.643491674211669817e+01,6.643000010681463152e+01,4.916635302067826410e-03,4.525606722326738662e+00,1.156566450465216667e+00
4.066265060240963867e-12,9.011773040521613432e-01,-1.221283348901724443e-04,1.401481526549241431e-04,5.942848484467975237e-05,3.904395620186349533e-09,8.373498139783955552e-08,6.642946877102788505e+01,6.642455128692141386e+01,4.917484106473237089e-03,4.552794603933359774e+00,1.156751917679061936e+00
4.096385542168674753e-12,9.012447073028033717e-01,-1.266764978074108171e-04,1.541602645473416351e-04,6.024371448607632017e-05,8.421944969254008392e-10,8.739374981693992895e-08,6.642404289930139782e+01,6.641912663346660395e+01,4.916265834791423012e-03,4.579872012558729111e+00,1.156969790646435570e+00
4.126506024096385638e-12,9.013111384468356357e-01,-1.330023320057115361e-04,1.690404744545430848e-04,6.105968733593381437e-05,-2.475929078200051871e-09,9.100536842063638771e-08,6.641863936386057787e+01,6.641372617600306683e+01,4.913187857517033359e-03,4.606837749142576932e+00,1.157255124508250299e+00
4.156626506024095716e-12,9.013764817544551722e-01,-1.407894392283944019e-04,1.833704502924411663e-04,6.187624801044833459e-05,-6.040391534049354385e-09,9.456603633485787860e-08,6.641325790860022948e+01,6.640834946656181614e+01,4.908442038416090461e-03,4.633693074102302134e+00,1.157657451028887063e+00
4.186746987951806601e-12,9.014407441190900316e-01,-1.487846651403545550e-04,1.971383641373747352e-04,6.269324001341345873e-05,-9.840985367686543954e-09,9.807317865330794060e-08,6.640789751873937519e+01,6.640299531319008963e+01,4.902205549288270008e-03,4.660443009327725150e+00,1.158197659875000562e+00
4.216867469879517486e-12,9.015038441403232516e-01,-1.566397416417057058e-04,2.111243583380428661e-04,6.351050757939807499e-05,-1.386636154384731165e-08,1.015246515061474448e-07,6.640255728695154858e+01,6.639766263496869669e+01,4.894651982849544669e-03,4.687092093247811064e+00,1.158796721379049099e+00
4.246987951807228372e-12,9.015655767313450752e-01,-1.648532109511850838e-04,2.258189701564381478e-04,6.432789739672246639e-05,-1.810312674883413185e-08,1.049195623923251489e-07,6.639723671452415488e+01,6.639235075500553762e+01,4.885959518613287346e-03,4.713642850787230998e+00,1.159347989867615336e+00
4.277108433734939257e-12,9.016258232912098824e-01,-1.740892219828114385e-04,2.411442185858171921e-04,6.514525983533707128e-05,-2.253618834339923479e-08,1.082598221016186692e-07,6.639193559713757509e+01,6.638705928854059835e+01,4.876308596971598228e-03,4.740096302102614345e+00,1.159811568990220199e+00
4.307228915662650142e-12,9.016845490001711427e-01,-1.846625402309456595e-04,2.565112478161174102e-04,6.596244925952281560e-05,-2.715052739269896407e-08,1.115505917714726348e-07,6.638665340486147670e+01,6.638178751586738713e+01,4.865888994082516461e-03,4.766455049942652344e+00,1.160138685917844859e+00
4.337349397590361028e-12,9.017417852041259563e-01,-1.963454042541951463e-04,2.716750009539476720e-04,6.677932316311995398e-05,-3.193228652806816849e-08,1.147992301765164467e-07,6.638138919033167440e+01,6.637653428021199886e+01,4.854910119673849431e-03,4.792723735881994074e+00,1.160280722968329625e+00
4.367469879518071913e-12,9.017975990668285480e-01,-2.091128720570000572e-04,2.866770984468185613e-04,6.759574124031187954e-05,-3.686856030406504471e-08,1.180141677402566993e-07,6.637614228519545634e+01,6.637129869536884996e+01,4.843589826612697269e-03,4.818905627860124774e+00,1.160307823753155443e+00
4.397590361445782798e-12,9.018520574177995019e-01,-2.229753781199529498e-04,3.012528708246504081e-04,6.841156527336338859e-05,-4.194729734916665160e-08,1.212039564936951688e-07,6.637091243070045721e+01,6.636608029142421117e+01,4.832139276240381316e-03,4.845002006165480601e+00,1.160360315192587422e+00
4.427710843373493684e-12,9.019051373412158012e-01,-2.376932302581411698e-04,3.156428097153966047e-04,6.922665964440748772e-05,-4.715732608521191951e-08,1.243765193054382327e-07,6.636569957495144934e+01,6.636087882266609483e+01,4.820752285352512649e-03,4.871013124245206605e+00,1.160596631170542459e+00
4.457831325301204569e-12,9.019567920686089035e-01,-2.533135242381851079e-04,3.299009920977711728e-04,7.004089258656318766e-05,-5.248836658436663149e-08,1.275395643233797845e-07,6.636050340111242463e+01,6.635569380381875249e+01,4.809597293675304218e-03,4.896940538261797649e+00,1.161169407076595661e+00
4.487951807228915454e-12,9.020070312727338502e-01,-2.696647143824912308e-04,3.436892406266011052e-04,7.085413749544780342e-05,-5.793153314802366512e-08,1.307014063036565112e-07,6.635532321257537092e+01,6.635052439402777225e+01,4.798818547601018183e-03,4.922787735763450634e+00,1.162107637633599477e+00
4.518072289156626340e-12,9.020559676018267137e-01,-2.866883161133709432e-04,3.572788629568535352e-04,7.166627291372798135e-05,-6.347960992642781479e-08,1.338713116453552343e-07,6.635015826147255780e+01,6.634536972106114661e+01,4.788540411406126164e-03,4.948558460229280698e+00,1.163266009743185725e+00
4.548192771084337225e-12,9.021036838184939288e-01,-3.049582262613742501e-04,3.704847993652422107e-04,7.247718150166099498e-05,-6.912722829234614330e-08,1.370601577963170330e-07,6.634500799153154560e+01,6.634022911824384039e+01,4.778873287709032268e-03,4.974255452977407899e+00,1.164401640003474236e+00
4.578313253012048110e-12,9.021500114152909422e-01,-3.245947435322511115e-04,3.825786741089159948e-04,7.328674905145149670e-05,-7.487208604820544373e-08,1.402808033681948566e-07,6.633987189181998190e+01,6.633510197207382930e+01,4.769919746150088832e-03,4.999881238784324111e+00,1.165360747172621725e+00
4.608433734939758996e-12,9.021948642796037143e-01,-3.450376194131372877e-04,3.934553613976941801e-04,7.409486378689537640e-05,-8.071659620035196973e-08,1.435471592691255575e-07,6.633474924390351646e+01,6.632998746502823906e+01,4.761778875283233410e-03,5.025439423459351573e+00,1.166125743698421591e+00
4.638554216867469881e-12,9.022382988918056235e-01,-3.661527742644825117e-04,4.033207647226953046e-04,7.490141651292523078e-05,-8.666916244232880944e-08,1.468726086498921716e-07,6.632963935474523964e+01,6.632488480258957964e+01,4.754552155660760754e-03,5.050933579820391373e+00,1.166632959620117260e+00
4.668674698795180766e-12,9.022804107928968920e-01,-3.879612088164264248e-04,4.120587377324449346e-04,7.570630195596744218e-05,-9.274460230105807479e-08,1.502683046027166403e-07,6.632454143108250832e+01,6.631979308386443961e+01,4.748347218064384243e-03,5.076367781680001912e+00,1.166853513819838373e+00
4.698795180722890844e-12,9.023214383005968564e-01,-4.101803576990600483e-04,4.197852510076151311e-04,7.650941978435702384e-05,-9.896295548842203389e-08,1.537422406136927063e-07,6.631945491443488550e+01,6.631471163818683578e+01,4.743276248054768829e-03,5.101744840565400452e+00,1.166931740094571568e+00
4.728915662650601729e-12,9.023614750328106116e-01,-4.330939057898114918e-04,4.265256854732798358e-04,7.731067408854426439e-05,-1.053478006328170052e-07,1.572997374430297681e-07,6.631437966630238634e+01,6.630964022172362604e+01,4.739444578763242835e-03,5.127065470375236522e+00,1.167038473230175510e+00
4.759036144578312615e-12,9.024005059225463921e-01,-4.566716976450696085e-04,4.317520473896625972e-04,7.810997243197530986e-05,-1.119253969830418996e-07,1.609438154909833153e-07,6.630931516909852519e+01,6.630457822209170615e+01,4.736947006821171265e-03,5.152332295990132316e+00,1.167363115923648609e+00
4.789156626506023500e-12,9.024385934539398413e-01,-4.800959386826445159e-04,4.354598349976047163e-04,7.890722548753265292e-05,-1.187239352295607657e-07,1.646750216921965758e-07,6.630426042133908027e+01,6.629952455536674449e+01,4.735865972335222447e-03,5.177550370161633886e+00,1.168013362381214559e+00
4.819277108433734385e-12,9.024758460134943983e-01,-5.030976224057563673e-04,4.378991239544314661e-04,7.970234704669887740e-05,-1.257729827666178477e-07,1.684918694079194195e-07,6.629921421328417352e+01,6.629447795040306346e+01,4.736262881107710862e-03,5.202725801227573221e+00,1.168888843695849777e+00
4.849397590361445271e-12,9.025123669275255667e-01,-5.258859322598611295e-04,4.391306728467533893e-04,8.049525463119940700e-05,-1.331038997387922244e-07,1.723910856898278564e-07,6.629417533525557360e+01,6.628943715222919764e+01,4.738183026370568901e-03,5.227864680993087987e+00,1.170044005847022728e+00
4.879518072289156156e-12,9.025481759918735358e-01,-5.487392767612502215e-04,4.391583205246680447e-04,8.128587066309151473e-05,-1.407502267850749081e-07,1.763666071253114413e-07,6.628914299520798181e+01,6.628440133962682523e+01,4.741655581162948496e-03,5.252971020525294854e+00,1.171588660425862072e+00
4.909638554216867041e-12,9.025833340102327185e-01,-5.718647877993562932e-04,4.378080322655355464e-04,8.207412338315825092e-05,-1.487467531216631596e-07,1.804083490305826857e-07,6.628411630715433489e+01,6.627936962152283229e+01,4.746685631507074551e-03,5.278049320249256660e+00,1.173234351007226062e+00
4.939759036144577927e-12,9.026179670727402238e-01,-5.952823866741335053e-04,4.350890110142305919e-04,8.285994721466995443e-05,-1.571276722368126547e-07,1.845020218466335084e-07,6.627909410718343963e+01,6.627434086368363353e+01,4.753243499810911286e-03,5.303105427234079627e+00,1.174733686788274722e+00
4.969879518072288812e-12,9.026523119263002437e-01,-6.188337236997059048e-04,4.309230522831514350e-04,8.364328238636334193e-05,-1.659251611636193429e-07,1.886301580623816800e-07,6.627407543176620663e+01,6.626931417162865046e+01,4.761260137558231964e-03,5.328144123867593507e+00,1.176134486492086406e+00
4.999999999999999697e-12,9.026866472648996664e-01,-6.421037545115647598e-04,4.252141787857188532e-04,8.442407388375488479e-05,-1.751691805454388357e-07,1.927734313243285484e-07,6.626905970416748914e+01,6.626428906377628891e+01,4.770640391199431826e-03,5.353168252880368350e+00,1.177307354363908320e+00
5.030120481927710583e-12,9.027209390680562828e-01,-6.646029924409936748e-04,4.184970235610670393e-04,8.520227057063245631e-05,-1.848883656725516856e-07,1.969109945279131655e-07,6.626404657575335477e+01,6.625926529996840486e+01,4.781275784946376756e-03,5.378179526481068784e+00,1.178083729933246060e+00
5.060240963855421468e-12,9.027549535185230845e-01,-6.864619834717971365e-04,4.115477065191563391e-04,8.597782499099081231e-05,-1.951111623618776855e-07,2.010196213374012124e-07,6.625903557180534165e+01,6.625424253126328722e+01,4.793040542055279282e-03,5.403180327996647492e+00,1.178587919688128149e+00
5.090361445783132354e-12,9.027885789000790195e-01,-7.083322749065450044e-04,4.044034049659887050e-04,8.675069371951925573e-05,-2.058659656527494012e-07,2.050725529363940386e-07,6.625402613422734532e+01,6.624922035487291794e+01,4.805779354433234972e-03,5.428173487168265865e+00,1.178989802434203815e+00
5.120481927710843239e-12,9.028218855507835761e-01,-7.301545224226034438e-04,3.968105514955888786e-04,8.752083723984364558e-05,-2.171796916621931071e-07,2.090391358531893514e-07,6.624901790236593513e+01,6.624419861050697023e+01,4.819291858959512745e-03,5.453160816718344073e+00,1.179339284079643502e+00
5.150602409638554124e-12,9.028551036884601144e-01,-7.519279343998079611e-04,3.888618513390300910e-04,8.828821821313563643e-05,-2.290757470929794036e-07,2.128860146908683042e-07,6.624401083691974179e+01,6.623917751376532692e+01,4.833323154413202323e-03,5.478142462373452481e+00,1.179652599092354759e+00
5.180722891566265010e-12,9.028884463277486727e-01,-7.740897282465503517e-04,3.801146944047418511e-04,8.905279927277645017e-05,-2.415729125863836382e-07,2.165795526724697938e-07,6.623900515015751012e+01,6.623415758668703290e+01,4.847563470474498815e-03,5.503117297115075246e+00,1.179988860698266473e+00
5.210843373493975895e-12,9.029218648222989696e-01,-7.961792468057491724e-04,3.700970393810799441e-04,8.981454191067145168e-05,-2.546856229762952178e-07,2.200882835478162816e-07,6.623400103688291551e+01,6.622913938883235119e+01,4.861648050564258174e-03,5.528084370864537966e+00,1.180390724839575300e+00
5.240963855421685972e-12,9.029552043090508517e-01,-8.175883336769105983e-04,3.591212117570853428e-04,9.057340572235308171e-05,-2.684249594014326902e-07,2.233843938490559596e-07,6.622899838738416634e+01,6.622412322550206909e+01,4.875161882094245988e-03,5.553044301969285890e+00,1.180758232974802979e+00
5.271084337349396858e-12,9.029884173156722538e-01,-8.381387717148297252e-04,3.476429883687490435e-04,9.132934721373841191e-05,-2.827993325320734106e-07,2.264435878107293765e-07,6.622399682274189558e+01,6.621910917898220816e+01,4.887643759688256422e-03,5.577998988423851223e+00,1.181016129114650814e+00
5.301204819277107743e-12,9.030214307824342423e-01,-8.576872792920589789e-04,3.362647651162945579e-04,9.208231862476234735e-05,-2.978142965689690880e-07,2.292436011403830251e-07,6.621899598250554675e+01,6.621409738111313459e+01,4.898601392406044114e-03,5.602950185353051893e+00,1.181196264660232531e+00
5.331325301204818629e-12,9.030542600231736827e-01,-8.767294305434111725e-04,3.254575562341730584e-04,9.283226717147496118e-05,-3.134715248475053633e-07,2.317630432431866061e-07,6.621399558254272222e+01,6.620908804191428487e+01,4.907540628432133754e-03,5.627899276126434813e+00,1.181278396029832978e+00
5.361445783132529514e-12,9.030870351899676907e-01,-8.959839782916122599e-04,3.147453514927220906e-04,9.357913462847982527e-05,-3.297676256798195195e-07,2.339819836612413805e-07,6.620899549607061374e+01,6.620408150656379576e+01,4.913989506821625150e-03,5.652846888111676016e+00,1.181336719466153484e+00
5.391566265060240399e-12,9.031198011324311770e-01,-9.152216445367655643e-04,3.032577204604509826e-04,9.432285683311011503e-05,-3.466937537126335394e-07,2.358836676723630865e-07,6.620399574422512501e+01,6.619907822937770447e+01,4.917514847414180927e-03,5.677792938266473577e+00,1.181504179210099981e+00
5.421686746987951285e-12,9.031526347646395836e-01,-9.336244292330635663e-04,2.908336601568883547e-04,9.506336316452047722e-05,-3.642360834492437394e-07,2.374557909960460917e-07,6.619899635092281187e+01,6.619407860894081352e+01,4.917741981999782484e-03,5.702737330715574871e+00,1.181740289799774191e+00
5.451807228915662170e-12,9.031854898488529404e-01,-9.504635217656223767e-04,2.781192392737860176e-04,9.580057650944572988e-05,-3.823764294694467591e-07,2.386904268128466830e-07,6.619399726965816910e+01,6.618908290643811654e+01,4.914363220045575228e-03,5.727680306147131084e+00,1.182119009800423060e+00
5.481927710843373055e-12,9.032181392147327070e-01,-9.656881719910796096e-04,2.661718072964214406e-04,9.653441361819890311e-05,-4.010923038738841992e-07,2.395827861007352196e-07,6.618899823444239416e+01,6.618409109017251524e+01,4.907144269879853277e-03,5.752623216385376104e+00,1.182761426944055838e+00
5.512048192771083941e-12,9.032505611543389934e-01,-9.802909387468747033e-04,2.554077696775822236e-04,9.726478544267212019e-05,-4.203561416189249802e-07,2.401300300617424251e-07,6.618399890793848783e+01,6.617910296937682801e+01,4.895938561655646323e-03,5.777567800039274282e+00,1.183421358954834357e+00
5.542168674698794826e-12,9.032828920019998487e-01,-9.947677768388730937e-04,2.453062405458672816e-04,9.799159696367067953e-05,-4.401340721450132702e-07,2.403311540029479254e-07,6.617899944600391393e+01,6.617411875396908272e+01,4.880692034836649901e-03,5.802513284413824302e+00,1.183932960754267238e+00
5.572289156626505711e-12,9.033151821701611572e-01,-1.008843256517808016e-03,2.357317548038818694e-04,9.871474628757601142e-05,-4.603847254971768256e-07,2.401882370356146576e-07,6.617400047325381252e+01,6.616913902958101801e+01,4.861443672787975519e-03,5.827456489553688002e+00,1.184453598920309547e+00
5.602409638554216597e-12,9.033473820577222479e-01,-1.022712313415296160e-03,2.268276862060664178e-04,9.943412378817996662e-05,-4.810590082559368242e-07,2.397091285372163866e-07,6.616900253268322274e+01,6.616416421379892654e+01,4.838318884302627958e-03,5.852394652503939199e+00,1.184917734877598106e+00
5.632530120481927482e-12,9.033793668308914837e-01,-1.036367986982673602e-03,2.184160643810358798e-04,1.001496117846514009e-04,-5.021021523399491565e-07,2.389100839576595231e-07,6.616400584931976425e+01,6.615919432855432092e+01,4.811520765446382179e-03,5.877326616305778906e+00,1.185163188791519273e+00
5.662650602409638367e-12,9.034110344505488222e-01,-1.049547071890106348e-03,2.107225160551091199e-04,1.008610847332417129e-04,-5.234571494678251224e-07,2.378158977539051029e-07,6.615901054151848371e+01,6.615422921567981973e+01,4.781325838660929230e-03,5.902251762792243284e+00,1.185319239406508851e+00
5.692771084337349253e-12,9.034424080267902113e-01,-1.062640096147832646e-03,2.040646138027177759e-04,1.015684102758871848e-04,-5.450670364357828255e-07,2.364576894093856304e-07,6.615401680190328193e+01,6.614926872878172048e+01,4.748073121557610556e-03,5.927169137375787322e+00,1.185497159648889243e+00
5.722891566265060138e-12,9.034735566399219042e-01,-1.075925333483097619e-03,1.981058643396129998e-04,1.022714505883207077e-04,-5.668755087367856951e-07,2.348704371945903432e-07,6.614902475717042307e+01,6.614431261694191733e+01,4.712140228510467571e-03,5.952078147621435278e+00,1.185684598188517125e+00
5.753012048192771023e-12,9.035045233853802316e-01,-1.089226806651837987e-03,1.925666196292179699e-04,1.029700633134340566e-04,-5.888267208492142945e-07,2.330911647607713421e-07,6.614403456802230608e+01,6.613936065214515736e+01,4.673915877150661841e-03,5.976978005859072240e+00,1.185981573812170842e+00
5.783132530120481909e-12,9.035353514728665658e-01,-1.102493359392676389e-03,1.873605641142356791e-04,1.036641027893196878e-04,-6.108646175166236302e-07,2.311580499417827708e-07,6.613904657402488851e+01,6.613441280317816506e+01,4.633770846725896592e-03,6.001867014385206645e+00,1.186487278537771362e+00
5.813253012048191986e-12,9.035660640957695611e-01,-1.115516626651105346e-03,1.823596279701795661e-04,1.043534215044427267e-04,-6.329327090148608460e-07,2.291104510351088139e-07,6.613406119223485291e+01,6.612946916434302125e+01,4.592027891834897860e-03,6.026743073673192619e+00,1.187177578477078166e+00
5.843373493975902872e-12,9.035967728374894037e-01,-1.128343216586202066e-03,1.778725079075800964e-04,1.050378706268247341e-04,-6.549749354212748036e-07,2.269885663783132725e-07,6.612907884236898326e+01,6.612452989896704025e+01,4.548943401936526333e-03,6.051604056379503938e+00,1.188017758668464374e+00
5.873493975903613757e-12,9.036276706218396848e-01,-1.141461900137305053e-03,1.741166832859363878e-04,1.057173000814147994e-04,-6.769363749680646919e-07,2.248319702075807049e-07,6.612409995035972088e+01,6.611959525644692803e+01,4.504693912786002750e-03,6.076447801947836957e+00,1.188979257414415569e+00
5.903614457831324642e-12,9.036587935641542391e-01,-1.155145607355412708e-03,1.709963768267958148e-04,1.063915595438581248e-04,-6.987628274049859631e-07,2.226779981342262108e-07,6.611912500871868303e+01,6.611466562765154720e+01,4.459381067134336393e-03,6.101271822182116722e+00,1.189963758902996549e+00
5.933734939759035528e-12,9.036900626551777060e-01,-1.169782149999091993e-03,1.683439917315494730e-04,1.070605001650619501e-04,-7.203999217826152943e-07,2.205606852334388733e-07,6.611415451291877332e+01,6.610974145890435238e+01,4.413054014427253251e-03,6.126073653471061142e+00,1.190844020329361541e+00
5.963855421686746413e-12,9.037213991975047156e-01,-1.185456811168057950e-03,1.656198942566983287e-04,1.077239759970078341e-04,-7.417923252064540540e-07,2.185102977943068217e-07,6.610918869937451348e+01,6.610482297240309890e+01,4.365726971408010783e-03,6.150852119372534510e+00,1.191590493408667850e+00
5.993975903614457298e-12,9.037527736632626763e-01,-1.201642343839947995e-03,1.624850219873204390e-04,1.083818450921029367e-04,-7.628830516085493014e-07,2.165538549151471227e-07,6.610422767570469205e+01,6.609991027448091927e+01,4.317401223775091564e-03,6.175606638883302857e+00,1.192233199789421771e+00
6.024096385542168184e-12,9.037842608536641453e-01,-1.218161097512817205e-03,1.590662566054538703e-04,1.090339705865464072e-04,-7.836132640039309163e-07,2.147168640852696281e-07,6.609927139972201360e+01,6.609500329878133584e+01,4.268100940673731983e-03,6.200337379422532713e+00,1.192760516083267053e+00
6.054216867469879069e-12,9.038159196884412161e-01,-1.235070556989897785e-03,1.553531107518422690e-04,1.096802212533995468e-04,-8.039233604196899764e-07,2.130253680036053973e-07,6.609431944859618113e+01,6.609010154237097368e+01,4.217906225208689804e-03,6.225046430560627897e+00,1.193254839420674118e+00
6.084337349397589954e-12,9.038477208940474128e-01,-1.252348436444559445e-03,1.513114813476665072e-04,1.103204713737087841e-04,-8.237550322874415741e-07,2.115067892768778038e-07,6.608937136818674674e+01,6.608520440672631935e+01,4.166961460429522042e-03,6.249736043836145782e+00,1.193877873384526112e+00
6.114457831325300840e-12,9.038795405153482454e-01,-1.270334595231993385e-03,1.469982131399801841e-04,1.109546007561302352e-04,-8.430526523848710258e-07,2.101892771544100325e-07,6.608442682550050051e+01,6.608031135879032547e+01,4.115466710180265206e-03,6.274407836206770561e+00,1.194613322029776548e+00
6.144578313253011725e-12,9.039113359417387805e-01,-1.289232981712152941e-03,1.418992027926263241e-04,1.115824951456258251e-04,-8.617631048244569174e-07,2.091006819111127053e-07,6.607948533118053547e+01,6.607542166437626463e+01,4.063666804267574914e-03,6.299064164881323258e+00,1.195438904834377869e+00
6.174698795180722610e-12,9.039433479702834173e-01,-1.308469405577208358e-03,1.355515101392271702e-04,1.122040462932594667e-04,-8.798345508046594877e-07,2.082681347247044281e-07,6.607454630010784058e+01,6.607053446136546881e+01,4.011838742378216402e-03,6.323707899980320235e+00,1.196508672780030258e+00
6.204819277108433496e-12,9.039757537022024003e-01,-1.327676104357899131e-03,1.283952241486651031e-04,1.128191516281154235e-04,-8.972149666248321044e-07,2.077189299276489003e-07,6.606960908017670420e+01,6.606564880380204841e+01,3.960276374651819538e-03,6.348342324631937927e+00,1.197771690979594572e+00
6.234939759036144381e-12,9.040084806484511848e-01,-1.347109630586628901e-03,1.206158607046059993e-04,1.134277143257400892e-04,-9.138519022886826570e-07,2.074829100946698783e-07,6.606467307227224239e+01,6.606076380047875318e+01,3.909271793492783385e-03,6.372970446240803000e+00,1.198976150341123592e+00
6.265060240963855266e-12,9.040414455140802774e-01,-1.366890624865283160e-03,1.118768582588839901e-04,1.140296433161990333e-04,-9.296945394209299094e-07,2.075944907449591541e-07,6.605973796324295222e+01,6.605587886201550418e+01,3.859101227444836600e-03,6.397593810940962911e+00,1.200104138761936445e+00
6.295180722891566152e-12,9.040746042557910034e-01,-1.386850897792975615e-03,1.019604243323672915e-04,1.146248521037898367e-04,-9.446965735198639220e-07,2.080922251769879616e-07,6.605480325147195231e+01,6.605099323353398688e+01,3.810017937959797249e-03,6.422214898504643443e+00,1.201179584383331944e+00
6.325301204819277037e-12,9.041079874870240340e-01,-1.406502181175541813e-03,9.070274158659085513e-05,1.152132574130170319e-04,-9.588177181968664838e-07,2.090166677935082814e-07,6.604986800884086051e+01,6.604610575816924722e+01,3.762250671611566243e-03,6.446838305966627658e+00,1.202011584846082837e+00
6.355421686746987115e-12,9.041416686553009896e-01,-1.425348481145642752e-03,7.836423707088351054e-05,1.157947790201312361e-04,-9.720237108354794206e-07,2.104084470908314663e-07,6.604493151059513423e+01,6.604121549623175724e+01,3.716014363381577555e-03,6.471467628761442548e+00,1.202515985733385362e+00
6.385542168674698000e-12,9.041756024407126002e-01,-1.443440850954487908e-03,6.547168740547288604e-05,1.163693401553264557e-04,-9.842856686287857401e-07,2.123073472616920049e-07,6.603999320092034964e+01,6.603632168152708459e+01,3.671519393269113713e-03,6.496105637776745212e+00,1.202804352159697832e+00
6.415662650602408885e-12,9.042097257185826020e-01,-1.461228640826134741e-03,5.207446513350711239e-05,1.169368678444627222e-04,-9.955796801405662053e-07,2.147526988920723695e-07,6.603505251364231299e+01,6.603142354509566303e+01,3.628968546643693630e-03,6.520755149081431945e+00,1.202963310748077275e+00
6.445783132530119771e-12,9.042440882059601392e-01,-1.479071840827438696e-03,3.786378724502741349e-05,1.174972926155938953e-04,-1.005887729478248815e-06,2.177845152711719884e-07,6.603010909300913056e+01,6.602652054551738559e+01,3.588547491741583741e-03,6.545417956234458323e+00,1.203090959254061953e+00
6.475903614457830656e-12,9.042787460313773673e-01,-1.496958718440807986e-03,2.241828562129356169e-05,1.180505468955318820e-04,-1.015199643272731599e-06,2.214440144455132099e-07,6.602516277841377246e+01,6.602161237005593364e+01,3.550408357842091151e-03,6.570094906051301642e+00,1.203347673367392012e+00
6.506024096385541541e-12,9.043137342879270513e-01,-1.514428251016397727e-03,5.372594244700148863e-06,1.185965632876232113e-04,-1.023514365484021033e-06,2.257731042177381301e-07,6.602021374727900138e+01,6.601669909148056092e+01,3.514655798434114607e-03,6.594785119057997136e+00,1.203854544763929280e+00
6.536144578313252427e-12,9.043490464632223391e-01,-1.530902468507080788e-03,-1.290533734409067474e-05,1.191352738204467078e-04,-1.030839734383388790e-06,2.308131727355370000e-07,6.601526240801841539e+01,6.601178105591036172e+01,3.481352108049190312e-03,6.619486544952577489e+00,1.204665830350923450e+00
6.566265060240963312e-12,9.043845511499573053e-01,-1.546365964754936378e-03,-3.174955381751594613e-05,1.196666096997469773e-04,-1.037191243855703912e-06,2.366034618046087686e-07,6.601030887141769199e+01,6.600685834527132556e+01,3.450526146367729769e-03,6.644198658159376158e+00,1.205776063061104741e+00
6.596385542168674198e-12,9.044202013241482430e-01,-1.561091106823722305e-03,-5.093435665185609636e-05,1.201905015884078659e-04,-1.042590499374926142e-06,2.431795149902905394e-07,6.600535301101218977e+01,6.600193083417951811e+01,3.422176832671673663e-03,6.668922131315782487e+00,1.207078098618973971e+00
6.626506024096385083e-12,9.044560210443506332e-01,-1.575393898260654246e-03,-7.027367342721100489e-05,1.207068802744502758e-04,-1.047063716613991089e-06,2.505723706157306635e-07,6.600039481377827144e+01,6.599699853262060856e+01,3.396281157664555583e-03,6.693657080447633412e+00,1.208393461496006571e+00
6.656626506024095968e-12,9.044918866153335291e-01,-1.589697089583190634e-03,-9.018714343958519702e-05,1.212156773270055287e-04,-1.050640502668377722e-06,2.588088026197588880e-07,6.599543428385818800e+01,6.599206147874589590e+01,3.372805112289949895e-03,6.718403556678111066e+00,1.209599786500404672e+00
6.686746987951806854e-12,9.045276847489742700e-01,-1.603608154708625324e-03,-1.115381944312566462e-04,1.217168259693016602e-04,-1.053353075098755866e-06,2.679119788066799768e-07,6.599047157602070968e+01,6.598711985970308547e+01,3.351716317624834230e-03,6.743160822306796476e+00,1.210609977648567481e+00
6.716867469879517739e-12,9.045633289347708716e-01,-1.616171245995622540e-03,-1.341812448212074775e-04,1.222102613079140653e-04,-1.055235372151295184e-06,2.779015993222906867e-07,6.598550694762965918e+01,6.598217395637085758e+01,3.332991258805082391e-03,6.767927602206285087e+00,1.211308185139071458e+00
6.746987951807228624e-12,9.045987327730856675e-01,-1.627139399231281817e-03,-1.574576646322624546e-04,1.226959194997197765e-04,-1.056321776113164405e-06,2.887937321089443378e-07,6.598054040199461667e+01,6.597722378927336706e+01,3.316612721248730911e-03,6.792703893202475030e+00,1.211743669994222339e+00
6.777108433734939510e-12,9.046339474263622726e-01,-1.636882480959576296e-03,-1.809889352127569092e-04,1.231737374207739341e-04,-1.056646391993420159e-06,3.006007421102553903e-07,6.597557206090598925e+01,6.597226949054723377e+01,3.302570358760345982e-03,6.817489089220862830e+00,1.212111380907347158e+00
6.807228915662650395e-12,9.046690401605400611e-01,-1.645814914802284055e-03,-2.045402123261846460e-04,1.236436530761034723e-04,-1.056243035213716456e-06,3.133310650299630089e-07,6.597060201720699979e+01,6.596731115593352968e+01,3.290861273465620768e-03,6.842282736440959745e+00,1.212508241476995208e+00
6.837349397590361280e-12,9.047040060435965758e-01,-1.654238504362197121e-03,-2.282768731903921111e-04,1.241056059624686303e-04,-1.055145296610787045e-06,3.269893764647570832e-07,6.596563004276428899e+01,6.596234855974194033e+01,3.281483022354982852e-03,6.867086010585867761e+00,1.213127689458012082e+00
6.867469879518072166e-12,9.047388105130100833e-01,-1.662126897919425110e-03,-2.524753417567701251e-04,1.245595376342374205e-04,-1.053386952341963340e-06,3.415774059760038005e-07,6.596065620306224275e+01,6.595738178217808922e+01,3.274420884153883028e-03,6.891898599955510463e+00,1.214219280773489507e+00
6.897590361445782243e-12,9.047733677442483247e-01,-1.669210056437993349e-03,-2.770866005845260232e-04,1.250053920508713680e-04,-1.051002167844712607e-06,3.570945253863673356e-07,6.595568070957024531e+01,6.595241107005470838e+01,3.269639515531258707e-03,6.916719431750981251e+00,1.215647740758460049e+00
6.927710843373493129e-12,9.048075305757217190e-01,-1.675300836122850436e-03,-3.021361981793484696e-04,1.254431151257186217e-04,-1.048024378688727025e-06,3.735381498807798555e-07,6.595070352463055485e+01,6.594743643450132708e+01,3.267090129229540969e-03,6.941548689579565945e+00,1.217210073609966914e+00
6.957831325301204014e-12,9.048411877656508118e-01,-1.680226855437272175e-03,-3.274972239190525151e-04,1.258726540704778907e-04,-1.044484630868144456e-06,3.909041761673342645e-07,6.594572464006756718e+01,6.594245792611485513e+01,3.266713952714340660e-03,6.966386412387345572e+00,1.218899098435814121e+00
6.987951807228914899e-12,9.048743864271633353e-01,-1.683969551227837034e-03,-3.527746979356791743e-04,1.262939567407446852e-04,-1.040410570677052109e-06,4.091868642167620107e-07,6.594074409541207160e+01,6.593747567006566612e+01,3.268425346406718997e-03,6.991232414493818048e+00,1.220458115268890253e+00
7.018072289156625785e-12,9.049072974353580268e-01,-1.686636453001573574e-03,-3.779730978722783507e-04,1.267069708870325836e-04,-1.035826133430743709e-06,4.283782996832333442e-07,6.593576199533659121e+01,6.593248989925312742e+01,3.272096083466774670e-03,7.016086177320363326e+00,1.221613514502152498e+00
7.048192771084336670e-12,9.049401109045058789e-01,-1.688152121692242276e-03,-4.030278604989624247e-04,1.271116437606567714e-04,-1.030751473943040940e-06,4.484680447051660891e-07,6.593077872106240989e+01,6.592750115821647228e+01,3.277562845939185811e-03,7.040945749362466977e+00,1.222443538676119656e+00
7.078313253012047555e-12,9.049728755689665505e-01,-1.688674944225630444e-03,-4.276440660812465136e-04,1.275079220705180945e-04,-1.025202395946198748e-06,4.694433249321026774e-07,6.592579464419014812e+01,6.592251000162353591e+01,3.284642566613231104e-03,7.065809241632250881e+00,1.222979088335064635e+00
7.108433734939758441e-12,9.050054561446351231e-01,-1.688472651749168413e-03,-4.520536322301141850e-04,1.278957516788972076e-04,-1.019189485356818341e-06,4.912898896071206273e-07,6.592080993651005372e+01,6.591751680378001765e+01,3.293132730029284250e-03,7.090675792973638814e+00,1.223260684615929073e+00
7.138554216867469326e-12,9.050377502003162933e-01,-1.687237956527066389e-03,-4.763913053988196771e-04,1.282750768692111519e-04,-1.012717826366487579e-06,5.139926282736007635e-07,6.591582466040924260e+01,6.591252186436571492e+01,3.302796043533187675e-03,7.115545111129060629e+00,1.223537942107146170e+00
7.168674698795180211e-12,9.050697843383269658e-01,-1.684702030719550546e-03,-5.002028989818315145e-04,1.286458397453738359e-04,-1.005786837952083214e-06,5.375355495133947510e-07,6.591083884030858542e+01,6.590752549206298738e+01,3.313348245596290514e-03,7.140417148306630324e+00,1.223906304659942101e+00
7.198795180722891097e-12,9.051015945815167330e-01,-1.681111079337334986e-03,-5.232952619617793188e-04,1.290079801158828426e-04,-9.983901761789949876e-07,5.619021664206616462e-07,6.590585255704580447e+01,6.590252809577749815e+01,3.324461268307204922e-03,7.165291568317154969e+00,1.224444094452514564e+00
7.228915662650601982e-12,9.051332310584264684e-01,-1.676530122411889080e-03,-5.456512963572901324e-04,1.293614354456655926e-04,-9.905166187024063253e-07,5.870759930598335702e-07,6.590086581079053474e+01,6.589753003783526708e+01,3.335772955266988644e-03,7.190168368823965928e+00,1.225320242710629559e+00
7.259036144578312867e-12,9.051648147342822304e-01,-1.670965943828610703e-03,-5.669917614371836837e-04,1.297061406265812835e-04,-9.821510734802485878e-07,6.130403172411471309e-07,6.589587826045419661e+01,6.589253135924161597e+01,3.346901212575727636e-03,7.215049206048588459e+00,1.226373194261889399e+00
7.289156626506022945e-12,9.051963859932844469e-01,-1.664697911058103229e-03,-5.872813019766941287e-04,1.300420278197763756e-04,-9.732746457569864572e-07,6.397780358998512164e-07,6.589088957837923033e+01,6.588753211658121245e+01,3.357461798021088833e-03,7.239935683313276193e+00,1.227417700269349154e+00
7.319277108433734638e-12,9.052279023779765676e-01,-1.657823371330980180e-03,-6.065624019295966446e-04,1.303690262983199109e-04,-9.638643315551505724e-07,6.672719651920864259e-07,6.588589959526743201e+01,6.588253250731145272e+01,3.367087955984298612e-03,7.264828644800839008e+00,1.228508928810477796e+00
7.349397590361444716e-12,9.052593209110280092e-01,-1.650453754820598896e-03,-6.247377583015717006e-04,1.306870621778183318e-04,-9.538926501373530676e-07,6.955053711930564399e-07,6.588090813676802782e+01,6.587753268042104082e+01,3.375456346987912130e-03,7.289728978385778824e+00,1.229475070756712585e+00
7.379518072289156409e-12,9.052905320460638006e-01,-1.642855049521593780e-03,-6.419961134241014208e-04,1.309960585724922924e-04,-9.433275066004906370e-07,7.244628927448109718e-07,6.587591499717788679e+01,6.587253268614261970e+01,3.382311035267048654e-03,7.314637695286263508e+00,1.230139207537277457e+00
7.409638554216866486e-12,9.053215206817926131e-01,-1.635123681848361672e-03,-6.585873172950475240e-04,1.312959364995783479e-04,-9.321330661970751597e-07,7.541312724417087815e-07,6.587091978919798407e+01,6.586753231826443766e+01,3.387470933547436901e-03,7.339556694569011164e+00,1.230660200947640837e+00
7.439759036144578179e-12,9.053523737058408738e-01,-1.627259298171863759e-03,-6.746274389208000051e-04,1.315866156675255297e-04,-9.202712334524992350e-07,7.844990222858942823e-07,6.586592210010687154e+01,6.586253127725794343e+01,3.390822848932837155e-03,7.364488042497771225e+00,1.231107628599557691e+00
7.469879518072288257e-12,9.053831477797005256e-01,-1.619182757382287572e-03,-6.901847509861999208e-04,1.318680144202660526e-04,-9.077028074362990742e-07,8.155552346904644140e-07,6.586092166985397967e+01,6.585752935666027952e+01,3.392313193703038084e-03,7.389433048306086604e+00,1.231489231375313409e+00
7.499999999999999950e-12,9.054139956074984674e-01,-1.610745239923045639e-03,-7.050999583928024492e-04,1.321400496973725925e-04,-8.943883838130082304e-07,8.472881923944193747e-07,6.585591827821869515e+01,6.585252633433191249e+01,3.391943886788036360e-03,7.414392840260854989e+00,1.231976189768521746e+00
7.530120481927710028e-12,9.054450018899488084e-01,-1.602079176958891293e-03,-7.191015031159125230e-04,1.324026377865632784e-04,-8.802891770709726612e-07,8.796843125647805765e-07,6.585091169691351354e+01,6.584752193306891854e+01,3.389763844598029600e-03,7.439368600035414225e+00,1.232570264226173107e+00
7.560240963855421721e-12,9.054760564704104064e-01,-1.593602202251032931e-03,-7.322786461142986175e-04,1.326556951057237361e-04,-8.653674742154042584e-07,9.127277251621312652e-07,6.584590160267732983e+01,6.584251574598123113e+01,3.385856696094035299e-03,7.464361953435584063e+00,1.233165095682085655e+00
7.590361445783131798e-12,9.055071097168794214e-01,-1.585438587827781671e-03,-7.450152953933246230e-04,1.328991385030272058e-04,-8.495866336428956660e-07,9.464005945424353350e-07,6.584088771709735965e+01,6.583750738889592924e+01,3.380328201435284837e-03,7.489374311872673218e+00,1.233794583735038808e+00
7.620481927710843492e-12,9.055381740981878202e-01,-1.577483520843084991e-03,-7.575453821152553294e-04,1.331328855797646836e-04,-8.329112305612231463e-07,9.806842299159461240e-07,6.583587006704539135e+01,6.583249677278701029e+01,3.373294258380807840e-03,7.514405569012588160e+00,1.234384250340078371e+00
7.650602409638553569e-12,9.055692798562363643e-01,-1.569630995168776189e-03,-7.701432596198133206e-04,1.333568550066086195e-04,-8.153079932912162123e-07,1.015560226382518380e-06,6.583084886446718542e+01,6.582748399356850655e+01,3.364870898679191234e-03,7.539454678150401712e+00,1.234785958732601552e+00
7.680722891566265262e-12,9.056005960428351598e-01,-1.561426259730283161e-03,-7.830380524020615378e-04,1.335709663185642932e-04,-7.967469042191991334e-07,1.051010714238674702e-06,6.582582436465764886e+01,6.582246919634256699e+01,3.355168315082757147e-03,7.564520381223652556e+00,1.235033790938453446e+00
7.710843373493975340e-12,9.056322676488196555e-01,-1.552437147125056323e-03,-7.959847128381188422e-04,1.337751393385684467e-04,-7.772014478290045980e-07,1.087017923294762845e-06,6.582079681419754991e+01,6.581745252582976491e+01,3.344288367791212798e-03,7.589601466244751293e+00,1.235191259543160891e+00
7.740963855421685417e-12,9.056642284565924461e-01,-1.542672736783867130e-03,-8.085843508933220980e-04,1.339692937788554135e-04,-7.566480746344978660e-07,1.123563225439387366e-06,6.581576648425152598e+01,6.581243415695929855e+01,3.332327292226761831e-03,7.614696582368264188e+00,1.235287619200899689e+00
7.771084337349397110e-12,9.056963473554883182e-01,-1.532343392706336663e-03,-8.205232435365713119e-04,1.341533492989446688e-04,-7.350648350286899407e-07,1.160625853128455116e-06,6.581073373958764705e+01,6.580741435404073059e+01,3.319385546918112145e-03,7.639803920550335192e+00,1.235441700573019830e+00
7.801204819277107188e-12,9.057285516480232390e-01,-1.521839442861751702e-03,-8.316962149870134758e-04,1.343272258430735480e-04,-7.124292756834480663e-07,1.198182788923559252e-06,6.580569892531342191e+01,6.580239335165491354e+01,3.305573658502496473e-03,7.664921804578989750e+00,1.235761390623187905e+00
7.831325301204818881e-12,9.057608857478270936e-01,-1.511328701260276994e-03,-8.424919697519443361e-04,1.344908437865054780e-04,-6.887171578847936224e-07,1.236210265311287558e-06,6.580066227733294681e+01,6.579737126613730425e+01,3.291011195639577825e-03,7.690049063001104024e+00,1.236266289279046138e+00
7.861445783132528959e-12,9.057935018912284253e-01,-1.500374638490374786e-03,-8.531895735169363814e-04,1.346441240158622839e-04,-6.639027093142849997e-07,1.274685302172528428e-06,6.579562393080260563e+01,6.579234810293634439e+01,3.275827866256440530e-03,7.715184957030785107e+00,1.236950101395074553e+00
7.891566265060240652e-12,9.058264080002149665e-01,-1.488676156087691141e-03,-8.635204192179645952e-04,1.347869885776238619e-04,-6.379594914000289742e-07,1.313586566954434167e-06,6.579058405796867248e+01,6.578732388308148415e+01,3.260174887191124183e-03,7.740328564234603803e+00,1.237773085361683290e+00
7.921686746987950729e-12,9.058594415768712604e-01,-1.476205246627179148e-03,-8.732943788419527537e-04,1.349193616641206355e-04,-6.108616797176162204e-07,1.352894790154782723e-06,6.578554294398000479e+01,6.578229870772081256e+01,3.244236259193535293e-03,7.765478420684187810e+00,1.238642639040984816e+00
7.951807228915662423e-12,9.058925318246927594e-01,-1.462822465287457558e-03,-8.823279187557992202e-04,1.350411703071731188e-04,-5.825854662352526493e-07,1.392592658080656236e-06,6.578050098171681270e+01,6.577727275557998610e+01,3.228226136826675263e-03,7.790632544699318984e+00,1.239437620956476804e+00
7.981927710843372500e-12,9.059256896078662358e-01,-1.448701751041184043e-03,-8.903908144827769227e-04,1.351523449304235618e-04,-5.531096353375962643e-07,1.432664564577385572e-06,6.577545860895313012e+01,6.577224622968442702e+01,3.212379268707830308e-03,7.815788756510753110e+00,1.240055269412857486e+00
8.012048192771084193e-12,9.059589731975605797e-01,-1.433987233168280539e-03,-8.975812565681454700e-04,1.352528198625724026e-04,-5.224154817273338585e-07,1.473096591151374261e-06,6.577041599091059254e+01,6.576721905147284986e+01,3.196939437741368531e-03,7.840946223168741014e+00,1.240468019592232185e+00
8.042168674698794271e-12,9.059925860330680925e-01,-1.418562871041274430e-03,-9.038340410818632327e-04,1.353425335886754613e-04,-4.904866152264734719e-07,1.513876572337956147e-06,6.576537315038116560e+01,6.576219100051437749e+01,3.182149866793631664e-03,7.866104800175561351e+00,1.240706719260678437e+00
8.072289156626505964e-12,9.060266755115683468e-01,-1.402654265976705644e-03,-9.089677676357994351e-04,1.354214288807145965e-04,-4.573088365209782249e-07,1.554994318328680411e-06,6.576033031207172996e+01,6.575716206009080622e+01,3.168251980927561367e-03,7.891263359948327505e+00,1.240809589843670402e+00
8.102409638554216041e-12,9.060612187940090267e-01,-1.386450985071745537e-03,-9.131161541248937865e-04,1.354894528315104109e-04,-4.228704959220387435e-07,1.596441779001003431e-06,6.575528767224928117e+01,6.575213219185211244e+01,3.155480397167557526e-03,7.916420933689439110e+00,1.240828992826168653e+00
8.132530120481927735e-12,9.060961765315692640e-01,-1.369843919452107045e-03,-9.163741109666758084e-04,1.355465567257119240e-04,-3.871630522666110192e-07,1.638212804416257517e-06,6.575024533009339223e+01,6.574710128396483810e+01,3.144046128560924226e-03,7.941577048978404108e+00,1.240833990484419447e+00
8.162650602409637812e-12,9.061315039535139393e-01,-1.352758852361636913e-03,-9.186608991549556407e-04,1.355926962212179103e-04,-3.501812952558604520e-07,1.680302759796510589e-06,6.574520352117558275e+01,6.574206940336132732e+01,3.134117814256992193e-03,7.966730583423841772e+00,1.240873809412000206e+00
8.192771084337349505e-12,9.061672017110409261e-01,-1.335102680707482689e-03,-9.197701905635508176e-04,1.356278322001361759e-04,-3.119232973792135257e-07,1.722708002348769261e-06,6.574016250724108090e+01,6.573703669226055979e+01,3.125814980527896487e-03,7.991880210845168087e+00,1.240970361431438684e+00
8.222891566265059583e-12,9.062033427557200094e-01,-1.317011715109428797e-03,-9.193638301879398502e-04,1.356519319854584049e-04,-2.723898058857150361e-07,1.765425264541081919e-06,6.573512239001765067e+01,6.573200317681627780e+01,3.119213201368092360e-03,8.017025338382529398e+00,1.241134343573723875e+00
8.253012048192771276e-12,9.062399400985237108e-01,-1.298902414381596961e-03,-9.173602424997105102e-04,1.356649704060970522e-04,-2.315831854906845180e-07,1.808451470633535602e-06,6.573008334691192545e+01,6.572696899639264245e+01,3.114350519276007714e-03,8.042165072130147863e+00,1.241347175533678016e+00
8.283132530120481354e-12,9.062769867685235292e-01,-1.280892406966646852e-03,-9.139160600613460564e-04,1.356669304019947038e-04,-1.895067629289678085e-07,1.851783884583015725e-06,6.572504558109802986e+01,6.572193434924496103e+01,3.111231853063112663e-03,8.067298392412572738e+00,1.241557674162580005e+00
8.313253012048191431e-12,9.063145094640578936e-01,-1.263044568871714334e-03,-9.090592482237630891e-04,1.356578032088285961e-04,-1.461646302129884662e-07,1.895420343226140950e-06,6.572000906553967070e+01,6.571689922869084910e+01,3.109836848821926746e-03,8.092425423104550930e+00,1.241730207293066268e+00
8.343373493975903124e-12,9.063524276250730649e-01,-1.245604565082070528e-03,-9.029495319542183091e-04,1.356375883653181927e-04,-1.015616779684716765e-07,1.939359622448091733e-06,6.571497366927691530e+01,6.571186353694676541e+01,3.110132330151716556e-03,8.117546910979353214e+00,1.241851249977484972e+00
8.373493975903613202e-12,9.063906243429032950e-01,-1.228559115501251303e-03,-8.957585717124842912e-04,1.356062937319046599e-04,-5.570358384062548360e-08,1.983601367764494599e-06,6.570993926830628595e+01,6.570682718491536889e+01,3.112083390922834331e-03,8.142663523149817451e+00,1.241909831871912839e+00
8.403614457831324895e-12,9.064291737047608377e-01,-1.212085228087428617e-03,-8.873930676731664339e-04,1.355639352924307192e-04,-8.596013000776104380e-09,2.028145616831999375e-06,6.570490590226822292e+01,6.570179024129375023e+01,3.115660974478809842e-03,8.167774993765165803e+00,1.241923936953058138e+00
8.433734939759034973e-12,9.064681697802804416e-01,-1.196614053875086391e-03,-8.780299066101995712e-04,1.355105361844518273e-04,3.975643739016022264e-08,2.072992891849487266e-06,6.569987398780085641e+01,6.569675314291006885e+01,3.120844890792704579e-03,8.192879170921708365e+00,1.241928927303281860e+00
8.463855421686746666e-12,9.065075507828695978e-01,-1.182149791245529777e-03,-8.679912349974935014e-04,1.354461250987137541e-04,8.935020503076700790e-08,2.118144795353529599e-06,6.569484400160899895e+01,6.569171637132401997e+01,3.127630284981893719e-03,8.217973602068566308e+00,1.241949719923662432e+00
8.493975903614456743e-12,9.065471797685901167e-01,-1.168610297035950138e-03,-8.574204609011036463e-04,1.353707348563442053e-04,1.401817711097046044e-07,2.163604560343692455e-06,6.568981621435300156e+01,6.568668017551475202e+01,3.136038838251037440e-03,8.243056928373157177e+00,1.242022383793592866e+00
8.524096385542168436e-12,9.065868673302648340e-01,-1.155882613939428162e-03,-8.465786912799480634e-04,1.352844014653117606e-04,1.922464262485602003e-07,2.209377569230369057e-06,6.568479077993994508e+01,6.568164466067021579e+01,3.146119269726226336e-03,8.268128471222677689e+00,1.242157257859248798e+00
8.554216867469878514e-12,9.066265480715821612e-01,-1.143519405373052793e-03,-8.355303894617887922e-04,1.351871634550580199e-04,2.455371074086169007e-07,2.255471309517668259e-06,6.567976773399396961e+01,6.567660979319316539e+01,3.157940800800417003e-03,8.293188083696957591e+00,1.242319401696173164e+00
8.584337349397590207e-12,9.066663527058038685e-01,-1.131342174145480613e-03,-8.239112912656113268e-04,1.350790612002262820e-04,3.000438172448367870e-07,2.301894303615411913e-06,6.567474716558983516e+01,6.567157557663074385e+01,3.171588959090034313e-03,8.318235265858394456e+00,1.242511886776962893e+00
8.614457831325300285e-12,9.067064033573589699e-01,-1.119644037667718922e-03,-8.114407880072514343e-04,1.349601360185059427e-04,3.557537255037195407e-07,2.348654813359412113e-06,6.566972936267779914e+01,6.566654220848238310e+01,3.187154195418346204e-03,8.343268511665392850e+00,1.242748203464924206e+00
8.644578313253011978e-12,9.067467861680021946e-01,-1.108787148017706782e-03,-7.981610441181475344e-04,1.348304292743074612e-04,4.126513869961660986e-07,2.395760135848413949e-06,6.566471465458243983e+01,6.566150994100121352e+01,3.204713581230933268e-03,8.368286089385879478e+00,1.242970949795732860e+00
8.674698795180722055e-12,9.067875441327587493e-01,-1.099110528802849530e-03,-7.843860093659707619e-04,1.346899817338882319e-04,4.707187088495565173e-07,2.443216520884573830e-06,6.565970337173101257e+01,6.565647904993097939e+01,3.224321800030692346e-03,8.393286318891179931e+00,1.243132271419945312e+00
8.704819277108433748e-12,9.068285746628392818e-01,-1.090611036912665643e-03,-7.705889744998114686e-04,1.345388331569524645e-04,5.299346604237513642e-07,2.491029331616448286e-06,6.565469583409701215e+01,6.565144982361114501e+01,3.246010485868977124e-03,8.418267661751844599e+00,1.243249595587408551e+00
8.734939759036143826e-12,9.068697355989676634e-01,-1.082916804776020521e-03,-7.569451079978289660e-04,1.343770219450403532e-04,5.902750343659435921e-07,2.539202776258455254e-06,6.564969195851564621e+01,6.564642218027239551e+01,3.269778243251884875e-03,8.443230578527257890e+00,1.243340261464372265e+00
8.765060240963855519e-12,9.069109839916652538e-01,-1.075914992976332750e-03,-7.433276853600575586e-04,1.342045844559949580e-04,6.517127218902331373e-07,2.587739005899558890e-06,6.564469146332430682e+01,6.564139588111136447e+01,3.295582212939482045e-03,8.468176520273116736e+00,1.243410278872562058e+00
8.795180722891565597e-12,9.069522896889695707e-01,-1.069647245420105638e-03,-7.296930176162427827e-04,1.340215545180420626e-04,7.142186020863329961e-07,2.636637132510533759e-06,6.563969441491450141e+01,6.563637107204307597e+01,3.323342871426304343e-03,8.493105181395060654e+00,1.243480182115008104e+00
8.825301204819275674e-12,9.069936643918021790e-01,-1.064137490897214527e-03,-7.159852812141908598e-04,1.338279642067234339e-04,7.777629169661517604e-07,2.685892564976154764e-06,6.563470101737821949e+01,6.563134806977784308e+01,3.352947600379100387e-03,8.518015486275931636e+00,1.243575113686869793e+00
8.855421686746987367e-12,9.070352156940209021e-01,-1.059617237305197955e-03,-7.022780034926890758e-04,1.336238452522977649e-04,8.423169137845176938e-07,2.735496807397938899e-06,6.562971148917181097e+01,6.562632723838298432e+01,3.384250788833211964e-03,8.542906293344222135e+00,1.243707892522499359e+00
8.885542168674697445e-12,9.070769462488620372e-01,-1.056134177458403463e-03,-6.888899062953498945e-04,1.334092298390225932e-04,9.078541111212109475e-07,2.785437573991100411e-06,6.562472616030903794e+01,6.562130908022622577e+01,3.417080082811463273e-03,8.567775958710909023e+00,1.243874300267416411e+00
8.915662650602409138e-12,9.071187694605870044e-01,-1.053465886723270071e-03,-6.760668003634944618e-04,1.331841506942382607e-04,9.743509062468325384e-07,2.835698441233107673e-06,6.561974531090763207e+01,6.561629406015842392e+01,3.451250749206033908e-03,8.592623098825704631e+00,1.244070281997468275e+00
8.945783132530119216e-12,9.071606431349010791e-01,-1.051407806006509878e-03,-6.639547365015733985e-04,1.329486408316810705e-04,1.041787291410567544e-06,2.886258228303048367e-06,6.561476912370314096e+01,6.561128254847321273e+01,3.486575229931988384e-03,8.617446831894081782e+00,1.244277886700391855e+00
8.975903614457830909e-12,9.072025135340594515e-01,-1.049725017915693719e-03,-6.525655244745247070e-04,1.327027337251865152e-04,1.110147845370213738e-06,2.937091647079191324e-06,6.560979761741153027e+01,6.560627474893874478e+01,3.522868472785458532e-03,8.642247091553823424e+00,1.244448227656698602e+00
9.006024096385540986e-12,9.072443417797942944e-01,-1.048299995570036933e-03,-6.417796573445859725e-04,1.324464643227659310e-04,1.179422137626152833e-06,2.988171157993400575e-06,6.560483067551380998e+01,6.560127071849611013e+01,3.559957017704243332e-03,8.667024459149436311e+00,1.244568304124804126e+00
9.036144578313252679e-12,9.072861261072733274e-01,-1.047170453134434100e-03,-6.315926478771684109e-04,1.321798699577262281e-04,1.249604757810739561e-06,3.039468539957356646e-06,6.559986833211156920e+01,6.559627064819460429e+01,3.597683916957876774e-03,8.691778763157333998e+00,1.244670720895388882e+00
9.066265060240962757e-12,9.073278446921260176e-01,-1.046177671480955605e-03,-6.221068179389941874e-04,1.319029904882977838e-04,1.320695446592643024e-06,3.090956027157634922e-06,6.559491094492200602e+01,6.559127503371900048e+01,3.635911203012536386e-03,8.716508211186301480e+00,1.244760207562230603e+00
9.096385542168674450e-12,9.073694796738819290e-01,-1.045010853118646553e-03,-6.132441784230347956e-04,1.316158676667388244e-04,1.392698530547792074e-06,3.142607137472532303e-06,6.558995895531948861e+01,6.558628443593971724e+01,3.674519379777674375e-03,8.741210578809280207e+00,1.244844479295439399e+00
9.126506024096384528e-12,9.074110812071511933e-01,-1.043662277998703373e-03,-6.047728329901014320e-04,1.313185437173168351e-04,1.465621731083897710e-06,3.194396755566842970e-06,6.558501260443590297e+01,6.558129920368173771e+01,3.713400754167699592e-03,8.765884659273764257e+00,1.244966602685025681e+00
9.156626506024096221e-12,9.074527084523135168e-01,-1.042244288004988894e-03,-5.967176435710979700e-04,1.310110599975457463e-04,1.539475572768764082e-06,3.246301221551561419e-06,6.558007200133991432e+01,6.557631955028847415e+01,3.752451051433976399e-03,8.790529953059262880e+00,1.245144119828096807e+00
9.186746987951806298e-12,9.074943980523619835e-01,-1.040542918558792600e-03,-5.891575624834657129e-04,1.306934565940977939e-04,1.614273396333731192e-06,3.298299296068299471e-06,6.557513717133238629e+01,6.557134561174012788e+01,3.791559592265366860e-03,8.815146375874302720e+00,1.245371571027841906e+00
9.216867469879517992e-12,9.075361849493425170e-01,-1.038367057028046457e-03,-5.818083453762115274e-04,1.303657722360679685e-04,1.690031289085478347e-06,3.350373383510354549e-06,6.557020817825993220e+01,6.556637758029391705e+01,3.830597966020714198e-03,8.839733619124981345e+00,1.245641141543295971e+00
9.246987951807228069e-12,9.075780192554137038e-01,-1.035832905055012257e-03,-5.744506761559903599e-04,1.300280437187767500e-04,1.766767782267707289e-06,3.402510356755382619e-06,6.556528511694475014e+01,6.556141570270628449e+01,3.869414238470410359e-03,8.864291230835135593e+00,1.245926082748703090e+00
9.277108433734939762e-12,9.076198837387533525e-01,-1.033021096872261584e-03,-5.671633977979734665e-04,1.296803049231997729e-04,1.844503208347833944e-06,3.454702011831230199e-06,6.556036797894165602e+01,6.555646014132574351e+01,3.907837615915950996e-03,8.888819240880108552e+00,1.246210788391154622e+00
9.307228915662649840e-12,9.076618619392202714e-01,-1.029870645176334670e-03,-5.599652885025800577e-04,1.293225860359289243e-04,1.923258658842856261e-06,3.506945202744338361e-06,6.555545682739945335e+01,6.555151113725227674e+01,3.945690147171560490e-03,8.913317282907808448e+00,1.246475802872695215e+00
9.337349397590361533e-12,9.077040106470640746e-01,-1.026325721985517619e-03,-5.527674226278342200e-04,1.289549131351268372e-04,2.003054737610905530e-06,3.559241714297352680e-06,6.555055186895427255e+01,6.554656906955084139e+01,3.982799403436497292e-03,8.937784337681479840e+00,1.246666053158583365e+00
9.367469879518071610e-12,9.077463913390938499e-01,-1.022444132227866417e-03,-5.454720341986918093e-04,1.285773077455566304e-04,2.083910514637261733e-06,3.611597830679072068e-06,6.554565327913155670e+01,6.554163427108095163e+01,4.019008050601401670e-03,8.962219554174017944e+00,1.246768125838232155e+00
9.397590361445781688e-12,9.077890317676753362e-01,-1.018383957747553232e-03,-5.381289998690961781e-04,1.281897866441893380e-04,2.165843197568625050e-06,3.664023694781955580e-06,6.554076110689297252e+01,6.553670692155641575e+01,4.054185336559828698e-03,8.986622663052733273e+00,1.246823862330430854e+00
9.427710843373493381e-12,9.078319272484715041e-01,-1.014079796973899397e-03,-5.309596436446804239e-04,1.277923623607016648e-04,2.248868225395314525e-06,3.716533045161055085e-06,6.553587536669753888e+01,6.553178713088087193e+01,4.088235816666088013e-03,9.010993571512202038e+00,1.246857240131298505e+00
9.457831325301203459e-12,9.078751363425716647e-01,-1.009314661955955199e-03,-5.239428168698943237e-04,1.273850440716551668e-04,2.332998971495393273e-06,3.769143325959013646e-06,6.553099612494456494e+01,6.552687502886222148e+01,4.121096082343651303e-03,9.035331908501015974e+00,1.246899048936984222e+00
9.487951807228915152e-12,9.079187671448998298e-01,-1.004023292028037324e-03,-5.169110883442191995e-04,1.269678387520931898e-04,2.418246144893909531e-06,3.821875399101445755e-06,6.552612350782453632e+01,6.552197077794706104e+01,4.152729877470105226e-03,9.059636990080807806e+00,1.246996557194731681e+00
9.518072289156625229e-12,9.079629852980454219e-01,-9.981014308133868539e-04,-5.097244682084887176e-04,1.265407523466669448e-04,2.504617194861356303e-06,3.874752620381036308e-06,6.552125769256380750e+01,6.551707456587762124e+01,4.183126686192903398e-03,9.083907942180504236e+00,1.247153209645891270e+00
9.548192771084336923e-12,9.080079203417162903e-01,-9.915969956326101814e-04,-5.020762709121520413e-04,1.261037905078113864e-04,2.592115598685260844e-06,3.927799415270567736e-06,6.551639889851874443e+01,6.551218659588123217e+01,4.212302637518241556e-03,9.108143681582305362e+00,1.247353430187713830e+00
9.578313253012047000e-12,9.080535367026717486e-01,-9.848125377085849633e-04,-4.938949590775082053e-04,1.256569593127351023e-04,2.680740540176828830e-06,3.981039528282155046e-06,6.551154744041289746e+01,6.550730713679816120e+01,4.240303614733865328e-03,9.132342623373855162e+00,1.247594495023696792e+00
9.608433734939758693e-12,9.080997153207005512e-01,-9.778513382905991598e-04,-4.854274733087732773e-04,1.252002664944218066e-04,2.770487511672573064e-06,4.034494850042821574e-06,6.550670364176768601e+01,6.550243643664346394e+01,4.267205124221799990e-03,9.156503187629184026e+00,1.247854571940728796e+00
9.638554216867468771e-12,9.081463852010441817e-01,-9.705744489791934314e-04,-4.768298699762373288e-04,1.247337234290446420e-04,2.861349076687483458e-06,4.088185404077701806e-06,6.550186763143911151e+01,6.549757453164160381e+01,4.293099797510580885e-03,9.180624748521271528e+00,1.248107428668232322e+00
9.668674698795180464e-12,9.081935285640576616e-01,-9.627074703146125964e-04,-4.681052984199917527e-04,1.242573478463586639e-04,2.953314999138319682e-06,4.142129554235088029e-06,6.549703943586706600e+01,6.549272134989307403e+01,4.318085973990512527e-03,9.204707159835054497e+00,1.248342015209056743e+00
9.698795180722890541e-12,9.082411014355955547e-01,-9.540435673180098575e-04,-4.590211383671684124e-04,1.237711659395275045e-04,3.046372245573933192e-06,4.196343401244357309e-06,6.549221912438900972e+01,6.548787685487842225e+01,4.342269510594449697e-03,9.228750071616095951e+00,1.248536933262031523e+00
9.728915662650602235e-12,9.082890055868338974e-01,-9.447507278912385545e-04,-4.492195053042304749e-04,1.232752129128080723e-04,3.140505589819255020e-06,4.250839475244775760e-06,6.548740676700558083e+01,6.548304099876260409e+01,4.365768242976368098e-03,9.252753097623587664e+00,1.248674215239290897e+00
9.759036144578312312e-12,9.083372016866749776e-01,-9.351511224605104332e-04,-4.386321234198982139e-04,1.227695328903924063e-04,3.235698603326186364e-06,4.305625649609568202e-06,6.548260235151862219e+01,6.547821363778754744e+01,4.388713731071526049e-03,9.276716288110284481e+00,1.248764496677267744e+00
9.789156626506024005e-12,9.083856802701186783e-01,-9.252777906262187480e-04,-4.273688306843226705e-04,1.222541788842579911e-04,3.331934399748740889e-06,4.360705166393405217e-06,6.547780573404189397e+01,6.547339448754848945e+01,4.411246493408581097e-03,9.300640407062156001e+00,1.248823575690839460e+00
9.819277108433734083e-12,9.084343785666931792e-01,-9.150268513562889510e-04,-4.153094365927259383e-04,1.217292126899933703e-04,3.429196053575427708e-06,4.416077513906617493e-06,6.547301666655759789e+01,6.546858315755342517e+01,4.433509004178984823e-03,9.324526682415775980e+00,1.248857106585679277e+00
9.849397590361445776e-12,9.084832537963272170e-01,-9.044732266441142142e-04,-4.022453997185190485e-04,1.211947047970241741e-04,3.527466879393200663e-06,4.471739395496859119e-06,6.546823492036759262e+01,6.546377927823695586e+01,4.455642130629693803e-03,9.348376252397841313e+00,1.248872570963946993e+00
9.879518072289155854e-12,9.085321294756747434e-01,-8.939091242031975545e-04,-3.880757428845203793e-04,1.206507341945272011e-04,3.626730235845175010e-06,4.527685635393207472e-06,6.546346036334588803e+01,6.545898257730648595e+01,4.477786039403029543e-03,9.372189865486319604e+00,1.248880266206243705e+00
9.909638554216867547e-12,9.085807199627352615e-01,-8.837216363024085137e-04,-3.729137712987402073e-04,1.200973879494676342e-04,3.726968869953109531e-06,4.583909566557743704e-06,6.545869292698510833e+01,6.545419284453384989e+01,4.500082451261188873e-03,9.395967912517358300e+00,1.248887913833609087e+00
9.939759036144577624e-12,9.086289425872329240e-01,-8.739784283118007127e-04,-3.570225327989514134e-04,1.195347607909319054e-04,3.828164673608125722e-06,4.640402733758826466e-06,6.545393253571980097e+01,6.544940986156642282e+01,4.522674153374281122e-03,9.419710725258230610e+00,1.248900700044520251e+00
9.969879518072287702e-12,9.086768878076925127e-01,-8.645011258736198453e-04,-3.404201938682513374e-04,1.189629544819811001e-04,3.930298916889828619e-06,4.697154833545033996e-06,6.544917903692677896e+01,6.544463333795401638e+01,4.545698972767520975e-03,9.443419019299231110e+00,1.248920583202145940e+00
9.999999999999999395e-12,9.087247167204908216e-01,-8.552286345305744374e-04,-3.229863100095628210e-04,1.183820766893670752e-04,4.033352334851872356e-06,4.754153817927706714e-06,6.544443226730925289e+01,6.543986298727459427e+01,4.569280034652136412e-03,9.467093616841776083e+00,1.248950893243709892e+00


==> data/CFL_Test/k0005h159.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.837134667107122699e-01,3.533575651459900491e-05,-2.110539848663902100e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.253246816527153840e+01,7.253246816527153840e+01,0.000000000000000000e+00,1.509720251277868090e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.838183718618953799e-01,3.551491365844724487e-05,-2.101873433383316951e-04,3.274278479714114221e-09,-1.760374963613139997e-11,-5.004221761527838278e-12,7.252442340315145941e+01,7.252440482844338021e+01,1.857470807792063649e-05,4.016950242503726509e-02,1.002590016210245016e+00
6.024096385542168234e-14,8.839205293851801759e-01,3.573228909661112105e-05,-2.088624922833307246e-04,1.103486607201161064e-08,-5.375227239104139658e-11,-3.601419621880568626e-12,7.251641358761020228e+01,7.251634932188953542e+01,6.426572066772277239e-05,8.016870262016566329e-02,1.005057710877045762e+00
9.036144578313252982e-14,8.840187456283785661e-01,3.589617721259086416e-05,-2.078249262781176109e-04,2.341122702440335328e-08,-1.037221813507183536e-10,1.829950224303082826e-11,7.250842580073482679e+01,7.250830285221142901e+01,1.229485233930164027e-04,1.200610278086455679e-01,1.006974790631683714e+00
1.204819277108433647e-13,8.841135752936382097e-01,3.660003725995959175e-05,-2.075701088727217305e-04,4.051459191709513304e-08,-1.651306982405668486e-10,6.761678718560085501e-11,7.250043838848129951e+01,7.250025133672531297e+01,1.870517559853174868e-04,1.599537201449624801e-01,1.008507652593407800e+00
1.506024096385541995e-13,8.842066296110702162e-01,3.858945896665399501e-05,-2.078282278088917760e-04,6.244042328966085732e-08,-2.371498928046201068e-10,1.430180341366974157e-10,7.249244419247314397e+01,7.249218955866852809e+01,2.546338046096321083e-04,1.998819581465615947e-01,1.011075243417743685e+00
1.807228915662650596e-13,8.842995190189719690e-01,4.213058931016143839e-05,-2.076918881674850342e-04,8.927145537122684205e-08,-3.185523252086662025e-10,2.380449798240956921e-10,7.248445535921889871e+01,7.248413000409587426e+01,3.253551230209922557e-04,2.397846596074655889e-01,1.013343865460386795e+00
2.108433734939758945e-13,8.843931030033346241e-01,4.668801156039262821e-05,-2.061262890671341054e-04,1.210796082381022622e-07,-4.058609338390284985e-10,3.458448112713856900e-10,7.247648967919357688e+01,7.247609153725662168e+01,3.981419369619238141e-04,2.795726122117817014e-01,1.015328012584909123e+00
2.409638554216867294e-13,8.844874626711392018e-01,5.100490238383087498e-05,-2.025614660086558726e-04,1.579269452085798988e-07,-4.926925958946844045e-10,4.629821907560990934e-10,7.246855619111850899e+01,7.246808510326721375e+01,4.710878512948716429e-04,3.192004508924726203e-01,1.017157392268314808e+00
2.710843373493975642e-13,8.845823055390638068e-01,5.358097641420928422e-05,-1.973313144456754966e-04,1.998667799703348101e-07,-5.706225593382064680e-10,5.910351091841585763e-10,7.246065432640824611e+01,7.246011211618548487e+01,5.422102227566811573e-04,3.586709737970630307e-01,1.018922908527562843e+00
3.012048192771083991e-13,8.846772613428989240e-01,5.342491206256782697e-05,-1.917518032382703453e-04,2.469459460530789317e-07,-6.311103628415317256e-10,7.360396599153484133e-10,7.245278295131215884e+01,7.245217296469481028e+01,6.099866173416944445e-04,3.979898670839212560e-01,1.020587026596176505e+00
3.313253012048192339e-13,8.847720503637912515e-01,5.078143364342267778e-05,-1.876551796120889601e-04,2.992082992937996917e-07,-6.676621107364021298e-10,9.066337412961231717e-10,7.244494372440171048e+01,7.244427024964303996e+01,6.734747586731147520e-04,4.371488215935888655e-01,1.022016096184995115e+00
3.614457831325301193e-13,8.848666227167548692e-01,4.729798337518930051e-05,-1.864303499826601104e-04,3.566987781654372594e-07,-6.774216105033534234e-10,1.111652562096036807e-09,7.243713585715701697e+01,7.243640365600330711e+01,7.322011537165946070e-04,4.761517381399976712e-01,1.023087176534322573e+00
3.915662650602409542e-13,8.849611456111625696e-01,4.529947395197427316e-05,-1.881610648776762867e-04,4.194671243467213231e-07,-6.616898828729688735e-10,1.357755661371362860e-09,7.242935424554617896e+01,7.242856828399551716e+01,7.859615506555157113e-04,5.150241447695265151e-01,1.023774837969426477e+00
4.216867469879517890e-13,8.850558510636603593e-01,4.660149024489278023e-05,-1.915043262775891224e-04,4.875704503694447049e-07,-6.254505114063894795e-10,1.647629663804465814e-09,7.242159553996226862e+01,7.242076088913727006e+01,8.346508250026634474e-04,5.537828442601145928e-01,1.024159195517274412e+00
4.518072289156626239e-13,8.851508558770889712e-01,5.160030668922034592e-05,-1.943225235573939997e-04,5.610739669257126940e-07,-5.764315764894579407e-10,1.979188117752195795e-09,7.241386291436923273e+01,7.241298466997544381e+01,8.782443937911772140e-04,5.924119560163766396e-01,1.024367248152826981e+00
4.819277108433734587e-13,8.852460107924867705e-01,5.902107642826266769e-05,-1.946997222992980913e-04,6.400495424937636127e-07,-5.241615221786300820e-10,2.345970432926744059e-09,7.240616160797463863e+01,7.240524467942144327e+01,9.169285531913700044e-04,6.308851016436298753e-01,1.024505040347691631e+00
5.120481927710843441e-13,8.853408848468274916e-01,6.643366724007607660e-05,-1.919359815228378983e-04,7.245724013431348040e-07,-4.791313186270249044e-10,2.738723629976903947e-09,7.239849053365111331e+01,7.239753930767912493e+01,9.512259719833902460e-04,6.692073898486274874e-01,1.024630564464324323e+00
5.421686746987951285e-13,8.854349327310259143e-01,7.141838416285992944e-05,-1.870302510040072145e-04,8.147168374503532235e-07,-4.519767024370024600e-10,3.147805664839860039e-09,7.239084134359291056e+01,7.238985937462079789e+01,9.819689721068871214e-04,7.074202441780725881e-01,1.024773704816636766e+00
5.722891566265060138e-13,8.855277376312491455e-01,7.286072018467603197e-05,-1.822868173688454681e-04,9.105520388321489822e-07,-4.525644348269569114e-10,3.565679056986282401e-09,7.238320575273594670e+01,7.238219562562430553e+01,1.010127111644193876e-03,7.455649184254031780e-01,1.024970689876409047e+00
6.024096385542167982e-13,8.856191918761594506e-01,7.164862616623484564e-05,-1.801217165861552876e-04,1.012138963033870524e-06,-4.889419585885597109e-10,3.988746914632747020e-09,7.237558123210581584e+01,7.237454460569252035e+01,1.036626413302165839e-03,7.836540215444146584e-01,1.025275224104484018e+00
6.325301204819276835e-13,8.857095347146046738e-01,7.026640978965901466e-05,-1.816441469226799795e-04,1.119528842961052107e-06,-5.663172965090883649e-10,4.418173033541258130e-09,7.236796962190652494e+01,7.236690735302475730e+01,1.062268881762992376e-03,8.216783610726179354e-01,1.025735503817146954e+00
6.626506024096384679e-13,8.857992443578113217e-01,7.137793048861212301e-05,-1.858943899771365812e-04,1.232763509838576123e-06,-6.864526982061181949e-10,4.859732771575544006e-09,7.236037247232654579e+01,7.235928473765881108e+01,1.087734667737685164e-03,8.596301998354886065e-01,1.026360950449977993e+00
6.927710843373493532e-13,8.858888413244435656e-01,7.621852373719633343e-05,-1.903548662924981860e-04,1.351877424861467003e-06,-8.477620158857445428e-10,5.322891904882075599e-09,7.235278936252993276e+01,7.235167577267502281e+01,1.113589854912779790e-03,8.975117100075864496e-01,1.027114957069337198e+00
7.228915662650602386e-13,8.859787030269044017e-01,8.387229415841978967e-05,-1.924792223660584938e-04,1.476901097937409939e-06,-1.045974640149574571e-09,5.819427811109915494e-09,7.234522104277790788e+01,7.234408077885369437e+01,1.140263924214685986e-03,9.353192717878995310e-01,1.027947769165996172e+00
7.530120481927710230e-13,8.860690079356613458e-01,9.192953401616091530e-05,-1.911979263236087941e-04,1.607865260175030539e-06,-1.274982933900820090e-09,6.362106450811887047e-09,7.233767206745838507e+01,7.233650405247665560e+01,1.168014981728167498e-03,9.730301858719780927e-01,1.028843980436007000e+00
7.831325301204819083e-13,8.861598008322389974e-01,9.799742140104192691e-05,-1.873881886438877851e-04,1.744804760540728802e-06,-1.527641304694932101e-09,6.963855473564161886e-09,7.233014776281700620e+01,7.232895084833459975e+01,1.196914482403486609e-03,1.010617727758021056e+00,1.029837700640453768e+00
8.132530120481926927e-13,8.862510173215305542e-01,1.009676078387595745e-04,-1.831598073333379716e-04,1.887760969998907998e-06,-1.796430599099935009e-09,7.637561412619030128e-09,7.232264928721001240e+01,7.232142242161654622e+01,1.226865593467596624e-03,1.048075902719110886e+00,1.030970530650453298e+00
8.433734939759035780e-13,8.863424079681676560e-01,1.013585300618941585e-04,-1.806802629969175768e-04,2.036782242823546720e-06,-2.073903015441555973e-09,8.395896543914963765e-09,7.231517355727179108e+01,7.231391591217378334e+01,1.257645098007551237e-03,1.085419952011461353e+00,1.032220825388781904e+00
8.734939759036143624e-13,8.864335143404484807e-01,1.009045598419938303e-04,-1.812794977976350732e-04,2.191922155036817701e-06,-2.352727383601074873e-09,9.251087365524835240e-09,7.230771779893191820e+01,7.230642885293953270e+01,1.288945992386541324e-03,1.122663683367670862e+00,1.033469348595514870e+00
9.036144578313252477e-13,8.865238260025967154e-01,1.018525771806597796e-04,-1.849805490683053156e-04,2.353236401926397805e-06,-2.625182768315999612e-09,1.021419126831006002e-08,7.230028277344312926e+01,7.229896236333776471e+01,1.320410105358427438e-03,1.159803347279250607e+00,1.034546087898625677e+00
9.337349397590360321e-13,8.866130344893996540e-01,1.061005696483777346e-04,-1.903665431867162009e-04,2.520779394603144709e-06,-2.882196916336557858e-09,1.129404792057831023e-08,7.229287075694979592e+01,7.229151909804808440e+01,1.351658901715855786e-03,1.196827693136935933e+00,1.035336317563776642e+00
9.638554216867469175e-13,8.867011882257670452e-01,1.142324517006029061e-04,-1.949614751493417529e-04,2.694601489934472373e-06,-3.112429219164259323e-09,1.249646611583811607e-08,7.228548104341957981e+01,7.228409871358998373e+01,1.382329829595826563e-03,1.233740408234983654e+00,1.035863893773631084e+00
9.939759036144578028e-13,8.867886441028948186e-01,1.249084570515277459e-04,-1.962899392099601748e-04,2.874747609558543682e-06,-3.302070587501911960e-09,1.382418159492208237e-08,7.227810891362476298e+01,7.227669680484233083e+01,1.412108782432748393e-03,1.270565238898396121e+00,1.036271599593004078e+00
1.024096385542168688e-12,8.868758596573470543e-01,1.352219856885939907e-04,-1.932364412108063115e-04,3.061257610600655193e-06,-3.435898418949036103e-09,1.527778728968524925e-08,7.227074931612428088e+01,7.226930856563230066e+01,1.440750491973890202e-03,1.307327550182970644e+00,1.036699813776620127e+00
1.054216867469879372e-12,8.869631411178605651e-01,1.421010511439109653e-04,-1.868672937557803461e-04,3.254168201967040007e-06,-3.499647200585094981e-09,1.685719545665640868e-08,7.226340080176535707e+01,7.226193271270230412e+01,1.468089063057792607e-03,1.344034629232261358e+00,1.037166070866324175e+00
1.084337349397590257e-12,8.870504755460358881e-01,1.440227403284832482e-04,-1.800283955671599381e-04,3.453515672665444483e-06,-3.483020552655334969e-09,1.856279175141238556e-08,7.225606545020643523e+01,7.225457141274300454e+01,1.494037463436004558e-03,1.380676048301883396e+00,1.038066521693784550e+00
1.114457831325301142e-12,8.871375458615138321e-01,1.419048865427541544e-04,-1.758124438997145562e-04,3.659338367993757479e-06,-3.382325857848248048e-09,2.039568351867721825e-08,7.224874520694829982e+01,7.224722663493184882e+01,1.518572016453508628e-03,1.417242013624440800e+00,1.039030307463707281e+00
1.144578313253012028e-12,8.872239321245243282e-01,1.385214521382685136e-04,-1.758741732083144078e-04,3.871677903194861326e-06,-3.201965402478908135e-09,2.235691259872238469e-08,7.224143938439262058e+01,7.223989767812979323e+01,1.541706262824942691e-03,1.453735930738414561e+00,1.039969612095454687e+00
1.174698795180722711e-12,8.873093818604328442e-01,1.368705436031819004e-04,-1.797097461695999678e-04,4.090578717845856462e-06,-2.954365442426775407e-09,2.444596745712838415e-08,7.223414652170090733e+01,7.223258305431507154e+01,1.563467385841201245e-03,1.490165133576749845e+00,1.040912346969249835e+00
1.204819277108433596e-12,8.873939969532255168e-01,1.386337881762891400e-04,-1.852454680160929817e-04,4.316086418926264966e-06,-2.658285438499398295e-09,2.665940721635320665e-08,7.222686744466318487e+01,7.222528355470240058e+01,1.583889960783001552e-03,1.526525533279188718e+00,1.041851252993958976e+00
1.234939759036144482e-12,8.874782618848966464e-01,1.436451621206408843e-04,-1.901524636637783429e-04,4.548245786503548163e-06,-2.335936671964209800e-09,2.899046941495902298e-08,7.221960496200664181e+01,7.221800193079182861e+01,1.603031214809837006e-03,1.562803088329592027e+00,1.042745940620135370e+00
1.265060240963855367e-12,8.875628882412569531e-01,1.504506857640349924e-04,-1.929427434786882656e-04,4.787099101227232152e-06,-2.009682040548117193e-09,3.142999818087538600e-08,7.221236102642663468e+01,7.221074002995121077e+01,1.620996475429842395e-03,1.598988022086273331e+00,1.043542181875868113e+00
1.295180722891566252e-12,8.876484848205629108e-01,1.573105838584312440e-04,-1.932905531356133634e-04,5.032684958604395247e-06,-1.699171795487249364e-09,3.396833607863219739e-08,7.220513538775067275e+01,7.220349742617057132e+01,1.637961580097631233e-03,1.635081599951399900e+00,1.044198979469875610e+00
1.325301204819276936e-12,8.877352164488597763e-01,1.629288792859393160e-04,-1.917346964648690844e-04,5.285037473459517168e-06,-1.419673932206693141e-09,3.659735710591369263e-08,7.219792714657393162e+01,7.219627296046620302e+01,1.654186107731404724e-03,1.671088348062094164e+00,1.044709221834228430e+00
1.355421686746987821e-12,8.878226930276531537e-01,1.666881157679856525e-04,-1.892520792010979336e-04,5.544185938617093809e-06,-1.182031839449813460e-09,3.931177271902956155e-08,7.219073678160008001e+01,7.218906677037863062e+01,1.670011221448831169e-03,1.707005873990374623e+00,1.045105150321801180e+00
1.385542168674698706e-12,8.879101674440734726e-01,1.686269131380329690e-04,-1.869645847224453970e-04,5.810155298527007937e-06,-9.941256397548325324e-10,4.210922949981702974e-08,7.218356587353058273e+01,7.218188003413727927e+01,1.685839393309043494e-03,1.742826248775349418e+00,1.045449754442419721e+00
1.415662650602409592e-12,8.879969312466420295e-01,1.694061859001881035e-04,-1.858625108517443058e-04,6.082967797866609576e-06,-8.630802625025253436e-10,4.498929082743849423e-08,7.217641506630752701e+01,7.217471296013850690e+01,1.702106169018431951e-03,1.778546240411676749e+00,1.045819573615563325e+00
1.445783132530120477e-12,8.880826830311752129e-01,1.701606384119721150e-04,-1.863747955564755703e-04,6.362645710569406759e-06,-7.970645818580238122e-10,4.795186868793459901e-08,7.216928308392634506e+01,7.216756382859202290e+01,1.719255334329100257e-03,1.814172253471516116e+00,1.046281883070166785e+00
1.475903614457831161e-12,8.881676317053870395e-01,1.719820220890980688e-04,-1.880021915158794560e-04,6.649214414607838246e-06,-8.056849788644501862e-10,5.099581841671997098e-08,7.216216787500992780e+01,7.216043015883825262e+01,1.737716171671734164e-03,1.849714582502413940e+00,1.046868619723165139e+00
1.506024096385542046e-12,8.882522918871644801e-01,1.751857370480194159e-04,-1.895068393261455163e-04,6.942704764036469381e-06,-8.986448454730202187e-10,5.411817809402933172e-08,7.215506819065211630e+01,7.215331031500849690e+01,1.757875643615816998e-03,1.885179467658615104e+00,1.047556058173441773e+00
1.536144578313252931e-12,8.883371360318021992e-01,1.789782548277110089e-04,-1.897431038430750648e-04,7.243153994065948437e-06,-1.083176468802378718e-09,5.731415846398575932e-08,7.214798379465210587e+01,7.214620374945482695e+01,1.780045197285175891e-03,1.920568022815024589e+00,1.048265603062654261e+00
1.566265060240963817e-12,8.884223130784897338e-01,1.819516082860975106e-04,-1.885290097664820807e-04,7.550605025694579813e-06,-1.361387869810783483e-09,6.057768317056501594e-08,7.214091471318123183e+01,7.213911028099342104e+01,1.804432187808743945e-03,1.955880028675287985e+00,1.048894788939882083e+00
1.596385542168674500e-12,8.885076102681520593e-01,1.830857257230682688e-04,-1.868443427901390224e-04,7.865104576861290167e-06,-1.728741528931120687e-09,6.390209207678331327e-08,7.213386101300474706e+01,7.213202988542420258e+01,1.831127580539112110e-03,1.991115085804066265e+00,1.049368248106918200e+00
1.626506024096385385e-12,8.885926623355423493e-01,1.824679171326833149e-04,-1.861945358290134698e-04,8.186700745419861906e-06,-2.174286891047821473e-09,6.728060238995560312e-08,7.212682318367434675e+01,7.212496307111453575e+01,1.860112559804398720e-03,2.026270703974250686e+00,1.049680702750227512e+00
1.656626506024096271e-12,8.886772177825464913e-01,1.812271921341386007e-04,-1.876396423837057691e-04,8.515440759308430925e-06,-2.682369809598316435e-09,7.070631924886302172e-08,7.211980222411418140e+01,7.211791094690219950e+01,1.891277211986153693e-03,2.061341861772661321e+00,1.049903788040379427e+00
1.686746987951807156e-12,8.887613147311304029e-01,1.808338852597464030e-04,-1.912134021435954424e-04,8.851369485342948208e-06,-3.234930543849834685e-09,7.417195158784768630e-08,7.211279918633429986e+01,7.211087474350560456e+01,1.924442828689578496e-03,2.096323310336551504e+00,1.050148784533373236e+00
1.716867469879518041e-12,8.888453038276457052e-01,1.823336188670754421e-04,-1.960595349595530836e-04,9.194529051966368293e-06,-3.813559843195515258e-09,7.766967283778367305e-08,7.210581453039203836e+01,7.210385514285312070e+01,1.959387538917100550e-03,2.131212817985288499e+00,1.050505837209469995e+00
1.746987951807228725e-12,8.889296730910901667e-01,1.860242875871008549e-04,-2.009788019451394850e-04,9.544959529709092923e-06,-4.401011431533795355e-09,8.119145261883063851e-08,7.209884803942824760e+01,7.209685215953831516e+01,1.995879889932066723e-03,2.166011568033233914e+00,1.050996798275666277e+00
1.777108433734939610e-12,8.890147600117005444e-01,1.915885694101396677e-04,-2.048786368781753864e-04,9.902700142124789081e-06,-4.982305079582469353e-09,8.472976971416538798e-08,7.209189960416722442e+01,7.208986589117628796e+01,2.033712990938431591e-03,2.200720180327477404e+00,1.051569850879402912e+00
1.807228915662650495e-12,8.891005213161090603e-01,1.982860210942777649e-04,-2.069770120395640145e-04,1.026779026030398997e-05,-5.545651711821400569e-09,8.827829255696339620e-08,7.208496971579559442e+01,7.208289699035464082e+01,2.072725440958379708e-03,2.235336210012110580e+00,1.052135609085974366e+00
1.837349397590361179e-12,8.891864840918047852e-01,2.050359652737727826e-04,-2.069728531545093160e-04,1.064026971409290897e-05,-6.083285983734359268e-09,9.183203169866609172e-08,7.207805884802046137e+01,7.207594603845292625e+01,2.112809567531804319e-03,2.269857242814325105e+00,1.052618855211580495e+00
1.867469879518072064e-12,8.892719650628564398e-01,2.106458072145033563e-04,-2.052862636548985584e-04,1.102017864411795103e-05,-6.592024309556065110e-09,9.538666325347627792e-08,7.207116667924772457e+01,7.206901276617739427e+01,2.153913070325461088e-03,2.304284819948091201e+00,1.053130367299326187e+00
1.897590361445782950e-12,8.893564769593950148e-01,2.143443796043242313e-04,-2.030957579773600287e-04,1.140755773365057863e-05,-7.073243447504402433e-09,9.893720826136517921e-08,7.206429207864584896e+01,7.206209604846689842e+01,2.196030178955710784e-03,2.338624548640090950e+00,1.053484115998706505e+00
1.927710843373493835e-12,8.894400320898722123e-01,2.163253850093233184e-04,-2.018493203077356419e-04,1.180244962794502067e-05,-7.532194267822253909e-09,1.024766759310771551e-07,7.205743384523515260e+01,7.205519466455432109e+01,2.239180680828796021e-03,2.372882429246420788e+00,1.053620874505059701e+00
1.957831325301204720e-12,8.895231358432817981e-01,2.177639666063247890e-04,-2.023989484088922286e-04,1.220490159170895491e-05,-7.976846658213836462e-09,1.059952411382809125e-07,7.205059169187676105e+01,7.204830830481276394e+01,2.283387063994827670e-03,2.407059919875883747e+00,1.053950546981653469e+00
1.987951807228915606e-12,8.896064808043592231e-01,2.200801307055046000e-04,-2.043806560524135578e-04,1.261496857374556407e-05,-8.416477374668244601e-09,1.094801758463458029e-07,7.204376642175330403e+01,7.204143776173592073e+01,2.328660017386987007e-03,2.441153016228492678e+00,1.054398987981698177e+00
2.018072289156626491e-12,8.896905132521890636e-01,2.239123889499184631e-04,-2.063896716789711963e-04,1.303271555735158492e-05,-8.860107371688581265e-09,1.129164699241075298e-07,7.203695898100194484e+01,7.203458398809733865e+01,2.374992904607504170e-03,2.475156976238032769e+00,1.054922819977343273e+00
2.048192771084337376e-12,8.897751592199558690e-01,2.286142469913678187e-04,-2.069293874477806292e-04,1.345821852042313320e-05,-9.314933418007172333e-09,1.162879601299093266e-07,7.203016963229943315e+01,7.202774727622099249e+01,2.422356078436875993e-03,2.509070469860875008e+00,1.055463661780183804e+00
2.078313253012047858e-12,8.898598881137188554e-01,2.326987331079340192e-04,-2.054734077171154296e-04,1.389156406204321603e-05,-9.785051314731472358e-09,1.195787625097022598e-07,7.202339807148375428e+01,7.202092739233668794e+01,2.470679147067732923e-03,2.542895009314688703e+00,1.055950077288296152e+00
2.108433734939758743e-12,8.899440251384677092e-01,2.349232562657404806e-04,-2.028297204994850716e-04,1.433284821199417008e-05,-1.027086057590760037e-08,1.227748094240504034e-07,7.201664384908480088e+01,7.201412402838512605e+01,2.519820699680319197e-03,2.576632846502174612e+00,1.056960907146927697e+00
2.138554216867469628e-12,8.900271087068896136e-01,2.352018290363423834e-04,-2.005529028995211812e-04,1.478217486443798124e-05,-1.076943806078784489e-08,1.258652360427933005e-07,7.200990645231898668e+01,7.200733691233008926e+01,2.569539988904117472e-03,2.610286566457162838e+00,1.058398003713988178e+00
2.168674698795180514e-12,8.901091034515398182e-01,2.346514638660678173e-04,-1.998859158474656432e-04,1.523965387560539524e-05,-1.127579734331607818e-08,1.288432330070897808e-07,7.200318518256361244e+01,7.200056569463514222e+01,2.619487928472575070e-03,2.643859697952714249e+00,1.059990515771257469e+00
2.198795180722891399e-12,8.901903687615431160e-01,2.348043682645840804e-04,-2.009962015538486416e-04,1.570539862100558829e-05,-1.178446777380672875e-08,1.317060014805313518e-07,7.199647919529357409e+01,7.199380997076664812e+01,2.669224526931898277e-03,2.677356511637861480e+00,1.061524585321145020e+00
2.228915662650602285e-12,8.902714544979850597e-01,2.366704698575472065e-04,-2.029706783863589317e-04,1.617952294257383883e-05,-1.229064625510727572e-08,1.344537679263726665e-07,7.198978784968285538e+01,7.198706959631464031e+01,2.718253368215721704e-03,2.710780265074233419e+00,1.063052905485246225e+00
2.259036144578313170e-12,8.903528559113802476e-01,2.403016669586057776e-04,-2.044041076289651105e-04,1.666213767269856963e-05,-1.279049028534647212e-08,1.370882039298885041e-07,7.198311114313578685e+01,7.198034508663874931e+01,2.766056497041660244e-03,2.744131009281524314e+00,1.064630993372458034e+00
2.289156626506024055e-12,8.904348008163305295e-01,2.449611530884884749e-04,-2.040438206832035490e-04,1.715334696403131423e-05,-1.328061684415342562e-08,1.396107510781680801e-07,7.197644971181901496e+01,7.197363758751042440e+01,2.812124308584372078e-03,2.777405567482055027e+00,1.066300269293415592e+00
2.319277108433734941e-12,8.905171334603227962e-01,2.495298482606590502e-04,-2.011855816737815889e-04,1.765324446313249867e-05,-1.375717036476968132e-08,1.420212794681900017e-07,7.196980420529287414e+01,7.196694822118631407e+01,2.855984106557774536e-03,2.810600660114272564e+00,1.068076491142992523e+00
2.349397590361445422e-12,8.905993481521154997e-01,2.527996684894260357e-04,-1.958805465932127231e-04,1.816190922001203518e-05,-1.421486895303832106e-08,1.443173214213738584e-07,7.196317467521394917e+01,7.196027745137557474e+01,2.897223838375271969e-03,2.843715980118778131e+00,1.069948106322622161e+00
2.379518072289156307e-12,8.906807762077683099e-01,2.537155223468150048e-04,-1.890373061108418335e-04,1.867940141545074687e-05,-1.464632998546618375e-08,1.464939077024483885e-07,7.195656063306788042e+01,7.195362512703222535e+01,2.935506035649708498e-03,2.876753935589490219e+00,1.071884388234481289e+00
2.409638554216867193e-12,8.907608895165004537e-01,2.518225294848787008e-04,-1.822835508324470270e-04,1.920575847139508222e-05,-1.504186518005546775e-08,1.485439638706001382e-07,7.194996144715778996e+01,7.194699086708023117e+01,2.970580077559678307e-03,2.909717680648077121e+00,1.073848127963072940e+00
2.439759036144578078e-12,8.908395861008687744e-01,2.477670442067088515e-04,-1.773256232968149998e-04,1.974099245237888515e-05,-1.538997639636485215e-08,1.504592909009941645e-07,7.194337648144916386e+01,7.194037417823334124e+01,3.002303215821850845e-03,2.942610409874002464e+00,1.075806672003836617e+00
2.469879518072288963e-12,8.909172496479492720e-01,2.432412568587589779e-04,-1.749048218534992140e-04,2.028508946620605991e-05,-1.567882412377059280e-08,1.522320795671087595e-07,7.193680513533267629e+01,7.193377447076125009e+01,3.030664571421055192e-03,2.975435141762801106e+00,1.077739713671132193e+00
2.499999999999999849e-12,8.909945117471982368e-01,2.400325556275032034e-04,-1.741120196701405462e-04,2.083801107188322353e-05,-1.589863771658522037e-08,1.538566518318309860e-07,7.193024712642676377e+01,7.192719132965571305e+01,3.055796771044887606e-03,3.008193294489916791e+00,1.079645898356645040e+00
2.530120481927710734e-12,8.910718739352091466e-01,2.386957862262408274e-04,-1.728542057292169285e-04,2.139969693317540534e-05,-1.604444391380392272e-08,1.553309592456154803e-07,7.192370270765879070e+01,7.192062473836803349e+01,3.077969290750222353e-03,3.040883601085807797e+00,1.081547334491292700e+00
2.560240963855421619e-12,8.911494469784895234e-01,2.379388560320115631e-04,-1.693589837698207469e-04,2.197006760929517114e-05,-1.611806080240758394e-08,1.566574456389062557e-07,7.191717239089219049e+01,7.191407482281695707e+01,3.097568075231124044e-03,3.073503500465428306e+00,1.083485974097106341e+00
2.590361445783132505e-12,8.912269885841910266e-01,2.354233713589551824e-04,-1.636167818698125735e-04,2.254902665656223563e-05,-1.612842605587320226e-08,1.578431623527058937e-07,7.191065647217267554e+01,7.190754140661303495e+01,3.115065559640347280e-03,3.106051507815482005e+00,1.085507711676419351e+00
2.620481927710842986e-12,8.913041859498939123e-01,2.295013974392819621e-04,-1.575786806500541291e-04,2.313646186154905346e-05,-1.609008474171648450e-08,1.588993503797266683e-07,7.190415490654422115e+01,7.190102392091750971e+01,3.130985626708921495e-03,3.138527814613221611e+00,1.087639783612511568e+00
2.650602409638553872e-12,8.913809202192878312e-01,2.205485319077041240e-04,-1.539026556219378478e-04,2.373224594549859883e-05,-1.602064576146480309e-08,1.598407770899751948e-07,7.189766746116953300e+01,7.189452158831845452e+01,3.145872851075989709e-03,3.170933509373246917e+00,1.089874064199043424e+00
2.680722891566264757e-12,8.914573130323010242e-01,2.108958450840986800e-04,-1.541836384284814786e-04,2.433623722705702784e-05,-1.593848546843331653e-08,1.606848803049189974e-07,7.189119382866354613e+01,7.188803355851648291e+01,3.160270147063072403e-03,3.203270043178241266e+00,1.092165378642190987e+00
2.710843373493975642e-12,8.915335847699269456e-01,2.034606133981700735e-04,-1.578950588134334445e-04,2.494828061264379421e-05,-1.586162045079927052e-08,1.614505749091028838e-07,7.188473366792743491e+01,7.188155896950881640e+01,3.174698418624237808e-03,3.235539070106331128e+00,1.094445329533652256e+00
2.740963855421686528e-12,8.916098823507827564e-01,2.000351745416204874e-04,-1.626457389249567030e-04,2.556820909004679687e-05,-1.580788813882890424e-08,1.621566461807304939e-07,7.187828655307814074e+01,7.187509691919096610e+01,3.189633887180994345e-03,3.267742707661059676e+00,1.096645755446414849e+00
2.771084337349397413e-12,8.916862192799959175e-01,2.003095027598701628e-04,-1.654520623790637615e-04,2.619584573715321151e-05,-1.579590801140791426e-08,1.628198684236184839e-07,7.187185186558238570e+01,7.186864638017657114e+01,3.205485405816788699e-03,3.299884058291077782e+00,1.098722066088327454e+00
2.801204819277108298e-12,8.917625456114625093e-01,2.021002455760299767e-04,-1.641929640166948294e-04,2.683100616511666320e-05,-1.584601878219108376e-08,1.634531584579667780e-07,7.186542878361649400e+01,7.186220620880438048e+01,3.222574812120457006e-03,3.331967258868518300e+00,1.100665737565005298e+00
2.831325301204819184e-12,8.918388227645821509e-01,2.024706121972408767e-04,-1.585189977536745375e-04,2.747350126669927375e-05,-1.598050413951152443e-08,1.640641157565124150e-07,7.185901634967730445e+01,7.185577522284791030e+01,3.241126829395521002e-03,3.363997137842640761e+00,1.102499938043008498e+00
2.861445783132530069e-12,8.919150037459944169e-01,1.990539964294731187e-04,-1.499253633347428247e-04,2.812314006044388273e-05,-1.622278724807544015e-08,1.646542305298386701e-07,7.185261368797416992e+01,7.184935241334964928e+01,3.261274624517372482e-03,3.395978115001030417e+00,1.104261180651876284e+00
2.891566265060240954e-12,8.919909611740721722e-01,1.909915482712229115e-04,-1.410985451557328222e-04,2.877973231547408640e-05,-1.659571249834899830e-08,1.652189023979046926e-07,7.184622043048409523e+01,7.184293735544163439e+01,3.283075042463250680e-03,3.427912063251423724e+00,1.105977856777955459e+00
2.921686746987951436e-12,8.920664722927329482e-01,1.792187541337817390e-04,-1.348498410042451494e-04,2.944309072473410400e-05,-1.711936608347583827e-08,1.657481005719990481e-07,7.183983684324444141e+01,7.183653032125614857e+01,3.306521988290163014e-03,3.459797665146185697e+00,1.107658330862455687e+00
2.951807228915662321e-12,8.921413349989855135e-01,1.661068021879442838e-04,-1.329354958884063065e-04,3.011303235465389650e-05,-1.780908917736623360e-08,1.662277262766595522e-07,7.183346332457067263e+01,7.183013177337683430e+01,3.331551193833804780e-03,3.491632906286647575e+00,1.109294589473351023e+00
2.981927710843373207e-12,8.922155479033510028e-01,1.545120503277751646e-04,-1.351443480593144623e-04,3.078937883404228094e-05,-1.867443688155629859e-08,1.666424572699817540e-07,7.182709982719165964e+01,7.182374178445989799e+01,3.358042731763018988e-03,3.523417982976496887e+00,1.110877180789640262e+00
3.012048192771084092e-12,8.922893619054652614e-01,1.464370254242074924e-04,-1.392415012432648210e-04,3.147195667207733572e-05,-1.971946058676561710e-08,1.669775456766377565e-07,7.182074581198681074e+01,7.181735998100178620e+01,3.385830985022836997e-03,3.555155564740502872e+00,1.112412575820524996e+00
3.042168674698794977e-12,8.923631326433145716e-01,1.419357615073511163e-04,-1.420704314232362742e-04,3.216059687756910919e-05,-2.094434183488702251e-08,1.672207369469294530e-07,7.181440072883194148e+01,7.181098600443644386e+01,3.414724395498976509e-03,3.586848395994646221e+00,1.113936656055680263e+00
3.072289156626505863e-12,8.924371117791992658e-01,1.390218752718017558e-04,-1.413181795779955719e-04,3.285513425184948146e-05,-2.234764283721354017e-08,1.673633390943631497e-07,7.180806445129184112e+01,7.180461992077040634e+01,3.444530521436341489e-03,3.618497115058294522e+00,1.115520502046552176e+00
3.102409638554216748e-12,8.925113338350341152e-01,1.347957874394035309e-04,-1.368924842098292181e-04,3.355540632282950155e-05,-2.392814447789379566e-08,1.674002043946521342e-07,7.180173708147604827e+01,7.179826200373905465e+01,3.475077736988860157e-03,3.650101212652404836e+00,1.117263244932305444e+00
3.132530120481927633e-12,8.925856751232557063e-01,1.272054810204185373e-04,-1.309633806866463768e-04,3.426125184764968487e-05,-2.568539430937399418e-08,1.673287589531593443e-07,7.179541844240074511e+01,7.179191221513330845e+01,3.506227267436920914e-03,3.681661563007065485e+00,1.119266970599997357e+00
3.162650602409638519e-12,8.926600409134989311e-01,1.163362988223246106e-04,-1.265257959055574423e-04,3.497250891966633373e-05,-2.761871140947360824e-08,1.671475821651660792e-07,7.178910797517674780e+01,7.178557010281889461e+01,3.537872357858440862e-03,3.713180950050355644e+00,1.121596584932709417e+00
3.192771084337349000e-12,8.927344984199236944e-01,1.043140229110085576e-04,-1.254310047250302754e-04,3.568901291794246915e-05,-2.972520269051174529e-08,1.668551229564030458e-07,7.178280504004693796e+01,7.177923510804737361e+01,3.569931999562506696e-03,3.744662569914224193e+00,1.124239441382440363e+00
3.222891566265059885e-12,8.928092341282051203e-01,9.386162673430535109e-05,-1.272502624026845722e-04,3.641059475664712897e-05,-3.199777792076702447e-08,1.664488933307321597e-07,7.177650930217654945e+01,7.177290695425833178e+01,3.602347918219655359e-03,3.776108105504464518e+00,1.127085200324174918e+00
3.253012048192770771e-12,8.928844019775560303e-01,8.654344626247089355e-05,-1.296805413383152303e-04,3.713707997363330688e-05,-3.442400966862570362e-08,1.659252211216804447e-07,7.177022095595168594e+01,7.176658587484813268e+01,3.635081103546699503e-03,3.807516621414645641e+00,1.129940921142415622e+00
3.283132530120481656e-12,8.929599920097401888e-01,8.187302137207008214e-05,-1.300823290626255968e-04,3.786828902510853788e-05,-3.698624431026638466e-08,1.652795159021032138e-07,7.176394047842174473e+01,7.176027237342529475e+01,3.668104996443334251e-03,3.838885804516313005e+00,1.132582609685307551e+00
3.313253012048192541e-12,8.930358225609703604e-01,7.772306211720261804e-05,-1.270231453016973844e-04,3.860403881220730518e-05,-3.966288835884387350e-08,1.645069118993515519e-07,7.175766813317379444e+01,7.175396673121672109e+01,3.701401957067436584e-03,3.870214421896132073e+00,1.134827392425972636e+00
3.343373493975903427e-12,8.931116615807982440e-01,7.158077409001622387e-05,-1.209155209326842270e-04,3.934414511146571883e-05,-4.243043944885915123e-08,1.636031048137296691e-07,7.175140383909086950e+01,7.174766887583265884e+01,3.734963258214059074e-03,3.901502941949793524e+00,1.136597464934496760e+00
3.373493975903614312e-12,8.931873510331582722e-01,6.180095895479242982e-05,-1.136412652397833213e-04,4.008842531804232063e-05,-4.526575196142757228e-08,1.625651910251142670e-07,7.174514746724263148e+01,7.174137868443348509e+01,3.768782809153406639e-03,3.932752027652244298e+00,1.137947555502718755e+00
3.403614457831325197e-12,8.932628448102543084e-01,4.825659761402623153e-05,-1.076235911412663044e-04,4.083670081728339664e-05,-4.814815795368939292e-08,1.613922676435085946e-07,7.173889922473152581e+01,7.173509638464108207e+01,3.802840090447626858e-03,3.963960617651377749e+00,1.139044272197003327e+00
3.433734939759036083e-12,8.933381832078315377e-01,3.229015918094709398e-05,-1.048705025980140330e-04,4.158879840328696042e-05,-5.106118599271444081e-08,1.600855156691130505e-07,7.173265980584143620e+01,7.172882272483751365e+01,3.837081003918785000e-03,3.995125193014970932e+00,1.140107861827911906e+00
3.463855421686746564e-12,8.934134402068550918e-01,1.615278157802114156e-05,-1.062833916157031620e-04,4.234455044765546012e-05,-5.399364759820317225e-08,1.586476080097798289e-07,7.172643010919966855e+01,7.172255869934393502e+01,3.871409855726988102e-03,4.026241215725292477e+00,1.141341069284662391e+00
3.493975903614457450e-12,8.934886906215608882e-01,2.147195555174261815e-06,-1.113146225982384929e-04,4.310379394850619302e-05,-5.693988788652992752e-08,1.570815757558721614e-07,7.172021078213764156e+01,7.171630508910622837e+01,3.905693031408460913e-03,4.057305412924181454e+00,1.142871162250104655e+00
3.524096385542168335e-12,8.935640216933770086e-01,-8.280594124503750227e-06,-1.180879910198065648e-04,4.386636901374455888e-05,-5.989914089697595950e-08,1.553895859018513782e-07,7.171400204149631463e+01,7.171006227885243334e+01,3.939762643885316891e-03,4.088316673728666473e+00,1.144722779933136536e+00
3.554216867469879220e-12,8.936395254520761444e-01,-1.517330621382117435e-05,-1.241195906164270577e-04,4.463211754670223932e-05,-6.287419281136161652e-08,1.535722194986763745e-07,7.170780381368628298e+01,7.170383039526100788e+01,3.973418425270305344e-03,4.119275359409903636e+00,1.146825776232324401e+00
3.584337349397590106e-12,8.937152403490150609e-01,-2.005888721736188131e-05,-1.274669271831835717e-04,4.540088277853148704e-05,-6.586979739816515970e-08,1.516286504771732464e-07,7.170161603522583960e+01,7.169760959878648521e+01,4.006436439355035364e-03,4.150181812425043582e+00,1.149049202160317584e+00
3.614457831325300991e-12,8.937911054593825622e-01,-2.513865062302724111e-05,-1.277169042191382802e-04,4.617250984857314126e-05,-6.889131710218964446e-08,1.495576800857544085e-07,7.169543896920239945e+01,7.169140038736543374e+01,4.038581836962948021e-03,4.181034777396414270e+00,1.151245779621799192e+00
3.644578313253011472e-12,8.938669799765565083e-01,-3.201427190114457315e-05,-1.261384581012615187e-04,4.694684708986503668e-05,-7.194382701356627158e-08,1.473591647073456491e-07,7.168927333302458749e+01,7.168520371578871675e+01,4.069617235877645740e-03,4.211830746121865587e+00,1.153292187739909602e+00
3.674698795180722358e-12,8.939427340701604496e-01,-4.076155067928466136e-05,-1.247731565448687084e-04,4.772374734634135063e-05,-7.503160830578289147e-08,1.450352766790949243e-07,7.168312017550169912e+01,7.167902086544701490e+01,4.099310054682676896e-03,4.242564537080725451e+00,1.155115595700200837e+00
3.704819277108433243e-12,8.940183585953442869e-01,-5.000419994804703572e-05,-1.250006597541317274e-04,4.850306867556635230e-05,-7.815783036293884400e-08,1.425912894119269178e-07,7.167698064896015353e+01,7.167285320441128249e+01,4.127444548875641196e-03,4.273230409329092261e+00,1.156702422267076757e+00
3.734939759036144128e-12,8.940939900002139451e-01,-5.796245045752004480e-05,-1.265698738753651511e-04,4.928467409444630966e-05,-8.132435181194973946e-08,1.400359313845808955e-07,7.167085582781759001e+01,7.166670199257058016e+01,4.153835247015479071e-03,4.303822968940556493e+00,1.158090326001172787e+00
3.765060240963855014e-12,8.941698196111966812e-01,-6.376830325133875713e-05,-1.277855362209819750e-04,5.006843042373499320e-05,-8.453182388959291045e-08,1.373815124891381895e-07,7.166474665889874984e+01,7.166056832403423016e+01,4.178334864524803002e-03,4.334337432105326293e+00,1.159348522764816813e+00
3.795180722891565899e-12,8.942459652608767406e-01,-6.813160388406357929e-05,-1.267026980813147803e-04,5.085420658810633381e-05,-8.778040353499360826e-08,1.346438826893099795e-07,7.165865401833244164e+01,7.165445318664617957e+01,4.200831686261796011e-03,4.364769357674314953e+00,1.160553526954492876e+00
3.825301204819276785e-12,8.943223871536390979e-01,-7.293395397329754807e-05,-1.224727746283082097e-04,5.164187184634889532e-05,-9.107116883478188223e-08,1.318419998434586733e-07,7.165257871358132036e+01,7.164835747650269582e+01,4.221237078620353363e-03,4.395114646136631720e+00,1.161767001583710934e+00
3.855421686746987670e-12,8.943988899709404139e-01,-8.010182189385895823e-05,-1.159570155017599247e-04,5.243129440965586791e-05,-9.440783603278950042e-08,1.289967857933826095e-07,7.164652132631498205e+01,7.164228185577205466e+01,4.239470542926947715e-03,4.425370330178155953e+00,1.163020569554645389e+00
3.885542168674698555e-12,8.944752158504514217e-01,-9.050020919727952580e-05,-1.093042496821253803e-04,5.322234078602439947e-05,-9.779799494493021418e-08,1.261292521949488597e-07,7.164048205949515591e+01,7.163622660908863793e+01,4.255450406518860272e-03,4.455535346853544354e+00,1.164310160564075325e+00
3.915662650602409441e-12,8.945511773379157816e-01,-1.034596164368880526e-04,-1.048459552967000109e-04,5.401487593931380730e-05,-1.012532184709310190e-07,1.232583968729723104e-07,7.163446083543244924e+01,7.163019174131690647e+01,4.269094115537890206e-03,4.485610052848892693e+00,1.165600482114490744e+00
3.945783132530120326e-12,8.946267472062828796e-01,-1.171029570231513916e-04,-1.039866757519945664e-04,5.480876403207865321e-05,-1.047880238274353204e-07,1.203996253998288357e-07,7.162845758130650609e+01,7.162417725585311246e+01,4.280325453389720487e-03,4.515594801837890415e+00,1.166839359015712896e+00
3.975903614457831211e-12,8.947020569940832280e-01,-1.291650613739270866e-04,-1.066355104139492499e-04,5.560386930620787876e-05,-1.084182799772076487e-07,1.175642180303101771e-07,7.162247240589293540e+01,7.161818332464287096e+01,4.289081250060757834e-03,4.545489059883937699e+00,1.167981449859266441e+00
4.006024096385542097e-12,8.947773248079197161e-01,-1.378554141679378070e-04,-1.113143329125105592e-04,5.640005668153450202e-05,-1.121598820191309954e-07,1.147598731192948026e-07,7.161650554808325353e+01,7.161221023423432541e+01,4.295313848921574786e-03,4.575291643124003826e+00,1.169017965218794641e+00
4.036144578313252982e-12,8.948527634587422064e-01,-1.424728690870607681e-04,-1.157651262293958328e-04,5.719719190847763598e-05,-1.160283098626877384e-07,1.119919130723499445e-07,7.161055726898676710e+01,7.160625827767809426e+01,4.298991308679382672e-03,4.605001240008027352e+00,1.170001320314173254e+00
4.066265060240963867e-12,8.949285057790974385e-01,-1.436245567156620336e-04,-1.177762205640711088e-04,5.799514145084207016e-05,-1.200391925723647152e-07,1.092645452156658611e-07,7.160462793886573252e+01,7.160032784086993729e+01,4.300097995791264671e-03,4.634615983926549276e+00,1.171047035373070866e+00
4.096385542168674753e-12,8.950045664337659135e-01,-1.429968435915063263e-04,-1.159374234484411315e-04,5.879377247382075358e-05,-1.242095347706797584e-07,1.065817316959509872e-07,7.159871826364580727e+01,7.159441962526445025e+01,4.298638381354078115e-03,4.664132337618076996e+00,1.172301076008405163e+00
4.126506024096385638e-12,8.950808400337320059e-01,-1.427466617723437570e-04,-1.100790095961908270e-04,5.959295320139330632e-05,-1.285591288859119392e-07,1.039475155045057271e-07,7.159282925387074670e+01,7.158853460640402488e+01,4.294647466716075036e-03,4.693545257639700097e+00,1.173880765606484022e+00
4.156626506024095716e-12,8.951571257393301506e-01,-1.447066652694840394e-04,-1.012361595003662205e-04,6.039255356607831202e-05,-1.331117479560840881e-07,1.013657773496645255e-07,7.158696183454162565e+01,7.158267362776848586e+01,4.288206773133473176e-03,4.722850144358342384e+00,1.175816402111126369e+00
4.186746987951806601e-12,8.952331788264481505e-01,-1.497242957925805384e-04,-9.113129675454848444e-05,6.119244578640174975e-05,-1.378957298174420389e-07,9.883943939423984536e-08,7.158111649220739992e+01,7.157683703570917544e+01,4.279456498223117335e-03,4.752044593406254513e+00,1.178023454243816159e+00
4.216867469879517486e-12,8.953087783815460998e-01,-1.574579467618376092e-04,-8.139574888992084976e-05,6.199250448497542660e-05,-1.429435775974364651e-07,9.636925838602916814e-08,7.157529324145616556e+01,7.157102464794114383e+01,4.268593515019711120e-03,4.781128546794858103e+00,1.180321282779073888e+00
4.246987951807228372e-12,8.953837809965241590e-01,-1.667243251115267959e-04,-7.289710004676339854e-05,6.279260619375459445e-05,-1.482903416796636632e-07,9.395252676302981334e-08,7.156949182668039100e+01,7.156523596971879897e+01,4.255856961596794080e-03,4.810103279804261334e+00,1.182492611664526683e+00
4.277108433734939257e-12,8.954581365410674287e-01,-1.762033622510080465e-04,-6.548127961161007550e-05,6.359262840555594115e-05,-1.539708584953741800e-07,9.158215894780696815e-08,7.156371197649377791e+01,7.155947046229495356e+01,4.241514198828678396e-03,4.838970137870053811e+00,1.184358265493966833e+00
4.307228915662650142e-12,8.955318498074452682e-01,-1.851428051715533563e-04,-5.823994834786476525e-05,6.439244851372269234e-05,-1.600164085738905167e-07,8.924664951367332611e-08,7.155795360232959013e+01,7.155372774648805034e+01,4.225855841538037755e-03,4.867729559273386464e+00,1.185834601198117122e+00
4.337349397590361028e-12,8.956049016027834986e-01,-1.936959976189837006e-04,-5.016248192412478454e-05,6.519194297179254857e-05,-1.664517725276519555e-07,8.693107665685105870e-08,7.155221689226507920e+01,7.154800769368628721e+01,4.209198578798504717e-03,4.896380618327445866e+00,1.186952179000247742e+00
4.367469879518071913e-12,8.956771938670683442e-01,-2.027058855732426581e-04,-4.084120492785732796e-05,6.599098689660062476e-05,-1.732936289025222514e-07,8.461882842066289538e-08,7.154650222044442387e+01,7.154231032925623879e+01,4.191891188188682192e-03,4.924921468383621104e+00,1.187835673944163117e+00
4.397590361445782798e-12,8.957485685815385068e-01,-2.130512099831950745e-04,-3.084796697043015078e-05,6.678945422047824682e-05,-1.805507165141294795e-07,8.229341448966450651e-08,7.154080990384760241e+01,7.153663558614428553e+01,4.174317703317859118e-03,4.953350531580571925e+00,1.188661479844846491e+00
4.427710843373493684e-12,8.958188832515638911e-01,-2.249158375498596101e-04,-2.151365387251641980e-05,6.758721839241613248e-05,-1.882254769818017779e-07,7.993975739231987144e-08,7.153514004183249142e+01,7.153098315223796533e+01,4.156889594524476941e-03,4.981667292332557118e+00,1.189612247960491809e+00
4.457831325301204569e-12,8.958880917548363021e-01,-2.374224374069225493e-04,-1.416099402600377497e-05,6.838415351486813645e-05,-1.963163474079740913e-07,7.754464573117160499e-08,7.152949251386634444e+01,7.152535248843304316e+01,4.140025433307957525e-03,5.009872319025749476e+00,1.190839549912332762e+00
4.487951807228915454e-12,8.959562734054873356e-01,-2.489165356068673567e-04,-9.218630577318878667e-06,6.918013564497539354e-05,-2.048197382203602596e-07,7.509638708617783403e-08,7.152386704057965972e+01,7.151974291236155068e+01,4.124128218108858573e-03,5.037966972734155391e+00,1.192436014643404762e+00
4.518072289156626340e-12,8.960235743821521881e-01,-2.577914305179631834e-04,-5.770387181561442907e-06,6.997504384141574763e-05,-2.137310226397559088e-07,7.258394264431834691e-08,7.151826335224650677e+01,7.151415378035790127e+01,4.109571888601237961e-03,5.065952586816722558e+00,1.194414857619990000e+00
4.548192771084337225e-12,8.960900943032131805e-01,-2.633729479250646673e-04,-1.861367197213442768e-06,7.076876055623422708e-05,-2.230443661420316223e-07,6.999591581575553730e-08,7.151268137705368133e+01,7.150858467744046720e+01,4.096699613210867154e-03,5.093829538131582346e+00,1.196699293085964566e+00
4.578313253012048110e-12,8.961558011596091333e-01,-2.663434296784841933e-04,4.578404833324249431e-06,7.156117120611977145e-05,-2.327516952723768617e-07,6.731976092850081391e-08,7.150712117546640911e+01,7.150303534750415224e+01,4.085827962258753790e-03,5.121597556026403097e+00,1.199130408672718584e+00
4.608433734939758996e-12,8.962205363703086292e-01,-2.684713083342368843e-04,1.473859142152194670e-05,7.235216308092063569e-05,-2.428413898528988411e-07,6.454150730824752667e-08,7.150158270370805269e+01,7.149750545572865690e+01,4.077247979402715168e-03,5.149256876915731418e+00,1.201500820603282671e+00
4.638554216867469881e-12,8.962841111108429404e-01,-2.718276224134511128e-04,2.843542656791013607e-05,7.314162398289722250e-05,-2.532973030587076771e-07,6.164615769188144122e-08,7.149606574626464806e+01,7.149199452764841567e+01,4.071218616236174648e-03,5.176808565563803199e+00,1.203610342656874277e+00
4.668674698795180766e-12,8.963464279120195721e-01,-2.779686516349540236e-04,4.433132544082694915e-05,7.392944103417942213e-05,-2.640984972750039534e-07,5.861875046090905747e-08,7.149057003690612078e+01,7.148650208031968134e+01,4.067956586437856785e-03,5.204253906644747296e+00,1.205325990515408563e+00
4.698795180722890844e-12,8.964075289605281105e-01,-2.875055044543783542e-04,6.062332632700580108e-05,7.471549998053298716e-05,-2.752197848497866607e-07,5.544590913689291851e-08,7.148509530832836845e+01,7.148102767996354601e+01,4.067628364825096564e-03,5.231594179626508634e+00,1.206622468542153159e+00
4.728915662650601729e-12,8.964675327676210337e-01,-3.001362044714369075e-04,7.572041972960414117e-05,7.549968518168999408e-05,-2.866329419363462660e-07,5.211752509036731274e-08,7.147964120441167779e+01,7.147557086077428323e+01,4.070343637392536892e-03,5.258831131922487856e+00,1.207586036267186635e+00
4.759036144578312615e-12,8.965265231306115412e-01,-3.149339056647748798e-04,8.858175070913893389e-05,7.628188033871789535e-05,-2.983083415370502747e-07,4.862807698246666132e-08,7.147420727804635021e+01,7.147013113090280001e+01,4.076147143554047572e-03,5.285966994502508953e+00,1.208380515902665930e+00
4.789156626506023500e-12,8.965844809001519700e-01,-3.306568251117146030e-04,9.876520558728885872e-05,7.706196980303429208e-05,-3.102167052780040414e-07,4.497713727045095001e-08,7.146879312572509946e+01,7.146470811471480999e+01,4.085011010289438076e-03,5.313003787688722390e+00,1.209190008950662198e+00
4.819277108433734385e-12,8.966413024870569792e-01,-3.460168292310079039e-04,1.064139528881609539e-04,7.783984007385468895e-05,-3.223307275756788407e-07,4.116886114205017310e-08,7.146339841512734381e+01,7.145930158320447845e+01,4.096831922870853085e-03,5.339943167344270769e+00,1.210160503308954416e+00
4.849397590361445271e-12,8.966968911519501706e-01,-3.600031893129805637e-04,1.122422757123043061e-04,7.861538096197780319e-05,-3.346264060814048543e-07,3.721051029837023835e-08,7.145802279891553610e+01,7.145391136637765328e+01,4.111432537884377597e-03,5.366786856804962369e+00,1.211359441261333769e+00
4.879518072289156156e-12,8.967512476498167295e-01,-3.722594942934111077e-04,1.173648845678842691e-04,7.938848598968259896e-05,-3.470838940765539896e-07,3.311025752060941445e-08,7.145266594038473329e+01,7.144853737822920436e+01,4.128562155530737278e-03,5.393536528797636009e+00,1.212762377065416564e+00
4.909638554216867041e-12,8.968044788745311857e-01,-3.832728365776815718e-04,1.228512813770722700e-04,8.015905192413368314e-05,-3.596876523950289220e-07,2.887469112675055244e-08,7.144732763035939627e+01,7.144317973708650982e+01,4.147893272892696007e-03,5.420193229959396675e+00,1.214265986507547801e+00
4.939759036144577927e-12,8.968567273852159349e-01,-3.941323590559966863e-04,1.291650979455144250e-04,8.092697777002612249e-05,-3.724257742104223367e-07,2.450653863276240805e-08,7.144200787969745647e+01,7.143783886188955989e+01,4.169017807894402974e-03,5.446756921377393645e+00,1.215721191329109052e+00
4.969879518072288812e-12,8.969080962718597450e-01,-4.058926407588477644e-04,1.358830192441847775e-04,8.169216381131175425e-05,-3.852885621485353296e-07,2.000310600229582777e-08,7.143670696789996555e+01,7.143251551489717599e+01,4.191453002787346241e-03,5.473226232269661651e+00,1.216978045749819159e+00
4.999999999999999697e-12,8.969586260922509657e-01,-4.189056757101622093e-04,1.420023262681931132e-04,8.245451120667533253e-05,-3.982666649723762483e-07,1.535582395633674740e-08,7.143142534707965297e+01,7.142721068531245976e+01,4.214661767196624560e-03,5.499598932456879474e+00,1.217932153214794422e+00
5.030120481927710583e-12,8.970083261926535823e-01,-4.326240437591488078e-04,1.467133365426764337e-04,8.321392228279287935e-05,-4.113492750041331548e-07,1.055108962184455132e-08,7.142616338252169328e+01,7.142192530250414961e+01,4.238080017536994398e-03,5.525873230231826305e+00,1.218560165174119803e+00
5.060240963855421468e-12,8.970572168268419189e-01,-4.460804482010989678e-04,1.500624782914296426e-04,8.397030129116982611e-05,-4.245229334610616235e-07,5.572256597337400837e-09,7.142092111127726639e+01,7.141665997068989213e+01,4.261140587378035166e-03,5.552048992732408372e+00,1.218932058521763118e+00
5.090361445783132354e-12,8.971053360232287277e-01,-4.586793480257624284e-04,1.529548532144729635e-04,8.472355522283092253e-05,-4.377713018134162110e-07,4.022745879523882429e-10,7.141569816125587522e+01,7.141141487149366185e+01,4.283289762209993926e-03,5.578128152954840324e+00,1.219193258751657627e+00
5.120481927710843239e-12,8.971527173552594769e-01,-4.706959716248333573e-04,1.564860498420065043e-04,8.547359435708080434e-05,-4.510759178491735570e-07,-4.973714446848335526e-09,7.141049388197652092e+01,7.140618988441124770e+01,4.303997565266813770e-03,5.604114032406720014e+00,1.219520406650510536e+00
5.150602409638554124e-12,8.971993764882190137e-01,-4.831510579521647373e-04,1.611124002515460028e-04,8.622033243655497989e-05,-4.644176136701594404e-07,-1.056648457948104945e-08,7.140530758791078370e+01,7.140098482288692594e+01,4.322765023864431379e-03,5.630010089898623171e+00,1.220066809664023033e+00
5.180722891566265010e-12,8.972453265131528077e-01,-4.971726969298531727e-04,1.662473441694861599e-04,8.696368654426711608e-05,-4.777780137656198190e-07,-1.638194928889686657e-08,7.140013864153587519e+01,7.139579950969590527e+01,4.339131839967980998e-03,5.655819485829677973e+00,1.220919891055314510e+00
5.210843373493975895e-12,8.972906167374196107e-01,-5.132816721537690387e-04,1.705397914287896791e-04,8.770357681017228180e-05,-4.911404596457374335e-07,-2.242149627241027123e-08,7.139498630813704949e+01,7.139063362338011132e+01,4.352684756944829626e-03,5.681545821799229401e+00,1.222086694242554561e+00
5.240963855421685972e-12,8.973353578483788118e-01,-5.310514453224110488e-04,1.726007111691461090e-04,8.843992600287379764e-05,-5.044899464965910142e-07,-2.868303414892189212e-08,7.138984962352606090e+01,7.138548655934287979e+01,4.363064183178540743e-03,5.707193848209679565e+00,1.223507116365564862e+00
5.271084337349396858e-12,8.973796932256817849e-01,-5.492782613101803574e-04,1.716804093336297726e-04,8.917265895339595118e-05,-5.178121315487983675e-07,-3.516219402560700683e-08,7.138472746462623775e+01,7.138035749620019033e+01,4.369968426044892190e-03,5.732769156517050213e+00,1.225080449789257564e+00
5.301204819277107743e-12,8.974237379183358509e-01,-5.664872446112865882e-04,1.679568061415482932e-04,8.990170171677892732e-05,-5.310918996396371745e-07,-4.185323116190361311e-08,7.137961878667654503e+01,7.137524562854255805e+01,4.373158133984340369e-03,5.758277002897696839e+00,1.226689746005882098e+00
5.331325301204818629e-12,8.974675416051534071e-01,-5.815291730295569454e-04,1.624026731248744105e-04,9.062698045955503887e-05,-5.443121186638515260e-07,-4.874939017852541583e-08,7.137452280009837580e+01,7.137015033742784453e+01,4.372462670527340819e-03,5.783721396135737436e+00,1.228218391516197716e+00
5.361445783132529514e-12,8.975110951940691306e-01,-5.940587418539401048e-04,1.563625374400442959e-04,9.134842023351121768e-05,-5.574530385683008355e-07,-5.584270933766600748e-08,7.136943889354044757e+01,7.136507110810178744e+01,4.367785438665133628e-03,5.809105446947158136e+00,1.229562778501629206e+00
5.391566265060240399e-12,8.975543690394618412e-01,-6.047095278618402165e-04,1.509947556643644951e-04,9.206594395307781970e-05,-5.704924277469812413e-07,-6.312335689928117851e-08,7.136436640970983092e+01,7.136000730650569324e+01,4.359103204132084089e-03,5.834432479464985555e+00,1.230645908137937061e+00
5.421686746987951285e-12,8.975973544872795085e-01,-6.148246009759950233e-04,1.467387949428251251e-04,9.277947192379638788e-05,-5.834063022570003709e-07,-7.057861296704664504e-08,7.135930447990057246e+01,7.135495802093028317e+01,4.346458970293253822e-03,5.859706873591719933e+00,1.231430827125636007e+00
5.451807228915662170e-12,8.976400740546702783e-01,-6.257530298967030032e-04,1.430370509958326579e-04,9.348892212120443691e-05,-5.961701419433497050e-07,-7.819167614655045648e-08,7.135425196329171627e+01,7.134992201081837493e+01,4.329952473336709864e-03,5.884934377179297904e+00,1.231927645662818094e+00
5.481927710843373055e-12,8.976825682644266058e-01,-6.380198289145497161e-04,1.385683188042363386e-04,9.419421114527186650e-05,-6.087606057760620987e-07,-8.594063530784459675e-08,7.134920746959230087e+01,7.134489773858226158e+01,4.309731010044947318e-03,5.910121982512151817e+00,1.232188927048793348e+00
5.512048192771083941e-12,8.977248990219519609e-01,-6.509008226076107642e-04,1.320115016618492621e-04,9.489525552460404475e-05,-6.211576930688774708e-07,-9.379804046400447983e-08,7.134416941082940866e+01,7.133988342964629226e+01,4.285981183115518747e-03,5.935277652069092191e+00,1.232294369899540776e+00
5.542168674698794826e-12,8.977671666403324036e-01,-6.627786671804963316e-04,1.229490883478201533e-04,9.559197296777186177e-05,-6.333469972113234466e-07,-1.017314026590164371e-07,7.133913607629840214e+01,7.133487715366545956e+01,4.258922632935540839e-03,5.960409936723177537e+00,1.232331771775704965e+00
5.572289156626505711e-12,8.978095004627056896e-01,-6.721512221260218497e-04,1.123106120853872039e-04,9.628428328076920522e-05,-6.453213261853164655e-07,-1.097046418905745535e-07,7.133410584333883264e+01,7.132987704013999064e+01,4.228803198843752824e-03,5.985526926242608070e+00,1.232382590112655274e+00
5.602409638554216597e-12,8.978520075867272299e-01,-6.786639753277868810e-04,1.019713924271864935e-04,9.697210886810329975e-05,-6.570808745011035258e-07,-1.176800526348003677e-07,7.132907745163946345e+01,7.132488155939047658e+01,4.195892248990094713e-03,6.010634888091357375e+00,1.232515707316917064e+00
5.632530120481927482e-12,8.978947015888028016e-01,-6.834585958220736057e-04,9.369143609508816326e-05,9.765537486097182549e-05,-6.686316207671297611e-07,-1.256200178800248455e-07,7.132405010179839167e+01,7.131988963126271130e+01,4.160470535673672400e-03,6.035737786019951479e+00,1.232785676564652544e+00
5.662650602409638367e-12,8.979374574085615679e-01,-6.886071450283493987e-04,8.807823778357975184e-05,9.833400893055312597e-05,-6.799824909212226154e-07,-1.334877712442853612e-07,7.131902336836039069e+01,7.131490054952971036e+01,4.122818830675529546e-03,6.060837725197314896e+00,1.233228236058095728e+00
5.692771084337349253e-12,8.979800405861693147e-01,-6.960375152904085859e-04,8.421899051575872802e-05,9.900794083788960667e-05,-6.911424547525172936e-07,-1.412469638112201748e-07,7.131399704205621504e+01,7.130991383213910240e+01,4.083209917118348249e-03,6.085935741345442018e+00,1.233850123453015479e+00
5.722891566265060138e-12,8.980222113217275481e-01,-7.066170729625443053e-04,8.013193638532729130e-05,9.967710183718896501e-05,-7.021186694016563325e-07,-1.488603266839306807e-07,7.130897096649886180e+01,7.130492905940832316e+01,4.041907090541004346e-03,6.111032605132470152e+00,1.234618851983719567e+00
5.753012048192771023e-12,8.980638370386548885e-01,-7.198431750501455614e-04,7.368086625098064113e-05,1.003414241617279785e-04,-7.129161015591078652e-07,-1.562880453573937275e-07,7.130394496415893002e+01,7.129994579863861759e+01,3.999165520318674269e-03,6.136129183351128447e+00,1.235462881181236483e+00
5.783132530120481909e-12,8.981049356055906818e-01,-7.341313069573935941e-04,6.340301256729472814e-05,1.010008408645086123e-04,-7.235382062815383294e-07,-1.634864504787042735e-07,7.129891880427469175e+01,7.129496357527904138e+01,3.955228995649597359e-03,6.161226601502825417e+00,1.236288182876720487e+00
5.813253012048191986e-12,8.981456276897737956e-01,-7.473658394365384526e-04,4.892909398420623290e-05,1.016552861715072691e-04,-7.339877868731712581e-07,-1.704073331773639499e-07,7.129389210564687573e+01,7.128998178337204195e+01,3.910322274839657906e-03,6.186326736983216890e+00,1.237006425631608453e+00
5.843373493975902872e-12,8.981860444368624519e-01,-7.574600616308233307e-04,3.105139311190388730e-05,1.023046962667235725e-04,-7.442673871609486256e-07,-1.769978516411658212e-07,7.128886429776615330e+01,7.128499965023439700e+01,3.864647531761607104e-03,6.211432421035337548e+00,1.237561544766530242e+00
5.873493975903613757e-12,8.982262619994049180e-01,-7.629265715258573815e-04,1.156480808223313999e-05,1.029490102212897635e-04,-7.543792009041054638e-07,-1.832008701487205150e-07,7.128383469015226126e+01,7.128001630110134101e+01,3.818389050913492330e-03,6.236547093500830918e+00,1.237942278309367650e+00
5.903614457831324642e-12,8.982663023635582000e-01,-7.634415126533062104e-04,-7.167970690031554522e-06,1.035881707597817875e-04,-7.643249345702605465e-07,-1.889556935645846091e-07,7.127880250258567685e+01,7.127503078240283685e+01,3.771720182834711020e-03,6.261674647639654978e+00,1.238177651590889550e+00
5.933734939759035528e-12,8.983061790500562749e-01,-7.601476633699004318e-04,-2.298324924348624565e-05,1.042221247218109829e-04,-7.741059778602299383e-07,-1.941993097056673173e-07,7.127376685621834440e+01,7.127004205170038631e+01,3.724804517964683693e-03,6.286819475454437978e+00,1.238322617961874261e+00
5.963855421686746413e-12,8.983459359943455347e-01,-7.553483751991250028e-04,-3.482609930440209181e-05,1.048508232599027276e-04,-7.837237911918541472e-07,-1.988681972951786250e-07,7.126872673299574501e+01,7.126504894195791451e+01,3.677791037825669379e-03,6.311986669613627754e+00,1.238443917794532112e+00
5.993975903614457298e-12,8.983856539382402140e-01,-7.514998145211016986e-04,-4.331630863896727182e-05,1.054742218622872768e-04,-7.931800872944537034e-07,-2.029004822042728993e-07,7.126368085147989007e+01,7.126005004038280788e+01,3.630811097089120445e-03,6.337182630538430672e+00,1.238610340199387760e+00
6.024096385542168184e-12,8.984254370897107878e-01,-7.499509501557652521e-04,-5.046420191934868310e-05,1.060922802063732546e-04,-8.024764924203851020e-07,-2.062379471095439817e-07,7.125862764609583166e+01,7.125504366173940696e+01,3.583984356420879917e-03,6.362415156898947544e+00,1.238883630675299496e+00
6.054216867469879069e-12,8.984654023693992020e-01,-7.502535385594349916e-04,-5.853172698297723429e-05,1.067049617740710969e-04,-8.116138031892688545e-07,-2.088273733084868294e-07,7.125356546924248846e+01,7.125002803822665953e+01,3.537431015822215235e-03,6.387692436678308994e+00,1.239304727443745868e+00
6.084337349397589954e-12,8.985056811839553514e-01,-7.505722959406718395e-04,-6.871072039051079198e-05,1.073122332154673967e-04,-8.205912924271904719e-07,-2.106209665285297916e-07,7.124849282782919602e+01,7.124500154839761024e+01,3.491279431588216464e-03,6.413021880717845846e+00,1.239876876754825608e+00
6.114457831325300840e-12,8.985464209194908847e-01,-7.489474205841729817e-04,-8.049295569947875772e-05,1.079140635955596830e-04,-8.294064746243443139e-07,-2.115760174279610642e-07,7.124340854881950236e+01,7.123996288681252054e+01,3.445662006986436546e-03,6.438409320945482683e+00,1.240555702480435674e+00
6.144578313253011725e-12,8.985877568911339042e-01,-7.445518449876432042e-04,-9.214481788623977705e-05,1.085104237302490521e-04,-8.380553633262203822e-07,-2.116542511722659687e-07,7.123831182740597967e+01,7.123491112399419478e+01,3.400703411790790848e-03,6.463858789564654650e+00,1.241257151398669656e+00
6.174698795180722610e-12,8.986297494806059216e-01,-7.381045327896624923e-04,-1.019103585828473124e-04,1.091012857044468335e-04,-8.465328232854954399e-07,-2.108213655478069445e-07,7.123320206545439248e+01,7.122984555448427102e+01,3.356510970128496248e-03,6.489373320633029962e+00,1.241884764921465045e+00
6.204819277108433496e-12,8.986723314891718051e-01,-7.312595814736712416e-04,-1.090631190209618239e-04,1.096866224542667118e-04,-8.548324910021989724e-07,-2.090470193139124966e-07,7.122807868311821267e+01,7.122476550918646865e+01,3.313173931747062304e-03,6.514955868263069938e+00,1.242364837210729211e+00
6.234939759036144381e-12,8.987153200776675233e-01,-7.255478944318086718e-04,-1.141578787014882517e-04,1.102664071845246683e-04,-8.629460318265766087e-07,-2.063052060856254750e-07,7.122294113792379733e+01,7.121967036680268848e+01,3.270771121106240496e-03,6.540609198390029633e+00,1.242671905941383104e+00
6.265060240963855266e-12,8.987584996284845307e-01,-7.216281829718880578e-04,-1.185201288464667773e-04,1.108406125000395274e-04,-8.708619462626364577e-07,-2.025747600652398560e-07,7.121778908042048783e+01,7.121455969938067199e+01,3.229381039822333283e-03,6.566335113518789512e+00,1.242832543809545776e+00
6.295180722891566152e-12,8.988017314102071387e-01,-7.191818527348874199e-04,-1.234890542460188466e-04,1.114092093764171949e-04,-8.785643917697893066e-07,-1.978397108624862530e-07,7.121262255652725059e+01,7.120943346749254488e+01,3.189089034709469660e-03,6.592133438336681195e+00,1.242908527755968384e+00
6.325301204819277037e-12,8.988450299739770832e-01,-7.172651065110481616e-04,-1.299139960178731328e-04,1.119721662607293911e-04,-8.860324876895387866e-07,-1.920892691812843903e-07,7.120744218511667611e+01,7.120429219465688675e+01,3.149990459793139842e-03,6.618001110774644147e+00,1.242971583614629560e+00
6.355421686746987115e-12,8.988885608688842455e-01,-7.147123709840424739e-04,-1.380318732719428162e-04,1.125294485130391470e-04,-8.932404160435172146e-07,-1.853173682080899779e-07,7.120224912887663038e+01,7.119913693808565824e+01,3.112190790976072756e-03,6.643932301046914901e+00,1.243083367322506794e+00
6.385542168674698000e-12,8.989325566109931387e-01,-7.103838800775784997e-04,-1.474997914822107634e-04,1.130810181441352933e-04,-9.001584056598646786e-07,-1.775218573999010135e-07,7.119704488788237029e+01,7.119396908557627057e+01,3.075802306094829481e-03,6.669919436006042979e+00,1.243286453629749433e+00
6.415662650602408885e-12,8.989771985403672838e-01,-7.033952826168709833e-04,-1.573950722734492221e-04,1.136268336037480947e-04,-9.067544680856727749e-07,-1.687035709254353508e-07,7.119183109872230375e+01,7.118879016236395785e+01,3.040936358341191081e-03,6.695954229677978375e+00,1.243602660251987180e+00
6.445783132530119771e-12,8.990225261934400303e-01,-6.934909136484268283e-04,-1.663012463675079568e-04,1.141668493998571223e-04,-9.129965540615565077e-07,-1.588655466589415344e-07,7.118660931746231313e+01,7.118360162415540060e+01,3.007693306917465920e-03,6.722028819614187078e+00,1.244032146588132992e+00
6.475903614457830656e-12,8.990684074584343044e-01,-6.814069670833729784e-04,-1.727045941164681044e-04,1.147010155536182198e-04,-9.188546048843611309e-07,-1.480126195585075959e-07,7.118138077344158887e+01,7.117840461799488594e+01,2.976155446707266956e-03,6.748137042144130682e+00,1.244551479658482895e+00
6.506024096385541541e-12,8.991145717399060544e-01,-6.688517099875704005e-04,-1.756757177237943518e-04,1.152292771154526187e-04,-9.243018918470519679e-07,-1.361514337878726144e-07,7.117614624971764670e+01,7.117319986307238366e+01,2.946386645264053184e-03,6.774275032751618575e+00,1.245115052535755717e+00
6.536144578313252427e-12,8.991606940744697463e-01,-6.578951611334844058e-04,-1.754555615723637314e-04,1.157515739949712471e-04,-9.293152252366822898e-07,-1.232907096391898740e-07,7.117090616830712690e+01,7.116798773024719083e+01,2.918438059942737167e-03,6.800440757394242475e+00,1.245664982931504294e+00
6.566265060240963312e-12,8.992065100961144086e-01,-6.500175684750267302e-04,-1.734731258048505026e-04,1.162678411772277297e-04,-9.338740492194859905e-07,-1.094415236480909261e-07,7.116566083461023595e+01,7.116276847897732694e+01,2.892355632907406271e-03,6.826632741019479589e+00,1.246148859249892826e+00
6.596385542168674198e-12,8.992519269476008104e-01,-6.454189789636802276e-04,-1.716717133059928347e-04,1.167780091636238111e-04,-9.379588720357138212e-07,-9.461746215101456719e-08,7.116041071622451852e+01,7.115754253502159088e+01,2.868181202921060626e-03,6.852848657957886225e+00,1.246537728298957148e+00
6.626506024096385083e-12,8.992970775004243134e-01,-6.430565186846290242e-04,-1.715375916696629244e-04,1.172820043574906794e-04,-9.415496336559520049e-07,-7.883466555062800141e-08,7.115515658657903941e+01,7.115231064478135181e+01,2.845941797687903414e-03,6.879084634677493426e+00,1.246834949369415302e+00
6.656626506024095968e-12,8.993422744690242610e-01,-6.413505286136138772e-04,-1.734400752028712126e-04,1.177797491748074348e-04,-9.446244257724508577e-07,-6.211182645636552111e-08,7.114989951076195496e+01,7.114707387581962905e+01,2.825634942330463271e-03,6.905335346923735074e+00,1.247071727163947097e+00
6.686746987951806854e-12,8.993878718523720117e-01,-6.390580515793023181e-04,-1.766535333021125717e-04,1.182711618357091334e-04,-9.471586413047775018e-07,-4.447011405571738765e-08,7.114464076794764935e+01,7.114183354413675886e+01,2.807223810895616897e-03,6.931594410166900033e+00,1.247293085924395806e+00
6.716867469879517739e-12,8.994341011551696408e-01,-6.357679804546526601e-04,-1.799489641005288273e-04,1.187561559640088377e-04,-9.491243914905971535e-07,-2.593287235979016514e-08,7.113938172388797909e+01,7.113659107931287906e+01,2.790644575106121256e-03,6.957854997577991973e+00,1.247542572471752598e+00
6.746987951807228624e-12,8.994809771690399636e-01,-6.318149519742141586e-04,-1.822778791647047987e-04,1.192346402107762152e-04,-9.504900453428346143e-07,-6.524890137383248459e-09,7.113412365022483641e+01,7.113134783212083789e+01,2.775818103997151377e-03,6.984110729755408364e+00,1.247852252994454902e+00
6.777108433734939510e-12,8.995283360777444059e-01,-6.278535263200938927e-04,-1.831151555197039647e-04,1.197065181046494831e-04,-9.512199906709812591e-07,1.372884436411979693e-08,7.112886757640383451e+01,7.112610491653886413e+01,2.762659864970689032e-03,7.010356429345690366e+00,1.248239151056612206e+00
6.807228915662650395e-12,8.995759824918916348e-01,-6.244869970056596145e-04,-1.823973181282387268e-04,1.201716882265826692e-04,-9.512749278411299744e-07,3.480469618491111927e-08,7.112361429615587838e+01,7.112086321078652418e+01,2.751085369358488575e-03,7.036588122662862155e+00,1.248705230052964410e+00
6.837349397590361280e-12,8.996238478210600853e-01,-6.221268391318950184e-04,-1.802917491072953857e-04,1.206300446492338294e-04,-9.506128979215422407e-07,5.668173724734088967e-08,7.111836456279034735e+01,7.111562355214516629e+01,2.741010645176372284e-03,7.062802084222375321e+00,1.249238148390604097e+00
6.867469879518072166e-12,8.996720649776200895e-01,-6.209966191924397956e-04,-1.770271734146752361e-04,1.210814774443341377e-04,-9.491908199145703759e-07,7.934235958764648653e-08,7.111311929956139011e+01,7.111038695037761670e+01,2.732349183767744313e-03,7.088993761147710515e+00,1.249812764097599116e+00
6.897590361445782243e-12,8.997209275737347856e-01,-6.211530008284288449e-04,-1.728363684303205639e-04,1.215258730231481713e-04,-9.469659016142430633e-07,1.027719360263920724e-07,7.110787957964699046e+01,7.110515457354038915e+01,2.725006106606836075e-03,7.115157813075623672e+00,1.250395092266358255e+00
6.927710843373493129e-12,8.997707703781162580e-01,-6.225084374612877046e-04,-1.679431457051734188e-04,1.219631141733475182e-04,-9.438962720611214784e-07,1.269578161913576190e-07,7.110264631331807550e+01,7.109992744198089554e+01,2.718871337173173804e-03,7.141289632194273373e+00,1.250949220849094212e+00
6.957831325301204014e-12,8.998218417731003171e-01,-6.249120713982224407e-04,-1.625503311076806009e-04,1.223930798472855136e-04,-9.399406434646392229e-07,1.518882729284556542e-07,7.109741975768073985e+01,7.109470594104274710e+01,2.713816637997453016e-03,7.167387809112141461e+00,1.251445046689048990e+00
6.987951807228914899e-12,8.998742198450233598e-01,-6.282848973674314517e-04,-1.568617653865621005e-04,1.228156449244644139e-04,-9.350574373750499136e-07,1.775519517918266037e-07,7.109219909250471403e+01,7.108948939435289560e+01,2.709698151821531877e-03,7.193456314379102601e+00,1.251863554876057716e+00
7.018072289156625785e-12,8.999277801728676751e-01,-6.326916545262782328e-04,-1.511646376519571605e-04,1.232306802090714934e-04,-9.292041501447152102e-07,2.039379932761660503e-07,7.108698236199766995e+01,7.108427600181602202e+01,2.706360181647463666e-03,7.219504846897750738e+00,1.252197917897258206e+00
7.048192771084336670e-12,8.999822049384448297e-01,-6.382386480631977886e-04,-1.459060707951795148e-04,1.236380528233595351e-04,-9.223375379438302295e-07,2.310365605312484218e-07,7.108176684845471982e+01,7.107906321190463927e+01,2.703636550083447689e-03,7.245546987136000538e+00,1.252451351216690600e+00
7.078313253012047555e-12,9.000370318436319295e-01,-6.448466451691648631e-04,-1.416525924498829401e-04,1.240376270065049762e-04,-9.144145928579401657e-07,2.588393039902002227e-07,7.107654967822735159e+01,7.107384832805038855e+01,2.701350176967848293e-03,7.271597152457928814e+00,1.252634040453028064e+00
7.108433734939758441e-12,9.000917475950190871e-01,-6.520928395240950482e-04,-1.388947875435813219e-04,1.244292652333559869e-04,-9.053936928494960482e-07,2.873394692801404874e-07,7.107132848112954093e+01,7.106862916744265135e+01,2.699313686890556646e-03,7.297667266688634413e+00,1.252760719846936377e+00
7.138554216867469326e-12,9.001459156237892056e-01,-6.592975165993080226e-04,-1.377929742268631339e-04,1.248128295602599189e-04,-8.952351983001589487e-07,3.165317518660961534e-07,7.106610194468990471e+01,7.106340461279820886e+01,2.697331891701792127e-03,7.323763958965592735e+00,1.252848805602783111e+00
7.168674698795180211e-12,9.001992920803330023e-01,-6.658477304281351953e-04,-1.380476476894652404e-04,1.251881831107394430e-04,-8.839012199794043928e-07,3.464122654803744076e-07,7.106087004229129889e+01,7.105817483983324223e+01,2.695202458050376983e-03,7.349887412623369976e+00,1.252916134174110407e+00
7.198795180722891097e-12,9.002518650494183428e-01,-6.715394513113936070e-04,-1.390167549305426381e-04,1.255551915485803418e-04,-8.713549163662545807e-07,3.769789030775007841e-07,7.105563383701695557e+01,7.105294112482330604e+01,2.692712193655922778e-03,7.376032350442583763e+00,1.252977970270582109e+00
7.228915662650601982e-12,9.003037895214104358e-01,-6.766930212817790944e-04,-1.400152729640006665e-04,1.259137242745557884e-04,-8.575599977078387523e-07,4.082320331157592941e-07,7.105039497311553021e+01,7.104770533963490209e+01,2.689633480628260149e-03,7.402190584501414428e+00,1.253044180013570097e+00
7.259036144578312867e-12,9.003552595234799449e-01,-6.819866538434798866e-04,-1.406128353114974631e-04,1.262636550343701361e-04,-8.424809059352214233e-07,4.401751866891797505e-07,7.104515510595946637e+01,7.104246938012461499e+01,2.685725834853598063e-03,7.428353870270538728e+00,1.253117980950439136e+00
7.289156626506022945e-12,9.004063995995237324e-01,-6.881437863864944436e-04,-1.407825765448593208e-04,1.266048617277206162e-04,-8.260836067154682438e-07,4.728154005548632894e-07,7.103991555990471340e+01,7.103723481841434761e+01,2.680741490363335380e-03,7.454515611621825855e+00,1.253196869630320842e+00
7.319277108433734638e-12,9.004572446052336865e-01,-6.956542782382293087e-04,-1.408561244010592454e-04,1.269372254585701698e-04,-8.083365290462315937e-07,5.061631790024236442e-07,7.103467726369497370e+01,7.103200283067049270e+01,2.674433024485898484e-03,7.480671170815028859e+00,1.253274863061795807e+00
7.349397590361444716e-12,9.005078155572775467e-01,-7.046384334234482259e-04,-1.413327805145481566e-04,1.272606291481490765e-04,-7.892112314950426649e-07,5.402323452490431950e-07,7.102944070905265050e+01,7.102677414522236177e+01,2.666563830281708670e-03,7.506818072091774319e+00,1.253344560609204184e+00
7.379518072289156409e-12,9.005582273877420496e-01,-7.148580647284310217e-04,-1.426370116772208323e-04,1.275749561881660895e-04,-7.686827659530612456e-07,5.750400945667414497e-07,7.102420579775558451e+01,7.102154887586644350e+01,2.656921889135764169e-03,7.532956773728504807e+00,1.253398530317409110e+00
7.409638554216866486e-12,9.006087420889780093e-01,-7.258386249674950988e-04,-1.449070381158053256e-04,1.278800895747449489e-04,-7.467300790512948717e-07,6.106073045664368198e-07,7.101897174792262035e+01,7.101632641259277534e+01,2.645335329846449160e-03,7.559091146504070657e+00,1.253431175105201412e+00
7.439759036144578179e-12,9.006597256677744134e-01,-7.370917915341594455e-04,-1.478973607660294604e-04,1.281759117894195861e-04,-7.233367988953899480e-07,6.469588058241773221e-07,7.101373724727490355e+01,7.101110556049729894e+01,2.631686777604023541e-03,7.585227724840979846e+00,1.254357825504368584e+00
7.469879518072288257e-12,9.007115356939641160e-01,-7.483962832577840040e-04,-1.510843505488347030e-04,1.284623054794152054e-04,-6.984923578803658941e-07,6.841231741664271909e-07,7.100850088990016218e+01,7.100588496646240344e+01,2.615923437763326923e-03,7.611373544325233276e+00,1.255446406870539766e+00
7.499999999999999950e-12,9.007644078762725437e-01,-7.599987871031647739e-04,-1.539889420008572858e-04,1.287391548006889793e-04,-6.721929487360046487e-07,7.221318336524830322e-07,7.100326174913847410e+01,7.100066368702944430e+01,2.598062109029121176e-03,7.637533281506062366e+00,1.256408584880384316e+00
7.530120481927710028e-12,9.008184019895791872e-01,-7.725572430859065434e-04,-1.565887065917942022e-04,1.290063471391823401e-04,-6.444417204692530346e-07,7.610176699985456838e-07,7.099801978065404739e+01,7.099544159020641132e+01,2.578190447637150173e-03,7.663707223387056011e+00,1.257141898605796948e+00
7.560240963855421721e-12,9.008734224320953388e-01,-7.867481783817717933e-04,-1.595707839633773073e-04,1.292637748279005291e-04,-6.152479606113848527e-07,8.008136230520547231e-07,7.099277588429603725e+01,7.099021941771185595e+01,2.556466584179212676e-03,7.689890936280018963e+00,1.257604051798934641e+00
7.590361445783131798e-12,9.009292873417351633e-01,-8.027010927104739121e-04,-1.641907448748233464e-04,1.295113364754039227e-04,-5.846255201605667577e-07,8.415517103694207914e-07,7.098753169832788501e+01,7.098499857924031176e+01,2.533119087569855356e-03,7.716076269564383416e+00,1.257824977202445016e+00
7.620481927710843492e-12,9.009858047542319559e-01,-8.196275853519390843e-04,-1.717295388319483478e-04,1.297489376525933239e-04,-5.525910959581323316e-07,8.832626773361733005e-07,7.098228919675767656e+01,7.097978075055851832e+01,2.508446199158936418e-03,7.742253347366709448e+00,1.257896961920190959e+00
7.650602409638553569e-12,9.010428191322652491e-01,-8.359364124925921808e-04,-1.828256009121046746e-04,1.299764909154448413e-04,-5.191629779827186231e-07,9.259761439704191468e-07,7.097705019283814920e+01,7.097456738360703810e+01,2.482809231108041876e-03,7.768413048436932478e+00,1.257946187259804116e+00
7.680722891566265262e-12,9.011002153041344220e-01,-8.498205471826187057e-04,-1.970565929695408788e-04,1.301939153775243411e-04,-4.843605558982697906e-07,9.697209507573723747e-07,7.097181598959693360e+01,7.096935937293329744e+01,2.456616663636402784e-03,7.794548771439266943e+00,1.258094882629347433e+00
7.710843373493975340e-12,9.011578950898474494e-01,-8.600212657295992248e-04,-2.130203999770077490e-04,1.304011361763598347e-04,-4.482045506003182872e-07,1.014525444182879029e-06,7.096658726593243216e+01,7.096415696396182682e+01,2.430301970599900961e-03,7.820657027381810344e+00,1.258426357864798506e+00
7.740963855421685417e-12,9.012157459787846214e-01,-8.663619960967709928e-04,-2.289017261496731294e-04,1.305980841293360377e-04,-4.107177727241343750e-07,1.060417535336422237e-06,7.096136408032354836e+01,7.095895977841807678e+01,2.404301905474002816e-03,7.846737438503947004e+00,1.258963904574349701e+00
7.771084337349397110e-12,9.012736123606461813e-01,-8.697690383867390457e-04,-2.432361919756580268e-04,1.307846956838422934e-04,-3.719261612173684203e-07,1.107424420027291235e-06,7.095614595354138032e+01,7.095376691363084376e+01,2.379039910536630796e-03,7.872792338397228029e+00,1.259669041375517606e+00
7.801204819277107188e-12,9.013312823910185623e-01,-8.718012979421494238e-04,-2.554953455055621546e-04,1.309609130716498976e-04,-3.318598290769575723e-07,1.155571894093620122e-06,7.095093201807902972e+01,7.094857710271627127e+01,2.354915362755464082e-03,7.898826032617529691e+00,1.260457441108912668e+00
7.831325301204818881e-12,9.013884984801449063e-01,-8.739498899922962813e-04,-2.662499629225762885e-04,1.311266844964341881e-04,-2.905538107330689205e-07,1.204883275821435501e-06,7.094572112336084047e+01,7.094338882585891781e+01,2.332297501918129123e-03,7.924844264486353929e+00,1.261225631382062229e+00
7.861445783132528959e-12,9.014449836512107295e-01,-8.770100136486347472e-04,-2.768646049281570294e-04,1.312819642147971904e-04,-2.480482234821206322e-07,1.255378086897723423e-06,7.094051186502987605e+01,7.093820034281846176e+01,2.311522211419954776e-03,7.950854049285228875e+00,1.261879868785917624e+00
7.891566265060240652e-12,9.015004810393452139e-01,-8.807716395047953924e-04,-2.888516184526712530e-04,1.314267124399946926e-04,-2.043877288337801469e-07,1.307070784364211094e-06,7.093530262429244715e+01,7.093300973619329852e+01,2.292888099146772260e-03,7.976863468930885936e+00,1.262359617103676834e+00
7.921686746987950729e-12,9.015548096488267271e-01,-8.841712792354696013e-04,-3.031613337571840332e-04,1.315608950569519973e-04,-1.596204733866720934e-07,1.359969841589206362e-06,7.093009169339917719e+01,7.092781504573142115e+01,2.276647667762568029e-03,8.002881053404763634e+00,1.262650266745886984e+00
7.951807228915662423e-12,9.016079142303733418e-01,-8.858623970143856240e-04,-3.197375289328050038e-04,1.316844831913619709e-04,-1.137968992586677957e-07,1.414077327481349725e-06,7.092487753850829790e+01,7.092261454493944939e+01,2.262993568844495415e-03,8.028914478545216227e+00,1.262782461332098816e+00
7.981927710843372500e-12,9.016598719291935016e-01,-8.849574553482328788e-04,-3.375694515666147959e-04,1.317974527354279354e-04,-6.696879373195417673e-08,1.469388950552685193e-06,7.091965913656109421e+01,7.091740708967856222e+01,2.252046882528293669e-03,8.054968890950386040e+00,1.262818707857864542e+00
8.012048192771084193e-12,9.017108418990779084e-01,-8.815766104012316392e-04,-3.552486681283192286e-04,1.318997839895170424e-04,-1.918871319429506952e-08,1.525894419607733278e-06,7.091443614903833748e+01,7.091219229293365345e+01,2.243856104679244241e-03,8.081046048372357404e+00,1.262831618383204679e+00
8.042168674698794271e-12,9.017609721178093674e-01,-8.768778025695628644e-04,-3.717689868783354218e-04,1.319914615940956327e-04,2.949038567472701531e-08,1.583577976786139867e-06,7.090920878624511658e+01,7.090697037785027135e+01,2.238408394849204439e-03,8.107144996340768017e+00,1.262881105364878076e+00
8.072289156626505964e-12,9.018103038573704877e-01,-8.724873767478384624e-04,-3.871325616770411875e-04,1.320724748507159636e-04,7.901561318472222561e-08,1.642419065926197661e-06,7.090397749289492424e+01,7.090174184755106523e+01,2.235645343856879682e-03,8.133263612861119540e+00,1.262998459098586990e+00
8.102409638554216041e-12,9.018587394026017501e-01,-8.696158135372255562e-04,-4.023955450659842084e-04,1.321428183666438971e-04,1.293348699840783925e-07,1.702393173321277170e-06,7.089874264330826747e+01,7.089650716964986543e+01,2.235473658398851905e-03,8.159400095294678579e+00,1.263182332381722617e+00
8.132530120481927735e-12,9.019061131740718773e-01,-8.683690502353180957e-04,-4.191041729276104950e-04,1.322024927827607969e-04,1.803977112103175221e-07,1.763472794064408728e-06,7.089350431803121921e+01,7.089126655009746969e+01,2.237767933742815154e-03,8.185554062904691008e+00,1.263406219686731502e+00
8.162650602409637812e-12,9.019523292849648266e-01,-8.676629543348357131e-04,-4.384409281590963573e-04,1.322515052623534726e-04,2.321561274163130558e-07,1.825628298799825144e-06,7.088826223407166083e+01,7.088601986398752786e+01,2.242370084139206059e-03,8.211726916849674041e+00,1.263632248567794436e+00
8.192771084337349505e-12,9.019974751775101662e-01,-8.657835798057276957e-04,-4.605696499496499010e-04,1.322898694885796939e-04,2.845651871577713983e-07,1.888828400214225987e-06,7.088301588035845668e+01,7.088076678961550670e+01,2.249090742946331656e-03,8.237921176720226057e+00,1.263824943354968644e+00
8.222891566265059583e-12,9.020418333574884429e-01,-8.612515517500910888e-04,-4.845216983156223054e-04,1.323176050971610577e-04,3.375837584293164353e-07,1.953040084597869217e-06,7.087776470959353503e+01,7.087550699556192058e+01,2.257714031609273867e-03,8.264139528278994007e+00,1.263961049026768091e+00
8.253012048192771276e-12,9.020857761776385209e-01,-8.535118033619089458e-04,-5.086273300685932195e-04,1.323347366488738012e-04,3.911755825261248280e-07,2.018228204949041374e-06,7.087250819049852169e+01,7.087024018585759677e+01,2.268004640919142525e-03,8.290384570489633731e+00,1.264034769912998790e+00
8.283132530120481354e-12,9.021296051037593910e-01,-8.431512645623360060e-04,-5.312328699382228838e-04,1.323412923653609645e-04,4.453106766307371804e-07,2.084355157334094536e-06,7.086724574263354270e+01,7.086496602664423961e+01,2.279715989296592863e-03,8.316659157901396426e+00,1.264059188211329010e+00
8.313253012048191431e-12,9.021734311025992881e-01,-8.316276971951766300e-04,-5.513885227151851419e-04,1.323373029138612072e-04,4.999666178509375638e-07,2.151380973871335773e-06,7.086197668142423822e+01,7.085968408239843086e+01,2.292599025808391214e-03,8.342966700258138246e+00,1.264063806227302633e+00
8.343373493975903124e-12,9.022171570361914306e-01,-8.206606792520392381e-04,-5.692590372380389521e-04,1.323228005147799636e-04,5.551290798130346489e-07,2.219263825351690237e-06,7.085670023434855125e+01,7.085439382195667690e+01,2.306412391879089814e-03,8.369311103302655042e+00,1.264087055114016422e+00
8.373493975903613202e-12,9.022605512073136325e-01,-8.115070158875788446e-04,-5.861047892660160939e-04,1.322978185393837588e-04,6.107912360672912774e-07,2.287960587088134857e-06,7.085141563056453151e+01,7.084909469697804241e+01,2.320933586482699928e-03,8.395696319297137222e+00,1.264163633680403187e+00
8.403614457831324895e-12,9.023033518948022635e-01,-8.043774759657720038e-04,-6.038033647767410183e-04,1.322623915784169239e-04,6.669521881973602873e-07,2.357427043272419799e-06,7.084612217798868983e+01,7.084378620959928696e+01,2.335968389402016173e-03,8.422125924741283853e+00,1.264310145148278997e+00
8.433734939759034973e-12,9.023453462147507098e-01,-7.982418732775755678e-04,-6.240461262300543580e-04,1.322165557391616353e-04,7.236150432031541641e-07,2.427617574561266758e-06,7.084081924733121127e+01,7.083846789149232848e+01,2.351355838886300120e-03,8.448603142000157717e+00,1.264516016241682417e+00
8.463855421686746666e-12,9.023864088913569059e-01,-7.911815802071622220e-04,-6.475340259824260199e-04,1.321603487730703018e-04,7.807853115350959945e-07,2.498484587620526576e-06,7.083550624016491781e+01,7.083313927237453811e+01,2.366967790384347150e-03,8.475130957470438986e+00,1.264746030910317565e+00
8.493975903614456743e-12,9.024265219049779629e-01,-7.812219644205991740e-04,-6.735991922086254123e-04,1.320938096966958243e-04,8.384699589147004736e-07,2.569978175874545092e-06,7.083018261615212907e+01,7.082779991178929890e+01,2.382704362823180599e-03,8.501711991283622538e+00,1.264954839502266726e+00
8.524096385542168436e-12,9.024657909142984602e-01,-7.672665420297083982e-04,-7.005247917903112713e-04,1.320169778678736614e-04,8.966770600903586513e-07,2.642046401058669252e-06,7.082484795264493016e+01,7.082244946398304819e+01,2.398488661878948620e-03,8.528348243567741349e+00,1.265106640052086062e+00
8.554216867469878514e-12,9.025044403084210298e-01,-7.496067251162504561e-04,-7.264404431373088205e-04,1.319298918293268085e-04,9.554158391549951265e-07,2.714636253331647202e-06,7.081950205251938257e+01,7.081708778986985919e+01,2.414262649528892829e-03,8.555040601514797061e+00,1.265190479071433671e+00
8.584337349397590207e-12,9.025427528550381551e-01,-7.296818074868509666e-04,-7.502881933648747814e-04,1.318325883849989202e-04,1.014696964405507493e-06,2.787694994753104465e-06,7.081414508582706446e+01,7.081171510310507244e+01,2.429982721986554545e-03,8.581788156658070932e+00,1.265224670790830785e+00
8.614457831325300285e-12,9.025809540908968920e-01,-7.092281562543897508e-04,-7.722756473965472880e-04,1.317251022208801607e-04,1.074533129126383929e-06,2.861171424578935499e-06,7.080877763351845999e+01,7.080633201961803991e+01,2.445613900416514479e-03,8.608587991614855994e+00,1.265249576482298188e+00
8.644578313253011978e-12,9.026190960214650616e-01,-6.893608198374750074e-04,-7.935682182969251621e-04,1.316074660344681798e-04,1.134939962604512424e-06,2.935016708487730785e-06,7.080340054713838072e+01,7.080093942312630872e+01,2.461124012077495985e-03,8.635435870632516497e+00,1.265312763517044248e+00
8.674698795180722055e-12,9.026570155217173985e-01,-6.701428614783183505e-04,-8.154846629783220899e-04,1.314797108612128225e-04,1.195937098941056736e-06,3.009184674733701651e-06,7.079801464224637186e+01,7.079553816248825626e+01,2.476479758108636811e-03,8.662327758585162130e+00,1.265452521312536271e+00
8.704819277108433748e-12,9.026944122021912653e-01,-6.508227830759489305e-04,-8.387314630050773153e-04,1.313418662939752905e-04,1.257548977605478344e-06,3.083631700006261490e-06,7.079262035907090933e+01,7.079012871359402936e+01,2.491645476880263808e-03,8.689261514923732221e+00,1.265684909992699891e+00
8.734939759036143826e-12,9.027310182233343472e-01,-6.304921429603500133e-04,-8.630873902637968770e-04,1.311939605508342281e-04,1.319804939618243706e-06,3.158316399183403585e-06,7.078721763689917168e+01,7.078471105264554808e+01,2.506584253627222592e-03,8.716237513743175569e+00,1.265997531338526771e+00
8.765060240963855519e-12,9.027667618464688681e-01,-6.087243117341870156e-04,-8.876099949310663857e-04,1.310360206115426752e-04,1.382738476185451865e-06,3.233199354589559290e-06,7.078180606379584106e+01,7.077928480443259218e+01,2.521259363245937756e-03,8.743257866548404422e+00,1.266351641178536491e+00
8.795180722891565597e-12,9.028018273200494326e-01,-5.858703121075657574e-04,-9.111399885156653113e-04,1.308680726754258932e-04,1.446385867261927482e-06,3.308243124940299413e-06,7.077638508991660160e+01,7.077384945752753254e+01,2.535632389063301444e-03,8.770325329565441308e+00,1.266692890335399557e+00
8.825301204819275674e-12,9.028365862103724382e-01,-5.629675982701516732e-04,-9.328094580231098294e-04,1.306901429608077806e-04,1.510784657464396545e-06,3.383412731314842776e-06,7.077095417763982255e+01,7.076840452112269020e+01,2.549656517138714634e-03,8.797442552888700362e+00,1.266968573777573326e+00
8.855421686746987367e-12,9.028714484934841078e-01,-5.414070516627960458e-04,-9.523920628017491915e-04,1.305022585620348250e-04,1.575972350967423961e-06,3.458676679879845967e-06,7.076551290788179926e+01,7.076294963847767860e+01,2.563269404114907300e-03,8.824611576252028300e+00,1.267146002121331660e+00
8.885542168674697445e-12,9.029067192140397546e-01,-5.224989265636118983e-04,-9.704619635428650068e-04,1.303044479610594730e-04,1.641985458337324402e-06,3.534008337161682524e-06,7.076006099780833836e+01,7.075748460544801333e+01,2.576392360328456574e-03,8.851833785017360512e+00,1.267224964669647624e+00
8.915662650602409138e-12,9.029425371445327642e-01,-5.070065340659242470e-04,-9.883306922791388997e-04,1.300967409514243575e-04,1.708858831310517314e-06,3.609387207447229990e-06,7.075459818551512114e+01,7.075200924727968754e+01,2.588938235428620005e-03,8.879110514550870192e+00,1.267239330927791174e+00
8.945783132530119216e-12,9.029789091992451722e-01,-4.947316153883908434e-04,-1.007682602790820059e-03,1.298791680323212465e-04,1.776625229817322207e-06,3.684799579952611497e-06,7.074912406751249705e+01,7.074652324313655072e+01,2.600824375948980558e-03,8.906443847428107574e+00,1.267247822911935717e+00
8.975903614457830909e-12,9.030157922710404517e-01,-4.843566612101649310e-04,-1.029900564101561946e-03,1.296517595470460498e-04,1.845315168646992463e-06,3.760238249137035698e-06,7.074363806687183853e+01,7.074102608329427255e+01,2.611983577561854258e-03,8.933836730867026787e+00,1.267318673280653396e+00
9.006024096385540986e-12,9.030531657638541931e-01,-4.737848589245535953e-04,-1.055331889148451111e-03,1.294145448620828112e-04,1.914957082942893617e-06,3.835701441221591450e-06,7.073813964535278842e+01,7.073551727816041534e+01,2.622367192374799264e-03,8.961291876013428137e+00,1.267514134697238726e+00
9.036144578313252679e-12,9.030910624768306860e-01,-4.609640590318446929e-04,-1.082955132327430726e-03,1.291675517637491297e-04,1.985577677623455544e-06,3.911191440488368070e-06,7.073262863072626772e+01,7.072999668946354745e+01,2.631941262715510425e-03,8.988810106810776190e+00,1.267878075716927899e+00
9.066265060240962757e-12,9.031295573482835959e-01,-4.447935504379737061e-04,-1.110760736409327964e-03,1.289108061327642310e-04,2.057202098087319527e-06,3.986713484044041989e-06,7.072710540694426129e+01,7.072446472369989579e+01,2.640683244369054078e-03,9.016389438694190517e+00,1.268426282928781568e+00
9.096385542168674450e-12,9.031687378512187614e-01,-4.255665249731903506e-04,-1.136705495619518523e-03,1.286443319384320872e-04,2.129853486730634708e-06,4.062275230605357704e-06,7.072157088314234841e+01,7.071892229694300624e+01,2.648586199347133501e-03,9.044025280415144863e+00,1.269138854033715624e+00
9.126506024096384528e-12,9.032086706419681921e-01,-4.046481374742753098e-04,-1.159691315494494048e-03,1.283681516256412840e-04,2.203551724483999882e-06,4.137886710731656982e-06,7.071602633157623075e+01,7.071337066142994843e+01,2.655670146283789935e-03,9.071711260258400245e+00,1.269957697090711157e+00
9.156626506024096221e-12,9.032493616611363407e-01,-3.835830663977364877e-04,-1.179965967263624715e-03,1.280822869324669199e-04,2.278311585121423711e-06,4.213560438809124457e-06,7.071047320207816256e+01,7.070781120800057806e+01,2.661994077586551759e-03,9.099440136833516490e+00,1.270794765288898676e+00
9.186746987951806298e-12,9.032907170136624808e-01,-3.632209180128755511e-04,-1.198734241386644308e-03,1.277867600367168708e-04,2.354140849615717029e-06,4.289311410119409886e-06,7.070491295440132262e+01,7.070224529214397080e+01,2.667662257353751055e-03,9.127204615348516015e+00,1.271553248386555035e+00
9.216867469879517992e-12,9.033325216667276170e-01,-3.433979759216740997e-04,-1.217317177972316884e-03,1.274815947708874428e-04,2.431038942572483433e-06,4.365156882827015248e-06,7.069934688274068435e+01,7.069667405945369865e+01,2.672823286983276071e-03,9.154998215525688821e+00,1.272155904777876101e+00
9.246987951807228069e-12,9.033744490955928352e-01,-3.232673653617930865e-04,-1.236438467514092403e-03,1.271668175907047279e-04,2.508996391210635672e-06,4.441115974881050062e-06,7.069377594631409067e+01,7.069109828169423793e+01,2.677664619847695045e-03,9.182816130861860771e+00,1.272568707601431148e+00
9.277108433734939762e-12,9.034161128704409904e-01,-3.019448234112266888e-04,-1.256005026213464267e-03,1.268424580864202804e-04,2.587995058269223605e-06,4.517209100370836218e-06,7.068820066772596533e+01,7.068551826204128474e+01,2.682405684674578003e-03,9.210655762388356038e+00,1.272808720601919408e+00
9.307228915662649840e-12,9.034571499962049668e-01,-2.790407708452827718e-04,-1.275353975994144781e-03,1.265085490208988955e-04,2.668008885259294207e-06,4.593457196025167353e-06,7.068262112410613440e+01,7.067993383311221578e+01,2.687290993923055135e-03,9.238516773610683686e+00,1.272932430368921342e+00
9.337349397590361533e-12,9.034972940038494826e-01,-2.548486758696512713e-04,-1.293694807165174073e-03,1.261651260466402705e-04,2.749004885548055408e-06,4.669880708127072590e-06,7.067703706634441119e+01,7.067434448331596286e+01,2.692583028448183608e-03,9.266400474541182319e+00,1.273011250766050484e+00
9.367469879518071610e-12,9.035364015545741534e-01,-2.302193914524907421e-04,-1.310501575014211967e-03,1.258122273356643392e-04,2.830944246002607657e-06,4.746498482629465333e-06,7.067144814395773267e+01,7.066874958955257569e+01,2.698554405159770461e-03,9.294308664222690197e+00,1.273108064413913887e+00
9.397590361445781688e-12,9.035744297801915348e-01,-2.062592888158032553e-04,-1.325768277326995308e-03,1.254498933683790543e-04,2.913783469815575858e-06,4.823326895083188686e-06,7.066585406558627369e+01,7.066314858603062987e+01,2.705479555638057483e-03,9.322242809924622620e+00,1.273265786791145215e+00
9.427710843373493381e-12,9.036113908963833152e-01,-1.839434019033296512e-04,-1.340118372026462539e-03,1.250781671033477174e-04,2.997475448122535574e-06,4.900379567225341060e-06,7.066025464063694983e+01,7.065754101450998803e+01,2.713626126962936924e-03,9.350203844312284573e+00,1.273507688732843590e+00
9.457831325301203459e-12,9.036473301032300620e-01,-1.636979132378345856e-04,-1.354708673993112013e-03,1.246970946810417363e-04,3.081970262076243348e-06,4.977667763151883021e-06,7.065464983683543210e+01,7.065192659178748613e+01,2.723245047941330165e-03,9.378191892816133191e+00,1.273840297281878753e+00
9.487951807228915152e-12,9.036823543635263967e-01,-1.450853434126793537e-04,-1.370837408918335358e-03,1.243067266449864494e-04,3.167215529377957789e-06,5.055201187028374407e-06,7.064903987056567303e+01,7.064630531200711516e+01,2.734558558553873506e-03,9.406205832975475190e+00,1.274251348147067642e+00
9.518072289156625229e-12,9.037166809779451082e-01,-1.268259223992929932e-04,-1.389315956244121337e-03,1.239071193792449382e-04,3.253156259845595827e-06,5.132988668982292885e-06,7.064342523367380977e+01,7.064067748482067088e+01,2.747748853138305605e-03,9.434243164343529386e+00,1.274704934788826405e+00
9.548192771084336923e-12,9.037506445766623209e-01,-1.072966885860058525e-04,-1.409927957974235800e-03,1.234983361926508285e-04,3.339734392306775646e-06,5.211038274782348734e-06,7.063780660472720285e+01,7.063504365245026406e+01,2.762952276932836414e-03,9.462300452505877146e+00,1.275143513917908145e+00
9.578313253012047000e-12,9.037846338632448129e-01,-8.532597052388521635e-05,-1.431378957823791712e-03,1.230804474511555755e-04,3.426888320498174113e-06,5.289356682066316656e-06,7.063218460937726206e+01,7.062940434802743539e+01,2.780261349831517070e-03,9.490374533551960923e+00,1.275503592952079268e+00
9.608433734939758693e-12,9.038189844130366524e-01,-6.082234749247342990e-05,-1.451863484783710639e-03,1.226535294952905693e-04,3.514552661680432048e-06,5.367948050611905404e-06,7.062655954349999377e+01,7.062375981194459484e+01,2.799731555404509891e-03,9.518463913458811376e+00,1.275740883112730151e+00
9.638554216867468771e-12,9.038538871521061280e-01,-3.483163987611047064e-05,-1.469952799923693754e-03,1.222176626556107347e-04,3.602658298461653670e-06,5.446812822170208115e-06,7.062093132141880858e+01,7.061810993393758906e+01,2.821387481218867992e-03,9.546569036284752841e+00,1.275851480149260198e+00
9.668674698795180464e-12,9.038893602418797135e-01,-8.972770451204731620e-06,-1.485281638602254164e-03,1.217729291538849074e-04,3.691132536782610142e-06,5.525946807690158175e-06,7.061529969177539101e+01,7.061245446593984809e+01,2.845225835545564866e-03,9.574691195065410554e+00,1.275875531011537278e+00
9.698795180722890541e-12,9.039252804727446744e-01,1.540425025886252584e-05,-1.498645155864772750e-03,1.213194117361671284e-04,3.779899242078152357e-06,5.605340699808227694e-06,7.060966450153856044e+01,7.060679328393659659e+01,2.871217601968816934e-03,9.602831190336329925e+00,1.275879325447599744e+00
9.728915662650602235e-12,9.039614300260583324e-01,3.784251625161289819e-05,-1.511510056582515346e-03,1.208571934908521096e-04,3.868878998645620977e-06,5.684979973295485621e-06,7.060402582105528779e+01,7.060112650839751325e+01,2.899312657773771458e-03,9.630988690021847987e+00,1.275925931519223289e+00
9.759036144578312312e-12,9.039975265537228966e-01,5.888570140083499848e-05,-1.525299694967517704e-03,1.203863587208147128e-04,3.957989524301179248e-06,5.764845064498551149e-06,7.059838386611316707e+01,7.059545441920151632e+01,2.929446911657315224e-03,9.659162618733459382e+00,1.276053043901987705e+00
9.789156626506024005e-12,9.040332471359191491e-01,7.973350655377947638e-05,-1.540856717521460169e-03,1.199069943115199064e-04,4.047146601598409856e-06,5.844911744115094809e-06,7.059273879290797993e+01,7.058977724355958117e+01,2.961549348392891311e-03,9.687352188124283003e+00,1.276270761204953752e+00
9.819277108433734083e-12,9.040682785790588039e-01,1.017249272706071582e-04,-1.558259023937920863e-03,1.194191909768836700e-04,4.136265568560580946e-06,5.925151659685734704e-06,7.058709055912714803e+01,7.058409501195308167e+01,2.995547174061872001e-03,9.715557592753512495e+00,1.276575760824939731e+00
9.849397590361445776e-12,9.041023999036087444e-01,1.258960482490193789e-04,-1.576934886006858480e-03,1.189230440159862222e-04,4.225263069443857745e-06,6.005533022150329787e-06,7.058143894766860171e+01,7.057840757849528757e+01,3.031369173308812517e-03,9.743779892126397613e+00,1.276966100747695787e+00
9.879518072289155854e-12,9.041355511516482313e-01,1.527176527802685010e-04,-1.595945389857932918e-03,1.184186535269212494e-04,4.314058580947256436e-06,6.086021339368708630e-06,7.057578369046545674e+01,7.057271474227852082e+01,3.068948186938506937e-03,9.772020399082233411e+00,1.277442326265649575e+00
9.909638554216867547e-12,9.041678277026647947e-01,1.820225718845819263e-04,-1.614341961085676144e-03,1.179061242013803060e-04,4.402575347937774352e-06,6.166580070002387239e-06,7.057012463052876683e+01,7.056701640718006274e+01,3.108223348707829774e-03,9.800279886582627498e+00,1.277993740290189084e+00
9.939759036144577624e-12,9.041993888563855108e-01,2.131384948019824862e-04,-1.631543333637660957e-03,1.173855648536335409e-04,4.490740682351910878e-06,6.247171138717943645e-06,7.056446185360702827e+01,7.056131271182505316e+01,3.149141781981200112e-03,9.828557949350880563e+00,1.278582888395239259e+00
9.969879518072287702e-12,9.042303388385306562e-01,2.452556814825664457e-04,-1.647607560747642481e-03,1.168570878069443016e-04,4.578485862577464754e-06,6.327755370406890379e-06,7.055879565068734394e+01,7.055560399188821918e+01,3.191658799128435729e-03,9.856853193795720003e+00,1.279144687285117765e+00
9.999999999999999395e-12,9.042606673164602649e-01,2.779393883778411142e-04,-1.663191103583072953e-03,1.163208082498728437e-04,4.665745905822556278e-06,6.408292971544202716e-06,7.055312628898686000e+01,7.054989055304262990e+01,3.235735944230156303e-03,9.885164354559641708e+00,1.279606234536641907e+00


==> data/CFL_Test/k0005h384.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.267057237906225708e-01,5.716319672365278125e-03,-1.354914095170719687e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.957832040065056844e+01,6.957832040065056844e+01,0.000000000000000000e+00,1.047138795742429609e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.267466831218673873e-01,5.715245859714881624e-03,-1.354718888054102024e-02,-3.376583060810790851e-11,-1.963625567420467798e-10,-3.182703069565812180e-10,6.957567761475544899e+01,6.957567035671036138e+01,7.258045086726545132e-06,1.319083209606982353e-02,1.000290761545043150e+00
6.024096385542168234e-14,8.267876348208912374e-01,5.714311665677480716e-03,-1.354519462039333565e-02,-6.648635692256621904e-11,-6.521971595664036546e-10,-1.042438298439462404e-09,6.957303565161193148e+01,6.957300724604820630e+01,2.840556372325481652e-05,2.637798668397237783e-02,1.000579338443051247e+00
9.036144578313252982e-14,8.268285813038684928e-01,5.713515935508896651e-03,-1.354315146889369971e-02,-3.374972012576754502e-11,-1.360830120930632433e-09,-2.135595986518848930e-09,6.957039469614261407e+01,6.957033275098234526e+01,6.194516027337768993e-05,3.956052651072856224e-02,1.000865643562554030e+00
1.204819277108433647e-13,8.268695249800120939e-01,5.712857427787794776e-03,-1.354105241907168841e-02,1.387630739948393735e-10,-2.311567139091400609e-09,-3.545185685740245943e-09,6.956775493013599032e+01,6.956764916041905167e+01,1.057697169354069526e-04,5.273752389098916582e-02,1.001149594695324829e+00
1.506024096385541995e-13,8.269104682365731041e-01,5.712334761618321696e-03,-1.353889014060221350e-02,5.346528734808813531e-10,-3.490211228754609676e-09,-5.204751283285894496e-09,6.956511653215250135e+01,6.956495916578350602e+01,1.573663689954584669e-04,6.590806216888861480e-02,1.001431114790511723e+00
1.807228915662650596e-13,8.269514134238841185e-01,5.711946360756930269e-03,-1.353665696742900777e-02,1.246145466574881416e-09,-4.879659535548554520e-09,-7.036082939786266695e-09,6.956247967744782557e+01,6.956226563460437262e+01,2.140428434600489106e-04,7.907123712309675756e-02,1.001710132166307554e+00
2.108433734939758945e-13,8.269923628404864946e-01,5.711690395386147603e-03,-1.353434489282346817e-02,2.373411445692807295e-09,-6.460564253595651533e-09,-8.951692464464472363e-09,6.955984453796095579e+01,6.955957138768016534e+01,2.731502807861390758e-04,9.222615831246905316e-02,1.001986580698020379e+00
2.409638554216867294e-13,8.270333187183857016e-01,5.711564722435536444e-03,-1.353194557176245517e-02,4.023870261681791364e-09,-8.212041597613333503e-09,-1.085754850906805550e-08,6.955721128237556172e+01,6.955687900279041003e+01,3.322795851505773467e-04,1.053719503593125995e-01,1.002260399981745209e+00
2.710843373493975642e-13,8.270742832087626395e-01,5.711566825305083341e-03,-1.352945033076281486e-02,6.311484750606652679e-09,-1.011241187012307216e-08,-1.265599464592124693e-08,6.955458007614105043e+01,6.955419066211320001e+01,3.894140278496456401e-04,1.185077541682913876e-01,1.002531535473445423e+00
3.012048192771083991e-13,8.271152583680621007e-01,5.711693754032311741e-03,-1.352685018535098975e-02,9.356051212383673944e-09,-1.213995312527072815e-08,-1.424876946947612720e-08,6.955195108151878003e+01,6.955150805339623332e+01,4.430281225537610178e-04,1.316327280778689379e-01,1.002799938602391139e+00
3.313253012048192339e-13,8.271562461443577874e-01,5.711942066529970136e-03,-1.352413586551225871e-02,1.328248890988081114e-08,-1.427365077055533695e-08,-1.554004615927744550e-08,6.954932445773677330e+01,6.954883232730971088e+01,4.921304270692296095e-04,1.447460489442256026e-01,1.003065566859177915e+00
3.614457831325301193e-13,8.271972483649624452e-01,5.712307772276500363e-03,-1.352129784802656026e-02,1.822013170424555842e-08,-1.649392566580715907e-08,-1.643940947408339810e-08,6.954670036080528917e+01,6.954616410607664534e+01,5.362547286493316327e-04,1.578469131545811310e-01,1.003328383858030248e+00
3.915662650602409542e-13,8.272382667244071452e-01,5.712786278961710582e-03,-1.351832639600535589e-02,2.430202351038560733e-08,-1.878332386681634860e-08,-1.686469085923171021e-08,6.954407894358345743e+01,6.954350353443049926e+01,5.754091529558520105e-04,1.709345375711538439e-01,1.003588359374242067e+00
4.216867469879517890e-13,8.272793027730221960e-01,5.713372342733574576e-03,-1.351521160588554579e-02,3.166421840318288675e-08,-2.112715210354747824e-08,-1.674458713069452629e-08,6.954146035577879559e+01,6.954085036015602839e+01,6.099956227723478007e-04,1.840081604031189033e-01,1.003845469355951314e+00
4.518072289156626239e-13,8.273203579068220126e-01,5.714060023497523344e-03,-1.351194346065101234e-02,4.044508557932760176e-08,-2.351404435737752601e-08,-1.602099488363460714e-08,6.953884474380674874e+01,6.953820403106462322e+01,6.407127421275084136e-04,1.970670420073822038e-01,1.004099695911550905e+00
4.819277108433734587e-13,8.273614333584162761e-01,5.714842645111764714e-03,-1.350851188848678844e-02,5.078461901927147072e-08,-2.593644647937295754e-08,-1.465100114613271011e-08,6.953623225059222079e+01,6.953556379665317877e+01,6.684539390433347954e-04,2.101104656178877372e-01,1.004351027272804675e+00
5.120481927710843441e-13,8.274025301886291928e-01,5.715712761945334480e-03,-1.350490682720296119e-02,6.282375162314915981e-08,-2.839100763760287463e-08,-1.260848060413711288e-08,6.953362301550261293e+01,6.953292880532823972e+01,6.942101743700232041e-04,2.231377380041012493e-01,1.004599457735030565e+00
5.421686746987951285e-13,8.274436492795179676e-01,5.716662131821425262e-03,-1.350111829292144870e-02,7.670367382303373923e-08,-3.087886945617629989e-08,-9.885260672161511997e-09,6.953101717408769389e+01,6.953029819065370987e+01,7.189834339860596245e-04,2.361481900589365579e-01,1.004844987575048920e+00
5.722891566265060138e-13,8.274847913285702239e-01,5.717681695811108016e-03,-1.349713645265122018e-02,9.256515719527491854e-08,-3.340584596811382722e-08,-6.491827461994076615e-09,6.952841485782194297e+01,6.952767114358016443e+01,7.437142417810052933e-04,2.491411773184385448e-01,1.005087622947847814e+00
6.024096385542167982e-13,8.275259568439635727e-01,5.718761565284183335e-03,-1.349295170004293984e-02,1.105478843886509111e-07,-3.598248990102463179e-08,-2.457557979547431741e-09,6.952581619385286160e+01,6.952504696978486720e+01,7.692240679963222158e-04,2.621160804128995214e-01,1.005327375763281017e+00
6.325301204819276835e-13,8.275671461410094576e-01,5.719891016914392147e-03,-1.348855473307343684e-02,1.307897877092591640e-07,-3.862404329908901395e-08,2.169523676841513013e-09,6.952322130476827056e+01,6.952242513274033797e+01,7.961720279280014301e-04,2.750723054518436905e-01,1.005564263544004300e+00
6.626506024096384679e-13,8.276083593397420834e-01,5.721058495172338249e-03,-1.348393663339720466e-02,1.534263999102864610e-07,-4.135027300584898156e-08,7.323456065984862750e-09,6.952063030830913704e+01,6.951980528362619793e+01,8.250246829461737284e-04,2.880092843450280382e-01,1.005798309266072277e+00
6.927710843373493532e-13,8.276495963637676700e-01,5.722251622693997307e-03,-1.347908894600878364e-02,1.785902220611960635e-07,-4.418519403794383736e-08,1.292149425758476141e-08,6.951804331712430951e+01,6.951718727925246810e+01,8.560378718435532200e-04,3.009264750606756023e-01,1.006029541183553810e+00
7.228915662650602386e-13,8.276908569401165705e-01,5.723457218407705487e-03,-1.347400375856702345e-02,2.064101147446747297e-07,-4.715668631897253309e-08,1.886567493518869563e-08,6.951546043854460777e+01,6.951457118855560680e+01,8.892499890034330197e-04,3.138233618245264700e-01,1.006257992638716736e+00
7.530120481927710230e-13,8.277321406001501014e-01,5.724661323446567085e-03,-1.346867377955128162e-02,2.370107135993515618e-07,-5.029600867226046208e-08,2.504473717527790666e-08,6.951288177443299787e+01,6.951195728777702243e+01,9.244866559733339994e-04,3.266994552614613800e-01,1.006483701859281155e+00
7.831325301204819083e-13,8.277734466815097614e-01,5.725849234481514803e-03,-1.346309241421434454e-02,2.705119022106153469e-07,-5.363723436568285164e-08,3.133639469848146372e-08,6.951030742094805248e+01,6.950934604414619855e+01,9.613768018596285068e-04,3.395542924830044496e-01,1.006706711744306038e+00
8.132530120481926927e-13,8.278147743308948980e-01,5.727005544029247289e-03,-1.345725383799194902e-02,3.070283214252880045e-07,-5.721660183409023481e-08,3.760984002558249859e-08,6.950773746852354407e+01,6.950673808823125910e+01,9.993802922886780866e-04,3.523874371237888936e-01,1.006927069640271011e+00
8.433734939759035780e-13,8.278561225079801300e-01,5.728114188119407500e-03,-1.345115306595158662e-02,3.466689389035298122e-07,-6.107180196796738672e-08,4.372844283764473994e-08,6.950517200170230581e+01,6.950413417559167328e+01,1.037826110638766968e-03,3.651984793296703113e-01,1.007144827108929164e+00
8.734939759036143624e-13,8.278974899896971440e-01,5.729158499595178415e-03,-1.344478601843423007e-02,3.895366922501268676e-07,-6.524121831738137096e-08,4.955257856743429808e-08,6.950261109920506897e+01,6.950153513983963194e+01,1.075959365443731296e-03,3.779870357023244476e-01,1.007379253184768952e+00
9.036144578313252477e-13,8.279388753755467789e-01,5.730121267850015084e-03,-1.343814958157285577e-02,4.357282147279139937e-07,-6.976313503224495687e-08,5.494251272857312078e-08,6.950005483391552730e+01,6.949894183976584827e+01,1.112994149675575715e-03,3.907527492021207749e-01,1.007629430993235431e+00
9.337349397590360321e-13,8.279802770933695211e-01,5.730984803752240710e-03,-1.343124166232474714e-02,4.853336544121799292e-07,-7.467492942410218948e-08,5.976127056810198177e-08,6.949750327296042940e+01,6.949635510463569688e+01,1.148168324736341742e-03,4.034952890147533999e-01,1.007878586814195065e+00
9.638554216867469175e-13,8.280216934057754719e-01,5.731731009174048132e-03,-1.342406123797187587e-02,5.384365968682641286e-07,-8.001226644508340235e-08,6.387742312093496627e-08,6.949495647779829710e+01,6.949377568205856903e+01,1.180795739725857500e-03,4.162143503844026315e-01,1.008126664908918224e+00
9.939759036144578028e-13,8.280631224168608640e-01,5.732341450833665711e-03,-1.341660839884166109e-02,5.951141002137861758e-07,-8.580831242469518947e-08,6.716772390600167113e-08,6.949241450438246659e+01,6.949120419298299112e+01,1.210311399469468294e-03,4.289096544183426118e-01,1.008373612264157115e+00
1.024096385542168688e-12,8.281045620795747242e-01,5.732797437666909204e-03,-1.340888438476828086e-02,6.554368497750160384e-07,-9.209298508044740550e-08,6.951953520663204352e-08,6.948987740323552487e+01,6.948864109753100138e+01,1.236305704523174651e-03,4.415809478660566723e-01,1.008619378644091791e+00
1.054216867469879372e-12,8.281460102031417136e-01,5.733080100745359745e-03,-1.340089161461907076e-02,7.194694374947083675e-07,-9.889225612720192738e-08,7.083298896117270737e-08,6.948734521968260935e+01,6.948608667465802569e+01,1.258545024588921630e-03,4.542280028777502809e-01,1.008863916632014579e+00
1.084337349397590257e-12,8.281874644608305802e-01,5.733170475574893808e-03,-1.339263370879991907e-02,7.872707688443276445e-07,-1.062275217650682022e-07,7.102283457023750256e-08,6.948481799401236003e+01,6.948354101665543681e+01,1.276977356921393152e-03,4.668506167461622947e-01,1.009107181661969221e+00
1.114457831325301142e-12,8.282289223979344417e-01,5.733049585808314662e-03,-1.338411550456176068e-02,8.588945973003335670e-07,-1.141150549478272975e-07,7.001993420080537268e-08,6.948229576163862475e+01,6.948100403820922111e+01,1.291723429399812195e-03,4.794486116353846028e-01,1.009349132040979979e+00
1.144578313253012028e-12,8.282703814398570952e-01,5.732698527824793035e-03,-1.337534306441691585e-02,9.343901835386270534e-07,-1.225655516515618301e-07,6.777237520984759856e-08,6.947977855324279517e+01,6.947847549815058699e+01,1.303055092207522228e-03,4.920218343013645357e-01,1.009589728962290600e+00
1.174698795180722711e-12,8.283118389002290805e-01,5.732098555504706178e-03,-1.336632367744532146e-02,1.013803073468661810e-06,-1.315837814087615785e-07,6.424617887823749763e-08,6.947726639490379341e+01,6.947595503090410318e+01,1.311363999685869093e-03,5.045701558073707460e-01,1.009828936510182462e+00
1.204819277108433596e-12,8.283532919889465829e-01,5.731231164643285809e-03,-1.335706585362591257e-02,1.097175986160824855e-06,-1.411683501844984497e-07,5.942559449034364275e-08,6.947475930827640411e+01,6.947344218399184967e+01,1.317124284548745489e-03,5.170934712378314480e-01,1.010066721656913469e+00
1.234939759036144482e-12,8.283947378204676859e-01,5.730078176013442964e-03,-1.334757931145053207e-02,1.184549799712180817e-06,-1.513115812921124019e-07,5.331297767194320178e-08,6.947225731056821019e+01,6.947093645744095625e+01,1.320853127249988412e-03,5.295916994149982848e-01,1.010303054252385646e+00
1.265060240963855367e-12,8.284361734217510209e-01,5.728621817391028707e-03,-1.333787495920108791e-02,1.275964620240611913e-06,-1.619995175254058183e-07,4.592826157613154798e-08,6.946976041461741147e+01,6.946843734175337204e+01,1.323072864043495613e-03,5.420647826204111341e-01,1.010537907006965996e+00
1.295180722891566252e-12,8.284775957402188418e-01,5.726844803220485815e-03,-1.332796486982942667e-02,1.371460916586397747e-06,-1.732120450761642569e-07,3.730803876451859527e-08,6.946726862889775589e+01,6.946594435123614630e+01,1.324277661604433137e-03,5.545126863247249460e-01,1.010771255468208896e+00
1.325301204819276936e-12,8.285190016513765965e-01,5.724730411736162448e-03,-1.331786225014161898e-02,1.471080701016284595e-06,-1.849231371656705272e-07,2.750428026792220815e-08,6.946478195763343422e+01,6.946345705068205234e+01,1.324906951385273557e-03,5.669353989282126527e-01,1.011003077991672328e+00
1.355421686746987821e-12,8.285603879665777161e-01,5.722262559245626032e-03,-1.330758140446689983e-02,1.574868734340962134e-06,-1.971012127043783985e-07,1.658272614654855073e-08,6.946230040061846012e+01,6.946097507371499091e+01,1.325326903466091371e-03,5.793329315140975933e-01,1.011233355706981252e+00
1.385542168674698706e-12,8.286017514404065976e-01,5.719425871006481553e-03,-1.329713769312104374e-02,1.682873732433110411e-06,-2.097096027622222137e-07,4.620988749341253418e-09,6.945982395320274350e+01,6.945849813285761343e+01,1.325820345134331611e-03,5.917053176165366635e-01,1.011462072479086594e+00
1.415662650602409592e-12,8.286430887779402399e-01,5.716205748209592617e-03,-1.328654748604369759e-02,1.795149550214474393e-06,-2.227071152403658256e-07,-8.293584332075214870e-09,6.945735260618482698e+01,6.945602602141137538e+01,1.326584773456703642e-03,6.040526130045966724e-01,1.011689214865417963e+00
1.445783132530120477e-12,8.286843966417172247e-01,5.712588431311588222e-03,-1.327582811250846775e-02,1.911756318795667385e-06,-2.360486859385590862e-07,-2.206623600546358054e-08,6.945488634574665809e+01,6.945355860823441674e+01,1.327737512237662284e-03,6.163748954826211435e-01,1.011914772069594015e+00
1.475903614457831161e-12,8.287256716586753891e-01,5.708561059098110103e-03,-1.326499780672445519e-02,2.032761511612813595e-06,-2.496861022635393223e-07,-3.659725914248381920e-08,6.945242515330329525e+01,6.945109582667645043e+01,1.329326626840495991e-03,6.286722647068589964e-01,1.012138735892020192e+00
1.506024096385542046e-12,8.287669104266357500e-01,5.704111723181882858e-03,-1.325407565011874067e-02,2.158240916105933033e-06,-2.635687841708980092e-07,-5.178453271542692347e-08,6.944996900545072549e+01,6.944863765953026302e+01,1.331345920461104743e-03,6.409448420210799302e-01,1.012361100677876768e+00
1.536144578313252931e-12,8.288081095207525673e-01,5.699229518095467670e-03,-1.324308151061580167e-02,2.288279488707066148e-06,-2.776446056162958442e-07,-6.752607677585276153e-08,6.944751787385490616e+01,6.944618412168173904e+01,1.333752173165789548e-03,6.531927703074358327e-01,1.012581863262925319e+00
1.566265060240963817e-12,8.288492654997361431e-01,5.693904586620661401e-03,-1.323203597935902580e-02,2.422972072620176609e-06,-2.918607388439849500e-07,-8.372256894198541602e-08,6.944507172515822901e+01,6.944373524241996165e+01,1.336482738272056717e-03,6.654162138533085136e-01,1.012801022917683591e+00
1.596385542168674500e-12,8.288903749118859965e-01,5.688128160429952070e-03,-1.322096030544723209e-02,2.562423960036141106e-06,-3.061645032853051143e-07,-1.002797667904332860e-07,6.944263052088693655e+01,6.944129104920686757e+01,1.339471680064621218e-03,6.776153582325081803e-01,1.013018581290106912e+00
1.626506024096385385e-12,8.289314343009479558e-01,5.681892596299132486e-03,-1.320987632904372690e-02,2.706751282978168636e-06,-3.205042006936895767e-07,-1.171107834377516193e-07,6.944019421744610554e+01,6.943885155461281045e+01,1.342662833294946826e-03,6.897904101989823511e-01,1.013234542347388967e+00
1.656626506024096271e-12,8.289724402116966928e-01,5.675191406791554004e-03,-1.319880641301217697e-02,2.856081219850282394e-06,-3.348299184144194008e-07,-1.341381675564946676e-07,6.943776276609578701e+01,6.943641674759511773e+01,1.346018500674752132e-03,7.019415975907687955e-01,1.013448912316968542e+00
1.686746987951807156e-12,8.290133891954426515e-01,5.668019286983825428e-03,-1.318777337365851891e-02,3.010552007892497119e-06,-3.490942833757239465e-07,-1.512957439883387169e-07,6.943533611297263519e+01,6.943398658999163331e+01,1.349522981006985199e-03,7.140691692423093428e-01,1.013661699627741442e+00
1.716867469879518041e-12,8.290542778153656700e-01,5.660372136493610137e-03,-1.317680041140757534e-02,3.170312755057417140e-06,-3.632531504818773268e-07,-1.685301768679840599e-07,6.943291419913693119e+01,6.943156101842001249e+01,1.353180716923477449e-03,7.261733949010830136e-01,1.013872914850507900e+00
1.746987951807228725e-12,8.290951026516566458e-01,5.652247076577078880e-03,-1.316591104079865675e-02,3.335523048240395406e-06,-3.772662105668790290e-07,-1.858022236179785094e-07,6.943049696065972398e+01,6.942913995114140846e+01,1.357009518315255465e-03,7.382545651468117587e-01,1.014082570639044834e+00
1.777108433734939610e-12,8.291358603065709376e-01,5.643642463070992071e-03,-1.315512902094264497e-02,3.506352358247224120e-06,-3.910975048979135810e-07,-2.030876551695112156e-07,6.942808432871103719e+01,6.942672329873153103e+01,1.361029979510542049e-03,7.503129913090376135e-01,1.014290681671643046e+00
1.807228915662650495e-12,8.291765474092515076e-01,5.634557894943135331e-03,-1.314447828650369167e-02,3.682979245301207169e-06,-4.047158353606965591e-07,-2.203778251545962352e-07,6.942567622968412877e+01,6.942431097691216735e+01,1.365252771962802451e-03,7.623490053794704790e-01,1.014497264593307690e+00
1.837349397590361179e-12,8.292171606205278600e-01,5.624994218760179590e-03,-1.313398287921680764e-02,3.865590372212707873e-06,-4.180950618656382333e-07,-2.376798784449260277e-07,6.942327258535112833e+01,6.942190291948556080e+01,1.369665865561902479e-03,7.743629599153275533e-01,1.014702337958596434e+00
1.867469879518072064e-12,8.292576966374198832e-01,5.614953529379935505e-03,-1.312366688059194569e-02,4.054379335501345026e-06,-4.312142811291123052e-07,-2.550165971255766648e-07,6.942087331300891151e+01,6.941949908917406731e+01,1.374223834846017341e-03,7.863552279302964410e-01,1.014905922175700859e+00
1.897590361445782950e-12,8.292981521975709702e-01,5.604439166521051410e-03,-1.311355434583475789e-02,4.249545327725653472e-06,-4.440578837470063673e-07,-2.724258896343878419e-07,6.941847832572652521e+01,6.941709948452486856e+01,1.378841201653976511e-03,7.983262027676869543e-01,1.015108039451395605e+00
1.927710843373493835e-12,8.293385240835370320e-01,5.593455708132217576e-03,-1.310366923931106757e-02,4.451291646994580613e-06,-4.566154893222768887e-07,-2.899599362213277668e-07,6.941608753245749597e+01,6.941470414119589805e+01,1.383391261595362217e-03,8.102762979530229170e-01,1.015308713737456570e+00
1.957831325301204720e-12,8.293788091269722607e-01,5.582008960126320744e-03,-1.309403537149413273e-02,4.659824072077153604e-06,-4.688817622668267998e-07,-3.076840109453276804e-07,6.941370083824469361e+01,6.941231312714677415e+01,1.387711097916017548e-03,8.222059470212471632e-01,1.015507970678207972e+00
1.987951807228915606e-12,8.294190042125728635e-01,5.570105943044363628e-03,-1.308467633769876300e-02,4.875349123663691117e-06,-4.808561137007524361e-07,-3.256750069971915384e-07,6.941131814442773873e+01,6.940992653182087224e+01,1.391612606864086298e-03,8.341156033142302917e-01,1.015705837559458535e+00
2.018072289156626491e-12,8.294591062822102012e-01,5.557754875631730138e-03,-1.307561545866002713e-02,5.098072234146155767e-06,-4.925422975509470314e-07,-3.440196980958082101e-07,6.940893934874208071e+01,6.940754445026679775e+01,1.394898475285776115e-03,8.460057397437985571e-01,1.015902343258850760e+00
2.048192771084337376e-12,8.294991123385252463e-01,5.544965155953306482e-03,-1.306687572323541290e-02,5.328195849763064615e-06,-5.039479114397899902e-07,-3.628127739433997316e-07,6.940656434553183374e+01,6.940516696423091503e+01,1.397381300921618410e-03,8.578768485186953896e-01,1.016097518197595306e+00
2.078313253012047858e-12,8.295390194486502722e-01,5.531747339346948164e-03,-1.305847973284975962e-02,5.565917490088813165e-06,-5.150838151914761378e-07,-3.821546921511171803e-07,6.940419302589909023e+01,6.940279412235236123e+01,1.398903546723595384e-03,8.697294408280124012e-01,1.016291394293600936e+00
2.108433734939758743e-12,8.295788247477806632e-01,5.518113114514631989e-03,-1.305044964828327644e-02,5.811427790634612512e-06,-5.259634817127679621e-07,-4.021493925814133172e-07,6.940182527783031219e+01,6.940042592197998772e+01,1.399355850329122783e-03,8.815640464813419008e-01,1.016484004915994666e+00
2.138554216867469628e-12,8.296185254426720057e-01,5.504075277361781746e-03,-1.304280713841579967e-02,6.064908554769763696e-06,-5.366022965778825552e-07,-4.229019226376285014e-07,6.939946098635607541e+01,6.939806229496346646e+01,1.398691392602163970e-03,8.933812134983338815e-01,1.016675384840954433e+00
2.168674698795180514e-12,8.296581188150560227e-01,5.489647702608822961e-03,-1.303557333111388800e-02,6.326530841269101388e-06,-5.470168238241706285e-07,-4.445160236210317312e-07,6.939710003365257762e+01,6.939570309912120649e+01,1.396934531377851509e-03,9.051815076468806565e-01,1.016865570208918879e+00
2.198795180722891399e-12,8.296976022250840410e-01,5.474845313614040872e-03,-1.302876876610658576e-02,6.596453113550915238e-06,-5.572240562164191997e-07,-4.670917288459240791e-07,6.939474229910062775e+01,6.939334811645636591e+01,1.394182644257196523e-03,9.169655119260652354e-01,1.017054598482941108e+00
2.228915662650602285e-12,8.297369731146514438e-01,5.459684050638022659e-03,-1.302241334996529637e-02,6.874819476094017844e-06,-5.672406685436540983e-07,-4.907230237479724411e-07,6.939238765937248843e+01,6.939099705839333865e+01,1.390600979153954397e-03,9.287338259909556637e-01,1.017242508408111812e+00
2.259036144578313170e-12,8.297762290104820915e-01,5.444180837404136337e-03,-1.301652631302571347e-02,7.161758022621187030e-06,-5.770822923653286777e-07,-5.154956167516945806e-07,6.939003598857603095e+01,6.938864957742360673e+01,1.386411152417632488e-03,9.404870655178061423e-01,1.017429339972087066e+00
2.289156626506024055e-12,8.298153675272812446e-01,5.428353546238010897e-03,-1.301112616831958703e-02,7.457379319414646347e-06,-5.867628300274493633e-07,-5.414848672109887885e-07,6.938768715835496437e+01,6.938630528371359674e+01,1.381874641362154524e-03,9.522258615064879139e-01,1.017615134366508300e+00
2.319277108433734941e-12,8.298543863709869628e-01,5.412220962155258816e-03,-1.300623067230888968e-02,7.761775045597439399e-06,-5.962938247385385642e-07,-5.687539133507974914e-07,6.938534103790550489e+01,6.938396376480457661e+01,1.377273100926102150e-03,9.639508595183048367e-01,1.017799933949183000e+00
2.349397590361445422e-12,8.298932833415540999e-01,5.395802745529160865e-03,-1.300185678754068284e-02,8.075016810382653457e-06,-6.056839020568491731e-07,-5.973520388857639191e-07,6.938299749414683504e+01,6.938162460660052488e+01,1.372887546313075659e-03,9.756627188489316316e-01,1.017983782206899113e+00
2.379518072289156307e-12,8.299320563360209624e-01,5.379119393679832571e-03,-1.299802064679945329e-02,8.397155165170701422e-06,-6.149382963306800071e-07,-6.273133119567347422e-07,6.938065639178154242e+01,6.937928741339601402e+01,1.368978385535465610e-03,9.873621116343302972e-01,1.018166723718698430e+00
2.409638554216867193e-12,8.299707033509499121e-01,5.362192201593408633e-03,-1.299473751957491013e-02,8.728218825979775424e-06,-6.240584734998861394e-07,-6.586555243080629835e-07,6.937831759352305028e+01,6.937695182552221240e+01,1.365768000840946080e-03,9.990497218905365351e-01,1.018348804119464157e+00
2.439759036144578078e-12,8.300092224851640665e-01,5.345043221482128487e-03,-1.299202177939451364e-02,9.068214119041989040e-06,-6.330418592633924419e-07,-6.913794523422247745e-07,6.937598096020695948e+01,6.937461753306806145e+01,1.363427138898524148e-03,1.010726244483386882e+00,1.018530070063635717e+00
2.469879518072288963e-12,8.300476119420980847e-01,5.327695221912470518e-03,-1.298988687303620666e-02,9.417124659510541269e-06,-6.418816790068005929e-07,-7.254684549609930783e-07,6.937364635086835563e+01,6.937228428500611699e+01,1.362065862244113976e-03,1.022392384032012380e+00,1.018710569188812753e+00
2.499999999999999849e-12,8.300858700318881622e-01,5.310171645667004919e-03,-1.298834529190505925e-02,9.774911270127384239e-06,-6.505669131325186290e-07,-7.608884160748641640e-07,6.937131362301707327e+01,6.936995189369672232e+01,1.361729320355689783e-03,1.034048853746219354e+00,1.018890350079126206e+00
2.530120481927710734e-12,8.301239951728139888e-01,5.292496566981571768e-03,-1.298740854381764606e-02,1.014151214342911781e-05,-6.590823686081896243e-07,-7.975880324884645166e-07,6.936898263294125400e+01,6.936762023476063632e+01,1.362398180614573986e-03,1.045696374194948763e+00,1.019069462228048506e+00
2.560240963855421619e-12,8.301619858930786577e-01,5.274694648052935878e-03,-1.298708712693406528e-02,1.051684324765628590e-05,-6.674088647012380636e-07,-8.354994407164898877e-07,6.936665323581165410e+01,6.936528924255905793e+01,1.363993252593438980e-03,1.057335672010620176e+00,1.019247956000493893e+00
2.590361445783132505e-12,8.301998408314614775e-01,5.256791094668555354e-03,-1.298739050541354925e-02,1.090079897302354188e-05,-6.755235280077971926e-07,-8.745391693221978313e-07,6.936432528613225656e+01,6.936295890248270268e+01,1.366383649553706055e-03,1.068967478528267012e+00,1.019425882593972155e+00
2.620481927710842986e-12,8.302375587382193611e-01,5.238811611634894110e-03,-1.298832708595601404e-02,1.129325301144357152e-05,-6.834001889241223012e-07,-9.146093966916346828e-07,6.936199863784909780e+01,6.936062924010897746e+01,1.369397740113445852e-03,1.080592528365106775e+00,1.019603293998514459e+00
2.650602409638553872e-12,8.302751384749809116e-01,5.220782356556140716e-03,-1.298990419582102609e-02,1.169405945921941879e-05,-6.910098685288676152e-07,-9.555994874956069704e-07,6.935967314480255652e+01,6.935830030868544327e+01,1.372836117116664565e-03,1.092211557937159405e+00,1.019780242955105720e+00
2.680722891566264757e-12,8.303125790144063600e-01,5.202729893627817265e-03,-1.299212806280993816e-02,1.210305412867898568e-05,-6.983213421393036406e-07,-9.973877736120619654e-07,6.935734866092154505e+01,6.935597217510849077e+01,1.376485813057713595e-03,1.103825303918900769e+00,1.020056403824732616e+00
2.710843373493975642e-12,8.303498794391053206e-01,5.184681146217236247e-03,-1.299500379630505291e-02,1.252005605138028531e-05,-7.053017663113598846e-07,-1.039843537753618175e-06,6.935502504068101359e+01,6.935364490568727547e+01,1.380134993736863722e-03,1.115434501649234411e+00,1.020358767828249302e+00
2.740963855421686528e-12,8.303870389400790364e-01,5.166663348930534798e-03,-1.299853536979948647e-02,1.294486915256116637e-05,-7.119173595165966994e-07,-1.082829156337942559e-06,6.935270213945973694e+01,6.935131855210872232e+01,1.383587351008717459e-03,1.127039883486470107e+00,1.020662987521609333e+00
2.771084337349397413e-12,8.304240568146227242e-01,5.148703998843706664e-03,-1.300272560559705658e-02,1.337728407371469162e-05,-7.181341235328924217e-07,-1.126202362104740287e-06,6.935037981376558491e+01,6.934899313837216539e+01,1.386675393418411754e-03,1.138642177115146925e+00,1.020969010071305139e+00
2.801204819277108298e-12,8.304609324636558210e-01,5.130830805698112680e-03,-1.300757616043169036e-02,1.381708011731879356e-05,-7.239185837517331990e-07,-1.169818583394896684e-06,6.934805792165271043e+01,6.934666864983178414e+01,1.389271820926357140e-03,1.150242103810222183e+00,1.021276781186072791e+00
2.831325301204819184e-12,8.304976653881867010e-01,5.113071641326896385e-03,-1.301308751310024936e-02,1.426402728536891156e-05,-7.292385261557019509e-07,-1.213533308482394816e-06,6.934573632311071378e+01,6.934434502490967134e+01,1.391298201040458817e-03,1.161840376663451302e+00,1.021586245201197896e+00
2.861445783132530069e-12,8.305342551853199806e-01,5.095454488325449650e-03,-1.301925895393802983e-02,1.471788838170826463e-05,-7.340637135190489447e-07,-1.257204421821665003e-06,6.934341488039200385e+01,6.934202215012660986e+01,1.392730265401025602e-03,1.173437698775735116e+00,1.021897345161954629e+00
2.891566265060240954e-12,8.305707015437263641e-01,5.078007387648746269e-03,-1.302608857584680244e-02,1.517842114697645838e-05,-7.383665655151163574e-07,-1.300694462087537171e-06,6.934109345833340399e+01,6.933969985899886979e+01,1.393599334529977644e-03,1.185034761423392924e+00,1.022210022906067994e+00
2.921686746987951436e-12,8.306070042385403918e-01,5.060758385309324647e-03,-1.303357326732871961e-02,1.564538039426843912e-05,-7.421227878372085586e-07,-1.343872754941167544e-06,6.933877192464726136e+01,6.933737793499055613e+01,1.393989656700385035e-03,1.196632242202187335e+00,1.022524219145112268e+00
2.951807228915662321e-12,8.306431631255026815e-01,5.043735478102545980e-03,-1.304170870788621053e-02,1.611852011340003199e-05,-7.453119362054021842e-07,-1.386617376500037134e-06,6.933645015028773173e+01,6.933505611849174954e+01,1.394031795983462956e-03,1.208230803156948641e+00,1.022839873544766132e+00
2.981927710843373207e-12,8.306791781347405701e-01,5.026966558418447667e-03,-1.305048936481689043e-02,1.659759551206792859e-05,-7.479179025586228900e-07,-1.428816907235930660e-06,6.933412800976491042e+01,6.933273411717912893e+01,1.393892585784661971e-03,1.219831088904475891e+00,1.023156924803912071e+00
3.012048192771084092e-12,8.307150492640106298e-01,5.010479357991451561e-03,-1.305990849306102979e-02,1.708236496317371987e-05,-7.499293126208243663e-07,-1.470371940670868729e-06,6.933180538139680493e+01,6.933041161887106796e+01,1.393762525740637435e-03,1.231433724756375803e+00,1.023475310732367971e+00
3.042168674698794977e-12,8.307507765714730041e-01,4.994301390991398581e-03,-1.306995813658364501e-02,1.757259182915058468e-05,-7.513398262149714107e-07,-1.511196316720025237e-06,6.932948214762801342e+01,6.932808830584181692e+01,1.393841786199915330e-03,1.243039314851281718e+00,1.023794968327515154e+00
3.072289156626505863e-12,8.307863601679917886e-01,4.978459895650112418e-03,-1.308062913230763173e-02,1.806804613625970636e-05,-7.521483340764026500e-07,-1.551218055705462853e-06,6.932715819533231638e+01,6.932576386918528044e+01,1.394326147041904896e-03,1.254648440304550361e+00,1.024115833849533308e+00
3.102409638554216748e-12,8.308218002091539711e-01,4.962981775675761459e-03,-1.309191111684621621e-02,1.856850607448214130e-05,-7.523590474133477164e-07,-1.590379975781799068e-06,6.932483341608535454e+01,6.932343802188103155e+01,1.395394204322031621e-03,1.266261657384765371e+00,1.024437842895345119e+00
3.132530120481927633e-12,8.308570968869229967e-01,4.947893540228443660e-03,-1.310379253568802471e-02,1.907375930176741173e-05,-7.519814790104340754e-07,-1.628639983613718405e-06,6.932250770642214377e+01,6.932111050940154939e+01,1.397197020589654309e-03,1.277879495727191506e+00,1.024760930471269482e+00
3.162650602409638519e-12,8.308922504209267368e-01,4.933221243657771697e-03,-1.311626065484422857e-02,1.958360403495839578e-05,-7.510303172086420631e-07,-1.665971035459837965e-06,6.932018096819285802e+01,6.931878111710288692e+01,1.399851089967901968e-03,1.289502456594763480e+00,1.025085031064377317e+00
3.192771084337349000e-12,8.309272610497061562e-01,4.918990424296602881e-03,-1.312930157579472387e-02,2.009784991361754312e-05,-7.495251965606860540e-07,-1.702360773177890792e-06,6.931785310881062401e+01,6.931644967373267718e+01,1.403435077951372539e-03,1.301131011196771992e+00,1.025410078712581496e+00
3.222891566265059885e-12,8.309621290216385736e-01,4.905226042944661226e-03,-1.314290025302468530e-02,2.061631862715513429e-05,-7.474903712970660493e-07,-1.737810846902823057e-06,6.931552404157189073e+01,6.931411605123595621e+01,1.407990335938429007e-03,1.312765599077387213e+00,1.025736007073579481e+00
3.253012048192770771e-12,8.309968545859064415e-01,4.891952420805419782e-03,-1.315704051451845914e-02,2.113884430001632415e-05,-7.449542998910997181e-07,-1.772335943095259655e-06,6.931319368594081709e+01,6.931178016119427809e+01,1.413524746534078899e-03,1.324406626585187263e+00,1.026062749492293591e+00
3.283132530120481656e-12,8.310314379833179110e-01,4.879193177487921480e-03,-1.317170508576939909e-02,2.166527363412987109e-05,-7.419491509331326124e-07,-1.805962543152943359e-06,6.931086196787562415e+01,6.930944194878672704e+01,1.420019088894755284e-03,1.336054465435074778e+00,1.026390239067356935e+00
3.313253012048192541e-12,8.310658794373300129e-01,4.866971168786509393e-03,-1.318687561675616418e-02,2.219546581225860128e-05,-7.385102421734957382e-07,-1.838727443673109333e-06,6.930852882009837401e+01,6.930710138522661623e+01,1.427434871758475731e-03,1.347709451376207346e+00,1.026718408716653652e+00
3.343373493975903427e-12,8.311001791449328380e-01,4.855308424750725931e-03,-1.320253271227088757e-02,2.272929217022666727e-05,-7.346754259364613482e-07,-1.870676074614460959e-06,6.930619418244037888e+01,6.930475845994763517e+01,1.435722492747996005e-03,1.359371882977005619e+00,1.027047191241511781e+00
3.373493975903614312e-12,8.311343372678379193e-01,4.844226088338053973e-03,-1.321865596579222500e-02,2.326663565013668706e-05,-7.304844351178011151e-07,-1.901860655916160635e-06,6.930385800214456538e+01,6.930241317349496910e+01,1.444828649594805245e-03,1.371042020540449213e+00,1.027376519389975318e+00
3.403614457831325197e-12,8.311683539240085627e-01,4.833744354542074580e-03,-1.323522399671129245e-02,2.380739005054099001e-05,-7.259782046392156798e-07,-1.932338236491300613e-06,6.930152023410133211e+01,6.930006553196871266e+01,1.454702132615533780e-03,1.382720085160778822e+00,1.027706325919111707e+00
3.433734939759036083e-12,8.312022291793859097e-01,4.823882410591055769e-03,-1.325221449117114716e-02,2.435145909301360278e-05,-7.211981835357241449e-07,-1.962168661849646640e-06,6.929918084114392229e+01,6.929771554371386344e+01,1.465297430055941333e-03,1.394406257936247284e+00,1.028036543656397406e+00
3.463855421686746564e-12,8.312359630400268928e-01,4.814658377842949942e-03,-1.326960424649729214e-02,2.489875532761071732e-05,-7.161856527971022209e-07,-1.991412517869352359e-06,6.929683979424035556e+01,6.929536321831079704e+01,1.476575929563951574e-03,1.406100679346638183e+00,1.028367105560240358e+00
3.493975903614457450e-12,8.312695554446833945e-01,4.806089254913021615e-03,-1.328736921934822908e-02,2.544919890224445354e-05,-7.109810636810479168e-07,-2.020129098406104264e-06,6.929449707275101389e+01,6.929300856790298724e+01,1.488504848029088660e-03,1.417803448809957567e+00,1.028697944779673357e+00
3.524096385542168335e-12,8.313030062580211155e-01,4.798190863040984952e-03,-1.330548457755297530e-02,2.600271622297786381e-05,-7.056234104806534747e-07,-2.048374443502727065e-06,6.929215266447357635e+01,6.929065161015192587e+01,1.501054321644004546e-03,1.429514624426033054e+00,1.029028994713264478e+00
3.554216867469879220e-12,8.313363152643130638e-01,4.790977793599992228e-03,-1.332392475552660223e-02,2.655923853364270878e-05,-7.001496506866261693e-07,-2.076199492970814510e-06,6.928980656584647591e+01,6.928829237254312545e+01,1.514193303353670141e-03,1.441234222919871799e+00,1.029360189067232811e+00
3.584337349397590106e-12,8.313694821616715025e-01,4.784463358720932383e-03,-1.334266351290436421e-02,2.711870044396553803e-05,-6.945941841669011305e-07,-2.103648397111667929e-06,6.928745878198965613e+01,6.928593089696320817e+01,1.527885026443176952e-03,1.452962219791581244e+00,1.029691461912804584e+00
3.614457831325300991e-12,8.314025065572923090e-01,4.778659544670134721e-03,-1.336167399744597230e-02,2.768103843555290536e-05,-6.889884014295654012e-07,-2.130757022403146337e-06,6.928510932666566191e+01,6.928356724386782162e+01,1.542082797833559376e-03,1.464698549681551221e+00,1.030022747742982858e+00
3.644578313253011472e-12,8.314353879633310518e-01,4.773576969034339611e-03,-1.338092881111005612e-02,2.824618937464438759e-05,-6.833603092811837126e-07,-2.157551685200605213e-06,6.928275822220240343e+01,6.928120149540819739e+01,1.556726794199126849e-03,1.476443106956582429e+00,1.030353981528304042e+00
3.674698795180722358e-12,8.314681257935960801e-01,4.769224841688757613e-03,-1.340040007943828909e-02,2.881408905951482428e-05,-6.777342402870035578e-07,-2.184048141001027668e-06,6.928040549933528780e+01,6.927883375696482915e+01,1.571742370453114469e-03,1.488195746521828289e+00,1.030685098772035513e+00
3.704819277108433243e-12,8.315007193610216563e-01,4.765610930317841845e-03,-1.342005952399214982e-02,2.938467086149207207e-05,-6.721306517932125827e-07,-2.210250687901957726e-06,6.927805119787119281e+01,6.927646415682185932e+01,1.587041049333895665e-03,1.499956284862632661e+00,1.031016035564544131e+00
3.734939759036144128e-12,8.315331678763820955e-01,4.762741530156864612e-03,-1.343987853796404369e-02,2.995786436100925863e-05,-6.665660140762262543e-07,-2.236151998735067491e-06,6.927569536376279302e+01,6.927409284379402266e+01,1.602519968768787578e-03,1.511724501315464764e+00,1.031346728636836296e+00
3.765060240963855014e-12,8.315654704475102799e-01,4.760621439349824353e-03,-1.345982826450954628e-02,3.053359416089406294e-05,-6.610527879228513479e-07,-2.261732923550417659e-06,6.927333805134334455e+01,6.927171998318246438e+01,1.618068160885678111e-03,1.523500139567820932e+00,1.031677115413268231e+00
3.795180722891565899e-12,8.315976260797520725e-01,4.759253939532871389e-03,-1.347987967759456916e-02,3.111177882400940827e-05,-6.555994926108802453e-07,-2.286962594497453052e-06,6.927097932206531539e+01,6.926934575115414816e+01,1.633570911173862260e-03,1.535282909383682837e+00,1.032007134063347209e+00
3.825301204819276785e-12,8.316296336774494646e-01,4.758640782062233295e-03,-1.350000366498689715e-02,3.169232994085399680e-05,-6.502108591859604086e-07,-2.311798880947820764e-06,6.926861924396948211e+01,6.926697032807309995e+01,1.648915896386584680e-03,1.547072488548331126e+00,1.032336723552610191e+00
3.855421686746987670e-12,8.316614920464037164e-01,4.758782180372483038e-03,-1.352017111329838379e-02,3.227515135080398555e-05,-6.448880635018381833e-07,-2.336189127709947249e-06,6.926625789113903409e+01,6.926459389142421230e+01,1.663999714824001197e-03,1.558868525024159624e+00,1.032665823692352713e+00
3.885542168674698555e-12,8.316931998970770179e-01,4.759676809008648278e-03,-1.354035299426141828e-02,3.286013852573582488e-05,-6.396290318417067475e-07,-2.360071157538977174e-06,6.926389534323551800e+01,6.926221660903242139e+01,1.678734203101791764e-03,1.570670639307933047e+00,1.032994375188616143e+00
3.915662650602409441e-12,8.317247558495437509e-01,4.761321808492985884e-03,-1.356052045210152934e-02,3.344717812120739968e-05,-6.344288104880538413e-07,-2.383374513272195413e-06,6.926153168465351939e+01,6.925983863271440555e+01,1.693051939117670669e-03,1.582478426972383057e+00,1.033322319689655044e+00
3.945783132530120326e-12,8.317561584387928031e-01,4.763712797643800644e-03,-1.358064489165951988e-02,3.403614769685475060e-05,-6.292799893850253846e-07,-2.406021909666571397e-06,6.925916700400094328e+01,6.925746009361945710e+01,1.706910381485556103e-03,1.594291461380558328e+00,1.033649599832494825e+00
3.975903614457831211e-12,8.317874061214518555e-01,4.766843892540390329e-03,-1.360069806666422236e-02,3.462691560425910133e-05,-6.241731690626138048e-07,-2.427930860495124433e-06,6.925680139338038543e+01,6.925508109919385902e+01,1.720294186529088649e-03,1.606109296550560339e+00,1.033976159288136243e+00
4.006024096385542097e-12,8.318184972834760105e-01,4.770707732341136417e-03,-1.362065216752096283e-02,3.521934103733060772e-05,-6.190974592809631833e-07,-2.449015442768577875e-06,6.925443494769857011e+01,6.925270173232871684e+01,1.733215369854218188e-03,1.617931470151119377e+00,1.034301942805389452e+00
4.036144578313252982e-12,8.318494302488393943e-01,4.775295512236614817e-03,-1.364047990833523391e-02,3.581327423730468310e-05,-6.140409974149181642e-07,-2.469188157163037466e-06,6.925206776400543163e+01,6.925032205287078568e+01,1.745711134641050313e-03,1.629757506603769279e+00,1.034626896253388217e+00
4.066265060240963867e-12,8.318802032893941600e-01,4.780597023421700488e-03,-1.366015461252296191e-02,3.640855684181168233e-05,-6.089914744356919394e-07,-2.488361841907230451e-06,6.924969994078202262e+01,6.924794210141627104e+01,1.757839365752654048e-03,1.641586920266084215e+00,1.034950966662630423e+00
4.096385542168674753e-12,8.319108146356851696e-01,4.786600699759522258e-03,-1.367965029639495005e-02,3.700502236520752762e-05,-6.039366564546685848e-07,-2.506451596544791495e-06,6.924733157727644084e+01,6.924556190529843036e+01,1.769671978006221802e-03,1.653419218667654178e+00,1.035274102264496898e+00
4.126506024096385638e-12,8.319412624888606889e-01,4.793293671535658364e-03,-1.369894175026988709e-02,3.760249679547630853e-05,-5.988648901638016739e-07,-2.523376672146054241e-06,6.924496277285534518e+01,6.924318148635896364e+01,1.781286496375421215e-03,1.665253905770609055e+00,1.035596252529181971e+00
4.156626506024095716e-12,8.319715450335710694e-01,4.800661825504978081e-03,-1.371800461649184261e-02,3.820079929156045576e-05,-5.937655811227218524e-07,-2.539062285684725186e-06,6.924259362637093318e+01,6.924080086994997885e+01,1.792756420954588845e-03,1.677090485222505478e+00,1.035917368201965338e+00
4.186746987951806601e-12,8.320016604518604142e-01,4.808689871253146557e-03,-1.373681546382598227e-02,3.879974296395139399e-05,-5.886296346839673456e-07,-2.553441318380273897e-06,6.924022423559419792e+01,6.923842009451998081e+01,1.804141074215748122e-03,1.688928463571013339e+00,1.036237401337757547e+00
4.216867469879517486e-12,8.320316069380919721e-01,4.817361413668694824e-03,-1.375535185759770192e-02,3.939913572078192346e-05,-5.834498503903017560e-07,-2.566455860778511672e-06,6.923785469664559855e+01,6.923603922091909624e+01,1.815475726507643529e-03,1.700767353407564686e+00,1.036556305333850014e+00
4.246987951807228372e-12,8.320613827148751751e-01,4.826659030880880823e-03,-1.377359242509780708e-02,3.999878116149456513e-05,-5.782212618933854162e-07,-2.578058571122804209e-06,6.923548510347100660e+01,6.923365834063690727e+01,1.826762834099464848e-03,1.712606676408130690e+00,1.036874034960895363e+00
4.277108433734939257e-12,8.320909860499577926e-01,4.836564357710976085e-03,-1.379151691568930235e-02,4.059847950038818665e-05,-5.729414158001744940e-07,-2.588213818061742342e-06,6.923311554735394679e+01,6.923127758216114103e+01,1.837965192803391956e-03,1.724445966238982830e+00,1.037190546391645984e+00
4.307228915662650142e-12,8.321204152738251869e-01,4.847058173322663088e-03,-1.380910625522777969e-02,4.119802850294769725e-05,-5.676105843189971998e-07,-2.596898583835284298e-06,6.923074611653784416e+01,6.922889711483199449e+01,1.849001705849304643e-03,1.736284771297220919e+00,1.037505797227863402e+00
4.337349397590361028e-12,8.321496687983143126e-01,4.858120493443734284e-03,-1.382634259445086541e-02,4.179722441878865340e-05,-5.622319081170768000e-07,-2.604103109658822154e-06,6.922837689586320664e+01,6.922651714957220292e+01,1.859746291006843851e-03,1.748122657254273848e+00,1.037819746525371123e+00
4.367469879518071913e-12,8.321787451364566213e-01,4.869730666309922233e-03,-1.384320935020161986e-02,4.239586289626301154e-05,-5.568114673803363177e-07,-2.609831270950918275e-06,6.922600796620587005e+01,6.922413793598558129e+01,1.870030220294717320e-03,1.759959209377207623e+00,1.038132354816648562e+00
4.397590361445782798e-12,8.322076429224419813e-01,4.881867471767736659e-03,-1.385969123999928297e-02,4.299373986521999287e-05,-5.513582806502662303e-07,-2.614100676188438578e-06,6.922363940433399421e+01,6.922175975641981438e+01,1.879647914182016894e-03,1.771794034601873458e+00,1.038443584131324426e+00
4.427710843373493684e-12,8.322363609326014489e-01,4.894509222592214638e-03,-1.387577430930254235e-02,4.359065237603967853e-05,-5.458842325680177674e-07,-2.616942489381194217e-06,6.922127128265337603e+01,6.921938291672897492e+01,1.888365924405745232e-03,1.783626763333429066e+00,1.038753398014406137e+00
4.457831325301204569e-12,8.322648981071102403e-01,4.907633867884982418e-03,-1.389144595070113640e-02,4.418639938481063725e-05,-5.404039331510618887e-07,-2.618400982296442642e-06,6.921890366888071355e+01,6.921700773431899734e+01,1.895934561719938519e-03,1.795457050956817957e+00,1.039061761542193763e+00
4.487951807228915454e-12,8.322932535719765879e-01,4.921219097759186277e-03,-1.390669491543504270e-02,4.478078247634029494e-05,-5.349345126334658669e-07,-2.618532828494331470e-06,6.921653662591039335e+01,6.921463452452690035e+01,1.902101383489986303e-03,1.807284579041978700e+00,1.039368641335854271e+00
4.518072289156626340e-12,8.323214266615888146e-01,4.935242448663280414e-03,-1.392151131680178199e-02,4.537360651852184230e-05,-5.294953571905743289e-07,-2.617406156827357658e-06,6.921417021164161554e+01,6.921226358606685380e+01,1.906625574764590422e-03,1.819109056229921473e+00,1.039674005572612359e+00
4.548192771084337225e-12,8.323494169414555888e-01,4.949681408544934907e-03,-1.393588662522454204e-02,4.596468024338306148e-05,-5.241077920195216580e-07,-2.615099387188163880e-06,6.921180447885126341e+01,6.920989518669750851e+01,1.909292153749211863e-03,1.830930218793888953e+00,1.039977823994548967e+00
4.578313253012048110e-12,8.323772242309911418e-01,4.964513521400284318e-03,-1.394981365508230452e-02,4.655381675186335275e-05,-5.187947192390265774e-07,-2.611699875850358389e-06,6.920943947517648098e+01,6.920752955025676556e+01,1.909924919710501677e-03,1.842747830872244474e+00,1.040280067914993278e+00
4.608433734939758996e-12,8.324048486262570767e-01,4.979716490573024394e-03,-1.396328654305768052e-02,4.714083394096723207e-05,-5.135802188894593126e-07,-2.607302401640245664e-06,6.920707524308750180e+01,6.920516684594642243e+01,1.908397141077517985e-03,1.854561684374213648e+00,1.040580710222518634e+00
4.638554216867469881e-12,8.324322905225086666e-01,4.995268280001869537e-03,-1.397630071813261640e-02,4.772555485339529980e-05,-5.084891219456496153e-07,-2.602007527323066115e-06,6.920471181987373654e+01,6.920280718072571347e+01,1.904639148028087689e-03,1.866371598564581902e+00,1.040879725382548360e+00
4.668674698795180766e-12,8.324595506362542086e-01,5.011147212866085519e-03,-1.398885286365147279e-02,4.830780795102837045e-05,-5.035465646923043361e-07,-2.595919872923245246e-06,6.920234923767579005e+01,6.920045059544261790e+01,1.898642233170926225e-03,1.878177419338952436e+00,1.041177089436602587e+00
4.698795180722890844e-12,8.324866300263765728e-01,5.027332066930390725e-03,-1.400094087134995911e-02,4.888742731472185704e-05,-4.987775340517535261e-07,-2.589146339180246468e-06,6.919998752367939687e+01,6.919809706512404546e+01,1.890458555347971628e-03,1.889979018203076233e+00,1.041472779999220943e+00
4.728915662650601729e-12,8.325135301145077937e-01,5.043802166338247003e-03,-1.401256378762879770e-02,4.946425277374913600e-05,-4.942064134957641896e-07,-2.581794319945873893e-06,6.919762670031796858e+01,6.919574650325834853e+01,1.880197059614626938e-03,1.901776290976301187e+00,1.041766776252602167e+00
4.759036144578312615e-12,8.325402527042745637e-01,5.060537468659549905e-03,-1.402372175217599624e-02,5.003812996890618617e-05,-4.898565390213502717e-07,-2.573969942051187327e-06,6.919526678538977649e+01,6.919339876964652092e+01,1.868015743258600713e-03,1.913569156243367209e+00,1.042059058939015070e+00
4.789156626506023500e-12,8.325667999990049584e-01,5.077518647214379795e-03,-1.403441592985092516e-02,5.060891035376754212e-05,-4.857497743318823246e-07,-2.565776370027168692e-06,6.919290779235858224e+01,6.919105368147289425e+01,1.854110885683130311e-03,1.925357553578778136e+00,1.042349610351041678e+00
4.819277108433734385e-12,8.325931746176271631e-01,5.094727167802059857e-03,-1.404464843578204919e-02,5.117645113887647236e-05,-4.819061138497961147e-07,-2.557312211088056693e-06,6.919054973073934889e+01,6.918871102664513728e+01,1.838704094204540469e-03,1.937141441575163769e+00,1.042638414319687623e+00
4.849397590361445271e-12,8.326193796088613430e-01,5.112145359383475467e-03,-1.405442225442339252e-02,5.174061518377272729e-05,-4.783433215090561707e-07,-2.548670053033463676e-06,6.918819260639756408e+01,6.918637057821915448e+01,1.822028178412901699e-03,1.948920795707813625e+00,1.042925456200592738e+00
4.879518072289156156e-12,8.326454184631156830e-01,5.129756478406423924e-03,-1.406374115291769700e-02,5.230127084174219457e-05,-4.750766124497656359e-07,-2.539935164265423384e-06,6.918583642197246775e+01,6.918403210903288425e+01,1.804312939578953676e-03,1.960695606068118657e+00,1.043210722858059381e+00
4.909638554216867041e-12,8.326712951221951764e-01,5.147544766075218443e-03,-1.407260958956220095e-02,5.285829176203120941e-05,-4.721183837821514203e-07,-2.531184381035653306e-06,6.918348117725156499e+01,6.918169540530810480e+01,1.785771943464945074e-03,1.972465875003056146e+00,1.043494202647652580e+00
4.939759036144577927e-12,8.326970139859558584e-01,5.165495498489263738e-03,-1.408103261784218047e-02,5.341155665403580751e-05,-4.694779995220963782e-07,-2.522485202435628506e-06,6.918112686979442572e+01,6.917936027855648717e+01,1.766591237940702813e-03,1.984231614696425616e+00,1.043775885395903824e+00
4.969879518072288812e-12,8.327225799167969900e-01,5.183595028953938248e-03,-1.408901578701385673e-02,5.396094901768679438e-05,-4.671616336468017734e-07,-2.513895108628080668e-06,6.917877349525819852e+01,6.917702657446605485e+01,1.746920792139777063e-03,1.995992844728818882e+00,1.044055762379901386e+00
4.999999999999999697e-12,8.327479982408062531e-01,5.201830822422916396e-03,-1.409656503940430114e-02,5.450635684392431270e-05,-4.651721739992433618e-07,-2.505461112512039834e-06,6.917642104802597203e+01,6.917469417883650351e+01,1.726869189465233666e-03,2.007749589650803745e+00,1.044333826304201462e+00
5.030120481927710583e-12,8.327732747459869467e-01,5.220191481531822122e-03,-1.410368660582761793e-02,5.504767228882981371e-05,-4.635091885072507811e-07,-2.497219549538930293e-06,6.917406952170611589e+01,6.917236301988052105e+01,1.706501825597621109e-03,2.019501876605352741e+00,1.044610071276459662e+00
5.060240963855421468e-12,8.327984156775142255e-01,5.238666764026794417e-03,-1.411038689920419975e-02,5.558479132467496458e-05,-4.621689539006145863e-07,-2.489196104881994739e-06,6.917171890961877523e+01,6.917003306704820886e+01,1.685842570568397113e-03,2.031249733033846816e+00,1.044884492781665397e+00
5.090361445783132354e-12,8.328234277297302812e-01,5.257247591852136359e-03,-1.411667240776736526e-02,5.611761337088140084e-05,-4.611445458315538254e-07,-2.481406071732383409e-06,6.916936920529236943e+01,6.916770432671538060e+01,1.664878576991431474e-03,2.042993184493982373e+00,1.045157087655046446e+00
5.120481927710843239e-12,8.328483180350511050e-01,5.275926051241865145e-03,-1.412254958825103976e-02,5.664604090768186374e-05,-4.604259880536609194e-07,-2.473854829277213218e-06,6.916702040293336040e+01,6.916537683525490365e+01,1.643567678463138827e-03,2.054732252619951627e+00,1.045427854053715189e+00
5.150602409638554124e-12,8.328730941495934292e-01,5.294695384076396859e-03,-1.412802475993052594e-02,5.716997907513925501e-05,-4.600004571153810345e-07,-2.466538524025581244e-06,6.916467249790900951e+01,6.916305065026681120e+01,1.621847642192579758e-03,2.066466953248673910e+00,1.045696791427192407e+00
5.180722891566265010e-12,8.328977640359427337e-01,5.313549970306353371e-03,-1.413310400036637236e-02,5.768933526012788978e-05,-4.598525378981528379e-07,-2.459444933698083004e-06,6.916232548711626293e+01,6.916072584068514573e+01,1.599646431119724262e-03,2.078197294736423117e+00,1.045963900486883702e+00
5.210843373493975895e-12,8.329223360429085510e-01,5.332485301683187635e-03,-1.413779304348445134e-02,5.820401867391220268e-05,-4.599645242981635352e-07,-2.452554488982443131e-06,6.915997936933848678e+01,6.915840247673962438e+01,1.576892598866402526e-03,2.089923276480496028e+00,1.046229183174606225e+00
5.240963855421685972e-12,8.329468188825193131e-01,5.351497946870388718e-03,-1.414209718078109079e-02,5.871393992306311291e-05,-4.603167584338022337e-07,-2.445841425167841455e-06,6.915763414556056432e+01,6.915608062057637540e+01,1.553524984185916712e-03,2.101644887662559746e+00,1.046492642630256986e+00
5.271084337349396858e-12,8.329712216043790862e-01,5.370585508075768726e-03,-1.414602116637930784e-02,5.921901057663787622e-05,-4.608880009766393552e-07,-2.439275033073842265e-06,6.915528981921821128e+01,6.915376031823663538e+01,1.529500981570936988e-03,2.113362106223169334e+00,1.046754283158772614e+00
5.301204819277107743e-12,8.329955535676177858e-01,5.389746569589068566e-03,-1.414956912664361299e-02,5.971914273278323623e-05,-4.616558245681734071e-07,-2.432820976840070855e-06,6.915294639639891727e+01,6.915144159357163289e+01,1.504802827289977371e-03,2.125074898074116092e+00,1.047014110196382575e+00
5.331325301204818629e-12,8.330198244108699690e-01,5.408980638431945195e-03,-1.415274447468093874e-02,6.021424858821011235e-05,-4.625970218115306927e-07,-2.426442645075686391e-06,6.915060388592532092e+01,6.914912444438783723e+01,1.479441537486709613e-03,2.136783216551667142e+00,1.047272130276292623e+00
5.361445783132529514e-12,8.330440440201434260e-01,5.428288077313315335e-03,-1.415554983068669295e-02,6.070424001429293226e-05,-4.636880190280721067e-07,-2.420102501600187633e-06,6.914826229941390068e+01,6.914680884106635972e+01,1.453458347542391053e-03,2.148487002106430399e+00,1.047528350993912838e+00
5.391566265060240399e-12,8.330682224951801995e-01,5.447670030758773076e-03,-1.415798694858153364e-02,6.118902814386306720e-05,-4.649052868517319665e-07,-2.413763402537569131e-06,6.914592165132567914e+01,6.914449472761525328e+01,1.426923710430333782e-03,2.160186182228665430e+00,1.047782780971688199e+00
5.421686746987951285e-12,8.330923701145601656e-01,5.467128344455151820e-03,-1.416005664917656566e-02,6.166852297306190311e-05,-4.662257388042672178e-07,-2.407389847833211209e-06,6.914358195882938674e+01,6.914218202473020369e+01,1.399934099178133618e-03,2.171880671598296786e+00,1.048035429823620746e+00
5.451807228915662170e-12,8.331164972994972162e-01,5.486665478651293892e-03,-1.416175876045671148e-02,6.214263298287935728e-05,-4.676271092541138620e-07,-2.400949137308620275e-06,6.914124324178006020e+01,6.913987063476886874e+01,1.372607011197446263e-03,2.183570372449039620e+00,1.048286308119565691e+00
5.481927710843373055e-12,8.331406145771919070e-01,5.506284415943602656e-03,-1.416309206574446235e-02,6.261126478520458660e-05,-4.690883026086449029e-07,-2.394412404096972987e-06,6.913890552258195044e+01,6.913756044790108035e+01,1.345074680865259277e-03,2.195255175132274861e+00,1.048535427349389870e+00
5.512048192771083941e-12,8.331647325437874230e-01,5.525988564218909348e-03,-1.416405425915443633e-02,6.307432279834218700e-05,-4.705897062186256883e-07,-2.387755501640520888e-06,6.913656882590188957e+01,6.913525134883516898e+01,1.317477066716687788e-03,2.206934958865078844e+00,1.048782799887063577e+00
5.542168674698794826e-12,8.331888618272407232e-01,5.545781655263316325e-03,-1.416464190940757047e-02,6.353170895697965556e-05,-4.721134602753939310e-07,-2.380959724293800324e-06,6.913423317839412618e+01,6.913294322370340694e+01,1.289954690718342172e-03,2.218609592644423145e+00,1.049028438954767273e+00
5.572289156626505711e-12,8.332130130499328935e-01,5.565667639679384819e-03,-1.416485043185723540e-02,6.398332246152162357e-05,-4.736436789423571873e-07,-2.374012345866685644e-06,6.913189860855544566e+01,6.913063596668250455e+01,1.262641872943293499e-03,2.230278936306257620e+00,1.049272358587101106e+00
5.602409638554216597e-12,8.332371967921243794e-01,5.585650578988621100e-03,-1.416467406892844838e-02,6.442905957151998791e-05,-4.751666180657653848e-07,-2.366906965051966224e-06,6.912956514637212990e+01,6.912832948553993617e+01,1.235660832195517546e-03,2.241942841710457213e+00,1.049514573595460964e+00
5.632530120481927482e-12,8.332614235560252824e-01,5.605734535405842295e-03,-1.416410587887227852e-02,6.486881344763119697e-05,-4.766707860347517354e-07,-2.359643651500197818e-06,6.912723282298422589e+01,6.912602370596377455e+01,1.209117020451216246e-03,2.253601154029821974e+00,1.049755099532662772e+00
5.662650602409638367e-12,8.332857037304634007e-01,5.625923460034520582e-03,-1.416313773341512650e-02,6.530247404610917616e-05,-4.781469956829319952e-07,-2.352228891212467615e-06,6.912490167046723855e+01,6.912371857453091195e+01,1.183095936322137338e-03,2.265253713121575974e+00,1.049993952657907403e+00
5.692771084337349253e-12,8.333100475570736076e-01,5.646221080143037918e-03,-1.416176032353563992e-02,6.572992806931172917e-05,-4.795883565164188757e-07,-2.344675334801976158e-06,6.912257172146203743e+01,6.912141405993158116e+01,1.157661530457333807e-03,2.276900354959421335e+00,1.050231149902148164e+00
5.722891566265060138e-12,8.333344650975317291e-01,5.666630786329248867e-03,-1.415996317380234341e-02,6.615105897506289479e-05,-4.809902079859477047e-07,-2.337001356911201276e-06,6.912024300887109973e+01,6.911911015268704261e+01,1.132856184051207879e-03,2.288540913105634900e+00,1.050466708833951435e+00
5.753012048192771023e-12,8.333589662024375455e-01,5.687155520119149300e-03,-1.415773466523620634e-02,6.656574704698045260e-05,-4.823499959620031740e-07,-2.329230439551907250e-06,6.911791556552388727e+01,6.911680686340403668e+01,1.108702119844849144e-03,2.300175220202546278e+00,1.050700647625927298e+00
5.783132530120481909e-12,8.333835604816831610e-01,5.707797662922865604e-03,-1.415506206631200227e-02,6.697386952707453994e-05,-4.836670959881596341e-07,-2.321390396256309011e-06,6.911558942388161597e+01,6.911450421988008941e+01,1.085204001520586161e-03,2.311803109463840045e+00,1.050932985021810984e+00
5.813253012048191986e-12,8.334082572765576513e-01,5.728558926544678569e-03,-1.415193157166629197e-02,6.737530081105565498e-05,-4.849425882452609486e-07,-2.313512457595263985e-06,6.911326461579650982e+01,6.911220226339746375e+01,1.062352399049746937e-03,2.323424416148019755e+00,1.051163740304267069e+00
5.843373493975902872e-12,8.334330656337708421e-01,5.749440246370132387e-03,-1.414832834896961704e-02,6.776991270588795353e-05,-4.861789904237625554e-07,-2.305630241751566306e-06,6.911094117219225552e+01,6.910990104444287851e+01,1.040127749381460813e-03,2.335038978997103776e+00,1.051392933263499918e+00
5.873493975903613757e-12,8.334579942811397579e-01,5.770441677529052245e-03,-1.414423659310990247e-02,6.815757474819764811e-05,-4.873799558406525752e-07,-2.297778636365509806e-06,6.910861912288343945e+01,6.910760061845665803e+01,1.018504426785785252e-03,2.346646641625951268e+00,1.051620584166740979e+00
5.903614457831324642e-12,8.334830516055654615e-01,5.791562294735545097e-03,-1.413963958763590593e-02,6.853815458123514140e-05,-4.885499451199665233e-07,-2.289992619743189783e-06,6.910629849628992361e+01,6.910530104173423638e+01,9.974545556846901515e-04,2.358247253847120195e+00,1.051846713728678662e+00
5.933734939759035528e-12,8.335082456327442824e-01,5.812800096403831877e-03,-1.413451977329372410e-02,6.891151838718975980e-05,-4.896938805536975816e-07,-2.282306050700257250e-06,6.910397931923768056e+01,6.910300236798880746e+01,9.769512488661280004e-04,2.369840672921678326e+00,1.052071343082897181e+00
5.963855421686746413e-12,8.335335840089116433e-01,5.834151913571259535e-03,-1.412885882290784711e-02,6.927753137081778365e-05,-4.908167928482039241e-07,-2.274750456786001759e-06,6.910166161677463492e+01,6.910070464574373261e+01,9.569710308986591023e-04,2.381426764724666967e+00,1.052294493754382332e+00
5.993975903614457298e-12,8.335590739846167052e-01,5.855613323714438899e-03,-1.412263772260333866e-02,6.963605828955700080e-05,-4.919234703200540607e-07,-2.267353850394305458e-06,6.909934541196648183e+01,6.909840791666321991e+01,9.374953032649783373e-04,2.393005404817477810e+00,1.052516187633148137e+00
6.024096385542168184e-12,8.335847224003068989e-01,5.877178570642271546e-03,-1.411583685874644688e-02,6.998696402460599620e-05,-4.930181207191615314e-07,-2.260139601335133399e-06,6.909703072578825811e+01,6.909611221497308975e+01,9.185108151697485290e-04,2.404576479420876822e+00,1.052736446949025240e+00
6.054216867469879069e-12,8.336105356740497463e-01,5.898840490373131670e-03,-1.410843611049483401e-02,7.033011418683925023e-05,-4.941040557169638942e-07,-2.253125392845856279e-06,6.909471757696960026e+01,6.909381756775773908e+01,9.000092118614357387e-04,2.416139886283885652e+00,1.052955294247653883e+00
6.084337349397589954e-12,8.336365197909921809e-01,5.920590443326516003e-03,-1.410041494731285178e-02,7.066537575093099566e-05,-4.951834077001190946e-07,-2.246322285814332225e-06,6.909240598188044657e+01,6.909152399605041239e+01,8.819858300389441050e-04,2.427695535445887121e+00,1.053172752367721010e+00
6.114457831325300840e-12,8.336626802947176840e-01,5.942418253570853209e-03,-1.409175253087359761e-02,7.099261771067331614e-05,-4.962568878589895668e-07,-2.239733913227715079e-06,6.909009595442739737e+01,6.908923151643975302e+01,8.644379876484720301e-04,2.439243349889724577e+00,1.053388844419413939e+00
6.144578313253011725e-12,8.336890222802493255e-01,5.964312155133936338e-03,-1.408242782122096602e-02,7.131171174820777055e-05,-4.973235936653504346e-07,-2.233355823627399445e-06,6.908778750600708918e+01,6.908694014294199803e+01,8.473630650889295377e-04,2.450783266086144607e+00,1.053603593764173674e+00
6.174698795180722610e-12,8.337155503888329378e-01,5.986258745814327341e-03,-1.407241968665937266e-02,7.162253290973591131e-05,-4.983808727120337162e-07,-2.227174988726259118e-06,6.908548064541560052e+01,6.908464988872431434e+01,8.307566912838951299e-04,2.462315234431483368e+00,1.053817023995756053e+00
6.204819277108433496e-12,8.337422688044970887e-01,6.008242948623192595e-03,-1.406170701667793475e-02,7.192496028024090201e-05,-4.994242485616850295e-07,-2.221169486422548810e-06,6.908317537876222048e+01,6.908236076743278886e+01,8.146113294338813487e-04,2.473839219579617943e+00,1.054029158922539899e+00
6.234939759036144381e-12,8.337691812519169021e-01,6.030247980988411895e-03,-1.405026883759657834e-02,7.221887764982955313e-05,-5.004474127519079115e-07,-2.215308366324032723e-06,6.908087170945665889e+01,6.908007279395118871e+01,7.989155054688604294e-04,2.485355200673934561e+00,1.054240022551133027e+00
6.265060240963855266e-12,8.337962909959804048e-01,6.052255332104460560e-03,-1.403808443071342081e-02,7.250417416448302920e-05,-5.014422854641848012e-07,-2.209551700677587509e-06,6.907856963813577522e+01,6.907778598429293027e+01,7.836538428488168222e-04,2.496863171481322308e+00,1.054449639071284084e+00
6.295180722891566152e-12,8.338236008424735335e-01,6.074244748244853574e-03,-1.402513345165952441e-02,7.278074495428165660e-05,-5.023991456235361251e-07,-2.203850819385407387e-06,6.907626916270839956e+01,6.907550035473937555e+01,7.688079690288388739e-04,2.508363140435108996e+00,1.054658032841917059e+00
6.325301204819277037e-12,8.338511131402943644e-01,6.096194226803893466e-03,-1.401139605151204177e-02,7.304849173253055814e-05,-5.033068293975401007e-07,-2.198148723678899024e-06,6.907397027833148684e+01,6.907321592007910738e+01,7.543582523859499248e-04,2.519855130592533854e+00,1.054865228378636388e+00
6.355421686746987115e-12,8.338788297849453190e-01,6.118080017992728534e-03,-1.399685299832383219e-02,7.330732335964447520e-05,-5.041529942527828279e-07,-2.192380669109922470e-06,6.907167297737802869e+01,6.907093269115262046e+01,7.402862254041535058e-04,2.531339179512580806e+00,1.055071250342309419e+00
6.385542168674698000e-12,8.339067522230431129e-01,6.139876635358062877e-03,-1.398148579893623150e-02,7.355715636614916899e-05,-5.049244439506612554e-07,-2.186474904894616894e-06,6.906937724948924995e+01,6.906865067202750197e+01,7.265774617475253671e-04,2.542815339061629931e+00,1.055276123528900545e+00
6.415662650602408885e-12,8.339348814579162772e-01,6.161556874255150369e-03,-1.396527682073296119e-02,7.379791542969859578e-05,-5.056075081698343400e-07,-2.180353553386185915e-06,6.906708308163534582e+01,6.906636985702412801e+01,7.132246112152838304e-04,2.554283675153761202e+00,1.055479872860484170e+00
6.445783132530119771e-12,8.339632180565670350e-01,6.183091838764886473e-03,-1.394820941218258628e-02,7.402953380159368543e-05,-5.061884688752068609e-07,-2.173933610628294528e-06,6.906479045804522343e+01,6.906409022778079532e+01,7.002302644280198815e-04,2.565744267432167991e+00,1.055682523377425630e+00
6.475903614457830656e-12,8.339917621572019435e-01,6.204450976848013312e-03,-1.393026802260483726e-02,7.425195367889654606e-05,-5.066540241563246283e-07,-2.167128046606211590e-06,6.906249936032261871e+01,6.906181175100067549e+01,6.876093219406232988e-04,2.577197208901059078e+00,1.055884100231687661e+00
6.506024096385541541e-12,8.340205134778339024e-01,6.225602123422366296e-03,-1.391143831991278716e-02,7.446512651886614317e-05,-5.069917790712364339e-07,-2.159846982011347295e-06,6.906020976748349938e+01,6.905953437690347130e+01,6.753905800252963439e-04,2.588642605512667672e+00,1.056084628681249304e+00
6.536144578313252427e-12,8.340494713256786374e-01,6.246511551356994513e-03,-1.389170730625298271e-02,7.466901329307703357e-05,-5.071907520895136004e-07,-2.151998917095504330e-06,6.905792165607660138e+01,6.905725803876299551e+01,6.636173136117313369e-04,2.600080575717939269e+00,1.056284134085593740e+00
6.566265060240963312e-12,8.340786346074267055e-01,6.267144030296975532e-03,-1.387106343097024332e-02,7.486358467922826874e-05,-5.072418850591700059e-07,-2.143491987528920982e-06,6.905563500017797196e+01,6.905498265344937181e+01,6.523467286065699798e-04,2.611511249988471839e+00,1.056482641902263708e+00
6.596385542168674198e-12,8.341080018400940377e-01,6.287462892954135719e-03,-1.384949670014926602e-02,7.504882118928489715e-05,-5.071385442480110743e-07,-2.134235222091470146e-06,6.905334977152064369e+01,6.905270812325915131e+01,6.416482614923005572e-04,2.622934770313940955e+00,1.056680177684417243e+00
6.626506024096385083e-12,8.341375711629306355e-01,6.307430108779037148e-03,-1.382699878296249525e-02,7.522471323322899787e-05,-5.068769999449476956e-07,-2.124139777505977565e-06,6.905106593949736293e+01,6.905043433868448233e+01,6.316008128800829719e-04,2.634351289683356523e+00,1.056876767079369950e+00
6.656626506024095968e-12,8.341673403492700922e-01,6.327006364829490005e-03,-1.380356311358859299e-02,7.539126111831796425e-05,-5.064568723567736446e-07,-2.113120126740531358e-06,6.904878347137756123e+01,6.904816118227495281e+01,6.222891026128847059e-04,2.645760971556113006e+00,1.057072435828138479e+00
6.686746987951806854e-12,8.341973068196749663e-01,6.346151153098949713e-03,-1.377918498902655497e-02,7.554847498435664493e-05,-5.058815320983961378e-07,-2.101095178624173674e-06,6.904650233231949130e+01,6.904588853290233885e+01,6.137994171504468311e-04,2.657163989326301934e+00,1.057267209765865523e+00
6.716867469879517739e-12,8.342274676551885149e-01,6.364822864651115478e-03,-1.375386166170890906e-02,7.569637467608501336e-05,-5.051584444389498097e-07,-2.087989308588699680e-06,6.904422248550507391e+01,6.904361627042769101e+01,6.062150773870687674e-04,2.668560525787010640e+00,1.057461114823179615e+00
6.746987951807228624e-12,8.342578196112675482e-01,6.382978889751940617e-03,-1.372759242706701049e-02,7.583498955436261126e-05,-5.042994476131593040e-07,-2.073733282709973244e-06,6.904194389224272754e+01,6.904134428026115700e+01,5.996119815691844422e-04,2.679950772598469477e+00,1.057654177028401143e+00
6.777108433734939510e-12,8.342883591321463843e-01,6.400575723881394424e-03,-1.370037870536873134e-02,7.596435824839081166e-05,-5.033209569103125654e-07,-2.058265059909772086e-06,6.903966651204690663e+01,6.903907245747534205e+01,5.940545715684280052e-04,2.691334929764098938e+00,1.057846422510621220e+00
6.807228915662650395e-12,8.343190823655588506e-01,6.417569079187807057e-03,-1.367222411768804352e-02,7.608452835176203889e-05,-5.022440878780921419e-07,-2.041530460122006856e-06,6.903739030278212851e+01,6.903680071024949427e+01,5.895925326395771949e-04,2.702713205117965867e+00,1.058037877503546609e+00
6.837349397590361280e-12,8.343499851779394572e-01,6.433914001137649649e-03,-1.364313455544109883e-02,7.619555606564331772e-05,-5.010946937852887712e-07,-2.023483689350541832e-06,6.903511522074731488e+01,6.903452896227612712e+01,5.862584711933921215e-04,2.714085813826465188e+00,1.058228568350137788e+00
6.867469879518072166e-12,8.343810631698658220e-01,6.449564989749712388e-03,-1.361311824352172579e-02,7.629750579290485132e-05,-4.999033144309969663e-07,-2.004087715772849395e-06,6.903284122080410157e+01,6.903225715407535290e+01,5.840667287509083072e-04,2.725452977906411611e+00,1.058418521507984877e+00
6.897590361445782243e-12,8.344123116918303884e-01,6.464476125085742361e-03,-1.358218579645528029e-02,7.639044968747831356e-05,-4.987050354188696897e-07,-1.983314494297932390e-06,6.903056825648533845e+01,6.902998524309376194e+01,5.830133915812480685e-04,2.736814925761584583e+00,1.058607763555358794e+00
6.927710843373493129e-12,8.344437258603710772e-01,6.478601196872635880e-03,-1.355035026739721989e-02,7.647446716367159783e-05,-4.975392590821966123e-07,-1.961145040193816877e-06,6.902829628008284146e+01,6.902771320262894506e+01,5.830774538907432291e-04,2.748171891739281225e+00,1.058796321197929435e+00
6.957831325301204014e-12,8.344753005743309471e-01,6.491893837088725909e-03,-1.351762718977493789e-02,7.654964437057428872e-05,-4.964493902957418043e-07,-1.937569355488923294e-06,6.902602524275343399e+01,6.902544101975631463e+01,5.842229971153739022e-04,2.759524115707527425e+00,1.058984221276070947e+00
6.987951807228914899e-12,8.345070305313904147e-01,6.504307656099388331e-03,-1.348403461161344283e-02,7.661607363705709071e-05,-4.954824423913281675e-07,-1.912586214757074958e-06,6.902375509462216030e+01,6.902316869245491660e+01,5.864021672373659648e-04,2.770871842653624739e+00,1.059171490772716995e+00
7.018072289156625785e-12,8.345389102447829943e-01,6.515796380939101358e-03,-1.344959312183921681e-02,7.667385289318409973e-05,-4.946885702553164218e-07,-1.886202819559469494e-06,6.902148578483753738e+01,6.902089622616470876e+01,5.895586728217063442e-04,2.782215322303029481e+00,1.059358156821620378e+00
7.048192771084336670e-12,8.345709340598861381e-01,6.526313995791469848e-03,-1.341432586898495816e-02,7.672308507412041391e-05,-4.941205393798355436e-07,-1.858434333187577346e-06,6.901921726179057259e+01,6.901862363029742653e+01,5.936314931524626142e-04,2.793554808759205699e+00,1.059544246716360050e+00
7.078313253012047555e-12,8.346030961713687413e-01,6.535814884350728098e-03,-1.337825857182319868e-02,7.676387751282218196e-05,-4.938331411227644895e-07,-1.829303309386546491e-06,6.901694947306215511e+01,6.901635091458170734e+01,5.985584804410182518e-04,2.804890560163739721e+00,1.059729787919214017e+00
7.108433734939758441e-12,8.346353906400103551e-01,6.544253972996513097e-03,-1.334141952193795312e-02,7.679634132792325654e-05,-4.938825656669544968e-07,-1.798839030406469255e-06,6.901468236558537228e+01,6.901407808602340310e+01,6.042795619722162587e-04,2.816222838374346615e+00,1.059914808070617998e+00
7.138554216867469326e-12,8.346678114098788903e-01,6.551586874907179558e-03,-1.330383957837269308e-02,7.682059081329498833e-05,-4.943257451255846817e-07,-1.767076771005830238e-06,6.901241588562733398e+01,6.901180514633307439e+01,6.107392942637938959e-04,2.827551908659463820e+00,1.060099334998738430e+00
7.168674698795180211e-12,8.347003523252188861e-01,6.557770034441752494e-03,-1.326555215374628643e-02,7.683674283572639637e-05,-4.952196798951435289e-07,-1.734057005904391311e-06,6.901014997892600888e+01,6.900953209033919222e+01,6.178885868201644321e-04,2.838878039408733400e+00,1.060283396729138294e+00
7.198795180722891097e-12,8.347330071474406976e-01,6.562760871128194701e-03,-1.322659319269558521e-02,7.684491624706255367e-05,-4.966207616944066798e-07,-1.699824578648106645e-06,6.900788459076551362e+01,6.900725890527409945e+01,6.256854914113965573e-04,2.850201501857050790e+00,1.060467021494452267e+00
7.228915662650601982e-12,8.347657695720084314e-01,6.566517923126351415e-03,-1.318700114188793224e-02,7.684523131693876197e-05,-4.985841067404213839e-07,-1.664427849912392565e-06,6.900561966603581254e+01,6.900498557099906805e+01,6.340950367507665938e-04,2.861522569818711226e+00,1.060650237743959723e+00
7.259036144578312867e-12,8.347986332453540825e-01,6.569000989678850343e-03,-1.314681691211898144e-02,7.683780919195600521e-05,-5.011629122020639423e-07,-1.627917842946821305e-06,6.900335514925177449e+01,6.900271206108115507e+01,6.430881706156523500e-04,2.872841519430230584e+00,1.060833074152962352e+00
7.289156626506022945e-12,8.348315917815463116e-01,6.570171271796146004e-03,-1.310608383248659282e-02,7.682277138675811662e-05,-5.044078484484399720e-07,-1.590347403176824639e-06,6.900109098463219937e+01,6.900043834468714010e+01,6.526399450616225976e-04,2.884158628899256449e+00,1.061015559631860450e+00
7.319277108433734638e-12,8.348646387788036805e-01,6.569991511083758499e-03,-1.306484759658131135e-02,7.680023931200362765e-05,-5.083664986911620443e-07,-1.551770387956058534e-06,6.899882711616507436e+01,6.899816438902537641e+01,6.627271396999892062e-04,2.895474178257004372e+00,1.061197723334819321e+00
7.349397590361444716e-12,8.348977678358709964e-01,6.568426126081725394e-03,-1.302315620092795931e-02,7.677033384366653622e-05,-5.130828564317397571e-07,-1.512240901142734508e-06,6.899656348765043390e+01,6.899589016209156966e+01,6.733255588643388212e-04,2.906788449111349149e+00,1.061379594667921644e+00
7.379518072289156409e-12,8.349309725681273164e-01,6.565441345753771953e-03,-1.298105987597197690e-02,7.673317493747058187e-05,-5.185968897004001514e-07,-1.471812585595391584e-06,6.899430004271594896e+01,6.899361563545750187e+01,6.844072584448289550e-04,2.918101724397666352e+00,1.061561203296699007e+00
7.409638554216866486e-12,8.349642466234724614e-01,6.561005339784920648e-03,-1.293861100943351564e-02,7.668888129156036675e-05,-5.249441794483061696e-07,-1.430537984892956152e-06,6.899203672490628492e+01,6.899134078694964956e+01,6.959379566328681779e-04,2.929414288125223198e+00,1.061742579152939348e+00
7.439759036144578179e-12,8.349975836979380839e-01,6.555088345239191983e-03,-1.289586406263653652e-02,7.663757005975544107e-05,-5.321556376743257591e-07,-1.388467983627943144e-06,6.898977347769792345e+01,6.898906560283698752e+01,7.078748609382376315e-04,2.940726425116237053e+00,1.061923752440667723e+00
7.469879518072288257e-12,8.350309775509294763e-01,6.547662789176129060e-03,-1.285287547966196958e-02,7.657935661693243592e-05,-5.402573089762829460e-07,-1.345651333549067139e-06,6.898751024454793424e+01,6.898679007944363661e+01,7.201651042935311008e-04,2.952038420735094704e+00,1.062104753641204491e+00
7.499999999999999950e-12,8.350644220200562629e-01,6.538703406870490301e-03,-1.280970358979357029e-02,7.651435437725016657e-05,-5.492702572633784101e-07,-1.302134270689206786e-06,6.898524696899266928e+01,6.898451422406294853e+01,7.327449297158948908e-04,2.963350560605408024e+00,1.062285613517200744e+00
7.530120481927710028e-12,8.350979110356816504e-01,6.528187355376166394e-03,-1.276640850325982436e-02,7.644267466508434909e-05,-5.592105374008972844e-07,-1.257960226454977602e-06,6.898298359464916985e+01,6.898223805494860983e+01,7.455397005602617437e-04,2.974663130312044768e+00,1.062466363115564194e+00
7.560240963855421721e-12,8.351314386351721408e-01,6.516094321843952583e-03,-1.272305200080298820e-02,7.636442663769712439e-05,-5.700892496290280744e-07,-1.213169633520795186e-06,6.898072006519906552e+01,6.897996160045209990e+01,7.584647469713192520e-04,2.985976415086689428e+00,1.062647033769185789e+00
7.590361445783131798e-12,8.351649989762952586e-01,6.502406626719243847e-03,-1.267969741731825653e-02,7.627971725784081427e-05,-5.819126727522424485e-07,-1.167799825307062535e-06,6.897845632453567077e+01,6.897768489754177779e+01,7.714269938955298656e-04,2.997290699474384645e+00,1.062827657097384026e+00
7.620481927710843492e-12,8.351985863503478269e-01,6.487109320953482125e-03,-1.263640951962856362e-02,7.618865131370020766e-05,-5.946824703785438303e-07,-1.121885025867629402e-06,6.897619231681022711e+01,6.897540798955346020e+01,7.843272567669804267e-04,3.008606266979625854e+00,1.063008265004985908e+00
7.650602409638553569e-12,8.352321951947559997e-01,6.470190277375147819e-03,-1.259325437874072619e-02,7.609133148284398182e-05,-6.083959629387387014e-07,-1.075456425201199678e-06,6.897392798647774725e+01,6.897313092343580365e+01,7.970630419476087795e-04,3.019923399690376264e+00,1.063188889679972604e+00
7.680722891566265262e-12,8.352658201050991993e-01,6.451640275927176746e-03,-1.255029923707575747e-02,7.598785843617178600e-05,-6.230464568693214206e-07,-1.028542333364391155e-06,6.897166327834214883e+01,6.897085374668860425e+01,8.095316535446445616e-04,3.031242377878436312e+00,1.063369563589614541e+00
7.710843373493975340e-12,8.352994558464424957e-01,6.431453082207050365e-03,-1.250761237087114237e-02,7.587833097725277406e-05,-6.386236212254804252e-07,-9.811684053251629005e-07,6.896939813765590088e+01,6.896857650426726138e+01,8.216333886388287999e-04,3.042563479575162599e+00,1.063550319475030648e+00
7.740963855421685417e-12,8.353330973641384105e-01,6.409625519348880265e-03,-1.246526294806920426e-02,7.576284621193838200e-05,-6.551139011220500467e-07,-9.333579272744296608e-07,6.896713251016532809e+01,6.896629923556493225e+01,8.332746003904757844e-04,3.053886980121758743e+00,1.063731190344098021e+00
7.771084337349397110e-12,8.353667397938374650e-01,6.386157532833649543e-03,-1.242332088201266935e-02,7.564149974272638415e-05,-6.725009567899413322e-07,-8.851321541287784065e-07,6.896486634221064094e+01,6.896402197178778692e+01,8.443704228593123390e-04,3.065213151693186422e+00,1.063912209462664737e+00
7.801204819277107188e-12,8.354003784708726732e-01,6.361052248358578347e-03,-1.238185668139680888e-02,7.551438588204965744e-05,-6.907661166865266923e-07,-8.365106872253225908e-07,6.896259958080510444e+01,6.896174473382372128e+01,8.548469813899423281e-04,3.076542262795958216e+00,1.064093410344004287e+00
7.831325301204818881e-12,8.354340089387828350e-01,6.334316022044758805e-03,-1.234094129647235992e-02,7.538159787847214231e-05,-7.098888330112232010e-07,-7.875118807500997467e-07,6.896033217377507185e+01,6.895946753081943825e+01,8.646429556293346638e-04,3.087874577740201687e+00,1.064274826736454571e+00
7.861445783132528959e-12,8.354676269572171021e-01,6.305958483255041415e-03,-1.230064596245654916e-02,7.524322814969610035e-05,-7.298471281568033199e-07,-7.381532652711125493e-07,6.895806406981671444e+01,6.895719035940147990e+01,8.737104152381333557e-04,3.099210356083449636e+00,1.064456492609187732e+00
7.891566265060240652e-12,8.355012285089882251e-01,6.275992569770400334e-03,-1.226104203996907817e-02,7.509936851632481700e-05,-7.506180210872406896e-07,-6.884519768711607024e-07,6.895579521860327077e+01,6.895491320369634991e+01,8.820149069148333545e-04,3.110549852050934927e+00,1.064638442136082164e+00
7.921686746987950729e-12,8.355348098062117534e-01,6.244434554955287549e-03,-1.222220085305370484e-02,7.495011043046801195e-05,-7.721779233909267283e-07,-6.384251807716069583e-07,6.895352557094659574e+01,6.895263603611579128e+01,8.895348308066905723e-04,3.121893313930301339e+00,1.064820709677643196e+00
7.951807228915662423e-12,8.355683672957908703e-01,6.211304067156277892e-03,-1.218419352503223758e-02,7.479554519353357974e-05,-7.945029958115923864e-07,-5.880904789519101389e-07,6.895125507887594551e+01,6.895035881867606520e+01,8.962601998838287416e-04,3.133240983443006389e+00,1.065003329760950246e+00
7.981927710843372500e-12,8.356018976639052465e-01,6.176624100740104109e-03,-1.214709081309659280e-02,7.463576415789399145e-05,-8.175694573656198364e-07,-5.374662920313197352e-07,6.894898369578019981e+01,6.894808150485737031e+01,9.021909228316066839e-04,3.144593095092603541e+00,1.065186337057591359e+00
8.012048192771084193e-12,8.356353978395152371e-01,6.140421019219849744e-03,-1.211096294088810643e-02,7.447085890755043988e-05,-8.413538406288062968e-07,-4.865722065399267565e-07,6.894671137659916837e+01,6.894580404181368749e+01,9.073347854774352480e-04,3.155949875494877599e+00,1.065369766359575365e+00
8.042168674698794271e-12,8.356688649972622285e-01,6.102724549974883686e-03,-1.207587943064411702e-02,7.430092141342088056e-05,-8.658331883263264725e-07,-4.354292796614991752e-07,6.894443807790969458e+01,6.894352637258495520e+01,9.117053247410745933e-04,3.167311542688064474e+00,1.065553652553207664e+00
8.072289156626505964e-12,8.357022965593172703e-01,6.063567770613774791e-03,-1.204190893452943174e-02,7.412604415945007812e-05,-8.909851879235865913e-07,-3.840602946064805868e-07,6.894216375808723285e+01,6.894124843829632709e+01,9.153197908999918158e-04,3.178678305428485729e+00,1.065738030590767993e+00
8.102409638554216041e-12,8.357356901963488571e-01,6.022987087014368413e-03,-1.200911906604602841e-02,7.394632023635396803e-05,-9.167882424717024520e-07,-3.324899609914887472e-07,6.893988837746913134e+01,6.893897018009070621e+01,9.181973784236628936e-04,3.190050362473220602e+00,1.065922935460758891e+00
8.132530120481927735e-12,8.357690438275376943e-01,5.981022202798633690e-03,-1.197757623102414445e-02,7.376184340047269841e-05,-9.432214775097381899e-07,-2.807450559513656263e-07,6.893761189850613391e+01,6.893669154063198334e+01,9.203578741503709148e-04,3.201427901852363256e+00,1.066108402155206081e+00
8.162650602409637812e-12,8.358023556197905490e-01,5.937716080607551884e-03,-1.194734545982206741e-02,7.357270809588281136e-05,-9.702646853609251414e-07,-2.288545031523754474e-07,6.893533428592370171e+01,6.893441246509668474e+01,9.218208270101859803e-04,3.212811100136004239e+00,1.066294465635564848e+00
8.192771084337349505e-12,8.358356239860097459e-01,5.893114894625302302e-03,-1.191849024022141081e-02,7.337900943861611113e-05,-9.978982096595417514e-07,-1.768493883580973155e-07,6.893305550688626226e+01,6.893213290159631867e+01,9.226052899376409062e-04,3.224200121698567845e+00,1.066481160796512118e+00
8.222891566265059583e-12,8.358688475825160058e-01,5.847267974757838424e-03,-1.189107235149146867e-02,7.318084316251624751e-05,-1.026102774372520340e-06,-1.247629116755415301e-07,6.893077553116422962e+01,6.892985280103719958e+01,9.227301270292086275e-04,3.235595117985178071e+00,1.066735071538169821e+00
8.253012048192771276e-12,8.359020253056801408e-01,5.800227742336915709e-03,-1.186515170063047984e-02,7.297830552694259062e-05,-1.054859262895345252e-06,-7.263027803961520004e-08,6.892849433124857228e+01,6.892757211642580728e+01,9.222148227609491909e-04,3.246996226783246620e+00,1.067038760425071064e+00
8.283132530120481354e-12,8.359351562874656194e-01,5.752049637508122211e-03,-1.184078616051979435e-02,7.277149318717379700e-05,-1.084148453969338394e-06,-2.048852885008371587e-08,6.892621188257211884e+01,6.892529080189164858e+01,9.210806804736118222e-04,3.258403571506291119e+00,1.067341344566299588e+00
8.313253012048191431e-12,8.359682398904016987e-01,5.702792038095226557e-03,-1.181803141056258361e-02,7.256050302897822275e-05,-1.113950722157991991e-06,3.162368106680118725e-08,6.892392816362374219e+01,6.892300881136472412e+01,9.193522590198896461e-04,3.269817260492874134e+00,1.067642795976576187e+00
8.343373493975903124e-12,8.360012757017039053e-01,5.652516170262585939e-03,-1.179694078040803389e-02,7.234543196938228763e-05,-1.144245711411980413e-06,8.366635585977039733e-08,6.892164315607737990e+01,6.892072609720433718e+01,9.170588730480304634e-04,3.281237386327009453e+00,1.067943086798094354e+00
8.373493975903613202e-12,8.360342635264621514e-01,5.601286010952910913e-03,-1.177756509696697464e-02,7.212637672618499025e-05,-1.175011990831914101e-06,1.355984741007754470e-07,6.891935684498622550e+01,6.891844260901019936e+01,9.142359760302187820e-04,3.292664025185807919e+00,1.068242189308589607e+00
8.403614457831324895e-12,8.360672033803446812e-01,5.549168182155738566e-03,-1.175995253538054085e-02,7.190343355922715427e-05,-1.206226702096090881e-06,1.873783401111164435e-07,6.891706921883620396e+01,6.891615829257986547e+01,9.109262563455420691e-04,3.304097236220055578e+00,1.068540075930886069e+00
8.433734939759034973e-12,8.361000954813966324e-01,5.496231837262245505e-03,-1.174414847414178772e-02,7.167669798682312066e-05,-1.237865208154921519e-06,2.389639633091419255e-07,6.891478026968150061e+01,6.891387308937716227e+01,9.071803043327004773e-04,3.315537060973454242e+00,1.068836719243994482e+00
8.463855421686746666e-12,8.361329402412434053e-01,5.442548539503867973e-03,-1.173019535490275010e-02,7.144626448110146866e-05,-1.269900752707005574e-06,2.903134572116419853e-07,6.891248999324493241e+01,6.891158693649545341e+01,9.030567494727659208e-04,3.326983522847761332e+00,1.069132091995932621e+00
8.493975903614456743e-12,8.361657382554060769e-01,5.388192132515911420e-03,-1.171813254730992050e-02,7.121222614627733172e-05,-1.302304139670765696e-06,3.413854493926652806e-07,6.891019838910399642e+01,6.890929976728628503e+01,8.986218177107386943e-04,3.338436626618578984e+00,1.069426167117154103e+00
8.524096385542168436e-12,8.361984902932845243e-01,5.333238603735684404e-03,-1.170799621920963311e-02,7.097467438408975183e-05,-1.335043441362360335e-06,3.921394935629178507e-07,6.890790546072041423e+01,6.890701151240598676e+01,8.939483144304519310e-04,3.349896358010938879e+00,1.069718917737456421e+00
8.554216867469878514e-12,8.362311972875757782e-01,5.277765940080132029e-03,-1.169981921307998961e-02,7.073369855079189290e-05,-1.368083743400167035e-06,4.425364749806518241e-07,6.890561121543237277e+01,6.890472210133894748e+01,8.891140934187429954e-04,3.361362683339367496e+00,1.070010317203094141e+00
8.584337349397590207e-12,8.362638603229181067e-01,5.221853976769419078e-03,-1.169363092876006191e-02,7.048938561017114961e-05,-1.401386933498498764e-06,4.925390006382041349e-07,6.890331566455256507e+01,6.890243146443150124e+01,8.842001210586449044e-04,3.372835549218718754e+00,1.070300339095885178e+00
8.614457831325300285e-12,8.362964806242111360e-01,5.165584239061018351e-03,-1.168945721276647663e-02,7.024181978711322761e-05,-1.434911540310057420e-06,5.421117660806742524e-07,6.890101882339925510e+01,6.890013953511588340e+01,8.792882833682996247e-04,3.384314882355044407e+00,1.070588957254368756e+00
8.644578313253011978e-12,8.363290595443321207e-01,5.109039777475394076e-03,-1.168732025510225633e-02,6.999108222620490434e-05,-1.468612627353004759e-06,5.912218912951172374e-07,6.889872071127612685e+01,6.889784625216833547e+01,8.744591077975111086e-04,3.395800589420233884e+00,1.070876145796388013e+00
8.674698795180722055e-12,8.363615985514251117e-01,5.052304996720770672e-03,-1.168723849364349671e-02,6.973725065980191534e-05,-1.502441745841159968e-06,6.398392188460952417e-07,6.889642135147607860e+01,6.889555156189634033e+01,8.697895797318830943e-04,3.407292557017910006e+00,1.071161879143405438e+00
8.704819277108433748e-12,8.363940992157560261e-01,4.995465478497535146e-03,-1.168922652643873163e-02,6.948039908987335039e-05,-1.536346948952591738e-06,6.879365683111560667e-07,6.889412077128984890e+01,6.889325542006501735e+01,8.653512248365819587e-04,3.418790651746490994e+00,1.071446132046439903e+00
8.734939759036143826e-12,8.364265631963184733e-01,4.938607798667107515e-03,-1.169329503295243010e-02,6.922059748777223485e-05,-1.570272868751674685e-06,7.354899420677616084e-07,6.889181900189157659e+01,6.889095779328788183e+01,8.612086036930822032e-04,3.430294720364625238e+00,1.071728879613660146e+00
8.765060240963855519e-12,8.364589922269218825e-01,4.881819339102872433e-03,-1.169945070375718287e-02,6.895791151588772316e-05,-1.604160855650866910e-06,7.824786785804790621e-07,6.888951607829133650e+01,6.888865865996419302e+01,8.574183271368695505e-04,3.441804590065025593e+00,1.072010097339451296e+00
8.795180722891565597e-12,8.364913881020499264e-01,4.825188094727052811e-03,-1.170769617976575791e-02,6.869240227489305586e-05,-1.637949178989860393e-06,8.288855505096434293e-07,6.888721203923780934e+01,6.888635801058480013e+01,8.540286530100833469e-04,3.453320068859628389e+00,1.072289761134965103e+00
8.825301204819275674e-12,8.365237526623495734e-01,4.768802475842770505e-03,-1.171803000126980972e-02,6.842412608003648757e-05,-1.671573286047924582e-06,8.746968061853078579e-07,6.888490692713216390e+01,6.888405584745990495e+01,8.510796722631653027e-04,3.464840946081595874e+00,1.072567847360119453e+00
8.855421686746987367e-12,8.365560877800056749e-01,4.712751106549235847e-03,-1.173044656696326134e-02,6.815313426962145904e-05,-1.704966115616133025e-06,9.199021542365222544e-07,6.888260078785215512e+01,6.888175218381267939e+01,8.486040394688251082e-04,3.476366993006115180e+00,1.072844332856794480e+00
8.885542168674697445e-12,8.365883953437319720e-01,4.657122619589107101e-03,-1.174493610351091261e-02,6.787947304848988405e-05,-1.738058461162987261e-06,9.644946924086129847e-07,6.888029367063207076e+01,6.887944704247730954e+01,8.466281547676075695e-04,3.487897963591671147e+00,1.073119194983245928e+00
8.915662650602409138e-12,8.366206772437435601e-01,4.602005448125366834e-03,-1.176148464590935291e-02,6.760318336896867361e-05,-1.770779377650948944e-06,1.008470782813405588e-06,6.887798562785047807e+01,6.887714045418505293e+01,8.451736654309800192e-04,3.499433595343818926e+00,1.073392411649531697e+00
8.945783132530119216e-12,8.366529353564708948e-01,4.547487615003483266e-03,-1.178007402899678389e-02,6.732430085135930880e-05,-1.803056625220505374e-06,1.051829877012445131e-06,6.887567671484514165e+01,6.887483245571607426e+01,8.442591290736341410e-04,3.510973610300294645e+00,1.073663961353986007e+00
8.975903614457830909e-12,8.366851715291759861e-01,4.493656519920842009e-03,-1.180068189032319748e-02,6.704285574564770964e-05,-1.834817142267661905e-06,1.094574295405790936e-06,6.887336698972907811e+01,6.887252308805979339e+01,8.439016692813924424e-04,3.522517716136314814e+00,1.073933823220207584e+00
9.006024096385540986e-12,8.367173875645840253e-01,4.440598725645493808e-03,-1.182328168504421552e-02,6.675887293569386335e-05,-1.865987539912387060e-06,1.136708966365064821e-06,6.887105651312603527e+01,6.887021239466719180e+01,8.441184588439872580e-04,3.534065607386831953e+00,1.074201977034916711e+00
9.036144578313252679e-12,8.367495852054949168e-01,4.388399742907778123e-03,-1.184784271254419805e-02,6.647237198672248154e-05,-1.896494609497174459e-06,1.178241131387586627e-06,6.886874534793311398e+01,6.886790042004790280e+01,8.449278852057984018e-04,3.545616966782287882e+00,1.074468403286076956e+00
9.066265060240962757e-12,8.367817661194750789e-01,4.337143815688034379e-03,-1.187433015542695841e-02,6.618336723648853297e-05,-1.926265834572039497e-06,1.219180023239710714e-06,6.886643355904185171e+01,6.886558720875673600e+01,8.463502851227176988e-04,3.557171466690638884e+00,1.074733083201294015e+00
9.096385542168674450e-12,8.368139318836869123e-01,4.286913706890334297e-03,-1.190270513086002721e-02,6.589186793003057666e-05,-1.955229898815631920e-06,1.259536524586193920e-06,6.886412121304900325e+01,6.886327280487137159e+01,8.484081776284159221e-04,3.568728770659057581e+00,1.074995998786357099e+00
9.126506024096384528e-12,8.368460839699016773e-01,4.237790485133576500e-03,-1.193292475450152650e-02,6.559787839746003665e-05,-1.983317181509753843e-06,1.299322814956860464e-06,6.886180837800138477e+01,6.886095725202915219e+01,8.511259722386215268e-04,3.580288535045938136e+00,1.075257132863588705e+00
9.156626506024096221e-12,8.368782237298916238e-01,4.189853313897431812e-03,-1.196494221708807246e-02,6.530139827376369040e-05,-2.010460232520706952e-06,1.338552014073882216e-06,6.885949512302579478e+01,6.885864059384738312e+01,8.545291784051054981e-04,3.591850410732350785e+00,1.075516469109859541e+00
9.186746987951806298e-12,8.369103523811657341e-01,4.143179243253926856e-03,-1.199870687361565165e-02,6.500242275913191317e-05,-2.036594219235953315e-06,1.377237829549040856e-06,6.885718151805488674e+01,6.885632287486677683e+01,8.586431881131414631e-04,3.603414044900422386e+00,1.075773992094043896e+00
9.216867469879517992e-12,8.369424709933700468e-01,4.097843005103139584e-03,-1.203416434560039029e-02,6.470094291785994907e-05,-2.061657338546904324e-06,1.415394216761094272e-06,6.885486763343122618e+01,6.885400414168906025e+01,8.634917421673249686e-04,3.614979082864295368e+00,1.076029687313942551e+00
9.246987951807228069e-12,8.369745804752084517e-01,4.053916812885205619e-03,-1.207125663566941537e-02,6.439694601342202905e-05,-2.085591187742438666e-06,1.453035058343905977e-06,6.885255353957593627e+01,6.885168444435707613e+01,8.690952188571378833e-04,3.626545169939455970e+00,1.076283541232072372e+00
9.277108433734939762e-12,8.370066815621478584e-01,4.011470166140516762e-03,-1.210992225487318719e-02,6.409041587688543750e-05,-2.108341089065672659e-06,1.490173870165520209e-06,6.885023930665161629e+01,6.884936383775249169e+01,8.754688991288848586e-04,3.638111953331208515e+00,1.076535541310220667e+00
9.307228915662649840e-12,8.370387748051080212e-01,3.970569661181967865e-03,-1.215009636251101512e-02,6.378133330542148905e-05,-2.129856363668588864e-06,1.526823539970221273e-06,6.884792500420319072e+01,6.884704238283909206e+01,8.826213641017187101e-04,3.649679084026312470e+00,1.076785676042765205e+00
9.337349397590361533e-12,8.370708605601995256e-01,3.931278808604977970e-03,-1.219171091806170275e-02,6.346967648729476893e-05,-2.150090551753970806e-06,1.562996104006752714e-06,6.884561070079557510e+01,6.884472014762656045e+01,8.905531690162744830e-04,3.661246218667316477e+00,1.077033934988372854e+00
9.367469879518071610e-12,8.371029389797235432e-01,3.893657858252829937e-03,-1.223469484497217291e-02,6.315542144936790486e-05,-2.169001576799001632e-06,1.598702565997159507e-06,6.884329646365031863e+01,6.884239720773641125e+01,8.992559139114404037e-04,3.672813021389518706e+00,1.077280308799877240e+00
9.397590361445781688e-12,8.371350100046028864e-01,3.857763632661847120e-03,-1.227897420598605960e-02,6.283854252286309749e-05,-2.186551852886511667e-06,1.633952761734912890e-06,6.884098235826719758e+01,6.884007364646926419e+01,9.087117979327637889e-04,3.684379165600125905e+00,1.077524789252263915e+00
9.427710843373493381e-12,8.371670733583692625e-01,3.823649369899072888e-03,-1.232447238962091317e-02,6.251901282287077857e-05,-2.202708335304285526e-06,1.668755271464797332e-06,6.883866844809762142e+01,6.883774955439329801e+01,9.188937043300760867e-04,3.695944335677849413e+00,1.077767369268408659e+00
9.457831325301203459e-12,8.371991285429201124e-01,3.791364576147890006e-03,-1.237111030705768250e-02,6.219680473689925501e-05,-2.217442515686585319e-06,1.703117381017585776e-06,6.883635479419136516e+01,6.883542502837087795e+01,9.297658204836152258e-04,3.707508228571736009e+00,1.078008042942414590e+00
9.487951807228915152e-12,8.372311748361068728e-01,3.760954889569733794e-03,-1.241880659900907423e-02,6.187189041762226167e-05,-2.230730364041837195e-06,1.737045091479149002e-06,6.883404145490696635e+01,6.883310017015161009e+01,9.412847553512198543e-04,3.719070555279347712e+00,1.078246805560480803e+00
9.518072289156625229e-12,8.372632112914248914e-01,3.732461955701247593e-03,-1.246747785182811090e-02,6.154424227490358176e-05,-2.242552221014204885e-06,1.770543175995349529e-06,6.883172848563621926e+01,6.883077508455725990e+01,9.534010789626002269e-04,3.730631042183068402e+00,1.078483653619159988e+00
9.548192771084336923e-12,8.372952367400025020e-01,3.705923315218312246e-03,-1.251703882191172908e-02,6.121383346216688879e-05,-2.252892644643867921e-06,1.803615281180308573e-06,6.882941593851285234e+01,6.882844987733496112e+01,9.660611778960685823e-04,3.742189432225302426e+00,1.078718584840539618e+00
9.578313253012047000e-12,8.373272497947901183e-01,3.681372304774955303e-03,-1.256740266789872079e-02,6.088063835223017921e-05,-2.261740216702508869e-06,1.836264069533731656e-06,6.882710386224646015e+01,6.882612465294725723e+01,9.792092992088993926e-04,3.753745485904151913e+00,1.078951598184565430e+00
9.608433734939758693e-12,8.373592488575433146e-01,3.658837972298348024e-03,-1.261848118948913355e-02,6.054463299784467378e-05,-2.269087314370086002e-06,1.868491398310122175e-06,6.882479230178616092e+01,6.882379951214178959e+01,9.927896443703088450e-04,3.765298982074868572e+00,1.079182693858415254e+00
9.638554216867468771e-12,8.373912321279067816e-01,3.638345005777813852e-03,-1.267018507159313467e-02,6.020579557236253610e-05,-2.274929853572919320e-06,1.900298529441244768e-06,6.882248129829194738e+01,6.882147454991719826e+01,1.006748374743934252e-03,3.776849718541459122e+00,1.079411873322455806e+00
9.668674698795180464e-12,8.374231976153209134e-01,3.619913677613716217e-03,-1.272242413319117985e-02,5.986410678620207479e-05,-2.279267010710073127e-06,1.931686364415355894e-06,6.882017088899942792e+01,6.881914985359880177e+01,1.021035400620411409e-03,3.788397512427521985e+00,1.079639139292976058e+00
9.698795180722890541e-12,8.374551431535152135e-01,3.603559804314838792e-03,-1.277510757959965902e-02,5.951955027509003144e-05,-2.282100929747504050e-06,1.962655697478008626e-06,6.881786110717804661e+01,6.881682550133263021e+01,1.035605845420803015e-03,3.799942200316627883e+00,1.079864495741561958e+00
9.728915662650602235e-12,8.374870664177540558e-01,3.589294722271035333e-03,-1.282814425676786357e-02,5.917211295641919034e-05,-2.283436421753042259e-06,1.993207480153664333e-06,6.881555198201128576e+01,6.881450156090768644e+01,1.050421103605711634e-03,3.811483638157044940e+00,1.080087947891054334e+00
9.759036144578312312e-12,8.375189649441832085e-01,3.577125278997896844e-03,-1.288144290634332147e-02,5.882178535047182048e-05,-2.283280663878909409e-06,2.023343089902698781e-06,6.881324353879072930e+01,6.881217808934805191e+01,1.065449442673992945e-03,3.823021700927727640e+00,1.080309502208026684e+00
9.789156626506024005e-12,8.375508361518951839e-01,3.567053841459274371e-03,-1.293491242036489200e-02,5.846856186371556392e-05,-2.281642904574971564e-06,2.053064595729101272e-06,6.881093579898580970e+01,6.880985513285196475e+01,1.080666133848946775e-03,3.834556282066245991e+00,1.080529166391828166e+00
9.819277108433734083e-12,8.375826773674605041e-01,3.559078320693648528e-03,-1.298846209416039052e-02,5.811244103186659408e-05,-2.278534181441110706e-06,2.082375013738551801e-06,6.880862878025301654e+01,6.880753272712301793e+01,1.096053129999188759e-03,3.846087292662333290e+00,1.080746949360148035e+00
9.849397590361445776e-12,8.376144858509486646e-01,3.553192212438455871e-03,-1.304200187601235218e-02,5.775342572093406489e-05,-2.273967057610637054e-06,2.111278546009747982e-06,6.880632249677472601e+01,6.880521089843416860e+01,1.111598340559002539e-03,3.857614660425280118e+00,1.080962861231142380e+00
9.879518072289155854e-12,8.376462588241838647e-01,3.549384654376827077e-03,-1.309544261232516160e-02,5.739152328499579260e-05,-2.267955381911157538e-06,2.139780796672624671e-06,6.880401695947277574e+01,6.880288966489324309e+01,1.127294579535514886e-03,3.869138328437049967e+00,1.081176913302160703e+00
9.909638554216867547e-12,8.376779935002890420e-01,3.547640499281165365e-03,-1.314869628689327788e-02,5.702674568000229584e-05,-2.260514077290051110e-06,2.167888959771701120e-06,6.880171217630237379e+01,6.880056903801995816e+01,1.143138282415257119e-03,3.880658253705297600e+00,1.081389118025132490e+00
9.939759036144577624e-12,8.377096871144967816e-01,3.547940403556016590e-03,-1.320167625303133793e-02,5.665910953345514885e-05,-2.251658961137315128e-06,2.195611974311810422e-06,6.879940815257495501e+01,6.879824902447521140e+01,1.159128099737245961e-03,3.892174405533970205e+00,1.081599488978697510e+00
9.969879518072287702e-12,8.377413369557498157e-01,3.550260930947149191e-03,-1.325429745729329520e-02,5.628863617034573916e-05,-2.241406600208831797e-06,2.222960642814949769e-06,6.879710489132179418e+01,6.879592962784307986e+01,1.175263478720426974e-03,3.903686763734500520e+00,1.081808040837175744e+00
9.999999999999999395e-12,8.377729403985131329e-01,3.554574670585371101e-03,-1.330647665349651322e-02,5.591535159626391955e-05,-2.229774201870610248e-06,2.249947710736402297e-06,6.879480239373570782e+01,6.879361085039604973e+01,1.191543339657123593e-03,3.915195316699625838e+00,1.082014789336497751e+00


==> data/CFL_Test/k001h045.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.938223913777072482e-01,1.283644666683307143e-05,-3.865588721905730414e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.500840147598609065e+01,6.500840147598609065e+01,0.000000000000000000e+00,1.531387399483365188e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.940051722999606820e-01,1.269372858958719835e-05,-3.854884386998314597e-05,5.082126924926586850e-09,-5.823145089995091639e-12,1.207513666826415991e-11,6.500057861115421076e+01,6.500054871547160928e+01,2.989568260559461482e-05,7.779608678089318385e-02,1.020412451947921850e+00
6.024096385542168234e-14,8.941854321845865705e-01,1.276841576452788662e-05,-3.845005074602579593e-05,1.533924455361034586e-08,-1.894189762899080126e-11,3.367359898258137450e-11,6.499280081707399859e+01,6.499271734632637276e+01,8.347074763097104666e-05,1.552657819754360846e-01,1.028069335627753267e+00
9.036144578313252982e-14,8.943670030354660128e-01,1.262430366862397672e-05,-3.818660780571473811e-05,3.084252442962322460e-08,-3.605614240420234778e-11,6.498923177372658771e-11,6.498505463955798689e+01,6.498491016757276384e+01,1.444719852204143045e-04,2.324752628517481046e-01,1.028286844827680291e+00
1.204819277108433647e-13,8.945457968122166870e-01,1.257280211309276246e-05,-3.831830733449722876e-05,5.167228805715581812e-08,-5.692597330963324476e-11,1.101446213861738110e-10,6.497733776719181265e+01,6.497712757742804968e+01,2.101897637665416595e-04,3.094241708041484129e-01,1.033312199283760835e+00
1.506024096385541995e-13,8.947260739502869153e-01,1.271088620564212929e-05,-3.820752434351859126e-05,7.790723939895585748e-08,-8.398355837962637625e-11,1.691831801283889304e-10,6.496964815263608273e+01,6.496936888603194404e+01,2.792666041405131349e-04,3.861221694473048749e-01,1.035464191922558452e+00
1.807228915662650596e-13,8.949044213627669331e-01,1.277122748893769129e-05,-3.834503669475745495e-05,1.096097979699190098e-07,-1.116466558005298726e-10,2.396525782048239005e-10,6.496198948387086602e+01,6.496163927130091054e+01,3.502125699551042991e-04,4.625257653131175095e-01,1.036611614277092031e+00
2.108433734939758945e-13,8.950822645038254421e-01,1.298873426158098363e-05,-3.827591094718074048e-05,1.468414677183532746e-07,-1.361585785888443822e-10,3.245132580810440603e-10,6.495435672010292194e+01,6.495393503168303084e+01,4.216884198868242899e-04,5.386815227476121626e-01,1.042445256762449590e+00
2.409638554216867294e-13,8.952600277120901229e-01,1.300493806487826369e-05,-3.845754112587366434e-05,1.896639662622288332e-07,-1.608162116900008606e-10,4.240455191945754242e-10,6.494675479872890378e+01,6.494626218772408777e+01,4.926110048094209859e-04,6.145375699068240660e-01,1.044521009379092424e+00
2.710843373493975642e-13,8.954360141714575727e-01,1.344174615195763407e-05,-3.855302571479374008e-05,2.381297763694333242e-07,-1.851266003923299939e-10,5.370926606189716147e-10,6.493918037747883432e+01,6.493861832737404427e+01,5.620501047851023894e-04,6.901254976428577992e-01,1.046216807560867323e+00
3.012048192771083991e-13,8.956122300636877309e-01,1.341951649489819958e-05,-3.862341799299394261e-05,2.922995005476843863e-07,-2.087049680602637385e-10,6.624523730966655322e-10,6.493163528392338435e+01,6.493100615912618423e+01,6.291247971972373709e-04,7.654256872145103197e-01,1.054747745257289537e+00
3.313253012048192339e-13,8.957870105722967047e-01,1.394019751351710825e-05,-3.901125442583398069e-05,3.522296255832778338e-07,-2.294388057353490758e-10,8.003269627050227425e-10,6.492411906597504867e+01,6.492342597646056390e+01,6.930895144798321405e-04,8.404415917713183859e-01,1.060248680860784720e+00
3.614457831325301193e-13,8.959614980827123043e-01,1.415616121632526574e-05,-3.879663322378567518e-05,4.179732087584117745e-07,-2.467007333692682775e-10,9.534134919520173655e-10,6.491663088050353281e+01,6.491587746319261498e+01,7.534173109239327999e-04,9.151808751269050468e-01,1.060333256970791727e+00
3.915662650602409542e-13,8.961353597848173980e-01,1.415314033016671857e-05,-3.923670880894131841e-05,4.895804604783757221e-07,-2.612003300555936296e-10,1.121932167778148849e-09,6.490917152761791442e+01,6.490836171594284565e+01,8.098116750699218538e-04,9.896348984637042268e-01,1.062942329765512506e+00
4.216867469879517890e-13,8.963087354330049328e-01,1.458312026141325032e-05,-3.955767598574424246e-05,5.671000681022663882e-07,-2.731282257311573714e-10,1.306250031165297762e-09,6.490174009808625044e+01,6.490087791624527824e+01,8.621818409657901194e-04,1.063812200474715919e+00,1.064464785031210337e+00
4.518072289156626239e-13,8.964816171291385416e-01,1.477810152411512028e-05,-3.984458047249857287e-05,6.505794986606960999e-07,-2.821713898290467453e-10,1.504996812595608731e-09,6.489433708743463569e+01,6.489342649592357759e+01,9.105915110551657254e-04,1.137707417776706809e+00,1.065029640782076736e+00
4.819277108433734587e-13,8.966540078553071336e-01,1.503616041715953443e-05,-4.015202041573610924e-05,7.400627348169609901e-07,-2.849585211621465124e-10,1.720480862760225751e-09,6.488696182907261800e+01,6.488600663125342294e+01,9.551978191968983276e-04,1.211326890869585560e+00,1.068384081729282453e+00
5.120481927710843441e-13,8.968258668433300995e-01,1.510117963738050845e-05,-4.059863267110318301e-05,8.355935564012624980e-07,-2.835424272367278430e-10,1.957456583642587896e-09,6.487961473594529593e+01,6.487861848351224126e+01,9.962524330551546584e-04,1.284666120383801236e+00,1.071022159194217060e+00
5.421686746987951285e-13,8.969970716687337697e-01,1.546798404689573978e-05,-4.112486763195200988e-05,9.372165432969027072e-07,-2.823682280991384377e-10,2.215151080493403723e-09,6.487229540007321305e+01,6.487126131064438539e+01,1.034089428820645197e-03,1.357728883989554047e+00,1.071070425729076403e+00
5.722891566265060138e-13,8.971677305403313873e-01,1.575506030343272948e-05,-4.134698329962310830e-05,1.044975518785651935e-06,-2.822201920419539706e-10,2.491301622966398354e-09,6.486500429762782005e+01,6.486393519314916034e+01,1.069104478664509262e-03,1.430510167332620375e+00,1.073235572823732387e+00
6.024096385542167982e-13,8.973378184519692491e-01,1.577188872069128930e-05,-4.163020067723399178e-05,1.158911509698963079e-06,-2.827713421369962658e-10,2.785865867809779204e-09,6.485774185365214350e+01,6.485664011592049860e+01,1.101737731644527934e-03,1.503005512028482871e+00,1.076813705295392776e+00
6.325301204819276835e-13,8.975073787783285351e-01,1.576473730942334764e-05,-4.209792727822866905e-05,1.279065187913321523e-06,-2.848167458592975348e-10,3.099770301819992594e-09,6.485050771735986075e+01,6.484937524424455546e+01,1.132473115308580119e-03,1.575218083705279604e+00,1.077076934427650290e+00
6.626506024096384679e-13,8.976759660459538992e-01,1.579119644534743451e-05,-4.253355747399296049e-05,1.405475716435532622e-06,-2.897116713705125128e-10,3.433628275371603580e-09,6.484329863600109434e+01,6.484213679225612736e+01,1.161843744970706511e-03,1.647180302858167744e+00,1.078695107895236038e+00
6.927710843373493532e-13,8.978440844853183833e-01,1.581080777312675808e-05,-4.293829258933453004e-05,1.538181641970131343e-06,-2.992343666844374247e-10,3.786968037386461808e-09,6.483611764018476720e+01,6.483492727018241908e+01,1.190370002343018414e-03,1.718861879544731464e+00,1.081387261190878801e+00
7.228915662650602386e-13,8.980116972809351061e-01,1.588376531923515705e-05,-4.321256475273666062e-05,1.677221614705273154e-06,-3.160539690374275126e-10,4.158195611036546704e-09,6.482897069116428668e+01,6.482775223449323221e+01,1.218456671054686134e-03,1.790203151547981264e+00,1.082067355267495978e+00
7.530120481927710230e-13,8.981791813133840341e-01,1.562312128765242988e-05,-4.341805473988137300e-05,1.822632456069228769e-06,-3.421821856756189092e-10,4.543226472462646993e-09,6.482185634081922387e+01,6.482060990821037194e+01,1.246432608856139126e-03,1.861218210059431888e+00,1.083239390336093511e+00
7.831325301204819083e-13,8.983459086079217393e-01,1.543775462411131152e-05,-4.398342084548305088e-05,1.974449744027844646e-06,-3.740388488441042519e-10,4.936929250275281985e-09,6.481476920910577633e+01,6.481349453701736252e+01,1.274672088414245457e-03,1.931960647085664284e+00,1.083997864295278779e+00
8.132530120481926927e-13,8.985119158232894865e-01,1.532510302120535623e-05,-4.433356890699625714e-05,2.132709371507706611e-06,-4.063003911082272852e-10,5.340431900492209397e-09,6.480770560678982406e+01,6.480640201931426247e+01,1.303587475557532521e-03,2.002467328726862839e+00,1.084579937289662066e+00
8.433734939759035780e-13,8.986772629213074515e-01,1.504098225401301198e-05,-4.483123059241903176e-05,2.297446371328517480e-06,-4.390492047038718983e-10,5.754640741831247059e-09,6.480066621803355531e+01,6.479933272134393007e+01,1.333496689622368529e-03,2.072731445845744869e+00,1.088164992520532559e+00
8.734939759036143624e-13,8.988417047777924607e-01,1.509428535596769276e-05,-4.529630806295934626e-05,2.468693419057762697e-06,-4.720097479930078846e-10,6.178364177422701007e-09,6.479365302407130400e+01,6.479228850249067762e+01,1.364521580624370681e-03,2.142733301608028995e+00,1.090258160183452230e+00
9.036144578313252477e-13,8.990054911313083430e-01,1.496826734537019144e-05,-4.560019131026211698e-05,2.646483206960456007e-06,-5.045616910361614291e-10,6.612140007288561222e-09,6.478666938301928724e+01,6.478527280926905974e+01,1.396573750226116819e-03,2.212439254791314092e+00,1.090726606517715025e+00
9.337349397590360321e-13,8.991686735614278225e-01,1.497295145547966483e-05,-4.612295315627914084e-05,2.830849182789178868e-06,-5.369489872886497489e-10,7.055306743395735714e-09,6.477971774662556470e+01,6.477828829162139357e+01,1.429455004164668875e-03,2.281824697232464061e+00,1.095093566988912137e+00
9.638554216867469175e-13,8.993318994268640898e-01,1.502126063470023600e-05,-4.630321670463756549e-05,3.021825039871099593e-06,-5.691672236772470603e-10,7.505573866712957785e-09,6.477279980722730102e+01,6.477133682123215408e+01,1.462985995151083480e-03,2.350872555618684245e+00,1.098213035219249178e+00
9.939759036144578028e-13,8.994948617795852641e-01,1.493751860661611956e-05,-4.657939606556760648e-05,3.219444651960552639e-06,-5.983743189495790404e-10,7.960209034386513744e-09,6.476591569788763536e+01,6.476441866314188189e+01,1.497034745752012829e-03,2.419581410396190346e+00,1.098237376815383470e+00
1.024096385542168688e-12,8.996577475485852959e-01,1.495995726186422834e-05,-4.675099435256857761e-05,3.423741250175860834e-06,-6.211221050269643205e-10,8.420776567295018660e-09,6.475906400915756933e+01,6.475753259890676361e+01,1.531410250799094793e-03,2.487965486031165518e+00,1.100045778430055243e+00
1.054216867469879372e-12,8.998203288934101263e-01,1.491115209873791662e-05,-4.692549190576670508e-05,3.634746018748409904e-06,-6.373339048638110549e-10,8.889016024542292795e-09,6.475224349144356495e+01,6.475067772625172324e+01,1.565765191838644141e-03,2.556037397860397409e+00,1.102396138131795045e+00
1.084337349397590257e-12,8.999824147268401520e-01,1.493503626478475780e-05,-4.702929681685825525e-05,3.852486614717391909e-06,-6.461981081022003056e-10,9.365401073789785002e-09,6.474545207797628166e+01,6.474385238416101629e+01,1.599693815270986259e-03,2.623817742994225100e+00,1.102505909001150197e+00
1.114457831325301142e-12,9.001440007770722396e-01,1.460771398430272516e-05,-4.707821673787238568e-05,4.076985869447001710e-06,-6.479386878593281198e-10,9.851857407989671707e-09,6.473868796694623029e+01,6.473705502703370485e+01,1.632939912523193862e-03,2.691324335929818012e+00,1.103973134819718815e+00
1.144578313253012028e-12,9.003048920924562326e-01,1.436717183208142756e-05,-4.752015310249516511e-05,4.308263281906142298e-06,-6.444241158472220226e-10,1.034934158330353827e-08,6.473194966910520520e+01,6.473028419233962438e+01,1.665476765580533149e-03,2.758571953010460653e+00,1.106347458151679897e+00
1.174698795180722711e-12,9.004648832517576640e-01,1.437908056038913191e-05,-4.773314282564534533e-05,4.546342751706390497e-06,-6.369392544914987473e-10,1.085613176351382127e-08,6.472523600969934421e+01,6.472353863869395241e+01,1.697371005387771428e-03,2.825572503967367144e+00,1.106503814046218670e+00
1.204819277108433596e-12,9.006235430751599047e-01,1.429871421061447209e-05,-4.797865027131093305e-05,4.791262302378167199e-06,-6.231795241153371243e-10,1.137103881685878346e-08,6.471854661301942713e+01,6.471681803282835688e+01,1.728580191071072769e-03,2.892330037325939074e+00,1.109121538340830382e+00
1.234939759036144482e-12,9.007800808652050017e-01,1.420293950435762763e-05,-4.815800016506396203e-05,5.043078452427031046e-06,-6.019543403959667814e-10,1.189762801176506324e-08,6.471188094389296452e+01,6.471012203534904472e+01,1.758908543916569119e-03,2.958850295165497357e+00,1.113983486939413625e+00
1.265060240963855367e-12,9.009344951919174838e-01,1.394468344598476184e-05,-4.835768200470800252e-05,5.301854519931790333e-06,-5.788947919745108213e-10,1.243707684353822352e-08,6.470523771510511324e+01,6.470344961033345044e+01,1.788104771658916448e-03,3.025146428736611437e+00,1.115844144205370592e+00
1.295180722891566252e-12,9.010877694510355251e-01,1.369182519361621578e-05,-4.867389990840931941e-05,5.567635676790139534e-06,-5.584142687149860176e-10,1.298367960769782825e-08,6.469861758710474930e+01,6.469680160496444898e+01,1.815982140301154648e-03,3.091211949381259760e+00,1.116083002159224735e+00
1.325301204819276936e-12,9.012411996100956335e-01,1.335187007816419321e-05,-4.879795501118233203e-05,5.840428552083703203e-06,-5.402282691042646760e-10,1.353131716142894926e-08,6.469202242197539476e+01,6.469017993152432666e+01,1.842490451067645271e-03,3.157028060818665161e+00,1.116968049794166973e+00
1.355421686746987821e-12,9.013962991375871203e-01,1.303559457489733758e-05,-4.906845019994408836e-05,6.120202433350607380e-06,-5.225205401803738643e-10,1.407439053649667065e-08,6.468545338531376387e+01,6.468358567036416673e+01,1.867714949592625805e-03,3.222582745052909647e+00,1.119219310219034202e+00
1.385542168674698706e-12,9.015526049394533281e-01,1.292256259731912168e-05,-4.929768968293683144e-05,6.406917720924120914e-06,-4.971677412496047051e-10,1.460760666569622894e-08,6.467890989365767496e+01,6.467701805097266288e+01,1.891842685006725087e-03,3.287881544795933308e+00,1.124520244426113980e+00
1.415662650602409592e-12,9.017089713184789357e-01,1.268835362737231837e-05,-4.948164582214354865e-05,6.700564006046003141e-06,-4.530453955899983719e-10,1.513644130747670099e-08,6.467239343582205890e+01,6.467047829655477642e+01,1.915139267275794543e-03,3.352909100354953598e+00,1.129758839099141765e+00
1.445783132530120477e-12,9.018637310295568588e-01,1.240994196575951586e-05,-5.006832461247561454e-05,7.001183789752852567e-06,-3.900120742895584776e-10,1.567178742743348939e-08,6.466590689036770812e+01,6.466396893644352417e+01,1.937953924184645117e-03,3.417636275206532126e+00,1.134011954720574478e+00
1.475903614457831161e-12,9.020164378491898338e-01,1.239093988384080320e-05,-5.061827042942051091e-05,7.308866558310261016e-06,-3.141801651583015921e-10,1.621669242198087567e-08,6.465945085904915857e+01,6.465749016237950286e+01,1.960696669656300517e-03,3.482056913670078302e+00,1.141101066546737375e+00
1.506024096385542046e-12,9.021674406167959903e-01,1.220195899530653004e-05,-5.127592304729690120e-05,7.623722141627517703e-06,-2.305617202855973551e-10,1.676853707092104044e-08,6.465302527162604918e+01,6.465104148062418687e+01,1.983791001867257590e-03,3.546171997079832217e+00,1.149223391628675150e+00
1.536144578313252931e-12,9.023173266480521981e-01,1.223021515698084440e-05,-5.199952257911897658e-05,7.945855728672254412e-06,-1.413313214340219241e-10,1.732121295195940321e-08,6.464662934780942294e+01,6.464462169445927486e+01,2.007653350145827131e-03,3.609989755393375521e+00,1.154468576238381949e+00
1.566265060240963817e-12,9.024669294042139134e-01,1.223985704411246304e-05,-5.255364381488538593e-05,8.275353344305288200e-06,-4.398932661027470805e-11,1.787123370993130090e-08,6.464026330943900689e+01,6.463823061376633916e+01,2.032695672661045515e-03,3.673508122437313617e+00,1.159198984301294866e+00
1.596385542168674500e-12,9.026162043109521305e-01,1.228158584513643040e-05,-5.344366536916637640e-05,8.612275923829355916e-06,6.398538805922958629e-11,1.841900564255280064e-08,6.463392753388501433e+01,6.463186821371998292e+01,2.059320165028718022e-03,3.736723449045527445e+00,1.165200265461556972e+00
1.626506024096385385e-12,9.027653631212388952e-01,1.258142973723535670e-05,-5.410965584385014123e-05,8.956658009028920859e-06,1.843507782587740570e-10,1.896577901061951172e-08,6.462762259263629971e+01,6.462553472591021375e+01,2.087866726092997647e-03,3.799630173102112263e+00,1.168381941809618629e+00
1.656626506024096271e-12,9.029146488536274884e-01,1.287349352437777784e-05,-5.479135389852894211e-05,9.308508474952104778e-06,3.146338462502938807e-10,1.951272489603460277e-08,6.462134980748096780e+01,6.461923124671463370e+01,2.118560766334782325e-03,3.862215188672208921e+00,1.169786260011066226e+00
1.686746987951807156e-12,9.030647660526358589e-01,1.359821027808185547e-05,-5.508561793387361079e-05,9.667815179770579865e-06,4.504916123555590238e-10,2.005555973693144184e-08,6.461511025969623745e+01,6.461295875419507695e+01,2.151505501166623563e-03,3.924467782190199650e+00,1.172331534441182654e+00
1.716867469879518041e-12,9.032158335116902137e-01,1.398413676137631929e-05,-5.492286969258070836e-05,1.003455294809782598e-05,5.927491568987601173e-10,2.058739547389300163e-08,6.460890507646053038e+01,6.460671836074568830e+01,2.186715714842281388e-03,3.986376587628317925e+00,1.173949071486443119e+00
1.746987951807228725e-12,9.033679954575982718e-01,1.432873664981311181e-05,-5.490863590266428280e-05,1.040869361078236313e-05,7.466076807911650387e-10,2.110505319955792140e-08,6.460273452855820153e+01,6.460051037162477883e+01,2.224156933421884193e-03,4.047938779123151143e+00,1.174284700127332881e+00
1.777108433734939610e-12,9.035210542046751003e-01,1.483916209056383221e-05,-5.479423487262366011e-05,1.079021716663655654e-05,9.159545978099974979e-10,2.160995150121548801e-08,6.459659820865883262e+01,6.459433443413492171e+01,2.263774523909019114e-03,4.109158241435487469e+00,1.175367297369864339e+00
1.807228915662650495e-12,9.036743092155060664e-01,1.551077181850318485e-05,-5.460801033368694598e-05,1.117911927127950940e-05,1.100251377085587047e-09,2.210225307111383518e-08,6.459049569122235823e+01,6.458819017408764296e+01,2.305517134717153648e-03,4.170039080490912653e+00,1.177545736239758556e+00
1.837349397590361179e-12,9.038271269172601929e-01,1.625272882634253886e-05,-5.415605949509096360e-05,1.157541495650234284e-05,1.300600936340836989e-09,2.257904813025256952e-08,6.458442590825710283e+01,6.458207656973185351e+01,2.349338525243364721e-03,4.230591961751306584e+00,1.178946095993860910e+00
1.867469879518072064e-12,9.039789320367691561e-01,1.693752649436681165e-05,-5.365551446661072474e-05,1.197914001921827426e-05,1.521372344908068484e-09,2.303893256320135214e-08,6.457838760842967929e+01,6.457599242312477372e+01,2.395185304908082485e-03,4.290829383705546896e+00,1.180070601864636526e+00
1.897590361445782950e-12,9.041293917973802774e-01,1.783185837659754288e-05,-5.287764083300891359e-05,1.239035024038584882e-05,1.767625428816148554e-09,2.348437715433301756e-08,6.457237954283446868e+01,6.456993655844884472e+01,2.442984385626978741e-03,4.350763744408483014e+00,1.183241557147705958e+00
1.927710843373493835e-12,9.042785750792555755e-01,1.840687127991226508e-05,-5.174016364407344663e-05,1.280911824375981238e-05,2.041809922745201583e-09,2.392042252842524364e-08,6.456640080852402264e+01,6.456390818357751016e+01,2.492624946507340528e-03,4.410404153623951551e+00,1.186125224684859258e+00
1.957831325301204720e-12,9.044267630473844521e-01,1.869807765844224757e-05,-5.057934469724530011e-05,1.323552829096679036e-05,2.344445920924899726e-09,2.435036870146343113e-08,6.456045126903461551e+01,6.455790732269804266e+01,2.543946336567222931e-03,4.469752077812611191e+00,1.186984033980165831e+00
1.987951807228915606e-12,9.045737590063527289e-01,1.883649014972608822e-05,-4.931438421745919503e-05,1.366967060279203896e-05,2.677117007557493305e-09,2.477759344031180808e-08,6.455452925990218205e+01,6.455193249281757062e+01,2.596767084606575477e-03,4.528823983372360473e+00,1.188868018031203455e+00
2.018072289156626491e-12,9.047191730867882864e-01,1.881416918206190076e-05,-4.792936055317270757e-05,1.411163743354466449e-05,3.039638022060898090e-09,2.520698458197596313e-08,6.454863259992664837e+01,6.454598169164130184e+01,2.650908285342784988e-03,4.587641473108597268e+00,1.192274826407443200e+00
2.048192771084337376e-12,9.048625646540243705e-01,1.890774185846964784e-05,-4.628417684853004154e-05,1.456151880423496299e-05,3.430200600006025379e-09,2.564146730022382797e-08,6.454276109942163941e+01,6.454005493133367111e+01,2.706168087965749383e-03,4.646206519669629387e+00,1.194835482131791249e+00
2.078313253012047858e-12,9.050035037867537602e-01,1.869093438125051269e-05,-4.422493194256113552e-05,1.501939845993619349e-05,3.848787121075809489e-09,2.608243215574381264e-08,6.453691569323301280e+01,6.453415338385069333e+01,2.762309382318067948e-03,4.704509856104047039e+00,1.196783250064150650e+00
2.108433734939758743e-12,9.051415458007586734e-01,1.820606640477992057e-05,-4.229860390442535535e-05,1.548535292386417648e-05,4.295869577641830666e-09,2.653321407347801258e-08,6.453109519076645029e+01,6.452827608825710115e+01,2.819102509352060509e-03,4.762563151413075957e+00,1.200257286358652253e+00
2.138554216867469628e-12,9.052767526726340774e-01,1.750259377375446167e-05,-4.024703954410605667e-05,1.595945030617454150e-05,4.770187234947502396e-09,2.699711730915990973e-08,6.452529531345359715e+01,6.452241894916905096e+01,2.876364284550957193e-03,4.820408982200289572e+00,1.204395270763090497e+00
2.168674698795180514e-12,9.054095686921653785e-01,1.635681328669191914e-05,-3.838054182396087604e-05,1.644174999842680800e-05,5.271739524875689735e-09,2.747593052088886150e-08,6.451951302790963894e+01,6.451657908528319751e+01,2.933942626446891036e-03,4.878077714405182341e+00,1.206403427422478858e+00
2.198795180722891399e-12,9.055407314741642510e-01,1.513902813077096049e-05,-3.674773536043592049e-05,1.693230234048030843e-05,5.800342206395121632e-09,2.797327995416615221e-08,6.451374800593832504e+01,6.451075632697258300e+01,2.991678965741994406e-03,4.935572858405341101e+00,1.208511420851096307e+00
2.228915662650602285e-12,9.056708523867315064e-01,1.365244774501862521e-05,-3.509368127206083030e-05,1.743114902930291565e-05,6.352743771500907401e-09,2.849146058507989984e-08,6.450800189493028824e+01,6.450495251051107459e+01,3.049384419210512259e-03,4.992878205400600677e+00,1.213375583574236805e+00
2.259036144578313170e-12,9.058000562192954908e-01,1.185111155263861573e-05,-3.349903182993138975e-05,1.793832540728032831e-05,6.926958833350547383e-09,2.902953764598640873e-08,6.450227523529702012e+01,6.449916839280513159e+01,3.106842491894502845e-03,5.049988371931276809e+00,1.217239442039513619e+00
2.289156626506024055e-12,9.059283591291574789e-01,9.741293191661031911e-06,-3.193218502285750048e-05,1.845386124238606348e-05,7.522871480701298274e-09,2.958824061677004194e-08,6.449656660998671498e+01,6.449340278881857103e+01,3.163821168142285940e-03,5.106917444706491338e+00,1.219643490017265464e+00
2.319277108433734941e-12,9.060554174813956196e-01,7.415062033706840712e-06,-3.049055473589972745e-05,1.897778206879483409e-05,8.138564693692198081e-09,3.016918143412921923e-08,6.449087389482853894e+01,6.448765381144893638e+01,3.220083379596156044e-03,5.163686652630823382e+00,1.222644107000948832e+00
2.349397590361445422e-12,9.061810701076523644e-01,4.659158080248501449e-06,-2.893262288821134043e-05,1.951010986831560828e-05,8.771430473277946368e-09,3.077221872569701533e-08,6.448519470122614905e+01,6.448191932173128293e+01,3.275379494859034964e-03,5.220319879172183875e+00,1.225071657253301805e+00
2.379518072289156307e-12,9.063053011369033296e-01,1.455548121493797385e-06,-2.745349278063103816e-05,2.005086141989641208e-05,9.419291846973740930e-09,3.139724862163435604e-08,6.447952831487694425e+01,6.447619889259097192e+01,3.329422285976970253e-03,5.276824395415044222e+00,1.227872304019951955e+00
2.409638554216867193e-12,9.064282911010189681e-01,-2.287752788070325106e-06,-2.615312663673188137e-05,2.060004453647223347e-05,1.007825419579587368e-08,3.204421638543379454e-08,6.447387529210438117e+01,6.447049341700730452e+01,3.381875097072870907e-03,5.333194822006527502e+00,1.231093729615682753e+00
2.439759036144578078e-12,9.065502284130847466e-01,-6.403668735668633380e-06,-2.532508672687718766e-05,2.115765386326846871e-05,1.074274085523603004e-08,3.271117617650247966e-08,6.446823688009736486e+01,6.446480450407933915e+01,3.432376018031535470e-03,5.389418722800740191e+00,1.233225403715022983e+00
2.469879518072288963e-12,9.066710206839823094e-01,-1.058701048361181067e-05,-2.476805600139503333e-05,2.172367045792765263e-05,1.140792409711221084e-08,3.339352063079914747e-08,6.446261403338769469e+01,6.445913344077362694e+01,3.480592614074428260e-03,5.445486567524202570e+00,1.234228632568410866e+00
2.499999999999999849e-12,9.067905324125835609e-01,-1.457761811720833999e-05,-2.439413480152811516e-05,2.229806409201928502e-05,1.207183854087362811e-08,3.408575338946317063e-08,6.445700700877556244e+01,6.445348072777439086e+01,3.526281001170795699e-03,5.501395830876796289e+00,1.235299245112623900e+00
2.530120481927710734e-12,9.069082515977615611e-01,-1.851468215323504477e-05,-2.363384820473666767e-05,2.288079624904373465e-05,1.273429079572792163e-08,3.478463047547691367e-08,6.445141532390326233e+01,6.444784601945109159e+01,3.569304452174172811e-03,5.557151422253798323e+00,1.236414879691199342e+00
2.560240963855421619e-12,9.070240051530116254e-01,-2.296671734322005892e-05,-2.304223001214949818e-05,2.347182365467997172e-05,1.339418058302873904e-08,3.548985980661717405e-08,6.444583707414092544e+01,6.444222746713259653e+01,3.609607008322085562e-03,5.612772613360701435e+00,1.236676616221485725e+00
2.590361445783132505e-12,9.071383134307987595e-01,-2.734991489781678266e-05,-2.262993303465228243e-05,2.407109938074939175e-05,1.404817650279537695e-08,3.620217472100471967e-08,6.444027052755521368e+01,6.443662336226873322e+01,3.647165286474184174e-03,5.668277027794204947e+00,1.239137707182890180e+00
2.620481927710842986e-12,9.072520663351425485e-01,-3.234298795142108061e-05,-2.179953412699216670e-05,2.467856815815505810e-05,1.469054652262781354e-08,3.692158202748293401e-08,6.443471471516934912e+01,6.443103275563102272e+01,3.681959538331150764e-03,5.723674553055189129e+00,1.245483325436025135e+00
2.650602409638553872e-12,9.073666070780976867e-01,-3.777566565196286796e-05,-2.081339311994705207e-05,2.529415641991176108e-05,1.531270682066764565e-08,3.764635617761787183e-08,6.442916975956561032e+01,6.442545578243081650e+01,3.713977134799621369e-03,5.778964097749624607e+00,1.252468841390634635e+00
2.680722891566264757e-12,9.074826741329896640e-01,-4.348958519801488681e-05,-1.904557871430608541e-05,2.591776218759947868e-05,1.590434676589431040e-08,3.837022241173134368e-08,6.442363634091722702e+01,6.441989313290208941e+01,3.743208015144662906e-03,5.834138812996926937e+00,1.258138981605745110e+00
2.710843373493975642e-12,9.076005296871563210e-01,-4.933753090358101106e-05,-1.700585081436117800e-05,2.654925152292530321e-05,1.645965303616863942e-08,3.908143356174043194e-08,6.441811550715709700e+01,6.441434586054103306e+01,3.769646616061533145e-03,5.889188134954003395e+00,1.263393886579514902e+00
2.740963855421686528e-12,9.077196618462272104e-01,-5.469706943821529084e-05,-1.458279741912933136e-05,2.718846433634096129e-05,1.698124369741746429e-08,3.976877009342667175e-08,6.441260915105758045e+01,6.440881582922197879e+01,3.793321835595100163e-03,5.944093076079860261e+00,1.268359087299733901e+00
2.771084337349397413e-12,9.078396360993500336e-01,-5.958057629994534867e-05,-1.168587232322811770e-05,2.783522865506906133e-05,1.747609846507679230e-08,4.042857979924544515e-08,6.440711876075540943e+01,6.440330442546570566e+01,3.814335289696700951e-03,5.998838677205017511e+00,1.272236270054406537e+00
2.801204819277108298e-12,9.079601771437584290e-01,-6.427040502756425542e-05,-8.298340747418641298e-06,2.848937550680013804e-05,1.794885009662895543e-08,4.106430575056293313e-08,6.440164495970461189e+01,6.439781208655688260e+01,3.832873147731402294e-03,6.053418701437205840e+00,1.275731847997984003e+00
2.831325301204819184e-12,9.080811499541928677e-01,-6.911336550482253497e-05,-4.787194750362634604e-06,2.915074552227081678e-05,1.839930003428573429e-08,4.168163960881980323e-08,6.439618728103513945e+01,6.439233808999260589e+01,3.849191042529866418e-03,6.107837818367438665e+00,1.280181509555343711e+00
2.861445783132530069e-12,9.082030292891142276e-01,-7.397450606584697694e-05,-1.210583216135338922e-06,2.981918687868345387e-05,1.882330634145221342e-08,4.228548374787661312e-08,6.439074541592295020e+01,6.438688180488870216e+01,3.863611034254500146e-03,6.162099137265411031e+00,1.284957290342844560e+00
2.891566265060240954e-12,9.083263159427603650e-01,-7.918903721511003915e-05,2.541192331869478624e-06,3.049454671806776292e-05,1.921411030920876977e-08,4.287783543609391917e-08,6.438531935183362975e+01,6.438144283107305910e+01,3.876520760574552610e-03,6.216202749227092816e+00,1.288264146736042060e+00
2.921686746987951436e-12,9.084516696580520190e-01,-8.450628351781201784e-05,6.286484460660753283e-06,3.117666179659090450e-05,1.956545209187650109e-08,4.345675642987621365e-08,6.437990921212784201e+01,6.437602084839048189e+01,3.888363737367012650e-03,6.270147449165477838e+00,1.290821897494339510e+00
2.951807228915662321e-12,9.085791874614637109e-01,-8.989662622343880792e-05,1.038893532894204040e-05,3.186535286605473590e-05,1.987522128485700672e-08,4.401843380184489083e-08,6.437451507495538294e+01,6.437061544936052826e+01,3.899625594854014884e-03,6.323932413272769892e+00,1.294102841191932862e+00
2.981927710843373207e-12,9.087090206938348569e-01,-9.530684082833627694e-05,1.472132289107364370e-05,3.256042290742260949e-05,2.014483524971624130e-08,4.456167038621242095e-08,6.436913750963286418e+01,6.436522669807727937e+01,3.910811555591481824e-03,6.377551847856625322e+00,1.297300685827299294e+00
3.012048192771084092e-12,9.088409508722872232e-01,-1.005518665044652870e-04,1.931446143150080893e-05,3.326165911522895426e-05,2.037504117349542458e-08,4.508804447679728183e-08,6.436377727292200746e+01,6.435985484678835178e+01,3.922426133659887536e-03,6.430998025200574730e+00,1.299950014330641723e+00
3.042168674698794977e-12,9.089749588178025475e-01,-1.055079025976912000e-04,2.442085322316000164e-05,3.396883685784228459e-05,2.056585412854180927e-08,4.559880845271000205e-08,6.435843534161443813e+01,6.435450039270843092e+01,3.934948906008870970e-03,6.484260969833887778e+00,1.303184580292525929e+00
3.072289156626505863e-12,9.091108293041411104e-01,-1.102559767211579937e-04,2.999983935170348587e-05,3.468172533661909122e-05,2.071850502625820613e-08,4.609420841040036943e-08,6.435311301387152128e+01,6.434916419113041286e+01,3.948822741110288859e-03,6.537327520198910946e+00,1.307582836084376865e+00
3.102409638554216748e-12,9.092480900926671605e-01,-1.145105392466302588e-04,3.600215620090291188e-05,3.540009530436468750e-05,2.083718220556086899e-08,4.657418030616395165e-08,6.434781153101174311e+01,6.434384707532559844e+01,3.964455686146027558e-03,6.590185172119645607e+00,1.311786253038805805e+00
3.132530120481927633e-12,9.093862555298395378e-01,-1.184354812827262106e-04,4.250422736755618411e-05,3.612372715130900711e-05,2.092931820347934386e-08,4.704118460546215163e-08,6.434253255227856982e+01,6.433855033880028884e+01,3.982213478275659600e-03,6.642817368755560281e+00,1.315354695493520243e+00
3.162650602409638519e-12,9.095245148841500926e-01,-1.222431361059545657e-04,4.903880661776769670e-05,3.685241766872289590e-05,2.100225650811903159e-08,4.750156116389288123e-08,6.433727722301463814e+01,6.433327482196531832e+01,4.002401049315603733e-03,6.695212646544358215e+00,1.320439234438526066e+00
3.192771084337349000e-12,9.096623581961983396e-01,-1.256696546735569216e-04,5.555295349323724594e-05,3.758598425180534997e-05,2.106193663435210930e-08,4.796446451428377076e-08,6.433204672948266989e+01,6.432802148737656012e+01,4.025242106102742967e-03,6.747359101900299194e+00,1.326789134212752463e+00
3.222891566265059885e-12,9.097992017422501521e-01,-1.287212028703367572e-04,6.202307763847811069e-05,3.832426633685632474e-05,2.111221619128709169e-08,4.844079356838388363e-08,6.432684191216581837e+01,6.432279104744770848e+01,4.050864718103655907e-03,6.799248338169977757e+00,1.332359351082830656e+00
3.253012048192770771e-12,9.099350042793286075e-01,-1.312155433863532031e-04,6.859561434603112201e-05,3.906712322607328367e-05,2.115410522251951819e-08,4.894132004754718606e-08,6.432166313130311153e+01,6.431758383226926412e+01,4.079299033842195311e-03,6.850876748328719401e+00,1.336338480008369967e+00
3.283132530120481656e-12,9.100697110310105309e-01,-1.332739365164014797e-04,7.540334088010225834e-05,3.981442885687112593e-05,2.118723416880283185e-08,4.947558098434535005e-08,6.431651075736731116e+01,6.431240026604048410e+01,4.110491326828022082e-03,6.902240576249448978e+00,1.339224511653109184e+00
3.313253012048192541e-12,9.102032535169427563e-01,-1.351736308789271309e-04,8.264865309398512761e-05,4.056606696838569549e-05,2.121114540109300719e-08,5.005256658343264675e-08,6.431138467094820044e+01,6.430724034028797576e+01,4.144330660225717736e-03,6.953340930939347686e+00,1.344174799443730972e+00
3.343373493975903427e-12,9.103357226898310950e-01,-1.372469913235098459e-04,9.007720901917623307e-05,4.132192621344822950e-05,2.122494226032836780e-08,5.068161142292903829e-08,6.430628434116873393e+01,6.430210365950101448e+01,4.180681667719187561e-03,7.004183076154198773e+00,1.350359080421648317e+00
3.373493975903614312e-12,9.104672966847878746e-01,-1.392866713663279497e-04,9.762333858922189658e-05,4.208189548668451205e-05,2.122582785441099339e-08,5.137145155554370299e-08,6.430120896638410954e+01,6.429698957029968653e+01,4.219396084418171496e-03,7.054775081281980498e+00,1.353759643286557290e+00
3.403614457831325197e-12,9.105981315823729050e-01,-1.413674230393278963e-04,1.056081426147088294e-04,4.284586080647068048e-05,2.120926554389503251e-08,5.212838413871074936e-08,6.429615835033727933e+01,6.429189805272760339e+01,4.260297609672742541e-03,7.105118892335053893e+00,1.355372896979958108e+00
3.433734939759036083e-12,9.107283022425084473e-01,-1.432100187297826236e-04,1.142211906382995695e-04,4.361370232856292590e-05,2.117136400839426361e-08,5.295631458778111850e-08,6.429113284443016596e+01,6.428682967556723327e+01,4.303168862933657267e-03,7.155210923342281149e+00,1.357473493657157082e+00
3.463855421686746564e-12,9.108578140461236483e-01,-1.450867995726953254e-04,1.237351708370591601e-04,4.438529213279446598e-05,2.111021058557865136e-08,5.385949660517301769e-08,6.428613254365320984e+01,6.428178478799591744e+01,4.347755657294790667e-03,7.205050128123588138e+00,1.360415277957233382e+00
3.493975903614457450e-12,9.109866578655398950e-01,-1.467035729985707729e-04,1.337457451473247037e-04,4.516049379309472592e-05,2.102256764077692066e-08,5.484475905042405502e-08,6.428115717586068456e+01,6.427676339619378609e+01,4.393779666897012874e-03,7.254639165072599205e+00,1.363349442790159571e+00
3.524096385542168335e-12,9.111149268671899781e-01,-1.475171068879098770e-04,1.448666483876882990e-04,4.593916473964015088e-05,2.090095371557324980e-08,5.591771745764343500e-08,6.427620622209228429e+01,6.427176528893001262e+01,4.440933162272443085e-03,7.303983251003275612e+00,1.365241271851959981e+00
3.554216867469879220e-12,9.112427521629641314e-01,-1.478476748153994917e-04,1.574450171038118914e-04,4.672115925875116769e-05,2.073689564307245468e-08,5.707908192231358985e-08,6.427127976191160030e+01,6.426679090358052804e+01,4.488858331076279323e-03,7.353081507901021219e+00,1.366408359174678733e+00
3.584337349397590106e-12,9.113701906415185849e-01,-1.475769085368876070e-04,1.716534351936341318e-04,4.750633034130052662e-05,2.052333243348626763e-08,5.832621802207452462e-08,6.426637865084889256e+01,6.426184149845593652e+01,4.537152392960835771e-03,7.401925243867153448e+00,1.367453241857378599e+00
3.614457831325300991e-12,9.114971638722190184e-01,-1.469366673331167351e-04,1.876254805047831184e-04,4.829453226958526155e-05,2.025555998559214648e-08,5.965420560092702333e-08,6.426150349082884361e+01,6.425691809773068996e+01,4.585393098158339203e-03,7.450508357185674946e+00,1.368963852998856812e+00
3.644578313253011472e-12,9.116234981137774085e-01,-1.459822295667169943e-04,2.052606673236504094e-04,4.908562231524022144e-05,1.993269111552783414e-08,6.105841380734411258e-08,6.425665437899070298e+01,6.425202120552656027e+01,4.633173464136344788e-03,7.498829859073608439e+00,1.371752348405492095e+00
3.674698795180722358e-12,9.117490656218771861e-01,-1.450675009176385845e-04,2.245112702771223168e-04,4.987946142367211328e-05,1.955530697908884169e-08,6.253769977526215874e-08,6.425183083150230345e+01,6.424715070327786748e+01,4.680128224437104731e-03,7.546894563545990309e+00,1.375126982961667244e+00
3.704819277108433243e-12,9.118737918032069345e-01,-1.442642571486513713e-04,2.447534307772861900e-04,5.067591446679566144e-05,1.912186761135897478e-08,6.409350306374637790e-08,6.424703268070039996e+01,6.424230675463364548e+01,4.725926066750149764e-03,7.594704176194876588e+00,1.378746687334494458e+00
3.734939759036144128e-12,9.119975186372758502e-01,-1.431602269221588842e-04,2.659396938243857784e-04,5.147484924674683470e-05,1.862737173572125841e-08,6.572644366769862343e-08,6.424226008939305643e+01,6.423748984261047212e+01,4.770246782585305274e-03,7.642257139072890837e+00,1.383169126774286939e+00
3.765060240963855014e-12,9.121202888864408109e-01,-1.418049677627014778e-04,2.883161596433779397e-04,5.227613516436352626e-05,1.806619851797899546e-08,6.743343273170575646e-08,6.423751395195604630e+01,6.423270118859737465e+01,4.812763358672687321e-03,7.689544563144855793e+00,1.387963905801850029e+00
3.795180722891565899e-12,9.122417397800069994e-01,-1.404308147893798011e-04,3.117344716085434847e-04,5.307964328042451795e-05,1.743697540064229383e-08,6.920964171580592161e-08,6.423279548534075900e+01,6.422794235056998957e+01,4.853134770773885956e-03,7.736554415383115391e+00,1.392867794781577295e+00
3.825301204819276785e-12,9.123614394848604814e-01,-1.389753366195910645e-04,3.360550834080221682e-04,5.388524824378208768e-05,1.674182420037117133e-08,7.105520907521088809e-08,6.422810565709126251e+01,6.422321465905118032e+01,4.890998040086151979e-03,7.783277226162446993e+00,1.397412061218440193e+00
3.855421686746987670e-12,9.124786032492283594e-01,-1.373723446797063790e-04,3.609845446619291769e-04,5.469283071406915884e-05,1.597991551708810490e-08,7.297731158671676877e-08,6.422344465535817903e+01,6.421851868859518220e+01,4.925966762998676765e-03,7.829711298298012601e+00,1.401557545109885172e+00
3.885542168674698555e-12,9.125926416178695710e-01,-1.354395029590284316e-04,3.864940517943040105e-04,5.550227799123193370e-05,1.514294464498215538e-08,7.498537592777917193e-08,6.421881229486108111e+01,6.421385464166336021e+01,4.957653197716488380e-03,7.875858624101913286e+00,1.405302135090775506e+00
3.915662650602409441e-12,9.127031472709853377e-01,-1.335929964930120800e-04,4.123332701409991130e-04,5.631348142673070294e-05,1.421658109965898949e-08,7.708538877792711210e-08,6.421420813992612864e+01,6.420922243972763965e+01,4.985700198483724276e-03,7.921723760467756392e+00,1.409701544746845725e+00
3.945783132530120326e-12,9.128099364012459693e-01,-1.319901176060600783e-04,4.378398671634417820e-04,5.712633197106449029e-05,1.318499355622724300e-08,7.927665378625531672e-08,6.420963087299767835e+01,6.420462105772651284e+01,5.009815271165059085e-03,7.967320079029843960e+00,1.416404085769348509e+00
3.975903614457831211e-12,9.129136300951229410e-01,-1.304869584354225766e-04,4.627400662928514755e-04,5.794071437519524031e-05,1.203476516306470763e-08,8.155227596536039895e-08,6.420507945692307317e+01,6.420004966408647817e+01,5.029792836595009357e-03,8.012658131992838051e+00,1.426468594136355295e+00
4.006024096385542097e-12,9.130149779596814508e-01,-1.293413591054852778e-04,4.870328427671456566e-04,5.875650340097881121e-05,1.075811706464056368e-08,8.390183466227307749e-08,6.420055287966398794e+01,6.419550735910490857e+01,5.045520559073186570e-03,8.057748181932474552e+00,1.439506957136248877e+00
4.036144578313252982e-12,9.131148904262063049e-01,-1.290508408219959787e-04,5.107552697179443746e-04,5.957356382870123026e-05,9.354497252903362033e-09,8.631670725489427690e-08,6.419605074425068381e+01,6.419099377422172381e+01,5.056970028966283406e-03,8.102594276332892420e+00,1.452553510675112181e+00
4.066265060240963867e-12,9.132134554364478296e-01,-1.298990301714416772e-04,5.340839799522056203e-04,6.039175502003331543e-05,7.826186618084975632e-09,8.879600529327782729e-08,6.419157280357033812e+01,6.418650861748886882e+01,5.064186081470034746e-03,8.147198925304216743e+00,1.465383897592504869e+00
4.096385542168674753e-12,9.133103277229228656e-01,-1.319976774866138641e-04,5.576463051171123148e-04,6.121093821567002232e-05,6.170149613288334473e-09,9.134597973260121088e-08,6.418711838418971638e+01,6.418205110409655845e+01,5.067280093158556785e-03,8.191568886137966743e+00,1.476744198423831866e+00
4.126506024096385638e-12,9.134048928602689355e-01,-1.355380087802069105e-04,5.819047363391778409e-04,6.203098141249269648e-05,4.375750613239868287e-09,9.397380467769267321e-08,6.418268692258681085e+01,6.417762050612921598e+01,5.066416457588812997e-03,8.235709778067350939e+00,1.483892049583851014e+00
4.156626506024095716e-12,9.134964669829529482e-01,-1.405496018094900851e-04,6.074291045836758543e-04,6.285176184557899844e-05,2.427458779878994390e-09,9.668403987353028512e-08,6.417827800998263399e+01,6.417321620355217249e+01,5.061806430466046780e-03,8.279625700913085140e+00,1.487047233088955256e+00
4.186746987951806601e-12,9.135849337818146010e-01,-1.472865154738878029e-04,6.340743811678446707e-04,6.367316483365376405e-05,3.070341439249416697e-10,9.947618087477779068e-08,6.417389174539525243e+01,6.416883803142258103e+01,5.053713972678101733e-03,8.323315745037316304e+00,1.487740944139813060e+00
4.216867469879517486e-12,9.136704758665712411e-01,-1.554564443718932831e-04,6.614636342477956061e-04,6.449507866248475451e-05,-2.002102360383480633e-09,1.023428818008679017e-07,6.416952786830103150e+01,6.416448540636903886e+01,5.042461931986573671e-03,8.366782573819369517e+00,1.487761963720548808e+00
4.246987951807228372e-12,9.137535521219591894e-01,-1.649965977397226450e-04,6.894869373237482455e-04,6.531738864806796365e-05,-4.511027863892622900e-09,1.052737041369123725e-07,6.416518629450891353e+01,6.416015786575711388e+01,5.028428751805215022e-03,8.410026993509005067e+00,1.488085804475164808e+00
4.277108433734939257e-12,9.138344202795767313e-01,-1.761687549457773179e-04,7.179400190601926881e-04,6.613997402117056110e-05,-7.226875972299429553e-09,1.082588384046962335e-07,6.416086676731877958e+01,6.415585473133674554e+01,5.012035982027250071e-03,8.453051470950828872e+00,1.489732755995338831e+00
4.307228915662650142e-12,9.139132833281771173e-01,-1.892705509928308786e-04,7.466340514284450875e-04,6.696270677861436730e-05,-1.015515686411277839e-08,1.112890575441039418e-07,6.415656849606114065e+01,6.415157476462670161e+01,4.993731434445086194e-03,8.495863740321741631e+00,1.492777278910004890e+00
4.337349397590361028e-12,9.139904497331869937e-01,-2.049918295949393647e-04,7.752779169483922130e-04,6.778545204963683419e-05,-1.329959985658876388e-08,1.143545935569614189e-07,6.415229047742772650e+01,6.414731650528892715e+01,4.973972138792748243e-03,8.538473677631827741e+00,1.497506196263409084e+00
4.367469879518071913e-12,9.140660247177497810e-01,-2.236157786866588336e-04,8.035919818160264672e-04,6.860807057449716496e-05,-1.666147496978720362e-08,1.174453047915631896e-07,6.414803201246751030e+01,6.414307880794025607e+01,4.953204527257490386e-03,8.580888101665504308e+00,1.503308226970758277e+00
4.397590361445782798e-12,9.141401385991134720e-01,-2.453098628489838100e-04,8.311896040603249537e-04,6.943042084167454220e-05,-2.023986684162887859e-08,1.205522494470149507e-07,6.414379226917361621e+01,6.413886042065679760e+01,4.931848516813506014e-03,8.623115138567202465e+00,1.508725404311779261e+00
4.427710843373493684e-12,9.142127341541292918e-01,-2.700423127833327772e-04,8.579215770422391743e-04,7.025236148604345487e-05,-2.403231214250078964e-08,1.236684434158465489e-07,6.413957054513080891e+01,6.413466026075964521e+01,4.910284371163986701e-03,8.665161631005474874e+00,1.514523696444391998e+00
4.457831325301204569e-12,9.142836524157770262e-01,-2.977406236073800415e-04,8.837824086830849352e-04,7.107375475086669255e-05,-2.803510615897139826e-08,1.267902039452962147e-07,6.413536580610777094e+01,6.413047695673482451e+01,4.888849372940889774e-03,8.707037835750522703e+00,1.520281937359248214e+00
4.487951807228915454e-12,9.143528086818268896e-01,-3.282949038849650560e-04,9.085793133528409244e-04,7.189446832483221571e-05,-3.224579462248347089e-08,1.299185336299102790e-07,6.413117674727914164e+01,6.412630890828252461e+01,4.867838996615038959e-03,8.748756719480912381e+00,1.525383530267720555e+00
4.518072289156626340e-12,9.144199071098407794e-01,-3.612262240725493882e-04,9.323623638477965660e-04,7.271437442784428867e-05,-3.666564925955257661e-08,1.330568316297080304e-07,6.412700230484361441e+01,6.412215479124506601e+01,4.847513598542474607e-03,8.790328852163929341e+00,1.530072160629461608e+00
4.548192771084337225e-12,9.144847524304404729e-01,-3.963300302835225108e-04,9.552266040714469351e-04,7.353334958595111816e-05,-4.129874366487781602e-08,1.362082026160471578e-07,6.412284167707211679e+01,6.411801356711700350e+01,4.828109955116293914e-03,8.831762181104215514e+00,1.534504981230302212e+00
4.578313253012048110e-12,9.145470511066239316e-01,-4.330123936742763719e-04,9.769280269730767213e-04,7.435127366587107221e-05,-4.615080672607113518e-08,1.393750581582130632e-07,6.411869425467125438e+01,6.411388440744332229e+01,4.809847227938658307e-03,8.873062728366885921e+00,1.539505578915510764e+00
4.608433734939758996e-12,9.146068565778574522e-01,-4.709434405701736935e-04,9.973516713550777037e-04,7.516802698300270146e-05,-5.122858827211304937e-08,1.425584082201175217e-07,6.411455940211980931e+01,6.410976647573303921e+01,4.792926386763513881e-03,8.914236872262449651e+00,1.543960451357147212e+00
4.638554216867469881e-12,9.146643069238388213e-01,-5.097629758495441591e-04,1.016204719333352584e-03,7.598348798093508647e-05,-5.653813730888561271e-08,1.457577889039666895e-07,6.411043664117637775e+01,6.410565912107314546e+01,4.777520103226265587e-03,8.955289475924178788e+00,1.547375950913645326e+00
4.668674698795180766e-12,9.147196253146768763e-01,-5.490241174512939777e-04,1.033509453782565507e-03,7.679753194794358315e-05,-6.208420884933233935e-08,1.489725309381453257e-07,6.410632514336960242e+01,6.410156138026225392e+01,4.763763107348981118e-03,8.996229007988477022e+00,1.551670674429435959e+00
4.698795180722890844e-12,9.147731242012666630e-01,-5.887329158491690865e-04,1.049412912275329499e-03,7.761003167214455920e-05,-6.787128293701316787e-08,1.522018892371623130e-07,6.410222412969966399e+01,6.409747238475161168e+01,4.751744948052047911e-03,9.037063479386191034e+00,1.556684937352764253e+00
4.728915662650601729e-12,9.148249161850401379e-01,-6.288965428100013648e-04,1.063771608203600144e-03,7.842085828581709045e-05,-7.390414774388372515e-08,1.554434888958417594e-07,6.409813241853213128e+01,6.409339090166830033e+01,4.741516863829299197e-03,9.077804773445784292e+00,1.562033963908205481e+00
4.759036144578312615e-12,9.148752591369990750e-01,-6.695883693996110926e-04,1.076479774800783839e-03,7.922988164293550664e-05,-8.018567006565688030e-08,1.586923383736941390e-07,6.409404880505569224e+01,6.408931570188050841e+01,4.733103175182194929e-03,9.118464966101882396e+00,1.566969950054664329e+00
4.789156626506023500e-12,9.149243886421043470e-01,-7.108241323331560262e-04,1.087199944191450567e-03,8.003697147708939690e-05,-8.671446285580962454e-08,1.619440239543357839e-07,6.408997217225514476e+01,6.408524566502838127e+01,4.726507226764428866e-03,9.159055140753341817e+00,1.570704825129436655e+00
4.819277108433734385e-12,9.149725183157748631e-01,-7.522727032970378050e-04,1.095886316714042271e-03,8.084199888680197493e-05,-9.348751811070984819e-08,1.651972128795916182e-07,6.408590179645968021e+01,6.408118008185707026e+01,4.721714602615069076e-03,9.199582418371782921e+00,1.573998578196732279e+00
4.849397590361445271e-12,9.150196745430410061e-01,-7.938157263440809254e-04,1.102677274920200795e-03,8.164483765179427464e-05,-1.005023019285174661e-07,1.684530244538149091e-07,6.408183738807275631e+01,6.407711869445515163e+01,4.718693617611264580e-03,9.240049663887663911e+00,1.576314533876000734e+00
4.879518072289156156e-12,9.150658827143417495e-01,-8.351519478354394897e-04,1.107406630959068211e-03,8.244536570661492136e-05,-1.077575857442243046e-07,1.717144436788747426e-07,6.407777853173493554e+01,6.407306114266100394e+01,4.717389073932750330e-03,9.280460989011794837e+00,1.578110040119432789e+00
4.909638554216867041e-12,9.151110171073768562e-01,-8.759836460580557862e-04,1.110466629762961455e-03,8.324346675007431614e-05,-1.152530794428490231e-07,1.749844521756271189e-07,6.407372496830495834e+01,6.406900725445170508e+01,4.717713853258232413e-03,9.320819014127280866e+00,1.579428057467258117e+00
4.939759036144577927e-12,9.151549849502752521e-01,-9.164142149673385786e-04,1.111865184603315349e-03,8.403903100139657203e-05,-1.229873891934537188e-07,1.782673782785452086e-07,6.406967600991167444e+01,6.406495646770160590e+01,4.719542210071561890e-03,9.361130670955709832e+00,1.580143107807589820e+00
4.969879518072288812e-12,9.151976717525198701e-01,-9.558599006013705898e-04,1.111914211839643138e-03,8.483195563223179590e-05,-1.309606173454591227e-07,1.815707585519544624e-07,6.406563115656668117e+01,6.406090845760141406e+01,4.722698965274136663e-03,9.401401028331592968e+00,1.580940065358830138e+00
4.999999999999999697e-12,9.152388642755266979e-01,-9.944068680923724875e-04,1.111288948091534523e-03,8.562214535211882421e-05,-1.391761558947336687e-07,1.849029711458390612e-07,6.406158970520378659e+01,6.405686275748362846e+01,4.726947720161873284e-03,9.441637266828722730e+00,1.581199337062006771e+00
5.030120481927710583e-12,9.152784798523019294e-01,-1.032053671506688803e-03,1.109885355296900099e-03,8.640951291046225003e-05,-1.476395095480498081e-07,1.882723932688686421e-07,6.405755091400209267e+01,6.405281891849617182e+01,4.731995505919146111e-03,9.481846884594759217e+00,1.581215942965576993e+00
5.060240963855421468e-12,9.153166421985585721e-01,-1.068426328852066813e-03,1.108010155570087829e-03,8.719397819433318225e-05,-1.563595237649674144e-07,1.916871750207179104e-07,6.405351394907479801e+01,6.404877643998982251e+01,4.737509084972274867e-03,9.522038287152126301e+00,1.581441448448197340e+00
5.090361445783132354e-12,9.153536818259231378e-01,-1.103740948473432145e-03,1.105836530805749630e-03,8.797546647190157586e-05,-1.653487891631292641e-07,1.951506399213777560e-07,6.404947806147059453e+01,6.404473492444869009e+01,4.743137021911024778e-03,9.562219005771112279e+00,1.582255211143298812e+00
5.120481927710843239e-12,9.153898077499084129e-01,-1.137807841768338421e-03,1.103251139671530172e-03,8.875390762926038679e-05,-1.746173998518258296e-07,1.986583799820231616e-07,6.404544291073958107e+01,6.404069437962331790e+01,4.748531116257790133e-03,9.602392461248633992e+00,1.583206525749244920e+00
5.150602409638554124e-12,9.154251133995876533e-01,-1.170726541327262067e-03,1.100563159680278697e-03,8.952923468110338362e-05,-1.841677037025841767e-07,2.022038355765778805e-07,6.404140831921628774e+01,6.403665496008984803e+01,4.753359126433889803e-03,9.642560454502339340e+00,1.583893776331718906e+00
5.180722891566265010e-12,9.154595401977595470e-01,-1.202542330438376985e-03,1.097574036634069942e-03,9.030138222542176581e-05,-1.939972129356791950e-07,2.057832885363123535e-07,6.403737410062937840e+01,6.403261678689189296e+01,4.757313737483603693e-03,9.682724879707263810e+00,1.585025668501203189e+00
5.210843373493975895e-12,9.154933260857573973e-01,-1.232993089229308340e-03,1.094575765535121814e-03,9.107028672067037957e-05,-2.041017639882848471e-07,2.093963486456686215e-07,6.403334014827294141e+01,6.402858002552763139e+01,4.760122745309978975e-03,9.722886849770024043e+00,1.586919839375804608e+00
5.240963855421685972e-12,9.155266316454293563e-01,-1.262326310663872695e-03,1.091556712514079024e-03,9.183588723897711593e-05,-2.144786064225563596e-07,2.130447601695228075e-07,6.402930650629566856e+01,6.402454495103854981e+01,4.761555257118665549e-03,9.763045989369947719e+00,1.589645730762553777e+00
5.271084337349396858e-12,9.155598721883237978e-01,-1.290539954310474229e-03,1.088419237153841028e-03,9.259812644802385554e-05,-2.251273858188330186e-07,2.167287937620223101e-07,6.402527267685923107e+01,6.402051125020643951e+01,4.761426652786962532e-03,9.803207371086665844e+00,1.592225760251309241e+00
5.301204819277107743e-12,9.155934179010684071e-01,-1.317918639962510239e-03,1.084879465011473736e-03,9.335695094726214314e-05,-2.360480756443611286e-07,2.204455447223669567e-07,6.402123859626310320e+01,6.401647899559870325e+01,4.759600664404789114e-03,9.843371742838643357e+00,1.594764108743159658e+00
5.331325301204818629e-12,9.156276089626379511e-01,-1.344321183821506728e-03,1.080603534141755858e-03,9.411230923245685715e-05,-2.472388729052207426e-07,2.241886168799478601e-07,6.401720404665151420e+01,6.401244805579766251e+01,4.755990853857379637e-03,9.883541396820110236e+00,1.597435198935584610e+00
5.361445783132529514e-12,9.156628526204692031e-01,-1.369956708307629211e-03,1.075654072588825031e-03,9.486414918211107333e-05,-2.586938537445638740e-07,2.279489738531068417e-07,6.401316892119869806e+01,6.400841836753480152e+01,4.750553663898994181e-03,9.923717510002964204e+00,1.600552660800408145e+00
5.391566265060240399e-12,9.156992645677506371e-01,-1.394684573059367305e-03,1.069545374477004398e-03,9.561241582625419969e-05,-2.704018423930116384e-07,2.317168446582992095e-07,6.400913326149706961e+01,6.400438998760655807e+01,4.743273890516996188e-03,9.963899806349896693e+00,1.605009086036150778e+00
5.421686746987951285e-12,9.157368413180980715e-01,-1.418564448284331727e-03,1.062818391060335686e-03,9.635704914905589096e-05,-2.823448392597808257e-07,2.354851722954452600e-07,6.400509708578110235e+01,6.400036292850322184e+01,4.734157277875554286e-03,1.000408814676916158e+01,1.609627295868202079e+00
5.451807228915662170e-12,9.157752775429923719e-01,-1.441909973557597069e-03,1.055211563457661081e-03,9.709798356445155951e-05,-2.945013480648073540e-07,2.392540945909969132e-07,6.400106062768658433e+01,6.399633738978322128e+01,4.723237903369742648e-03,1.004428022417688560e+01,1.614643856043895376e+00
5.481927710843373055e-12,9.158143545485644132e-01,-1.464562015875248147e-03,1.047341302021411380e-03,9.783514850155271693e-05,-3.068512999166644275e-07,2.430302262575351256e-07,6.399702387177723750e+01,6.399231328460228241e+01,4.710587174955030952e-03,1.008447619320785726e+01,1.619641601690458677e+00
5.512048192771083941e-12,9.158538672272350523e-01,-1.487094890479253055e-03,1.039469848739527124e-03,9.856846931143659139e-05,-3.193785796330926730e-07,2.468252969871521318e-07,6.399298711056326283e+01,6.398829080061111796e+01,4.696309952145241197e-03,1.012467304513435451e+01,1.623365542880915058e+00
5.542168674698794826e-12,9.158937405296401213e-01,-1.509516404420902392e-03,1.031690026949737618e-03,9.929786839840148180e-05,-3.320752310035028037e-07,2.506531720789014398e-07,6.398895062869257089e+01,6.398427009183112801e+01,4.680536861442064281e-03,1.016486789189084483e+01,1.626552425982887407e+00
5.572289156626505711e-12,9.159340195526440853e-01,-1.532024245837847361e-03,1.024218338498252131e-03,1.000232655496215725e-04,-3.449408900425597689e-07,2.545225727121342597e-07,6.398491492095937616e+01,6.398025150824314977e+01,4.663412716229102528e-03,1.020505573964879176e+01,1.628749573591690147e+00
5.602409638554216597e-12,9.159749186563179713e-01,-1.554671929361688175e-03,1.016964082811542104e-03,1.007445779612820875e-04,-3.579759733427536656e-07,2.584347532535970604e-07,6.398088060072633709e+01,6.397623551740080927e+01,4.645083325531000965e-03,1.024523041763463560e+01,1.630195139069011923e+00
5.632530120481927482e-12,9.160165508325972539e-01,-1.577681062604096652e-03,1.010092792825711310e-03,1.014617195752547519e-04,-3.711770686048557696e-07,2.623869995345516159e-07,6.397684860517628636e+01,6.397222292980318770e+01,4.625675373097622341e-03,1.028538255709604066e+01,1.631473436064353466e+00
5.662650602409638367e-12,9.160589621859687171e-01,-1.601012589727565140e-03,1.003432874138998881e-03,1.021745999284556425e-04,-3.845365827365808204e-07,2.663759806597379842e-07,6.397282004042876480e+01,6.396821475785948508e+01,4.605282569283202648e-03,1.032550107719562504e+01,1.632981738200895983e+00
5.692771084337349253e-12,9.161020710981302440e-01,-1.624786386248321546e-03,9.972794118396403028e-04,1.028831235096946701e-04,-3.980434052016998260e-07,2.704000448107059674e-07,6.396879603715008500e+01,6.396421207829627065e+01,4.583958853812673297e-03,1.036557465057997618e+01,1.635223434978754664e+00
5.722891566265060138e-12,9.161458544048158847e-01,-1.649000672694920242e-03,9.914945067788548741e-04,1.035871896763579494e-04,-4.116849136812333671e-07,2.744600240936457044e-07,6.396477778479179221e+01,6.396021607304471246e+01,4.561711747077165299e-03,1.040559135983085071e+01,1.637285182078028756e+00
5.753012048192771023e-12,9.161903867632245069e-01,-1.673993195742242649e-03,9.863316229773069072e-04,1.042866929248847317e-04,-4.254479593516766407e-07,2.785583694380395819e-07,6.396076638063495778e+01,6.395622788033251993e+01,4.538500302439819716e-03,1.044554021242864117e+01,1.639408257604910046e+00
5.783132530120481909e-12,9.162356772943138772e-01,-1.699736664920425229e-03,9.813940868475185594e-04,1.049815228980309083e-04,-4.393187418258409024e-07,2.826979556971715407e-07,6.395676299368771112e+01,6.395224875186427482e+01,4.514241823439496711e-03,1.048540946548697761e+01,1.641229859486475595e+00
5.813253012048191986e-12,9.162817221241699173e-01,-1.726157356402470986e-03,9.768796180927295011e-04,1.056715658485641972e-04,-4.532809806379712409e-07,2.868823607577798910e-07,6.395276865901164598e+01,6.394827983658156256e+01,4.488822430082928423e-03,1.052518870736182066e+01,1.642414069438607127e+00
5.843373493975902872e-12,9.163282363134517272e-01,-1.753452830447841315e-03,9.725027953290005548e-04,1.063567066824799184e-04,-4.673164815798019122e-07,2.911195520733848616e-07,6.394878414523483912e+01,6.394432203891887667e+01,4.462106315959188906e-03,1.056487019105008329e+01,1.643544600726980276e+00
5.873493975903613757e-12,9.163751334204647270e-01,-1.781222309415203585e-03,9.679836407474460462e-04,1.070368308560053439e-04,-4.814099767280666799e-07,2.954212014435076126e-07,6.394480990295570422e+01,6.394037596334392504e+01,4.433939611779140824e-03,1.060444934692734975e+01,1.644229509978740955e+00
5.903614457831324642e-12,9.164220932517007645e-01,-1.809387206335620873e-03,9.634776714780218581e-04,1.077118255423577942e-04,-4.955490794172967186e-07,2.997984034485705452e-07,6.394084616990571135e+01,6.393644200750377848e+01,4.404162401931025449e-03,1.064392371214266753e+01,1.645074518151666609e+00
5.933734939759035528e-12,9.164689791631406290e-01,-1.837899451640902238e-03,9.588920376533967109e-04,1.083815798139019465e-04,-5.097220587291636955e-07,3.042602599575157816e-07,6.393689280934850672e+01,6.393252018452216134e+01,4.372624826345605092e-03,1.068329458810978672e+01,1.645916733245743391e+00
5.963855421686746413e-12,9.165156759656752916e-01,-1.866957118975346320e-03,9.542232465934059882e-04,1.090459850005676796e-04,-5.239152003780680217e-07,3.088140937952469360e-07,6.393294947285553320e+01,6.392861027790173978e+01,4.339194953795212292e-03,1.072256538116716129e+01,1.646546279718012817e+00
5.993975903614457298e-12,9.165619633211512518e-01,-1.896620848000207934e-03,9.492567627331241573e-04,1.097049342391617451e-04,-5.381123324135105077e-07,3.134675464806988795e-07,6.392901550461799332e+01,6.392471173835705400e+01,4.303766260936251441e-03,1.076174257768123077e+01,1.647217890805426910e+00
6.024096385542168184e-12,9.166077737318879537e-01,-1.927110317162508820e-03,9.438668611318870626e-04,1.103583223563142114e-04,-5.522953344379042850e-07,3.182275784491754445e-07,6.392509003044796856e+01,6.392082376496514229e+01,4.266265482825104538e-03,1.080083481644810561e+01,1.647690535359320529e+00
6.054216867469879069e-12,9.166529267223029187e-01,-1.958452935521881599e-03,9.377033279499094338e-04,1.110060455055700567e-04,-5.664414154266272878e-07,3.231008366453729742e-07,6.392117215633138017e+01,6.391694549926511115e+01,4.226657066268731805e-03,1.083985092891223623e+01,1.648433052213998051e+00
6.084337349397589954e-12,9.166974949624155933e-01,-1.990712357439577453e-03,9.304083431847071876e-04,1.116480011084396059e-04,-5.805230090563055847e-07,3.280968564203788619e-07,6.391726075033480470e+01,6.391307580171726954e+01,4.184948617531634302e-03,1.087880215985340726e+01,1.648986471911815466e+00
6.114457831325300840e-12,9.167414415626828905e-01,-2.023646923472898016e-03,9.214199348500204563e-04,1.122840879186703207e-04,-5.945091281960183077e-07,3.332300541528698700e-07,6.391335507835808727e+01,6.390921387703819789e+01,4.141201319887213676e-03,1.091769576902485284e+01,1.649288647995526214e+00
6.144578313253011725e-12,9.167847540193511113e-01,-2.056861113943025260e-03,9.107104868088964841e-04,1.129142051432082712e-04,-6.083687205184506589e-07,3.385206909061258349e-07,6.390945429403618050e+01,6.390535876083192335e+01,4.095533204255883200e-03,1.095654016982189205e+01,1.649463609084925508e+00
6.174698795180722610e-12,9.168275331311285248e-01,-2.090357611854798750e-03,8.983495511366191991e-04,1.135382522083921335e-04,-6.220724930461706030e-07,3.439918713602018818e-07,6.390555736581237056e+01,6.390150925359049694e+01,4.048112221873238076e-03,1.099534568644921251e+01,1.649473000714945403e+00
6.204819277108433496e-12,9.168697919976944721e-01,-2.124080367642657615e-03,8.841976518890628904e-04,1.141561285138535670e-04,-6.355913404482842789e-07,3.496684471020282006e-07,6.390166371962866521e+01,6.389766457378758702e+01,3.999145841080007681e-03,1.103411810896616174e+01,1.649566968630318042e+00
6.234939759036144381e-12,9.169115484784464698e-01,-2.158032671072780510e-03,8.682913508580511475e-04,1.147677339480226316e-04,-6.488957527622953373e-07,3.555772207749672110e-07,6.389777229779783596e+01,6.389382342600006837e+01,3.948871797766175668e-03,1.107286805905457605e+01,1.649743827894323722e+00
6.265060240963855266e-12,9.169529826641233949e-01,-2.192253327377555530e-03,8.502247141010865414e-04,1.153729691210593684e-04,-6.619552922506154507e-07,3.617483165162355051e-07,6.389388229585684087e+01,6.388998474378306014e+01,3.897552073781600929e-03,1.111160354338779932e+01,1.650333308325445891e+00
6.295180722891566152e-12,9.169942882247148486e-01,-2.226396647814609091e-03,8.300503606602205840e-04,1.159717345886527559e-04,-6.747415518013302592e-07,3.682170628459282914e-07,6.388999326363018127e+01,6.388614779723969406e+01,3.845466390485996911e-03,1.115032903423116117e+01,1.650906592510401394e+00
6.325301204819277037e-12,9.170355474313115485e-01,-2.260493602845848465e-03,8.079351044684161993e-04,1.165639311894109685e-04,-6.872307864964130151e-07,3.750205451274262047e-07,6.388610486583365855e+01,6.388231196262461253e+01,3.792903209047324836e-03,1.118904785103823052e+01,1.651959970397546718e+00
6.355421686746987115e-12,9.170768192738050217e-01,-2.294380823882851642e-03,7.840096834980183910e-04,1.171494605232180293e-04,-6.994024328344731001e-07,3.821950351135900928e-07,6.388221725965039610e+01,6.387847710254649769e+01,3.740157103896949234e-03,1.122775839646109475e+01,1.653515281208391530e+00
6.385542168674698000e-12,9.171181408492722342e-01,-2.327947077613269026e-03,7.585294833322606903e-04,1.177282250445280245e-04,-7.112380655838840338e-07,3.897756232392809226e-07,6.387833031212448986e+01,6.387464278005289486e+01,3.687532071591777955e-03,1.126646195967819075e+01,1.655661591026325263e+00
6.415662650602408885e-12,9.171597643181049753e-01,-2.360855571626286915e-03,7.314926863189580818e-04,1.183001282793249225e-04,-7.227202045351207948e-07,3.977962908945560125e-07,6.387444410323350752e+01,6.387080876448790434e+01,3.635338745606452125e-03,1.130515769616328647e+01,1.658479210609895338e+00
6.445783132530119771e-12,9.172018176740627249e-01,-2.393031575856991756e-03,7.032645588173141397e-04,1.188650751044092042e-04,-7.338324594916056144e-07,4.062905287873889933e-07,6.387055869100620242e+01,6.386697480505472413e+01,3.583885951475479763e-03,1.134384499855013395e+01,1.660552067669298193e+00
6.475903614457830656e-12,9.172444960136740821e-01,-2.424536362249229016e-03,6.736430067375973789e-04,1.194229719574120389e-04,-7.445595685578349476e-07,4.152901356001636811e-07,6.386667414816975707e+01,6.386314067603908029e+01,3.533472130677024498e-03,1.138252314398806853e+01,1.662699169007002764e+00
6.506024096385541541e-12,9.172878186452568805e-01,-2.455073181095921570e-03,6.429492853836575421e-04,1.199737267703415516e-04,-7.548858426911361726e-07,4.248258903217895569e-07,6.386279081547084502e+01,6.385930644062096206e+01,3.484374849880271779e-03,1.142118867823324102e+01,1.664752083504747571e+00
6.536144578313252427e-12,9.173316370255696350e-01,-2.484934732443786452e-03,6.113585432919523303e-04,1.205172490578341012e-04,-7.647967422900919560e-07,4.349287757614305742e-07,6.385890874764741199e+01,6.385547190711356080e+01,3.436840533849748729e-03,1.145984104806349180e+01,1.667082182232992649e+00
6.566265060240963312e-12,9.173757843797942790e-01,-2.514020568828110105e-03,5.788495381746396051e-04,1.210534502727790720e-04,-7.742800064673412609e-07,4.456282943083609742e-07,6.385502839786941820e+01,6.385163731963958611e+01,3.391078229831336315e-03,1.149847574911830073e+01,1.669756822395148665e+00
6.596385542168674198e-12,9.174200024641189222e-01,-2.542452862249534526e-03,5.456807335309348797e-04,1.215822442439260442e-04,-7.833250221705302930e-07,4.569509598311505602e-07,6.385115017038456386e+01,6.384780290838452999e+01,3.347262000035974849e-03,1.153708872295525012e+01,1.671437027919890683e+00
6.626506024096385083e-12,9.174641240401369968e-01,-2.570382842888741404e-03,5.117383550311937600e-04,1.221035475007032007e-04,-7.919212182200796848e-07,4.689191836292614586e-07,6.384727457205214307e+01,6.384396903280934765e+01,3.305539242798280746e-03,1.157567493147023363e+01,1.673237412447769801e+00
6.656626506024095968e-12,9.175077098839856671e-01,-2.597592839827238265e-03,4.770253056355770759e-04,1.226172791789600014e-04,-8.000555984241723402e-07,4.815525393025927459e-07,6.384340183168876592e+01,6.384013579310575182e+01,3.266038583013973224e-03,1.161423213599480597e+01,1.674773931702354890e+00
6.686746987951806854e-12,9.175506670591230263e-01,-2.623946587497006603e-03,4.418226961313439474e-04,1.231233609546546952e-04,-8.077128333764265017e-07,4.948697494704654714e-07,6.383953187530491391e+01,6.383630299894540627e+01,3.228876359509412573e-03,1.165276116000239526e+01,1.676428943883873757e+00
6.716867469879517739e-12,9.175928750022364078e-01,-2.649509778992711461e-03,4.063088774192939864e-04,1.236217170062945618e-04,-8.148754386617691301e-07,5.088895875365711623e-07,6.383566475303987175e+01,6.383247059724011052e+01,3.194155799761117312e-03,1.169126157638580388e+01,1.678233569928618163e+00
6.746987951807228624e-12,9.176342786001213669e-01,-2.674297042353553783e-03,3.707559090802283689e-04,1.241122740695702140e-04,-8.215246648586384548e-07,5.236331566620698015e-07,6.383180028373882209e+01,6.382863832407935689e+01,3.161959659464459380e-03,1.172973525107581239e+01,1.679812293230636966e+00
6.777108433734939510e-12,9.176747432001283178e-01,-2.698586336994865387e-03,3.351339271493271386e-04,1.245949620172749574e-04,-8.276436574694807125e-07,5.391244751587972965e-07,6.382793860737820069e+01,6.382480626386946199e+01,3.132343508739835088e-03,1.176818081341357036e+01,1.681775495201462745e+00
6.807228915662650395e-12,9.177139603355420894e-01,-2.722118172396327616e-03,2.996794899674020069e-04,1.250697127692214166e-04,-8.332198797729808043e-07,5.553889155146478290e-07,6.382407951775581267e+01,6.382097418103099784e+01,3.105336724816990055e-03,1.180660029617472695e+01,1.683678123346579625e+00
6.837349397590361280e-12,9.177517021412306963e-01,-2.745368864960593801e-03,2.647661581482533286e-04,1.255364591381159670e-04,-8.382467942482525412e-07,5.724501578980067096e-07,6.382022290395966735e+01,6.381714195783188615e+01,3.080946127778607779e-03,1.184499479237419450e+01,1.686140543118343826e+00
6.867469879518072166e-12,9.177876114224415849e-01,-2.768503077971588237e-03,2.300189586277566489e-04,1.259951350947529052e-04,-8.427232462708458133e-07,5.903260916110587539e-07,6.381636867542870561e+01,6.381330951926194217e+01,3.059156166760083114e-03,1.188336522449214172e+01,1.688562575140542643e+00
6.897590361445782243e-12,9.178215906928975931e-01,-2.791308197902608087e-03,1.956990080279548720e-04,1.264456748812759043e-04,-8.466494808097178578e-07,6.090267181125253103e-07,6.381251634169264264e+01,6.380947641064686593e+01,3.039931045779989665e-03,1.192171650373500214e+01,1.691549672493102507e+00
6.927710843373493129e-12,9.178537283059916563e-01,-2.814063663064837739e-03,1.615622294110047286e-04,1.268880112810054763e-04,-8.500243676398739900e-07,6.285555720232707376e-07,6.380866534859362105e+01,6.380564213080284475e+01,3.023217790776861445e-03,1.196005414952681534e+01,1.695251303131434462e+00
6.957831325301204014e-12,9.178843675422442283e-01,-2.836218427796936056e-03,1.275288942040011446e-04,1.273220736939338475e-04,-8.528451870147648708e-07,6.489109846284041892e-07,6.380481509142403951e+01,6.380180614045322329e+01,3.008950970816150379e-03,1.199838419103353537e+01,1.699473602734548949e+00
6.987951807228914899e-12,9.179138545231021462e-01,-2.857667816610484027e-03,9.364557844740434419e-05,1.277477885134049829e-04,-8.551064786314515951e-07,6.700862471710302772e-07,6.380096485818508256e+01,6.379796779725287337e+01,2.997060932208144186e-03,1.203671373822922064e+01,1.705101687730804283e+00
7.018072289156625785e-12,9.179426967823770545e-01,-2.877939973737376686e-03,5.984297382146229883e-05,1.281650801649826066e-04,-8.567987316670746021e-07,6.920716758934130474e-07,6.379711417197706425e+01,6.379412670193213586e+01,2.987470044927616631e-03,1.207504754761442456e+01,1.710673173559317695e+00
7.048192771084336670e-12,9.179711786078562641e-01,-2.896880611457449892e-03,2.637412844000610994e-05,1.285738706156086487e-04,-8.579094335515067438e-07,7.148572511274128836e-07,6.379326244922869904e+01,6.379028235640430466e+01,2.980092824396765854e-03,1.211339148635527252e+01,1.716946134398672053e+00
7.078313253012047555e-12,9.179997400834138954e-01,-2.914542400009497315e-03,-6.903904762546720165e-06,1.289740795072848319e-04,-8.584255475171727325e-07,7.384331219489736481e-07,6.378940905637147551e+01,6.378643422117897899e+01,2.974835192493807678e-03,1.215175189979923509e+01,1.723421395583098592e+00
7.108433734939758441e-12,9.180286745662068482e-01,-2.930638629210431320e-03,-4.014903345313352434e-05,1.293656241491593232e-04,-8.583338952738289481e-07,7.627886523709123894e-07,6.378555359170865557e+01,6.378258200405395684e+01,2.971587654698421271e-03,1.219013284722368162e+01,1.729379128661151066e+00
7.138554216867469326e-12,9.180580726556742954e-01,-2.945057471188795503e-03,-7.338411452018398602e-05,1.297484195176512275e-04,-8.576216900971317715e-07,7.879130662749632766e-07,6.378169550824672029e+01,6.377872528991672141e+01,2.970218330000302855e-03,1.222853984585358056e+01,1.735231893221303778e+00
7.168674698795180211e-12,9.180880816733771876e-01,-2.957600263796632007e-03,-1.066982809545288617e-04,1.301223783250812901e-04,-8.562786556841443094e-07,8.137938657235619351e-07,6.377783446722185801e+01,6.377486389849162407e+01,2.970568730232704853e-03,1.226697631104318020e+01,1.739716271712614892e+00
7.198795180722891097e-12,9.181185849274176025e-01,-2.968127981305758965e-03,-1.401138443083978051e-04,1.304874114016804220e-04,-8.542950855344167818e-07,8.404141139425679771e-07,6.377396987707099640e+01,6.377099741769995944e+01,2.972459371038607603e-03,1.230544821748383022e+01,1.743680516860340202e+00
7.228915662650601982e-12,9.181496598436750256e-01,-2.976566229604867605e-03,-1.735683514292046684e-04,1.308434292850328218e-04,-8.516588699528484499e-07,8.677541194162410802e-07,6.377010141829902778e+01,6.376712571620196712e+01,2.975702097057225746e-03,1.234395873385673070e+01,1.746992747313871330e+00
7.259036144578312867e-12,9.181812075251537530e-01,-2.982922092661090003e-03,-2.071280337753095074e-04,1.311903435349209379e-04,-8.483561085588264114e-07,8.957934972410545482e-07,6.376622872682866472e+01,6.376324861502049401e+01,2.980111808169246066e-03,1.238251149334811707e+01,1.749843923886519992e+00
7.289156626506022945e-12,9.182132093632791037e-01,-2.987116903205498403e-03,-2.406988554913608487e-04,1.315280669452469314e-04,-8.443718094447881517e-07,9.245111727976892293e-07,6.376235155883097150e+01,6.375936604424721565e+01,2.985514583758780774e-03,1.242110895838731111e+01,1.752692803893911133e+00
7.319277108433734638e-12,9.182457511367311254e-01,-2.989117454100874427e-03,-2.741801206857416269e-04,1.318565141308585659e-04,-8.396897698256565151e-07,9.538859361986079464e-07,6.375846992690598825e+01,6.375547817704149622e+01,2.991749864495350016e-03,1.245975105875644928e+01,1.755085014484763173e+00
7.349397590361444716e-12,9.182789064650314081e-01,-2.988723445065108019e-03,-3.073264092246822082e-04,1.321756019257373088e-04,-8.342932356116132922e-07,9.838957879665102064e-07,6.375458385122714589e+01,6.375158518376262862e+01,2.998667464517540317e-03,1.249843769199720178e+01,1.757649312228512395e+00
7.379518072289156409e-12,9.183128049307910379e-01,-2.986065121137299831e-03,-3.396257427600869174e-04,1.324852501234852946e-04,-8.281628915167941015e-07,1.014517281047152728e-06,6.375069344915834080e+01,6.374768732495846990e+01,3.006124199874446630e-03,1.253716781066054864e+01,1.759717828753037061e+00
7.409638554216866486e-12,9.183475197863134598e-01,-2.981422327550444732e-03,-3.711299102853925181e-04,1.327853818492629671e-04,-8.212751703505923450e-07,1.045729461734040695e-06,6.374679885412404445e+01,6.374378487253013503e+01,3.013981593910560700e-03,1.257594020422080661e+01,1.761491458141524191e+00
7.439759036144578179e-12,9.183830304124721566e-01,-2.974593893564436622e-03,-4.017172578900478613e-04,1.330759231446033443e-04,-8.136058854200678777e-07,1.077516454532029895e-06,6.374290035124385412e+01,6.373987824443663897e+01,3.022106807215797775e-03,1.261475203370864229e+01,1.763290877407555080e+00
7.469879518072288257e-12,9.184193660799296888e-01,-2.965638079584732942e-03,-4.311153730870658342e-04,1.333568032198438017e-04,-8.051328611578276616e-07,1.109865451790205177e-06,6.373899826543127745e+01,6.373596789511556437e+01,3.030370315714282520e-03,1.265360005035010715e+01,1.765102498472682635e+00
7.499999999999999950e-12,9.184565041930445872e-01,-2.954589751167123381e-03,-4.589501271131363842e-04,1.336279524925127458e-04,-7.958356276692933836e-07,1.142765477585394753e-06,6.373509314156661532e+01,6.373205449820192570e+01,3.038643364690854498e-03,1.269247883325756199e+01,1.767235309690688538e+00
7.530120481927710028e-12,9.184945002729775210e-01,-2.941870315797383978e-03,-4.850546788955113764e-04,1.338893017152511362e-04,-7.856954337732802049e-07,1.176206953623046076e-06,6.373118536797779399e+01,6.372813856608708960e+01,3.046801890706031524e-03,1.273138450236722896e+01,1.769000256984593955e+00
7.560240963855421721e-12,9.185332700404856832e-01,-2.927521182594144435e-03,-5.094777843434087315e-04,1.341407823905720205e-04,-7.746942772328067548e-07,1.210181145565638834e-06,6.372727550073906144e+01,6.372422077015827568e+01,3.054730580783697035e-03,1.277031146799254913e+01,1.770388656449652043e+00
7.590361445783131798e-12,9.185726527431113952e-01,-2.911939681331381612e-03,-5.320479407393480849e-04,1.343823265249825100e-04,-7.628151983903476117e-07,1.244680930046987231e-06,6.372336354281713966e+01,6.372030121760797527e+01,3.062325209163677987e-03,1.280925967154683676e+01,1.771193335848800343e+00
7.620481927710843492e-12,9.186125596106536895e-01,-2.895281054636144116e-03,-5.533172324896852741e-04,1.346138668350710962e-04,-7.500433668005127256e-07,1.279699893668832607e-06,6.371944954159162222e+01,6.371638004764379559e+01,3.069493947827222919e-03,1.284822861074888323e+01,1.771508897019127948e+00
7.650602409638553569e-12,9.186528450122726230e-01,-2.877273045522224081e-03,-5.730330304674212567e-04,1.348353369060953399e-04,-7.363662462776043645e-07,1.315231271196611127e-06,6.371553351853334135e+01,6.371245736474697452e+01,3.076153786365316486e-03,1.288721799006299662e+01,1.771714252676939161e+00
7.680722891566265262e-12,9.186934858026712947e-01,-2.858368369251106707e-03,-5.911908347979376007e-04,1.350466719228523671e-04,-7.217737716678247620e-07,1.351265967738470201e-06,6.371161538503535837e+01,6.370853315483326185e+01,3.082230202096977647e-03,1.292622865200571702e+01,1.771764979932938022e+00
7.710843373493975340e-12,9.187343540723699187e-01,-2.838579586210264287e-03,-6.078858014298578732e-04,1.352478096575475918e-04,-7.062553217122110769e-07,1.387791223471971950e-06,6.370769533512379468e+01,6.370460767925327872e+01,3.087655870516367671e-03,1.296525863243495102e+01,1.771803596254938329e+00
7.740963855421685417e-12,9.187753521472447060e-01,-2.818142605262645602e-03,-6.232588039905100335e-04,1.354386926705459344e-04,-6.897987926935558792e-07,1.424793044679004976e-06,6.370377345716124751e+01,6.370068108959971909e+01,3.092367561529613985e-03,1.300430705212151317e+01,1.771811662560434097e+00
7.771084337349397110e-12,9.188162699692947744e-01,-2.796836953350159694e-03,-6.374905910950129937e-04,1.356192694876768743e-04,-6.723920998043552370e-07,1.462255659762497731e-06,6.369985018460696580e+01,6.369675388049326159e+01,3.096304113702007688e-03,1.304336955951409394e+01,1.772022240587640463e+00
7.801204819277107188e-12,9.188570783365974659e-01,-2.774628719869648170e-03,-6.502465427425065852e-04,1.357894948429744957e-04,-6.540211471372797491e-07,1.500160219174911729e-06,6.369592562958175819e+01,6.369282622639263991e+01,3.099403189116085346e-03,1.308244501355267886e+01,1.772518906530666793e+00
7.831325301204818881e-12,9.188976805455481012e-01,-2.751749483913938383e-03,-6.614468403281357394e-04,1.359493295566440547e-04,-6.346670825034032819e-07,1.538486698616657555e-06,6.369199996340224601e+01,6.368889836386968284e+01,3.101599532563565319e-03,1.312153174778270071e+01,1.773633690053755707e+00
7.861445783132528959e-12,9.189381348970521168e-01,-2.728314853471456615e-03,-6.710504150614086038e-04,1.360987410778035582e-04,-6.143062461348461505e-07,1.577217613423184391e-06,6.368807321799766896e+01,6.368497039236664392e+01,3.102825631021832471e-03,1.316062945206764034e+01,1.775157700606446953e+00
7.891566265060240652e-12,9.189784657646534738e-01,-2.704344184313863236e-03,-6.792730144141403319e-04,1.362377049415736108e-04,-5.929136949881232117e-07,1.616340034072338146e-06,6.368414546469449533e+01,6.368104245425223553e+01,3.103010442258084117e-03,1.319973747277573217e+01,1.776660673063798823e+00
7.921686746987950729e-12,9.190187289027064166e-01,-2.679825509153810088e-03,-6.860235372149492980e-04,1.363662048889446117e-04,-5.704658437485280520e-07,1.655844269769473380e-06,6.368021665473641946e+01,6.367711457010227605e+01,3.102084634140960841e-03,1.323885629595177171e+01,1.778152670408578384e+00
7.951807228915662423e-12,9.190591876438404251e-01,-2.655081150178424058e-03,-6.913942747564018896e-04,1.364842328560850844e-04,-5.469406862581206907e-07,1.695723209268618858e-06,6.367628677681577187e+01,6.367318678750611127e+01,3.099989309660363367e-03,1.327798606854383756e+01,1.779078172422898341e+00
7.981927710843372500e-12,9.190998732306568941e-01,-2.630258352218378497e-03,-6.957980555311442123e-04,1.365917885392527273e-04,-5.223189322360274495e-07,1.735971658468779035e-06,6.367235591851755316e+01,6.366925923805285947e+01,3.096680464693364609e-03,1.331712598973696515e+01,1.779641697105330378e+00
8.012048192771084193e-12,9.191410741947775298e-01,-2.605113757499349751e-03,-6.992928087838790746e-04,1.366888775461177661e-04,-4.965837680354661434e-07,1.776584293674197515e-06,6.366842396626849876e+01,6.366533183174342980e+01,3.092134525068577014e-03,1.335627721262025602e+01,1.780056412376756381e+00
8.042168674698794271e-12,9.191827674009664939e-01,-2.579902949152207588e-03,-7.017233493493922050e-04,1.367755083694668341e-04,-4.697189878249972045e-07,1.817555172219429378e-06,6.366449109226650904e+01,6.366140473908553332e+01,3.086353180977049766e-03,1.339543802872612055e+01,1.780374773721877357e+00
8.072289156626505964e-12,9.192249581697525818e-01,-2.554645532715721715e-03,-7.033213085370240789e-04,1.368516906904371981e-04,-4.417082875450942187e-07,1.858878191860296301e-06,6.366055724173773456e+01,6.365747787054173301e+01,3.079371195999418970e-03,1.343460894574641884e+01,1.780777982993562381e+00
8.102409638554216041e-12,9.192676163289675850e-01,-2.529374667028014018e-03,-7.038886954520354308e-04,1.369174355005985187e-04,-4.125340313573624196e-07,1.900547765435884214e-06,6.365662264565377626e+01,6.365355138323590012e+01,3.071262417872865601e-03,1.347378759568052153e+01,1.781005079769720778e+00
8.132530120481927735e-12,9.193105066871705144e-01,-2.504222142640274550e-03,-7.036002181512749027e-04,1.369727564737781658e-04,-3.821768220237984075e-07,1.942560272400164337e-06,6.365268750221866156e+01,6.364962535932799170e+01,3.062142890666952853e-03,1.351297193756173520e+01,1.781180350307829618e+00
8.162650602409637812e-12,9.193535247823777512e-01,-2.479097903738391399e-03,-7.022972443127748193e-04,1.370176710835760176e-04,-3.506172323013140940e-07,1.984915330992853655e-06,6.364875187032254900e+01,6.364569970479648475e+01,3.052165526065600282e-03,1.355216136190413323e+01,1.781321262877648470e+00
8.192771084337349505e-12,9.193964913325223254e-01,-2.454350912666988533e-03,-7.001087183522115495e-04,1.370522005569109784e-04,-3.178378315863749816e-07,2.027616411945568500e-06,6.364481598469493662e+01,6.364177446710846908e+01,3.041517586468469800e-03,1.359135353890915532e+01,1.781448660825374120e+00
8.222891566265059583e-12,9.194392878577379857e-01,-2.429765083510031752e-03,-6.971339421627382972e-04,1.370763688694033925e-04,-2.838255727916296860e-07,2.070669788444837588e-06,6.364087996515266354e+01,6.363784954495334745e+01,3.030420199312876348e-03,1.363054725332603390e+01,1.781547178813837062e+00
8.253012048192771276e-12,9.194819489748569108e-01,-2.405728621016968525e-03,-6.932990346059118630e-04,1.370902009452038938e-04,-2.485730559119803891e-07,2.114081475980537667e-06,6.363694402767172420e+01,6.363392490516582001e+01,3.019122505903189951e-03,1.366974036472541876e+01,1.781555411939120148e+00
8.283132530120481354e-12,9.195245754059371279e-01,-2.382148880496688746e-03,-6.890115159842203100e-04,1.370937210328264865e-04,-2.120763294794051649e-07,2.157854145510155785e-06,6.363300829904548550e+01,6.363000040133471913e+01,3.007897710768609595e-03,1.370893166118553452e+01,1.781613364946134981e+00
8.313253012048191431e-12,9.195674165395061328e-01,-2.359044058286492631e-03,-6.840416965847116032e-04,1.370869506040040366e-04,-1.743315445214047254e-07,2.201987092078088417e-06,6.362907298108900278e+01,6.362607594530440736e+01,2.997035784597039572e-03,1.374811914096287779e+01,1.781828144200471531e+00
8.343373493975903124e-12,9.196105858138758915e-01,-2.336576934047652522e-03,-6.786028783921519217e-04,1.370699068020942953e-04,-1.353331860499039235e-07,2.246477738733450418e-06,6.362513826800962136e+01,6.362215143282934804e+01,2.986835180270097211e-03,1.378730083884025781e+01,1.782305964594114389e+00
8.373493975903613202e-12,9.196541093896276609e-01,-2.314783089351613293e-03,-6.727110463434488171e-04,1.370426023073086628e-04,-9.507320079166391686e-08,2.291323049647841346e-06,6.362120428135730066e+01,6.361822668766691891e+01,2.977593690384637212e-03,1.382647552909483757e+01,1.782831022201285975e+00
8.403614457831324895e-12,9.196979481457409067e-01,-2.293661347905603422e-03,-6.666722031546739539e-04,1.370050464965612877e-04,-5.354063652647250043e-08,2.336521539304644172e-06,6.361727131961168880e+01,6.361430171975860048e+01,2.969599853091703465e-03,1.386564022403398511e+01,1.783330343673658502e+00
8.433734939759034973e-12,9.197419170758215357e-01,-2.273031621816975090e-03,-6.605163609227418780e-04,1.369572471366287581e-04,-1.072259409939313145e-08,2.382074783057842326e-06,6.361333952839661521e+01,6.361037640024855477e+01,2.963128148060186276e-03,1.390479344572187337e+01,1.783729443086271571e+00
8.463855421686746666e-12,9.197858751500377350e-01,-2.252900677422787091e-03,-6.544299412002640938e-04,1.368992120200331812e-04,3.339354098885480372e-08,2.427988500890573071e-06,6.360940916322094552e+01,6.360645072665440125e+01,2.958436566544756906e-03,1.394393258423110105e+01,1.783944024764323899e+00
8.493975903614456743e-12,9.198295972484856753e-01,-2.232964733293207882e-03,-6.485410519191954883e-04,1.368309490386919827e-04,7.881728814569601581e-08,2.474272727429015020e-06,6.360548039273989929e+01,6.360252462504012527e+01,2.955767699771163527e-03,1.398305591854916052e+01,1.784113032128306964e+00
8.524096385542168436e-12,9.198729217696911542e-01,-2.213151183140370497e-03,-6.427942310142108250e-04,1.367524646529613924e-04,1.255532898189270992e-07,2.520940655105754671e-06,6.360155324129539878e+01,6.359859789607995140e+01,2.955345215450080366e-03,1.402216315672824365e+01,1.784311525165848344e+00
8.554216867469878514e-12,9.199157237246097241e-01,-2.193201411954727800e-03,-6.372586380649752349e-04,1.366637628026237488e-04,1.735997571235348168e-07,2.568007670525790086e-06,6.359762764545625657e+01,6.359467027547271556e+01,2.957369983537977681e-03,1.406125484963465944e+01,1.784715130073704970e+00
8.584337349397590207e-12,9.199579922541049060e-01,-2.172981801125877487e-03,-6.317725000690467812e-04,1.365648443372539380e-04,2.229471599747106824e-07,2.615488591047034046e-06,6.359370346475878932e+01,6.359074145274681911e+01,2.962012011968736310e-03,1.410033233607624936e+01,1.785265188668230696e+00
8.614457831325300285e-12,9.199998396480902896e-01,-2.152310268593403755e-03,-6.262019875340450476e-04,1.364557065542658127e-04,2.735798994272565968e-07,2.663394653090186317e-06,6.358978076512532596e+01,6.358681136090401509e+01,2.969404221314092193e-03,1.413939490406484367e+01,1.785848683409298143e+00
8.644578313253011978e-12,9.200414156812254385e-01,-2.131297281919246941e-03,-6.203888000069242422e-04,1.363363414258040554e-04,3.254786141455368586e-07,2.711732997472253865e-06,6.358585973974699357e+01,6.358288010236477561e+01,2.979637382215980044e-03,1.417844058618317327e+01,1.786536349215867903e+00
8.674698795180722055e-12,9.200829265009909941e-01,-2.109899167428547304e-03,-6.144095628697460437e-04,1.362067342750656262e-04,3.786216501477370926e-07,2.760506657123125117e-06,6.358194047486050948e+01,6.357894771784542343e+01,2.992757015087442549e-03,1.421746843825251361e+01,1.787414232865135011e+00
8.704819277108433748e-12,9.201247196740183210e-01,-2.088162450150966593e-03,-6.081320745837256406e-04,1.360668648907726154e-04,4.329868875269644999e-07,2.809714237143100124e-06,6.357802307520972818e+01,6.357501430992141422e+01,3.008765288316884307e-03,1.425647735671946670e+01,1.788564177148209033e+00
8.734939759036143826e-12,9.201670302331227402e-01,-2.066187386068758271e-03,-6.016783868257945082e-04,1.359167096445697558e-04,4.885532539961155224e-07,2.859350715948494515e-06,6.357410771757653123e+01,6.357108009369766677e+01,3.027623878862473368e-03,1.429546556531956014e+01,1.789871809882741971e+00
8.765060240963855519e-12,9.202100398430443917e-01,-2.043838667462147696e-03,-5.950578576814142444e-04,1.357562438653291408e-04,5.453008868910994430e-07,2.909408220897515481e-06,6.357019456185928874e+01,6.356714530659046858e+01,3.049255268823042233e-03,1.433443146252103872e+01,1.791077123768436197e+00
8.795180722891565597e-12,9.202537929583817222e-01,-2.021182624044685992e-03,-5.882210980184561901e-04,1.355854435729783396e-04,6.032115420478398334e-07,2.959876196701006873e-06,6.356628373012926403e+01,6.356321018683924251e+01,3.073543290023035297e-03,1.437337381169399109e+01,1.791948619248972641e+00
8.825301204819275674e-12,9.202982946358422289e-01,-1.998219901014344161e-03,-5.811226199071204248e-04,1.354042872594476401e-04,6.622686600539168467e-07,3.010742798639640594e-06,6.356237530980088479e+01,6.355927497205536270e+01,3.100337745519328447e-03,1.441229176015580116e+01,1.792523138315192055e+00
8.855421686746987367e-12,9.203436883893604259e-01,-1.975046623270474561e-03,-5.737801248908701865e-04,1.352127568222385925e-04,7.224559418711721341e-07,3.061996134714119741e-06,6.355846946362107985e+01,6.355534000581442200e+01,3.129457806658392412e-03,1.445118368688676114e+01,1.793099022795699771e+00
8.885542168674697445e-12,9.203899733138172223e-01,-1.951546996306184221e-03,-5.661749177832956685e-04,1.350108384565999904e-04,7.837559374666211898e-07,3.113623488925452744e-06,6.355456632551858576e+01,6.355140562803518378e+01,3.160697483401165089e-03,1.449004824149841220e+01,1.793769034750503755e+00
8.915662650602409138e-12,9.204372117723796931e-01,-1.927778531073466887e-03,-5.580513828212048041e-04,1.347985234367296353e-04,8.461508800416475040e-07,3.165610620831929299e-06,6.355066610241848934e+01,6.354747227080116545e+01,3.193831617326214727e-03,1.452888336066411412e+01,1.794474466629054632e+00
8.945783132530119216e-12,9.204853432840772731e-01,-1.903844757095294032e-03,-5.494388726749486552e-04,1.345758072881404212e-04,9.096223192920705225e-07,3.217943176162516037e-06,6.354676880506072933e+01,6.354354018494542800e+01,3.228620115298166601e-03,1.456768894216908983e+01,1.795194700882027705e+00
8.975903614457830909e-12,9.205344216275477276e-01,-1.879661049386768248e-03,-5.402071633405561551e-04,1.343426883267419270e-04,9.741496814392611539e-07,3.270605402887665521e-06,6.354287455283786556e+01,6.353960973898588804e+01,3.264813851975312872e-03,1.460646378203277784e+01,1.795785514357503221e+00
9.006024096385540986e-12,9.205845573907093238e-01,-1.855340012949104273e-03,-5.303525664386940118e-04,1.340991649470741384e-04,1.039711767140056251e-06,3.323578630941912515e-06,6.353898356512026879e+01,6.353568140818585874e+01,3.302156934407905753e-03,1.464520568943543566e+01,1.796387873001875857e+00
9.036144578313252679e-12,9.206357712758754808e-01,-1.830759940124160757e-03,-5.198509139315435953e-04,1.338452347658457373e-04,1.106288036801183383e-06,3.376842053380035716e-06,6.353509613417858048e+01,6.353175574620274801e+01,3.340387975829861578e-03,1.468391176505877915e+01,1.797073020112955666e+00
9.066265060240962757e-12,9.206881992464539533e-01,-1.805969088097268997e-03,-5.084872371178763987e-04,1.335808948570975255e-04,1.173858773499310199e-06,3.430374738957429147e-06,6.353121266646456888e+01,6.352783342465210126e+01,3.379241812467458604e-03,1.472257792125359366e+01,1.797611663787233693e+00
9.096385542168674450e-12,9.207418874618791271e-01,-1.781091268695902822e-03,-4.963024351083356522e-04,1.333061430360761210e-04,1.242403704811060355e-06,3.484155996194151882e-06,6.352733366180220997e+01,6.352391520959940863e+01,3.418452202803237520e-03,1.476119922613751179e+01,1.797999171783552175e+00
9.126506024096384528e-12,9.207968436302991222e-01,-1.756176245429406533e-03,-4.831684803235524362e-04,1.330209784854716811e-04,1.311902444013216744e-06,3.538163761827923041e-06,6.352345955579306036e+01,6.352000179556648618e+01,3.457760226574471251e-03,1.479977132944033613e+01,1.798175252272059765e+00
9.156626506024096221e-12,9.208530983540806902e-01,-1.731456538184124360e-03,-4.691682187468044747e-04,1.327254014188372850e-04,1.382335371596101097e-06,3.592375522158465511e-06,6.351959064620423590e+01,6.351609372516305285e+01,3.496921041184452173e-03,1.483829122669878942e+01,1.798276892303178220e+00
9.186746987951806298e-12,9.209104856704900532e-01,-1.707042941502178281e-03,-4.543406064420427593e-04,1.324194139010906953e-04,1.453683338627917663e-06,3.646768774331987347e-06,6.351572730914554654e+01,6.351219159863247654e+01,3.535710513069719157e-03,1.487675519091366283e+01,1.798487811688688209e+00
9.216867469879517992e-12,9.209689650582242315e-01,-1.683084748292034511e-03,-4.388945488565558018e-04,1.321030193441088128e-04,1.525927568749972420e-06,3.701321524337303106e-06,6.351186965246263583e+01,6.350829572459253569e+01,3.573927870098017254e-03,1.491516215301678017e+01,1.798827933327856510e+00
9.246987951807228069e-12,9.210283692919205567e-01,-1.659529022886459520e-03,-4.228260790842052288e-04,1.317762235482665477e-04,1.599049300524725440e-06,3.756012884716035339e-06,6.350801786486292855e+01,6.350440647057958898e+01,3.611394283337237762e-03,1.495351025829673652e+01,1.799367782542178329e+00
9.277108433734939762e-12,9.210886100971575896e-01,-1.636769150523684170e-03,-4.060973225609929558e-04,1.314390351020491561e-04,1.673029201494304559e-06,3.810823804650090966e-06,6.350417193480575406e+01,6.350052398504382722e+01,3.647949761928115375e-03,1.499179959283273611e+01,1.799905873920946364e+00
9.307228915662649840e-12,9.211494812014356937e-01,-1.615019640114833625e-03,-3.891588364442505766e-04,1.310914654171497075e-04,1.747846548057651281e-06,3.865736208905403841e-06,6.350033199083331681e+01,6.349664853971411560e+01,3.683451119198523360e-03,1.503002887585995495e+01,1.800456919509266118e+00
9.337349397590361533e-12,9.212107698299818459e-01,-1.594212643497854194e-03,-3.721389123643715460e-04,1.307335290258544648e-04,1.823479781788511037e-06,3.920732092576425775e-06,6.349649801376908442e+01,6.349278023814313343e+01,3.717775625953921494e-03,1.506819830242612746e+01,1.801120008371517089e+00
9.367469879518071610e-12,9.212724751840849491e-01,-1.574464160351822344e-03,-3.552057595495148484e-04,1.303652432388235222e-04,1.899905927496058935e-06,3.975793612287639923e-06,6.349267010600706129e+01,6.348891928025761899e+01,3.750825749442903301e-03,1.510630682993248541e+01,1.801787378114464433e+00
9.397590361445781688e-12,9.213343200142897205e-01,-1.555790138755980484e-03,-3.384968211659399669e-04,1.299866292115707707e-04,1.977100393966129312e-06,4.030902066663119542e-06,6.348884840784491956e+01,6.348506587711157323e+01,3.782530733349650197e-03,1.514435307485046778e+01,1.802556726162099388e+00
9.427710843373493381e-12,9.213962118917392585e-01,-1.538187196325510641e-03,-3.222420981656384147e-04,1.295977109214521998e-04,2.055038482316555969e-06,4.086037500021006850e-06,6.348503296020492570e+01,6.348122011540887399e+01,3.812844796054096468e-03,1.518233666464733211e+01,1.803274551646113055e+00
9.457831325301203459e-12,9.214579018485214990e-01,-1.521456085603933688e-03,-3.066289488337158400e-04,1.291985134616147979e-04,2.133696332086457748e-06,4.141178955313858155e-06,6.348122366557112173e+01,6.347738191770313421e+01,3.841747867989650164e-03,1.522025868276138993e+01,1.803738528516838802e+00
9.487951807228915152e-12,9.215195079932948508e-01,-1.505264909725885850e-03,-2.917865045730637656e-04,1.287890644107433978e-04,2.213049714096438462e-06,4.196304769072767538e-06,6.347742020075769886e+01,6.347355095594409846e+01,3.869244813597823209e-03,1.525812236520442866e+01,1.804078536691209322e+00
9.518072289156625229e-12,9.215810014131751160e-01,-1.489200000196424893e-03,-2.776550133123314047e-04,1.283693958482250521e-04,2.293073538404196554e-06,4.251391304909290160e-06,6.347362253102606644e+01,6.346972716657239744e+01,3.895364453670461993e-03,1.529592807745152960e+01,1.804289752529025570e+00
9.548192771084336923e-12,9.216424043324834559e-01,-1.473022653285082978e-03,-2.640298147839949283e-04,1.279395466800358036e-04,2.373743206452194106e-06,4.306412423677100173e-06,6.346983018963518930e+01,6.346591002965184458e+01,3.920159983346290997e-03,1.533368048278223306e+01,1.804416792664408797e+00
9.578313253012047000e-12,9.217038383126612278e-01,-1.456588076627233184e-03,-2.508066713933812769e-04,1.274995645644580564e-04,2.455035819122338047e-06,4.361339430769075588e-06,6.346604303473984743e+01,6.346209932717314928e+01,3.943707566699906908e-03,1.537138101349821007e+01,1.804535983906091046e+00
9.608433734939758693e-12,9.217653332367611307e-01,-1.439794143061711232e-03,-2.379100086054767953e-04,1.270495044633812608e-04,2.536930735250451561e-06,4.416141141924147681e-06,6.346226074345022994e+01,6.345829463524557212e+01,3.966108204654614743e-03,1.540903287544452915e+01,1.804582524423300027e+00
9.638554216867468771e-12,9.218271620348158502e-01,-1.422408606907217413e-03,-2.253388109939434450e-04,1.265894269599669513e-04,2.619410489497225388e-06,4.470784060785117194e-06,6.345848326302886022e+01,6.345449577202378322e+01,3.987491005075953672e-03,1.544663655424006166e+01,1.804589552305601918e+00
9.668674698795180464e-12,9.218893180322912384e-01,-1.404280165626879554e-03,-2.129520013637003616e-04,1.261193972328124020e-04,2.702462890339255140e-06,4.525233321324852759e-06,6.345471049933485830e+01,6.345070248466897311e+01,4.008014665886693723e-03,1.548419297468458211e+01,1.804599942271632118e+00
9.698795180722890541e-12,9.219520404264474056e-01,-1.385298646284661723e-03,-2.005973703656424285e-04,1.256394845247128941e-04,2.786081780774664433e-06,4.579454520331721958e-06,6.345094234305994974e+01,6.344691447554959751e+01,4.027867510353151312e-03,1.552170322403197567e+01,1.804722897039149343e+00
9.728915662650602235e-12,9.220152589493609829e-01,-1.365448834669218299e-03,-1.880983521233854498e-04,1.251497629554679995e-04,2.870266499029757953e-06,4.633415138937326699e-06,6.344717891034156310e+01,6.344313164897303636e+01,4.047261368527415963e-03,1.555916615714866325e+01,1.804946377988123629e+00
9.759036144578312312e-12,9.220790441677912952e-01,-1.344692342613090005e-03,-1.753138573544936810e-04,1.246503118282841084e-04,2.955020684785227223e-06,4.687085871868327860e-06,6.344341998481450418e+01,6.343935356090277367e+01,4.066423911729171760e-03,1.559658389574953041e+01,1.805173060326872303e+00
9.789156626506024005e-12,9.221434599188887971e-01,-1.323066676435084724e-03,-1.620304061712023495e-04,1.241412158465923386e-04,3.040351745271186400e-06,4.740441741010629494e-06,6.343966570042888975e+01,6.343558011101871585e+01,4.085589410177264263e-03,1.563395511787442516e+01,1.805423107910967495e+00
9.819277108433734083e-12,9.222084505278100863e-01,-1.300737616932717312e-03,-1.482167766964100194e-04,1.236225643449506977e-04,3.126268699368143912e-06,4.793463476834898353e-06,6.343591580416909892e+01,6.343181081096737728e+01,4.104993201720206868e-03,1.567128237589135686e+01,1.805567007064499352e+00
9.849397590361445776e-12,9.222740399779310039e-01,-1.277607498044209004e-03,-1.337326925488982335e-04,1.230944496325276326e-04,3.212779794446357717e-06,4.846136484413326522e-06,6.343217027747625281e+01,6.342804540932265667e+01,4.124868153594777806e-03,1.570856588283933242e+01,1.805633624457517517e+00
9.879518072289155854e-12,9.223400836003762260e-01,-1.253868184794604311e-03,-1.183532711219627406e-04,1.225569664145456758e-04,3.299892811070534786e-06,4.898449846763904449e-06,6.342842907105016081e+01,6.342428363123769941e+01,4.145439812459419948e-03,1.574580614734189687e+01,1.805704784197396551e+00
9.909638554216867547e-12,9.224065515831767481e-01,-1.229644905887777992e-03,-1.019447440820231405e-04,1.220102106896461689e-04,3.387614474844149820e-06,4.950395356343133636e-06,6.342469200888158554e+01,6.342052508680014000e+01,4.166922081444796207e-03,1.578300493021606776e+01,1.805751334398102204e+00
9.939759036144577624e-12,9.224733187516511723e-01,-1.205127816413779744e-03,-8.435020804731547671e-05,1.214542788823136789e-04,3.475950759764889856e-06,5.001965550034340727e-06,6.342095914710732529e+01,6.341676963408670531e+01,4.189513020623502650e-03,1.582016170241820063e+01,1.805845833097659003e+00
9.969879518072287702e-12,9.225402250497604095e-01,-1.180391567438290618e-03,-6.551579838526408114e-05,1.208892675832287146e-04,3.564908577162682885e-06,5.053153040825069460e-06,6.341723037767683024e+01,6.341301698429901279e+01,4.213393377815098824e-03,1.585727755669639905e+01,1.805948916588369535e+00
9.999999999999999395e-12,9.226071877776844676e-01,-1.155639737916154802e-03,-4.517567285185858058e-05,1.203152732105335857e-04,3.654496999833917629e-06,5.103951315818759271e-06,6.341350572341381309e+01,6.340926699946592038e+01,4.238723947892104015e-03,1.589435224594467044e+01,1.806121575111236721e+00


==> data/CFL_Test/k001h084.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.920662209428996681e-01,5.533355748037668132e-05,-5.846453552576177812e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.616567465706935991e+01,6.616567465706935991e+01,0.000000000000000000e+00,1.525485355921701603e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.922497141410918875e-01,5.592324025801110406e-05,-5.883778749582260645e-05,4.956206952285239936e-09,1.301220841681364737e-12,6.530879520898556062e-12,6.615798059034237610e+01,6.615795446651313227e+01,2.612382923968685600e-05,7.660322721284734682e-02,1.011691326963482851e+00
6.024096385542168234e-14,8.924256898584630449e-01,5.541036521916052366e-05,-5.857709390152519185e-05,1.501444506519990539e-08,2.968863658002400125e-12,2.110219355370945087e-11,6.615032716139812408e+01,6.615024785546063413e+01,7.930593749464032280e-05,1.528650855077117454e-01,1.024101417637604428e+00
9.036144578313252982e-14,8.926025725483068829e-01,5.483654430432483273e-05,-5.962419743925100773e-05,3.027432913173135735e-08,4.863427449103384835e-12,4.200682694456617069e-11,6.614270346981503224e+01,6.614256115506681510e+01,1.423147482113982132e-04,2.288666318845171688e-01,1.031761413491142809e+00
1.204819277108433647e-13,8.927819720955619820e-01,5.581092562145739363e-05,-6.024712387377917551e-05,5.080970814653738404e-08,8.391634682291058030e-12,6.704355167034628629e-11,6.613512046353467611e+01,6.613491071629111673e+01,2.097472435532862724e-04,3.044858692181099946e-01,1.033874683674712358e+00
1.506024096385541995e-13,8.929588537113879454e-01,5.618926715614610970e-05,-5.977322744388813719e-05,7.667761906697240807e-08,1.297908490998703628e-11,9.621263626802927198e-11,6.612757139287451480e+01,6.612729195877763289e+01,2.794340968821049402e-04,3.797830542645223018e-01,1.034093937102165572e+00
1.807228915662650596e-13,8.931344260361679943e-01,5.617474691198904630e-05,-5.984177816502004303e-05,1.079327732448530332e-07,1.548603268986945799e-11,1.309860387529671623e-10,6.612005020576259540e+01,6.611969987922479675e+01,3.503265378011754258e-04,4.548139732428272963e-01,1.035308599746623592e+00
2.108433734939758945e-13,8.933094158763064119e-01,5.678554937964796074e-05,-5.970698193414901612e-05,1.446299653280180856e-07,1.175567014187109076e-11,1.723852846427724858e-10,6.611255815604953057e+01,6.611213662198964869e+01,4.215340598819206498e-04,5.295631403422758066e-01,1.039452603218470772e+00
2.409638554216867294e-13,8.934835432721437432e-01,5.700239292225169529e-05,-5.926323408582753619e-05,1.868238069993092915e-07,-2.828599875015751785e-12,2.200575467521968249e-10,6.610509388409269604e+01,6.610460199677811488e+01,4.918873145809362669e-04,6.040422858067705514e-01,1.044861902520545449e+00
2.710843373493975642e-13,8.936580552178607917e-01,5.731385478085358656e-05,-5.884387282726718702e-05,2.345733089284840832e-07,-3.115226853479622937e-11,2.721052219179994137e-10,6.609765823318853961e+01,6.609709810213190906e+01,5.601310566259140892e-04,6.782416229498792193e-01,1.047735475736447208e+00
3.012048192771083991e-13,8.938321078976998457e-01,5.735833818423540550e-05,-5.777190318219920250e-05,2.879377620556435572e-07,-7.214061424851833852e-11,3.277586776487566103e-10,6.609025218096597598e+01,6.608962689300896898e+01,6.252879570051376578e-04,7.521502429238294818e-01,1.048136095019462921e+00
3.313253012048192339e-13,8.940050073493259752e-01,5.640291328138209254e-05,-5.728350373490631326e-05,3.469722064317488906e-07,-1.229610826517877676e-10,3.906605123202508935e-10,6.608287434487382939e+01,6.608218757519202313e+01,6.867696818036387717e-04,8.257810190468315437e-01,1.048372316289123418e+00
3.614457831325301193e-13,8.941774411768430575e-01,5.618084197330729226e-05,-5.756708645097545371e-05,4.117296836626845475e-07,-1.814618317984692153e-10,4.664882673492447771e-10,6.607552411786303992e+01,6.607477979732627205e+01,7.443205367644772962e-04,8.991394887422156090e-01,1.050521685444765208e+00
3.915662650602409542e-13,8.943493465735052883e-01,5.633911344211497892e-05,-5.699997425243241196e-05,4.822612968329715863e-07,-2.456102568348020848e-10,5.600057524470367247e-10,6.606820206731151757e+01,6.606740416326128695e+01,7.979040502240514763e-04,9.722194062032120110e-01,1.055990879631431678e+00
4.216867469879517890e-13,8.945205233134887468e-01,5.577011376819068561e-05,-5.642311373426863765e-05,5.586154633674041556e-07,-3.133580365200179178e-10,6.766720873030631282e-10,6.606090806889326927e+01,6.606006046129466824e+01,8.476075986016129438e-04,1.045021295261123306e+00,1.063184633637855647e+00
4.518072289156626239e-13,8.946911579636468437e-01,5.543869740717648990e-05,-5.636019247758283161e-05,6.408414519505308268e-07,-3.847941039308403215e-10,8.235917195862915689e-10,6.605364202608302548e+01,6.605274842617482989e+01,8.935999081908647642e-04,1.117545608025442894e+00,1.069340257046648812e+00
4.819277108433734587e-13,8.948612763330804354e-01,5.517864993210433666e-05,-5.618198437755387198e-05,7.289920804243410532e-07,-4.641563099451474101e-10,1.006359828209725653e-09,6.604640474793451688e+01,6.604546865735960637e+01,9.360905749171507693e-04,1.189784005844314985e+00,1.073197384936000143e+00
5.120481927710843441e-13,8.950307899056024752e-01,5.470642235642907429e-05,-5.634823712676684742e-05,8.231206064439243588e-07,-5.578446541511786511e-10,1.226488318630865677e-09,6.603919674502618875e+01,6.603822141334158857e+01,9.753316845982354854e-04,1.261730975809438382e+00,1.074485110719130887e+00
5.421686746987951285e-13,8.951992463977138659e-01,5.464689978255148414e-05,-5.673199833697651956e-05,9.232762771732361717e-07,-6.720677145732164649e-10,1.482822881206357581e-09,6.603201685477499439e+01,6.603100521797622946e+01,1.011636798764613049e-03,1.333397865425561379e+00,1.074669308726290184e+00
5.722891566265060138e-13,8.953669734715707929e-01,5.481717902273889438e-05,-5.708875255737433374e-05,1.029504430478360828e-06,-8.139716413169422572e-10,1.771899943097234075e-09,6.602486448641208483e+01,6.602381913476213526e+01,1.045351649948852903e-03,1.404790330932841114e+00,1.076084630205703663e+00
6.024096385542167982e-13,8.955345108293025769e-01,5.526155228442843406e-05,-5.709137889878943190e-05,1.141848470634646086e-06,-9.897221304279658236e-10,2.086265525562182440e-09,6.601774091748931994e+01,6.601666405484745326e+01,1.076862641871615582e-03,1.475895381455170297e+00,1.079355385999565042e+00
6.325301204819276835e-13,8.957013139869303142e-01,5.527632600129627459e-05,-5.626937303970086773e-05,1.260349282493438695e-06,-1.199839832791710509e-09,2.417295193466197573e-09,6.601064600360925283e+01,6.600953938294749435e+01,1.106620661755131595e-03,1.546714382491637840e+00,1.083477274311172911e+00
6.626506024096384679e-13,8.958673954421686458e-01,5.421357074974773372e-05,-5.587807576981451116e-05,1.385044158888064032e-06,-1.439759457607586949e-09,2.759096888360490096e-09,6.600357934227407952e+01,6.600244422032525904e+01,1.135121948820140949e-03,1.617251244663239884e+00,1.086826490596557004e+00
6.927710843373493532e-13,8.960332894658552538e-01,5.339266428334738402e-05,-5.636452500420531585e-05,1.515967615714081298e-06,-1.702209589709425608e-09,3.107835526902078361e-09,6.599654132566361397e+01,6.599537845136150338e+01,1.162874302112413150e-03,1.687501816761922235e+00,1.088305665814574219e+00
7.228915662650602386e-13,8.961988701371937927e-01,5.308334266642318361e-05,-5.656139782659053421e-05,1.653152418418659891e-06,-1.976974777657287444e-09,3.461745010318078517e-09,6.598953188222758115e+01,6.598834152224725358e+01,1.190359980323033896e-03,1.757466793166163388e+00,1.088450799595135132e+00
7.530120481927710230e-13,8.963640138348628605e-01,5.235609274547640382e-05,-5.643140327179720404e-05,1.796629860909079788e-06,-2.251926850974272689e-09,3.822850060083779899e-09,6.598255094502462725e+01,6.598133295430640999e+01,1.217990718213860738e-03,1.827146809840220820e+00,1.088871578211585867e+00
7.831325301204819083e-13,8.965285145046306692e-01,5.115896518487637250e-05,-5.696625849517652026e-05,1.946431360077073595e-06,-2.515503752942817664e-09,4.196191287681970180e-09,6.597559869502448748e+01,6.597435262296507119e+01,1.246072059411276658e-03,1.896539874055446440e+00,1.090970740383670590e+00
8.132530120481926927e-13,8.966922416137066421e-01,5.052756742434703712e-05,-5.828238261372173379e-05,2.102590650940082228e-06,-2.758200085514848085e-09,4.588753565735517791e-09,6.596867376464719257e+01,6.596739895275760546e+01,1.274811889581722131e-03,1.965659454629344660e+00,1.094624221318111434e+00
8.433734939759035780e-13,8.968554566928467198e-01,5.080790216763779221e-05,-5.903284107174200385e-05,2.265143585306922548e-06,-2.974347593023404270e-09,5.009052833366168674e-09,6.596177552691311519e+01,6.596047119857264818e+01,1.304328340468757785e-03,2.034511796915801973e+00,1.098097624472061273e+00
8.734939759036143624e-13,8.970180676887380411e-01,5.089381470564071432e-05,-5.890189285996305163e-05,2.434126689143748538e-06,-3.163767097617075494e-09,5.464912608499501551e-09,6.595490408849849473e+01,6.595356943682989481e+01,1.334651668601342760e-03,2.103095801237536477e+00,1.099970823521623453e+00
9.036144578313252477e-13,8.971799594456263405e-01,5.063744297994880739e-05,-5.893348687113456080e-05,2.609576504720283648e-06,-3.330931497454914000e-09,5.960951463842841726e-09,6.594805869134320631e+01,6.594669295544285603e+01,1.365735900343699634e-03,2.171419213662789005e+00,1.100366053205256378e+00
9.337349397590360321e-13,8.973413664908130860e-01,5.051400009721378621e-05,-5.884830180170490038e-05,2.791529219869889796e-06,-3.482748633467427485e-09,6.496879188934965997e-09,6.594123953642321112e+01,6.593984207628761851e+01,1.397460135596788897e-03,2.239480035409172842e+00,1.100534855773805498e+00
9.638554216867469175e-13,8.975022278826830791e-01,5.001319126953394033e-05,-5.826359403895659623e-05,2.980020923272552371e-06,-3.625970808485113142e-09,7.067002599014935940e-09,6.593444692492330717e+01,6.593301728355359614e+01,1.429641369706783792e-03,2.307275157425937362e+00,1.101750660196637366e+00
9.939759036144578028e-13,8.976626297906055152e-01,4.903547996548459357e-05,-5.773919075731404895e-05,3.175088128351675398e-06,-3.765155866343078208e-09,7.663621606824987974e-09,6.592768155667805274e+01,6.592621950345494497e+01,1.462053223102047520e-03,2.374797425011855978e+00,1.104235325844932225e+00
1.024096385542168688e-12,8.978225094079952395e-01,4.798698890255324000e-05,-5.759917993828797230e-05,3.376766499669973555e-06,-3.904340121828951238e-09,8.280369206950074666e-09,6.592094486498906747e+01,6.591945042871961391e+01,1.494436269456744923e-03,2.442032535307050445e+00,1.107195450904938872e+00
1.054216867469879372e-12,8.979819702611464560e-01,4.723856348705342208e-05,-5.742570060392028302e-05,3.585089277092999719e-06,-4.048644063654508019e-09,8.910985072252055690e-09,6.591423730798604197e+01,6.591271078630975921e+01,1.526521676276073854e-03,2.508975867122785086e+00,1.109373367946954625e+00
1.084337349397590257e-12,8.981414433101334582e-01,4.626588971057023745e-05,-5.668473775433073157e-05,3.800088498497561381e-06,-4.202061302601769091e-09,9.548659929404213534e-09,6.590755964365840214e+01,6.590600159014921644e+01,1.558053509183238540e-03,2.575619766154451096e+00,1.109996205995168683e+00
1.114457831325301142e-12,8.983004609308382626e-01,4.461475096730178159e-05,-5.633393762347999419e-05,4.021796578158249738e-06,-4.366776874857269082e-09,1.018751115281504665e-08,6.590091237085299269e+01,6.589932356702459515e+01,1.588803828394273710e-03,2.641959258917713882e+00,1.110020755748825083e+00
1.144578313253012028e-12,8.984587432164767851e-01,4.338566164530011820e-05,-5.666947908930162586e-05,4.250245526706763188e-06,-4.544621447723180003e-09,1.082256790152830380e-08,6.589429397346877693e+01,6.589267538092346399e+01,1.618592545306905611e-03,2.708009628721776085e+00,1.110915412946569258e+00
1.174698795180722711e-12,8.986167597801476559e-01,4.265242689533995746e-05,-5.649217401730561141e-05,4.485465841068345974e-06,-4.737211422256038899e-09,1.144921853788238289e-08,6.588770286383550001e+01,6.588605556827275223e+01,1.647295562750453884e-03,2.773786856813910351e+00,1.112540846250144932e+00
1.204819277108433596e-12,8.987742522700336023e-01,4.158629197658736225e-05,-5.613759856091409174e-05,4.727486673661866771e-06,-4.946100683352817216e-09,1.206255876791205289e-08,6.588113768775536983e+01,6.587946284087286131e+01,1.674846882509635265e-03,2.839304327745669543e+00,1.113956042736639507e+00
1.234939759036144482e-12,8.989309197597932233e-01,4.098175127405908268e-05,-5.608306450617389237e-05,4.976337436314416897e-06,-5.171957714567218535e-09,1.265641797489982490e-08,6.587459648532255585e+01,6.587289524914154981e+01,1.701236181005324078e-03,2.904581607857189773e+00,1.114626927470187656e+00
1.265060240963855367e-12,8.990867947800132987e-01,4.085352624154691737e-05,-5.531997812623781150e-05,5.232048767789502075e-06,-5.412317081006361582e-09,1.322432676595291159e-08,6.586807785315158981e+01,6.586635135883958014e+01,1.726494312012673369e-03,2.969632909576767954e+00,1.114646991154995881e+00
1.295180722891566252e-12,8.992417056891083282e-01,4.005636318231327466e-05,-5.399762564199682614e-05,5.494651335921347657e-06,-5.661457443253100945e-09,1.376131749766795144e-08,6.586158020635762966e+01,6.585982952300345517e+01,1.750683354176923306e-03,3.034474235648452645e+00,1.115146018094233860e+00
1.325301204819276936e-12,8.993959423079522786e-01,3.881907442220275053e-05,-5.298917632012607878e-05,5.764175694021063949e-06,-5.912084169965242992e-09,1.426436841398781228e-08,6.585510273079087540e+01,6.585332882940589627e+01,1.773901384983199219e-03,3.099113720645099601e+00,1.116773542830526100e+00
1.355421686746987821e-12,8.995494117842177673e-01,3.756495185965513030e-05,-5.230550750227194539e-05,6.040652660555686056e-06,-6.156497162284364472e-09,1.473268881547740989e-08,6.584864583977319796e+01,6.584684955232201276e+01,1.796287451179608792e-03,3.163547184325742112e+00,1.118596939789106015e+00
1.385542168674698706e-12,8.997019012839322372e-01,3.649045903754066984e-05,-5.207212182864124278e-05,6.324112268188168551e-06,-6.388046040412169023e-09,1.516797308765095472e-08,6.584220918393307898e+01,6.584039115127838215e+01,1.818032654696038943e-03,3.227778052000320752e+00,1.119958484421218925e+00
1.415662650602409592e-12,8.998541379430818887e-01,3.619948370556882761e-05,-5.175240165928556572e-05,6.614584551099347356e-06,-6.602108584306392789e-09,1.557300561699930441e-08,6.583579354213338775e+01,6.583395415229135494e+01,1.839389842033180679e-03,3.291798562457250554e+00,1.120676656582946906e+00
1.445783132530120477e-12,9.000062481960073857e-01,3.598619854244365244e-05,-5.074177405380790839e-05,6.912100832795605251e-06,-6.794827703679336057e-09,1.595048221174596676e-08,6.582940077743786844e+01,6.582754010250502574e+01,1.860674932839150421e-03,3.355590000408961160e+00,1.120708219491360680e+00
1.475903614457831161e-12,9.001580272031989294e-01,3.538133358060065458e-05,-4.995135378406280588e-05,7.216692906389810674e-06,-6.961957678938583160e-09,1.630376393790097639e-08,6.582303155412235185e+01,6.582114929735853082e+01,1.882256763816338857e-03,3.419145664317835731e+00,1.121135445341752579e+00
1.506024096385542046e-12,9.003098997779210855e-01,3.532020840055448408e-05,-4.956074650800386356e-05,7.528393086176322091e-06,-7.099624336641361577e-09,1.663744907103208324e-08,6.581668657109565856e+01,6.581478203710523189e+01,1.904533990431309370e-03,3.482458546027178858e+00,1.122469554417348636e+00
1.536144578313252931e-12,9.004618710270664295e-01,3.577159321810410164e-05,-4.856119166610883126e-05,7.847235271347837210e-06,-7.205573590823945543e-09,1.695751736995345543e-08,6.581036732790119004e+01,6.580843941896671367e+01,1.927908934476313700e-03,3.545513583279127356e+00,1.124211148543490912e+00
1.566265060240963817e-12,9.006136644900989419e-01,3.586595857618656984e-05,-4.693878867245052479e-05,8.173255832909804899e-06,-7.280820063144393455e-09,1.727132266745156280e-08,6.580407493400353758e+01,6.580212216874284081e+01,1.952765260690272507e-03,3.608299608750459075e+00,1.126513658774717763e+00
1.596385542168674500e-12,9.007651993510447097e-01,3.569144763223999848e-05,-4.556776006267803075e-05,8.506494806945545211e-06,-7.330755639832482320e-09,1.758524767607239079e-08,6.579781043542924124e+01,6.579583100002648166e+01,1.979435402762197600e-03,3.670806277833305931e+00,1.128399409267972331e+00
1.626506024096385385e-12,9.009163409508099685e-01,3.604394115619146034e-05,-4.455963696632986499e-05,8.846996047208936681e-06,-7.363424550297360673e-09,1.790193858217080751e-08,6.579157453166692449e+01,6.578956635535628550e+01,2.008176310633841971e-03,3.733026665504973529e+00,1.128736160179424353e+00
1.656626506024096271e-12,9.010671239485804618e-01,3.684133991418483414e-05,-4.311483279024642544e-05,9.194805923760372192e-06,-7.386665887403122492e-09,1.822006728376830132e-08,6.578536804465871057e+01,6.578332889048618881e+01,2.039154172515128972e-03,3.794952577674024941e+00,1.129009914679368176e+00
1.686746987951807156e-12,9.012174066358580315e-01,3.732958406892689822e-05,-4.119228272913326520e-05,9.549970639752983437e-06,-7.405984369819047548e-09,1.853525116653019210e-08,6.577919186477080871e+01,6.577711943035595255e+01,2.072434414860691541e-03,3.856575218265638316e+00,1.130187743393856303e+00
1.716867469879518041e-12,9.013669782881270631e-01,3.731021955349256059e-05,-3.930317715271223800e-05,9.912532783843679100e-06,-7.423163256086646036e-09,1.884173168825753899e-08,6.577304592814300577e+01,6.577093793348157647e+01,2.107994661428234419e-03,3.917895436401360953e+00,1.131931035262230489e+00
1.746987951807228725e-12,9.015159980030695852e-01,3.701474236623302936e-05,-3.768541632548409276e-05,1.028252968513381873e-05,-7.436296842741408941e-09,1.913443095324500179e-08,6.576692985330426211e+01,6.576478410664351770e+01,2.145746660747111997e-03,3.978917096542532672e+00,1.134484271866404104e+00
1.777108433734939610e-12,9.016646657180019675e-01,3.696835071132091496e-05,-3.637015990048738799e-05,1.065999371747412370e-05,-7.440706309213144386e-09,1.941032188059006281e-08,6.576084334810920495e+01,6.575865778765167136e+01,2.185560457531311469e-03,4.039643106200152545e+00,1.136682472466687299e+00
1.807228915662650495e-12,9.018132975804938889e-01,3.730863689722142037e-05,-3.492629294698066945e-05,1.104495367052656141e-05,-7.430971222241614058e-09,1.966909890658937939e-08,6.575478636157916412e+01,6.575255907947766332e+01,2.227282101494807050e-03,4.100074023725356120e+00,1.137372094299336611e+00
1.837349397590361179e-12,9.019620814731504899e-01,3.779198083540676137e-05,-3.322285042101579509e-05,1.143743653309371089e-05,-7.403400630560791241e-09,1.991129808675914737e-08,6.574875929274396924e+01,6.574648854358503058e+01,2.270749158933607886e-03,4.160205893214314443e+00,1.137493305911332353e+00
1.867469879518072064e-12,9.021109144050919459e-01,3.866626042592608247e-05,-3.111354923280360409e-05,1.183746850304922230e-05,-7.355845602948236552e-09,2.013560099004366800e-08,6.574276201269336184e+01,6.574044619957733460e+01,2.315813116031291245e-03,4.220039907930487111e+00,1.137547901729865751e+00
1.897590361445782950e-12,9.022598685736672453e-01,3.957397424862222853e-05,-2.814277364356510686e-05,1.224507694007671628e-05,-7.286413881849980945e-09,2.033922356666957727e-08,6.573679388916110611e+01,6.573443153860107202e+01,2.362350560030582278e-03,4.279582230462342984e+00,1.137578671590071089e+00
1.927710843373493835e-12,9.024087376977426578e-01,3.979210708492069814e-05,-2.463647711138047621e-05,1.266029313541089221e-05,-7.193373339604082755e-09,2.051858222410279811e-08,6.573085448183488211e+01,6.572844421876155252e+01,2.410263073328571676e-03,4.338837155280073077e+00,1.137793130501354222e+00
1.957831325301204720e-12,9.025573139070647288e-01,3.949624218167452469e-05,-2.120276244087689404e-05,1.308315353953479508e-05,-7.074418265894226170e-09,2.066851054271296891e-08,6.572494273713611790e+01,6.572248326755635617e+01,2.459469579759827104e-03,4.397815135437699752e+00,1.138058970175064077e+00
1.987951807228915606e-12,9.027056608465785503e-01,3.915801117127373153e-05,-1.791836988201570913e-05,1.351370131965605509e-05,-6.924760676187830728e-09,2.078330224361611065e-08,6.571905714296833878e+01,6.571654725015623910e+01,2.509892812094084366e-03,4.456531137673444221e+00,1.138798865301385854e+00
2.018072289156626491e-12,9.028533166568261104e-01,3.871789610096532423e-05,-1.486427871644431665e-05,1.395198768345033851e-05,-6.736201569625183916e-09,2.085997244930117945e-08,6.571319612692171575e+01,6.571063468605227342e+01,2.561440869436748622e-03,4.515000741250505989e+00,1.140057695068446675e+00
2.048192771084337376e-12,9.030001820660724654e-01,3.849369117804651098e-05,-1.236563756843947091e-05,1.439807086877318612e-05,-6.499327982841198138e-09,2.090037659722397142e-08,6.570735796592497024e+01,6.570474396994708854e+01,2.613995977880803710e-03,4.573241111307134510e+00,1.142158628938250819e+00
2.078313253012047858e-12,9.031464353918767785e-01,3.900326703606085173e-05,-9.659365705481575296e-06,1.485201551033030049e-05,-6.206304301036198077e-09,2.091068309130576035e-08,6.570154213597909632e+01,6.569887472640412795e+01,2.667409574966571242e-03,4.631257426239161923e+00,1.145808428287832248e+00
2.108433734939758743e-12,9.032911134443637469e-01,3.934806075601024548e-05,-6.026315770907249831e-06,1.531389154928448256e-05,-5.851698474654656537e-09,2.090067885329904184e-08,6.569574766261960974e+01,6.569302616309124687e+01,2.721499528363640653e-03,4.689059412034500163e+00,1.148797040382527612e+00
2.138554216867469628e-12,9.034337900013947875e-01,3.922948714770849762e-05,-2.286454919640742407e-06,1.578377077079018775e-05,-5.433831112328029341e-09,2.088260399949516699e-08,6.568997244195108465e+01,6.568719639033241720e+01,2.776051618666472952e-03,4.746668193274537373e+00,1.149870765782425197e+00
2.168674698795180514e-12,9.035748598766981665e-01,3.917120239241202867e-05,1.571690005481743615e-06,1.626172444515356722e-05,-4.954940683552428867e-09,2.086848505767914967e-08,6.568421573293184679e+01,6.568138491230567411e+01,2.830820626170834752e-03,4.804091215137571425e+00,1.151034951561952679e+00
2.198795180722891399e-12,9.037138562079678472e-01,3.838155762616412669e-05,5.746071762213279277e-06,1.674782246647042172e-05,-4.418701267270775600e-09,2.086927511918645081e-08,6.567847719519475902e+01,6.567559165824027900e+01,2.885536954482323217e-03,4.861331816688385210e+00,1.152419225793044566e+00
2.228915662650602285e-12,9.038505869410132787e-01,3.678920854147723490e-05,9.491570175899790199e-06,1.724213223619321594e-05,-3.829458196262718969e-09,2.089487060519639950e-08,6.567275596004461136e+01,6.566981602986481903e+01,2.939930179789334349e-03,4.918398671360059815e+00,1.154967845510639357e+00
2.259036144578313170e-12,9.039852674156897416e-01,3.481712923444602964e-05,1.282217959039178122e-05,1.774471780412377217e-05,-3.192060547847558594e-09,2.095294843981074623e-08,6.566705171554110620e+01,6.566405797871841798e+01,2.993736822686296137e-03,4.975294937557850794e+00,1.160551186678283608e+00
2.289156626506024055e-12,9.041177259247654696e-01,3.232347893616039291e-05,1.572146512355500475e-05,1.825563830266826960e-05,-2.510629049700277052e-09,2.104898470437309430e-08,6.566136368312213278e+01,6.565831699342885486e+01,3.046689693271217771e-03,5.032028403465349520e+00,1.166002201848569841e+00
2.319277108433734941e-12,9.042481610748885901e-01,2.971758748679886007e-05,1.829880782209049089e-05,1.877494580048500570e-05,-1.788229198412346642e-09,2.118674804660809923e-08,6.565569094624034108e+01,6.565259243008358681e+01,3.098516156756513096e-03,5.088608244733208608e+00,1.169503925987865234e+00
2.349397590361445422e-12,9.043765385052237038e-01,2.674703793524468406e-05,2.079851504188894905e-05,1.930268437692464736e-05,-1.026759458184706188e-09,2.136885710735820507e-08,6.565003277924053293e+01,6.564688383333614752e+01,3.148945904392022859e-03,5.145041743399834999e+00,1.173069922166554813e+00
2.379518072289156307e-12,9.045025548943143034e-01,2.332768077990033685e-05,2.253681641035495167e-05,1.983888948910342463e-05,-2.276407869426038733e-10,2.159739166483046631e-08,6.564438747822684661e+01,6.564118976855881726e+01,3.197709668035539181e-03,5.201346081294111912e+00,1.175987522627753856e+00
2.409638554216867193e-12,9.046266734162839995e-01,2.009560294499353748e-05,2.382964582399445689e-05,2.038358616469537949e-05,6.077747712174004938e-10,2.187254669681565522e-08,6.563875341199592128e+01,6.563550887012182500e+01,3.244541874093464801e-03,5.257537833483720391e+00,1.178471349319101691e+00
2.439759036144578078e-12,9.047492405456397657e-01,1.640423402955668369e-05,2.533050386636740841e-05,2.093678656559058810e-05,1.479814612412038961e-09,2.219283886557918056e-08,6.563312959831218052e+01,6.562984039760979726e+01,3.289200702378158175e-03,5.313626993154044520e+00,1.182495468046538267e+00
2.469879518072288963e-12,9.048701943152458460e-01,1.176016590057583845e-05,2.620750770555379492e-05,2.149848824163438118e-05,2.389827428740334348e-09,2.255759684664234875e-08,6.562751465922124794e+01,6.562418317728288741e+01,3.331481938367616968e-03,5.369627392825467638e+00,1.186450194553679616e+00
2.499999999999999849e-12,9.049898832296007223e-01,7.003066492302953107e-06,2.607079589000474892e-05,2.206867337988449576e-05,3.338126179510763482e-09,2.296674371832213905e-08,6.562190746589884327e+01,6.561853625253141331e+01,3.371213367429775915e-03,5.425550418773018357e+00,1.189332560330801369e+00
2.530120481927710734e-12,9.051086150594674917e-01,2.474123873355063343e-06,2.554226329775110177e-05,2.264730821566572283e-05,4.324366189340004805e-09,2.342007312271131483e-08,6.561630771683003616e+01,6.561289946570340703e+01,3.408251126630798891e-03,5.481399172312682921e+00,1.192077947877956623e+00
2.560240963855421619e-12,9.052265993463296523e-01,-1.960607710337805775e-06,2.491345141125245354e-05,2.323434224357562376e-05,5.347140978754296216e-09,2.391812194510504077e-08,6.561071507006204229e+01,6.560727258581511023e+01,3.442484246934367047e-03,5.537177110824670123e+00,1.193648721436864957e+00
2.590361445783132505e-12,9.053442898142657347e-01,-6.374813208598996279e-06,2.438708477218662091e-05,2.382970778215189625e-05,6.402880794855276940e-09,2.446148221218674740e-08,6.560512940175483720e+01,6.560165555511447621e+01,3.473846640361627058e-03,5.592885508185363896e+00,1.194209008184021314e+00
2.620481927710842986e-12,9.054618087247195968e-01,-1.120527264473497173e-05,2.378041279295153650e-05,2.443332079502905796e-05,7.486318659526731591e-09,2.504991006371488080e-08,6.559955144433962460e+01,6.559604911437374142e+01,3.502329965884874025e-03,5.648517109914997114e+00,1.195653583311525381e+00
2.650602409638553872e-12,9.055791974662423804e-01,-1.602948201030262473e-05,2.267211999923358497e-05,2.504508226756653320e-05,8.590359941661949201e-09,2.568227221219353760e-08,6.559398174460741870e+01,6.559045375585409943e+01,3.527988753321616155e-03,5.704066522211634016e+00,1.197965094197783076e+00
2.680722891566264757e-12,9.056968164887549966e-01,-2.037339194601713870e-05,2.189578806052160369e-05,2.566487821744217553e-05,9.706087346131162035e-09,2.635574887235824006e-08,6.558842049165500043e+01,6.558486954722771145e+01,3.550944427284901360e-03,5.759531920098931224e+00,1.200819309967006809e+00
2.710843373493975642e-12,9.058149212636572578e-01,-2.513245764517552886e-05,2.177388144033850023e-05,2.629257935860790404e-05,1.082372276426767109e-08,2.706598295137058135e-08,6.558286820382664928e+01,6.557929681675400957e+01,3.571387072644969119e-03,5.814908207078285152e+00,1.204214396838033885e+00
2.740963855421686528e-12,9.059338450368564777e-01,-3.032178858643378997e-05,2.135217239492212063e-05,2.692804203386670004e-05,1.193237929165980991e-08,2.780776346687105811e-08,6.557732579907022341e+01,6.557373623048088973e+01,3.589568589327045076e-03,5.870186285314461294e+00,1.206857011535924062e+00
2.771084337349397413e-12,9.060537170868185886e-01,-3.521264509743488979e-05,2.057294878076198948e-05,2.757110914329602530e-05,1.301994006087191607e-08,2.857403875636779178e-08,6.557179400924775337e+01,6.556818822104253286e+01,3.605788205215709405e-03,5.925358893271731375e+00,1.207981942379209084e+00
2.801204819277108298e-12,9.061744841269714357e-01,-3.980206545365910385e-05,1.982138831187402124e-05,2.822161104539847677e-05,1.407444295512351758e-08,2.935563420048956600e-08,6.556627304195704653e+01,6.556265267036866362e+01,3.620371588381588943e-03,5.980424013943282269e+00,1.208249738340041679e+00
2.831325301204819184e-12,9.062965211763177598e-01,-4.390866812010041641e-05,1.931810486727676858e-05,2.887936733885739714e-05,1.508474814034949625e-08,3.014255925598637552e-08,6.556076328902447869e+01,6.555712962574617109e+01,3.633663278314129205e-03,6.035377742670565482e+00,1.208277313779536399e+00
2.861445783132530069e-12,9.064198966045037276e-01,-4.768287177511650033e-05,1.946298027525730358e-05,2.954418885806494964e-05,1.604020719574349722e-08,3.092470757902644521e-08,6.555526540038496819e+01,6.555161936343093032e+01,3.646036954030792369e-03,6.090213484103142783e+00,1.208355472738303682e+00
2.891566265060240954e-12,9.065444242647224815e-01,-5.170315136296698327e-05,2.023117661155236153e-05,3.021587991766546522e-05,1.693106212561518240e-08,3.169219016608046760e-08,6.554977960541393145e+01,6.554612170355591161e+01,3.657901858024934384e-03,6.144928738409768165e+00,1.208596426594721995e+00
2.921686746987951436e-12,9.066703574358714324e-01,-5.582253126818347320e-05,2.143421234684327658e-05,3.089424065275618553e-05,1.774961951507139249e-08,3.243641007610056845e-08,6.554430623170048875e+01,6.554063653162194214e+01,3.669700078542023711e-03,6.199520093551468491e+00,1.208917065867417762e+00
2.951807228915662321e-12,9.067978544277071062e-01,-5.976148318963352666e-05,2.323283151215181424e-05,3.157906893324863258e-05,1.849021273075624817e-08,3.315142885590803371e-08,6.553884593872095365e+01,6.553516404170304099e+01,3.681897017919519548e-03,6.253980810547512093e+00,1.209342855684165663e+00
2.981927710843373207e-12,9.069269616711104209e-01,-6.371916700271626640e-05,2.558052589125244983e-05,3.227016269477995831e-05,1.914787315618741577e-08,3.383352754748423392e-08,6.553339905074324179e+01,6.552970409129095231e+01,3.694959452285922520e-03,6.308307428509264625e+00,1.209887775592869863e+00
3.012048192771084092e-12,9.070578463313265782e-01,-6.768352062974280407e-05,2.820640665786498216e-05,3.296732224610601791e-05,1.971932579412505298e-08,3.447931320416431952e-08,6.552796603736207715e+01,6.552425670815533465e+01,3.709329206747129324e-03,6.362495052985268629e+00,1.210435622397161737e+00
3.042168674698794977e-12,9.071903812149800794e-01,-7.139431359718903004e-05,3.133832032026337335e-05,3.367035163094482845e-05,2.020552885394979266e-08,3.508711758956681681e-08,6.552254783448147180e+01,6.551882241587529165e+01,3.725418606178499629e-03,6.416534194704357930e+00,1.210989828665162804e+00
3.072289156626505863e-12,9.073243109086966962e-01,-7.514083036864733882e-05,3.511225435328680364e-05,3.437905969707855623e-05,2.061023601889466772e-08,3.566055248944776491e-08,6.551714499018973470e+01,6.551340137628331206e+01,3.743613906421241685e-03,6.470419208844424119e+00,1.211537723581815662e+00
3.102409638554216748e-12,9.074596307317376320e-01,-7.916825780049324506e-05,3.907906269361926751e-05,3.509326101959932417e-05,2.093611482722339064e-08,3.620848044868766885e-08,6.551175777491887686e+01,6.550799351761631328e+01,3.764257302558539006e-03,6.524147257137006939e+00,1.211968674147002600e+00
3.132530120481927633e-12,9.075962408270320525e-01,-8.320903240896579259e-05,4.317134590277327266e-05,3.581277671647266917e-05,2.118242294224702043e-08,3.674267596362934771e-08,6.550638684897789688e+01,6.550259922358385722e+01,3.787625394036318090e-03,6.577711603301732879e+00,1.212377327175554687e+00
3.162650602409638519e-12,9.077338537869334978e-01,-8.704477651904558616e-05,4.726799968226468246e-05,3.653743502763521828e-05,2.134378156192010748e-08,3.727508862274572617e-08,6.550103260663480853e+01,6.549721868942950209e+01,3.813917205301983315e-03,6.631108221381324164e+00,1.212819776367971336e+00
3.192771084337349000e-12,9.078723778405051181e-01,-9.031913864292705468e-05,5.133989095592773893e-05,3.726707076542065087e-05,2.141164695154143044e-08,3.781451045636531868e-08,6.549569534425620532e+01,6.549185210205686758e+01,3.843242199342132397e-03,6.684334132895410008e+00,1.213095500587662690e+00
3.222891566265059885e-12,9.080116810039705610e-01,-9.295707772180094393e-05,5.608248473092229431e-05,3.800152457823604467e-05,2.137816259056057895e-08,3.836598738116796961e-08,6.549037577063589310e+01,6.548650016119212580e+01,3.875609443773683077e-03,6.737382257888175907e+00,1.213187426651034739e+00
3.253012048192770771e-12,9.081515576289961311e-01,-9.535094004849966817e-05,6.139889446305312848e-05,3.874064282743306016e-05,2.123819959814659142e-08,3.893337872869839796e-08,6.548507417424434607e+01,6.548116324650703746e+01,3.910927737311618684e-03,6.790249668140982742e+00,1.213203440752989914e+00
3.283132530120481656e-12,9.082920983407331006e-01,-9.732803676002846631e-05,6.704432048841867152e-05,3.948427715223982808e-05,2.098908184331359536e-08,3.952165033781319271e-08,6.547979072772187692e+01,6.547584171632986738e+01,3.949011392014806568e-03,6.842934629603916186e+00,1.213242350343147091e+00
3.313253012048192541e-12,9.084331837260161135e-01,-9.887736793757801075e-05,7.386066130372566146e-05,4.023228397542771031e-05,2.062904019877550985e-08,4.013741484321790785e-08,6.547452654029478936e+01,6.547053695979447241e+01,3.989580500313205311e-03,6.895426143806361097e+00,1.213646474154575605e+00
3.343373493975903427e-12,9.085743302747325556e-01,-1.006910695907133074e-04,8.179848955560387849e-05,4.098452412377655122e-05,2.015591941526336438e-08,4.078768137926895666e-08,6.546928246782965743e+01,6.546525019415742008e+01,4.032273672233580714e-03,6.947715731480738732e+00,1.214548692984392275e+00
3.373493975903614312e-12,9.087154290227872355e-01,-1.026950436822032456e-04,9.011191580132437416e-05,4.174086207058329089e-05,1.956784889527293418e-08,4.147895041380154272e-08,6.546405871311377211e+01,6.545998204282129507e+01,4.076670292472297369e-03,6.999801387213932635e+00,1.215769541868558568e+00
3.403614457831325197e-12,9.088564784310376732e-01,-1.046290104525645720e-04,9.916557974269657461e-05,4.250116544999287010e-05,1.886315630005316464e-08,4.221768638504163692e-08,6.545885621008231681e+01,6.545473389217193017e+01,4.122317910390816027e-03,7.051673764242993414e+00,1.217300137479905953e+00
3.433734939759036083e-12,9.089970256716807251e-01,-1.069104424594364850e-04,1.089005434554814400e-04,4.326530473394178873e-05,1.803920293574528379e-08,4.300930054341501420e-08,6.545367608160289308e+01,6.544950731613349149e+01,4.168765469397000926e-03,7.103321615431250180e+00,1.218824419320912567e+00
3.463855421686746564e-12,9.091367060643942288e-01,-1.092858881461816615e-04,1.187514554425123326e-04,4.403315218470678870e-05,1.709321017127153799e-08,4.385626429624274281e-08,6.544851902483689798e+01,6.544430343979225029e+01,4.215585044654629812e-03,7.154737991553423271e+00,1.219772925085167437e+00
3.493975903614457450e-12,9.092755142325780193e-01,-1.115195799661624981e-04,1.290028675529902445e-04,4.480458082169661959e-05,1.602355706443620454e-08,4.475784172444603293e-08,6.544338573163982176e+01,6.543912334981300205e+01,4.262381826820572928e-03,7.205915977519602222e+00,1.220237421270411460e+00
3.524096385542168335e-12,9.094133806883166748e-01,-1.139751069464350577e-04,1.396098583016378903e-04,4.557946453842947736e-05,1.483061827436203787e-08,4.571015338449401927e-08,6.543827669305639461e+01,6.543396789708884853e+01,4.308795967540651577e-03,7.256850702263420771e+00,1.220682995639169377e+00
3.554216867469879220e-12,9.095501198790645336e-01,-1.165243994047514438e-04,1.504265454997868881e-04,4.635767827562256761e-05,1.351797442170443589e-08,4.670702862015824111e-08,6.543319214963872810e+01,6.542883764838282445e+01,4.354501255900114672e-03,7.307539791998330259e+00,1.221370645894381823e+00
3.584337349397590106e-12,9.096856150249615913e-01,-1.191736161122601469e-04,1.617090812691690809e-04,4.713909731444095356e-05,1.209206577144386524e-08,4.774221771266728164e-08,6.542813213524958371e+01,6.542373293213569241e+01,4.399203113897739298e-03,7.357982913701516026e+00,1.222359015741578459e+00
3.614457831325300991e-12,9.098199012321094292e-01,-1.219508204562634444e-04,1.735059978822241309e-04,4.792359694004528158e-05,1.056111411035235666e-08,4.880997451556585677e-08,6.542309636487419766e+01,6.541865373107691539e+01,4.442633797286986951e-03,7.408182841225606552e+00,1.223344512104064474e+00
3.644578313253011472e-12,9.099529633905096837e-01,-1.248732773717932669e-04,1.861548857308035414e-04,4.871105192966317408e-05,8.935183632971972665e-09,4.990485350626719726e-08,6.541808450401792641e+01,6.541359995408060968e+01,4.484549937322104482e-03,7.458142930371389312e+00,1.223903883896258815e+00
3.674698795180722358e-12,9.100846365139966254e-01,-1.282400982467163234e-04,1.995322170493033485e-04,4.950133499046714794e-05,7.225459178359042052e-09,5.102282915631074683e-08,6.541309609170733097e+01,6.540857136363413815e+01,4.524728073190745561e-03,7.507867854989796363e+00,1.224031603011090263e+00
3.704819277108433243e-12,9.102148887537607758e-01,-1.315040357798891223e-04,2.133508983677784244e-04,5.029431669986304045e-05,5.443214783444139834e-09,5.216162838990442754e-08,6.540813063765511970e+01,6.540356768213010241e+01,4.562955525013180982e-03,7.557362604852634114e+00,1.224048389286735983e+00
3.734939759036144128e-12,9.103438345935935816e-01,-1.342593093956426405e-04,2.283484297345690184e-04,5.108986690912793705e-05,3.599755454859608119e-09,5.332034119091704724e-08,6.540318787621892227e+01,6.539858884747967238e+01,4.599028739247963855e-03,7.606629924330111869e+00,1.224200702229952586e+00
3.765060240963855014e-12,9.104715102077691746e-01,-1.371909976387544099e-04,2.448296129023018377e-04,5.188785468812849827e-05,1.705577451173428110e-09,5.449964172150695889e-08,6.539826790953777902e+01,6.539363514963542912e+01,4.632759902354306909e-03,7.655668848748157451e+00,1.224537849474327755e+00
3.795180722891565899e-12,9.105977837953361798e-01,-1.404714082352187185e-04,2.621487574122772905e-04,5.268814755635180215e-05,-2.305588009461936096e-10,5.570165218673471270e-08,6.539337094380434223e+01,6.538870696453781761e+01,4.663979266517755302e-03,7.704477399451074682e+00,1.224988633245468028e+00
3.825301204819276785e-12,9.107225548055385422e-01,-1.434771006213613766e-04,2.801483550292180758e-04,5.349061155263180222e-05,-2.201705028304558326e-09,5.692927877650574387e-08,6.538849685264496259e+01,6.538380431959923555e+01,4.692533045730688801e-03,7.753056912727711136e+00,1.225403860350045449e+00
3.855421686746987670e-12,9.108457584200806423e-01,-1.461017906564050827e-04,2.995956474230461030e-04,5.429511144579495603e-05,-4.202763831801331339e-09,5.818484744978978336e-08,6.538364570604746007e+01,6.537892742594556239e+01,4.718280101895971738e-03,7.801406757465266573e+00,1.225747034785671818e+00
3.885542168674698555e-12,9.109670610267021074e-01,-1.491285421562069721e-04,3.209155156584763270e-04,5.510151067989684138e-05,-6.229701123208783863e-09,5.946920573966420611e-08,6.537881788122687965e+01,6.537407679173807651e+01,4.741089488804207594e-03,7.849523284352759589e+00,1.226123047914196906e+00
3.915662650602409441e-12,9.110862906575539766e-01,-1.529734995861343030e-04,3.433318542338995418e-04,5.590967088157658627e-05,-8.278877881692995855e-09,6.078281689394489094e-08,6.537401327627983960e+01,6.536925243903667138e+01,4.760837243174609323e-03,7.897407653277685569e+00,1.226473541582786986e+00
3.945783132530120326e-12,9.112035897651294958e-01,-1.570777386970750671e-04,3.663169613827754658e-04,5.671945135381299799e-05,-1.034751144859850460e-08,6.212685012846416293e-08,6.536923192059661858e+01,6.536445451029668163e+01,4.777410299937581879e-03,7.945059667488449051e+00,1.226832797257959351e+00
3.975903614457831211e-12,9.113188380807057953e-01,-1.610665139827199843e-04,3.903039656681317146e-04,5.753070947027502934e-05,-1.243425669555950237e-08,6.350368421751213420e-08,6.536447399263089153e+01,6.535968327434291325e+01,4.790718287982065511e-03,7.992477625786857942e+00,1.227417061246707686e+00
4.006024096385542097e-12,9.114318162175117921e-01,-1.653701423349774604e-04,4.155181911651570294e-04,5.834330134991037810e-05,-1.454020979605157631e-08,6.491712946449516295e-08,6.535973917158068502e+01,6.535493846693471198e+01,4.800704645978448072e-03,8.039664786762394044e+00,1.228183625209923191e+00
4.036144578313252982e-12,9.115424532957938641e-01,-1.705168732672597250e-04,4.417271176041704284e-04,5.915708266397333925e-05,-1.666931710233507668e-08,6.637142782422966193e-08,6.535502720207519189e+01,6.535021984662503769e+01,4.807355450156606570e-03,8.086623725710932575e+00,1.229245794185424678e+00
4.066265060240963867e-12,9.116507676286197404e-01,-1.767881766916304723e-04,4.684359884568949041e-04,5.997190969252248131e-05,-1.882746349462914701e-08,6.787035926488867312e-08,6.535033806658859135e+01,6.534552736534287476e+01,4.810701245710948676e-03,8.133354654369059134e+00,1.230766557714937370e+00
4.096385542168674753e-12,9.117567080111493860e-01,-1.840352028790613788e-04,4.950907881975982316e-04,6.078763957047541661e-05,-2.102182649545415667e-08,6.941704261724886892e-08,6.534567171144024655e+01,6.534086089531400887e+01,4.810816126244247572e-03,8.179858165397847714e+00,1.232438409613054731e+00
4.126506024096385638e-12,9.118599328354303202e-01,-1.920196335061359291e-04,5.219387539559893320e-04,6.160413078410383113e-05,-2.326024530092453806e-08,7.101399707556373530e-08,6.534102798269670132e+01,6.533622016478365424e+01,4.807817913044788900e-03,8.226135824370613747e+00,1.234473158877842813e+00
4.156626506024095716e-12,9.119603101742038698e-01,-2.012666114227608036e-04,5.489209476556580975e-04,6.242124440461010700e-05,-2.555071991451052474e-08,7.266386179850994364e-08,6.533640639937368633e+01,6.533160452996573042e+01,4.801869407957205620e-03,8.272192509187572540e+00,1.237211005895639371e+00
4.186746987951806601e-12,9.120580190809098875e-01,-2.118219629210781366e-04,5.751524651356129669e-04,6.323884391147304481e-05,-2.790156751198453359e-08,7.436964356042306956e-08,6.533180628287914260e+01,6.532701310078563495e+01,4.793182093506912281e-03,8.318034984426223133e+00,1.239989570672712427e+00
4.216867469879517486e-12,9.121530061183964477e-01,-2.231750940862079987e-04,6.008537734002713853e-04,6.405679475743683441e-05,-3.032135393953349197e-08,7.613448385989005089e-08,6.532722695850279138e+01,6.532244494098137011e+01,4.782017521427984509e-03,8.363669865455550578e+00,1.242594041590129983e+00
4.246987951807228372e-12,9.122452483332594841e-01,-2.357026489249537172e-04,6.263000718737176883e-04,6.487496522998918681e-05,-3.281893463901877117e-08,7.796184885893525381e-08,6.532266762748278666e+01,6.531789894771240768e+01,4.768679770375566784e-03,8.409105069632554219e+00,1.245313610767883494e+00
4.277108433734939257e-12,9.123349789967842849e-01,-2.496703211438144085e-04,6.510152419811385911e-04,6.569322675731609933e-05,-3.540370799614426315e-08,7.985572799254557058e-08,6.531812747996073654e+01,6.531337397860947647e+01,4.753501351262197534e-03,8.454348701389864829e+00,1.247732511438761627e+00
4.307228915662650142e-12,9.124222982325627118e-01,-2.652897200327093328e-04,6.749341825119061682e-04,6.651145349073857348e-05,-3.808596155126297694e-08,8.182063194822058847e-08,6.531360599244254672e+01,6.530886916002198461e+01,4.736832420555295298e-03,8.499405864907794594e+00,1.249982865836105184e+00
4.337349397590361028e-12,9.125071362091202731e-01,-2.826518474368069000e-04,6.975288253298154431e-04,6.732952190121985106e-05,-4.087718804261273507e-08,8.386073962944984204e-08,6.530910269733527684e+01,6.530438366107290449e+01,4.719036262366745754e-03,8.544281091014093832e+00,1.252519388405060052e+00
4.367469879518071913e-12,9.125894812588934979e-01,-3.011000626207155795e-04,7.188312089971572163e-04,6.814731014365040928e-05,-4.378900616330415827e-08,8.597925931829533273e-08,6.530461677570181678e+01,6.529991629544197451e+01,4.700480259840271631e-03,8.588982536635256793e+00,1.254871630444390540e+00
4.397590361445782798e-12,9.126694557557115672e-01,-3.208824578376309614e-04,7.394996500769333804e-04,6.896469788919246623e-05,-4.683254498700387135e-08,8.817961825763452406e-08,6.530014738593749257e+01,6.529546586146874176e+01,4.681524468757619802e-03,8.633518531256301642e+00,1.257129982629329179e+00
4.427710843373493684e-12,9.127470671853135098e-01,-3.423578708237343051e-04,7.591074890043985734e-04,6.978156649614913193e-05,-5.001998763785928562e-08,9.046610725183142040e-08,6.529569394834588536e+01,6.529103143345217575e+01,4.662514893704138887e-03,8.677894770968693550e+00,1.259813452568618652e+00
4.457831325301204569e-12,9.128221694778815287e-01,-3.650785038652970505e-04,7.777374854667362799e-04,7.059779882771900848e-05,-5.336553605419599415e-08,9.284285694283774699e-08,6.529125573906804902e+01,6.528661196150332557e+01,4.643777564723252510e-03,8.722118399662775801e+00,1.262329599946995007e+00
4.487951807228915454e-12,9.128949369728633911e-01,-3.891063166279156295e-04,7.960200558057702004e-04,7.141327917229040327e-05,-5.688515790258311817e-08,9.531270380780140780e-08,6.528683155783699021e+01,6.528220594831931578e+01,4.625609517680623339e-03,8.766201346278682749e+00,1.264301888506000671e+00
4.518072289156626340e-12,9.129657833062794214e-01,-4.148125111050635712e-04,8.140331689502299222e-04,7.222789317358797195e-05,-6.059604630210757875e-08,9.787603015585425954e-08,6.528242043088796720e+01,6.527781215887370081e+01,4.608272014261024715e-03,8.810153296386282307e+00,1.266076934932932829e+00
4.548192771084337225e-12,9.130348763942987000e-01,-4.426557679738375955e-04,8.317500648673331002e-04,7.304152742503069995e-05,-6.451518363340992217e-08,1.005302391722944765e-07,6.527802183551148119e+01,6.527342985208558446e+01,4.591983425898556008e-03,8.853979491843091409e+00,1.267433842799565058e+00
4.578313253012048110e-12,9.131022910936342774e-01,-4.729115536469324574e-04,8.488038886874624571e-04,7.385406907829690341e-05,-6.865790844405848064e-08,1.032706828836629499e-07,6.527363500467110669e+01,6.526905808952253096e+01,4.576915148575229353e-03,8.897687682667022813e+00,1.268204888414178111e+00
4.608433734939758996e-12,9.131681713784759458e-01,-5.053952167651053857e-04,8.649185049848881089e-04,7.466540546653793980e-05,-7.303758248262664242e-08,1.060918365580973782e-07,6.526925908785560182e+01,6.526469589478458033e+01,4.563193071022997489e-03,8.941286478508500224e+00,1.268845753922180686e+00
4.638554216867469881e-12,9.132327081135312996e-01,-5.400792376421933083e-04,8.801526009033139092e-04,7.547542369836201777e-05,-7.766565127002616929e-08,1.089879466636859547e-07,6.526489335673170444e+01,6.526034245096248299e+01,4.550905769221862476e-03,8.984783233044611350e+00,1.269469539078566411e+00
4.668674698795180766e-12,9.132961708428903869e-01,-5.770471504222379451e-04,8.942203841800775484e-04,7.628401049768006705e-05,-8.255164820070198583e-08,1.119536806123307998e-07,6.526053707721034414e+01,6.525599696141146921e+01,4.540115798872801194e-03,9.028185364037387473e+00,1.269857085743682168e+00
4.698795180722890844e-12,9.133586010143448508e-01,-6.161248277435372447e-04,9.066652060226176608e-04,7.709105226867712284e-05,-8.770352576845951070e-08,1.149846790927003120e-07,6.525618955597971649e+01,6.525165869508511207e+01,4.530860894599707082e-03,9.071499913775262769e+00,1.270112145883371513e+00
4.728915662650601729e-12,9.134198829541316789e-01,-6.568844812665984535e-04,9.173303349570579137e-04,7.789643526231016348e-05,-9.312815025646703130e-08,1.180775697339835810e-07,6.525184999966779742e+01,6.524732685232936547e+01,4.523147338431462473e-03,9.114734884872198961e+00,1.270420388240598886e+00
4.759036144578312615e-12,9.134800981340078785e-01,-6.990107968739351285e-04,9.261276642971321728e-04,7.870004568357403185e-05,-9.883196217936724921e-08,1.212301834198632567e-07,6.524751759639411830e+01,6.524300064153237599e+01,4.516954861743999183e-03,9.157898413186455144e+00,1.270707262930258263e+00
4.789156626506023500e-12,9.135393486708690558e-01,-7.422444007685779143e-04,9.328995531726759060e-04,7.950176976379825882e-05,-1.048223205594520334e-07,1.244414803182768550e-07,6.524319158018874987e+01,6.523867933558534560e+01,4.512244603408013116e-03,9.200998170340845661e+00,1.270938709433340419e+00
4.819277108433734385e-12,9.135976208655893771e-01,-7.861952996491122217e-04,9.376925670174913975e-04,8.030149409080199337e-05,-1.111080342842129676e-07,1.277099521527557296e-07,6.523887118679017760e+01,6.523436223092791408e+01,4.508955862266863200e-03,9.244041846559328590e+00,1.271327089946583166e+00
4.849397590361445271e-12,9.136549052830763573e-01,-8.306626947603170091e-04,9.405867890180588794e-04,8.109910597018113400e-05,-1.176977907351688053e-07,1.310325277814251212e-07,6.523455574234074561e+01,6.523004873772893575e+01,4.507004611813777810e-03,9.287036187281639599e+00,1.271924676822448363e+00
4.879518072289156156e-12,9.137111576372124455e-01,-8.754220642286677893e-04,9.415476445367067107e-04,8.189449360543076580e-05,-1.245985387155252666e-07,1.344058969958711275e-07,6.523024460963317495e+01,6.522573832606138922e+01,4.506283571784832839e-03,9.329987570951107756e+00,1.272611574874343399e+00
4.909638554216867041e-12,9.137663237892597046e-01,-9.200728102885507437e-04,9.405663714621666834e-04,8.268754663525701410e-05,-1.318156653136238713e-07,1.378280827228720932e-07,6.522593723592974868e+01,6.522143057326533722e+01,4.506662664415799109e-03,9.372901550075107835e+00,1.273553399467668212e+00
4.939759036144577927e-12,9.138204402877736499e-01,-9.644933029233801426e-04,9.377269395535318183e-04,8.347815749154324696e-05,-1.393536308324378015e-07,1.412985646539318620e-07,6.522163309158618461e+01,6.521712509775522904e+01,4.507993830956313376e-03,9.415783445790326667e+00,1.274760788361668062e+00
4.969879518072288812e-12,9.138734713566515344e-01,-1.008589835809373158e-03,9.328914588240926889e-04,8.426622285727539488e-05,-1.472156523081470337e-07,1.448186595604239988e-07,6.521733162830923902e+01,6.521282151724916787e+01,4.510111060066666726e-03,9.458638799428472410e+00,1.275771575422845805e+00
4.999999999999999697e-12,9.139253212201988719e-01,-1.051727717670895715e-03,9.259866111109893482e-04,8.505164407281444634e-05,-1.554042117541078520e-07,1.483927599987147866e-07,6.521303232480585166e+01,6.520851949195885311e+01,4.512832846993838389e-03,9.501472866762895819e+00,1.276521541734460641e+00
5.030120481927710583e-12,9.139761107128068218e-01,-1.093670225662404924e-03,9.175693910671968781e-04,8.583432737004289030e-05,-1.639232121548106033e-07,1.520281668750840677e-07,6.520873454687806259e+01,6.520421857606794447e+01,4.515970810119981742e-03,9.544292016152782665e+00,1.277356710745253476e+00
5.060240963855421468e-12,9.140260494859689944e-01,-1.134467213702084788e-03,9.077713529442293233e-04,8.661418468309548468e-05,-1.727789738226684907e-07,1.557333326504479249e-07,6.520443765698475147e+01,6.519991831750392919e+01,4.519339480823087764e-03,9.587102660247944996e+00,1.278313203177819712e+00
5.090361445783132354e-12,9.140753531084326866e-01,-1.173389493528794380e-03,8.967100027922706449e-04,8.739113325471641513e-05,-1.819796302049113256e-07,1.595166559831578958e-07,6.520014139430874422e+01,6.519561863037337446e+01,4.522763935372181576e-03,9.629907438071121817e+00,1.279554127396875352e+00
5.120481927710843239e-12,9.141242481362281680e-01,-1.210333207744505911e-03,8.852099590404394853e-04,8.816509429999170482e-05,-1.915348448395316672e-07,1.633861271258691114e-07,6.519584575861485121e+01,6.519131967773942904e+01,4.526080875417177150e-03,9.672706382751037779e+00,1.281400020237758453e+00
5.150602409638554124e-12,9.141727454367367667e-01,-1.245543555062887360e-03,8.733967308334949836e-04,8.893599255279726419e-05,-2.014561150104348580e-07,1.673487900737399929e-07,6.519155070651704875e+01,6.518702157021790811e+01,4.529136299142559260e-03,9.715499963634121272e+00,1.283569697373989182e+00
5.180722891566265010e-12,9.142208466944184986e-01,-1.278754358195872054e-03,8.616255656116024540e-04,8.970375594844865960e-05,-2.117571602715571809e-07,1.714094197261168047e-07,6.518725604339996949e+01,6.518272426140697462e+01,4.531781992995113570e-03,9.758290155304306879e+00,1.285750928008046579e+00
5.210843373493975895e-12,9.142686048410090249e-01,-1.310490723918893456e-03,8.504639178050457009e-04,9.046831530103591960e-05,-2.224535306395380162e-07,1.755694070370679313e-07,6.518296171714762011e+01,6.517842784917696974e+01,4.533867970655230256e-03,9.801077526082712765e+00,1.288047756999012083e+00
5.240963855421685972e-12,9.143158408154733463e-01,-1.340896777654969341e-03,8.396479357241496463e-04,9.122960439623987387e-05,-2.335617459307150763e-07,1.798263277929704143e-07,6.517866782867324105e+01,6.517413259053734009e+01,4.535238135907873960e-03,9.843861097692908402e+00,1.290206914198050114e+00
5.271084337349396858e-12,9.143624856518919319e-01,-1.369779881590324185e-03,8.296649050973393382e-04,9.198755919171108233e-05,-2.450984310696819766e-07,1.841731263881532166e-07,6.517437427845106868e+01,6.516983854735607906e+01,4.535731094992162885e-03,9.886641882728477881e+00,1.291877216836866848e+00
5.301204819277107743e-12,9.144085745504892948e-01,-1.397877562030619370e-03,8.208904026155667633e-04,9.274211674092260722e-05,-2.570786842695128215e-07,1.885980030010554991e-07,6.517008100088750666e+01,6.516554582086024539e+01,4.535180027256201403e-03,9.929420556126379083e+00,1.293199185199193746e+00
5.331325301204818629e-12,9.144539502744671866e-01,-1.425341398376488806e-03,8.128396145108932221e-04,9.349321522887632779e-05,-2.695145389591933774e-07,1.930851826409214919e-07,6.516578784335732166e+01,6.516125442864904471e+01,4.533414708280419925e-03,9.972198613307501347e+00,1.294257444750099850e+00
5.361445783132529514e-12,9.144987230039476334e-01,-1.452108959121888379e-03,8.055375397061822476e-04,9.424079388317029493e-05,-2.824137372236707518e-07,1.976151421162777700e-07,6.516149439436581758e+01,6.515696412753786149e+01,4.530266827962391163e-03,1.001498019537420703e+01,1.295069545227413466e+00
5.391566265060240399e-12,9.145432142043530277e-01,-1.478437388105176449e-03,7.986261259553844487e-04,9.498479215735214896e-05,-2.957783367695809605e-07,2.021659476779215271e-07,6.515720045838583019e+01,6.515267488518367145e+01,4.525573202158275112e-03,1.005776733349396324e+01,1.295923256547491853e+00
5.421686746987951285e-12,9.145875438654643697e-01,-1.503726653950959507e-03,7.916468445927564261e-04,9.572514904114763753e-05,-3.096049219902862595e-07,2.067151455049672462e-07,6.515290607426457825e+01,6.514838689426284191e+01,4.519180001742321810e-03,1.010055962631317605e+01,1.296862078039291211e+00
5.451807228915662170e-12,9.146318496518527352e-01,-1.527708267294843394e-03,7.851760495438882574e-04,9.646180268384922164e-05,-3.238852226534570695e-07,2.112399403181773371e-07,6.514861130478365681e+01,6.514410035588537085e+01,4.510948898280167131e-03,1.014335638266963180e+01,1.297632658363788716e+00
5.481927710843373055e-12,9.146762712122099570e-01,-1.550887557271754926e-03,7.792637810054627587e-04,9.719469025350043953e-05,-3.386052631387873093e-07,2.157181775641064794e-07,6.514431640275006430e+01,6.513981563970725119e+01,4.500763042813989839e-03,1.018615503989277826e+01,1.298200433927815256e+00
5.512048192771083941e-12,9.147208672055217038e-01,-1.573076730286751502e-03,7.735126633330024213e-04,9.792374728514826221e-05,-3.537455918393399247e-07,2.201304135987571770e-07,6.514002175070659462e+01,6.513553322112636579e+01,4.488529580232362808e-03,1.022895174006429819e+01,1.298708475464568801e+00
5.542168674698794826e-12,9.147656991379284896e-01,-1.594242873074417071e-03,7.684294397362516956e-04,9.864890636140446220e-05,-3.692825296891049752e-07,2.244604141850998923e-07,6.513572762765001301e+01,6.513125344812128503e+01,4.474179528730374590e-03,1.027174373994964363e+01,1.299328900222152861e+00
5.572289156626505711e-12,9.148107931928414205e-01,-1.615114723619860823e-03,7.639955782783936552e-04,9.937009657612408387e-05,-3.851887774513641450e-07,2.286955807936269479e-07,6.513143422529618931e+01,6.512697655451232492e+01,4.457670783863245528e-03,1.031452913050022424e+01,1.300214158450462953e+00
5.602409638554216597e-12,9.148562205875928610e-01,-1.635745659518597151e-03,7.595566458009060141e-04,1.000872434177599670e-04,-4.014348330033536920e-07,2.328272976387706434e-07,6.512714165104583230e+01,6.512270266070765956e+01,4.438990338170745176e-03,1.035730674317523459e+01,1.301336063771156626e+00
5.632530120481927482e-12,9.149020117247779194e-01,-1.655892502837758148e-03,7.552990671361332073e-04,1.008002679684645537e-04,-4.179900287766610216e-07,2.368496638519741951e-07,6.512285003719095755e+01,6.511843188838459184e+01,4.418148806368035926e-03,1.040007519234619693e+01,1.302525023976604412e+00
5.662650602409638367e-12,9.149482650703109066e-01,-1.675853611512565129e-03,7.513439369031944771e-04,1.015090861866653011e-04,-4.348221857584544340e-07,2.407591149388200930e-07,6.511855943602819252e+01,6.511416426070324803e+01,4.395175324942769170e-03,1.044283390293083436e+01,1.303637710250600268e+00
5.692771084337349253e-12,9.149953035912878896e-01,-1.695838926616527725e-03,7.473415598701932828e-04,1.022136086300160608e-04,-4.518981875451188043e-07,2.445548798792663820e-07,6.511426988027936602e+01,6.510989976387595846e+01,4.370116403408228108e-03,1.048558255952269391e+01,1.304708511093167767e+00
5.722891566265060138e-12,9.150432056177536522e-01,-1.715737550659609438e-03,7.430932978833941754e-04,1.029137407480331117e-04,-4.691844048772969687e-07,2.482380470490556096e-07,6.510998165179934460e+01,6.510563861965383126e+01,4.343032145513740089e-03,1.052831840568497768e+01,1.305872966955002878e+00
5.753012048192771023e-12,9.150919248143151163e-01,-1.735264707108711245e-03,7.386021338154423292e-04,1.036093833098179447e-04,-4.866457663023573312e-07,2.518108850493593202e-07,6.510569514156580340e+01,6.510138115080202681e+01,4.313990763781525191e-03,1.057103753335312213e+01,1.307067936407466657e+00
5.783132530120481909e-12,9.151416467762227835e-01,-1.754480793035258874e-03,7.341966602018199731e-04,1.043004315542425377e-04,-5.042452116967189810e-07,2.552772944403439722e-07,6.510141072466740297e+01,6.509712766626583402e+01,4.283058401562641823e-03,1.061373624450430775e+01,1.308240816774737691e+00
5.813253012048191986e-12,9.151923643426378430e-01,-1.773713700265012539e-03,7.300767344951034857e-04,1.049867744860147502e-04,-5.219437447388867480e-07,2.586437357929827042e-07,6.509712889040046946e+01,6.509287860103928836e+01,4.250289361184687170e-03,1.065640970133873644e+01,1.309572574556427949e+00
5.843373493975902872e-12,9.152439314725386854e-01,-1.793211993910692314e-03,7.262728584255241605e-04,1.056682956718261530e-04,-5.397014536118277518e-07,2.619200527962726273e-07,6.509285023872224940e+01,6.508863451166200775e+01,4.215727060244559184e-03,1.069905186114816154e+01,1.311056328963585704e+00
5.873493975903613757e-12,9.152963594608451992e-01,-1.813303446542262201e-03,7.226951908614029406e-04,1.063448739623559325e-04,-5.574786999942604871e-07,2.651187492897801316e-07,6.508857541128433866e+01,6.508439600001146630e+01,4.179411272870909091e-03,1.074165626910374094e+01,1.312609081779468223e+00
5.903614457831324642e-12,9.153495322049854943e-01,-1.833963111555710285e-03,7.192112564762960210e-04,1.070163842163134212e-04,-5.752357695599741821e-07,2.682541987351567476e-07,6.508430516481871564e+01,6.508016378052330708e+01,4.141384295411876075e-03,1.078421533571069446e+01,1.314394305758199044e+00
5.933734939759035528e-12,9.154033106331204150e-01,-1.855302373966736130e-03,7.160098807309790139e-04,1.076826984934043280e-04,-5.929330547595793534e-07,2.713428002087657610e-07,6.508004007583078021e+01,6.507593837573840290e+01,4.101700092382178954e-03,1.082672319326053412e+01,1.316274489959743832e+00
5.963855421686746413e-12,9.154576876188319501e-01,-1.877669918641164870e-03,7.130411790319600256e-04,1.083436872861661191e-04,-6.105317510468742745e-07,2.744020779780490248e-07,6.507578046004771011e+01,6.507172002869221217e+01,4.060431355490835316e-03,1.086917662202059986e+01,1.317935988120611857e+00
5.993975903614457298e-12,9.155125154108051388e-01,-1.901138949258844840e-03,7.101553569319172567e-04,1.089992214561248863e-04,-6.279929509796226222e-07,2.774500297190159731e-07,6.507152668043907795e+01,6.506750901231701789e+01,4.017668122064665948e-03,1.091157190439740177e+01,1.319583651421042836e+00
6.024096385542168184e-12,9.155676354344511880e-01,-1.926060125294990150e-03,7.071996834021784242e-04,1.096491738161701226e-04,-6.452771316385714028e-07,2.805058691933329526e-07,6.506727908827946294e+01,6.506330556949158961e+01,3.973518787871825608e-03,1.095390533877967343e+01,1.321322219804879294e+00
6.054216867469879069e-12,9.156230157608294951e-01,-1.952501122494542654e-03,7.036527373945960454e-04,1.102934194516616052e-04,-6.623447191976348152e-07,2.835903370339252232e-07,6.506303792760878935e+01,6.505910981464072051e+01,3.928112968071872761e-03,1.099617435286242539e+01,1.322840721093064165e+00
6.084337349397589954e-12,9.156785083295544414e-01,-1.980080176595544559e-03,6.993008384305511452e-04,1.109318362006544810e-04,-6.791562441415294466e-07,2.867255199004596281e-07,6.505880342947386907e+01,6.505492183002596107e+01,3.881599447906380722e-03,1.103837656917818322e+01,1.324277172229829658e+00
6.114457831325300840e-12,9.157338537009408475e-01,-2.008806266613221651e-03,6.942000515729784870e-04,1.115643052501039118e-04,-6.956721516204617478e-07,2.899344106285968738e-07,6.505457555019376059e+01,6.505074140585443843e+01,3.834144339328005198e-03,1.108051231200403564e+01,1.325937917485137119e+00
6.144578313253011725e-12,9.157888874617277075e-01,-2.038599456731538754e-03,6.882668261552724346e-04,1.121907113930689865e-04,-7.118520188012944648e-07,2.932405832072567807e-07,6.505035389088612874e+01,6.504656795898651467e+01,3.785931899620508922e-03,1.112258548302957983e+01,1.327674143110411320e+00
6.174698795180722610e-12,9.158435979281448480e-01,-2.069443179247089631e-03,6.815430399994253791e-04,1.128109428860733489e-04,-7.276539893354430451e-07,2.966690016446350050e-07,6.504613806390952391e+01,6.504240090295772347e+01,3.737160951805508328e-03,1.116459989282146026e+01,1.329549100277551466e+00
6.204819277108433496e-12,9.158979614227443777e-01,-2.101760213391125343e-03,6.737802898804202490e-04,1.134248903955820706e-04,-7.430356630103759474e-07,3.002470219174910522e-07,6.504192773290854745e+01,6.503823969240090719e+01,3.688040507638611770e-03,1.120655880397822912e+01,1.331796909577144028e+00
6.234939759036144381e-12,9.159518844548967254e-01,-2.135366815332558066e-03,6.641493920922116176e-04,1.140324464047114497e-04,-7.579557458195647962e-07,3.040042641563786719e-07,6.503772249851189713e+01,6.503408371200016802e+01,3.638786511735959787e-03,1.124846612460926742e+01,1.334093327767347459e+00
6.265060240963855266e-12,9.160053639844322193e-01,-2.169455796990004629e-03,6.523320834191078180e-04,1.146335057753930010e-04,-7.723752687109678762e-07,3.079710607385023556e-07,6.503352192939306065e+01,6.502993231177555344e+01,3.589617617501949121e-03,1.129032609252717556e+01,1.336171926394646103e+00
6.295180722891566152e-12,9.160583903129988492e-01,-2.203752995645764413e-03,6.387192710751971687e-04,1.152279659021623572e-04,-7.862571973091099014e-07,3.121768475141390241e-07,6.502932550872613149e+01,6.502578475976142158e+01,3.540748964716944596e-03,1.133214387104477616e+01,1.338263054567740751e+00
6.325301204819277037e-12,9.161108709443211984e-01,-2.238241751967828472e-03,6.232667984953861639e-04,1.158157265739948592e-04,-7.995651114186602275e-07,3.166504408238206722e-07,6.502513263601646543e+01,6.502164025032939776e+01,3.492385687060841574e-03,1.137392550864712071e+01,1.340296163886379510e+00
6.355421686746987115e-12,9.161627354414100255e-01,-2.272675923907921565e-03,6.057894369481729799e-04,1.163966901770047417e-04,-8.122629549159010842e-07,3.214213438364205544e-07,6.502094271733614050e+01,6.501749799721595480e+01,3.444720120178978388e-03,1.141567697330731335e+01,1.341968061429931858e+00
6.385542168674698000e-12,9.162139267289943767e-01,-2.306892560402248969e-03,5.862352262074103882e-04,1.169707615081506995e-04,-8.243155318030756435e-07,3.265207973789372032e-07,6.501675502336338752e+01,6.501335709496036941e+01,3.397928403014171660e-03,1.145740561934277046e+01,1.343461051438745280e+00
6.415662650602408885e-12,9.162644285949690381e-01,-2.340495929414505589e-03,5.643733494508739032e-04,1.175378472586760016e-04,-8.356892414608811487e-07,3.319826665691334760e-07,6.501256884279976589e+01,6.500921667377829749e+01,3.352169021474202520e-03,1.149911859443673379e+01,1.344988511976463519e+00
6.445783132530119771e-12,9.163142853790728903e-01,-2.373095709599556610e-03,5.403139503484696805e-04,1.180978554254118385e-04,-8.463530824406066485e-07,3.378433457541393971e-07,6.500838369877243395e+01,6.500507611521773299e+01,3.307583554698193852e-03,1.154082071148276789e+01,1.346344145362093681e+00
6.475903614457830656e-12,9.163635708167390259e-01,-2.404598082021588718e-03,5.142770173305687793e-04,1.186506947208826660e-04,-8.562787874149004370e-07,3.441411157682372090e-07,6.500419911837008158e+01,6.500093482254396804e+01,3.264295826108329270e-03,1.158251675658411273e+01,1.347474404038430773e+00
6.506024096385541541e-12,9.164123746882792965e-01,-2.434853807237641159e-03,4.863316914822683659e-04,1.191962747907186510e-04,-8.654409067282368446e-07,3.509163936673917249e-07,6.500001459010431404e+01,6.499679217351554428e+01,3.222416588774278112e-03,1.162421179368888779e+01,1.348480633571005782e+00
6.536144578313252427e-12,9.164607434713184508e-01,-2.463895595164713320e-03,4.565855986152536866e-04,1.197345067971332334e-04,-8.738183394607112078e-07,3.582114735871632117e-07,6.499582972322941998e+01,6.499264766787572967e+01,3.182055353685652420e-03,1.166590964626613491e+01,1.349150549167505542e+00
6.566265060240963312e-12,9.165087148883011015e-01,-2.491643407634051930e-03,4.250005656537457163e-04,1.202653032551652976e-04,-8.813956898093383632e-07,3.660687158452764051e-07,6.499164428517413228e+01,6.498850096349396210e+01,3.143321680174480676e-03,1.170761268890610651e+01,1.349398701291761205e+00
6.596385542168674198e-12,9.165563378489604007e-01,-2.517891742892577715e-03,3.916888399970753229e-04,1.207885777285663039e-04,-8.881629282810517925e-07,3.745287157449283168e-07,6.498745820407360441e+01,6.498435187945075597e+01,3.106324622843041183e-03,1.174932167582926112e+01,1.349483746998055844e+00
6.626506024096385083e-12,9.166036708772339336e-01,-2.542615720036944804e-03,3.570239989109300874e-04,1.213042449748244863e-04,-8.941142652864126670e-07,3.836294663302355111e-07,6.498327132266018680e+01,6.498020014811784506e+01,3.071174542347154465e-03,1.179103816331284271e+01,1.349520867825216630e+00
6.656626506024095968e-12,9.166508037885164883e-01,-2.565991827862253681e-03,3.215478081013744887e-04,1.218122210675805879e-04,-8.992475963587403405e-07,3.934061678682438626e-07,6.497908342186177322e+01,6.497604544445425745e+01,3.037977407510534730e-03,1.183276436501048678e+01,1.349613478289527047e+00
6.686746987951806854e-12,9.166978204472261416e-01,-2.588569428791504673e-03,2.854264521384580495e-04,1.223124231319511798e-04,-9.035642471337338230e-07,4.038910912447652968e-07,6.497489453916466573e+01,6.497188771114902295e+01,3.006828015648687659e-03,1.187449989359583391e+01,1.349918236073788469e+00
6.716867469879517739e-12,9.167448203223039771e-01,-2.610460617878825572e-03,2.484837496682864048e-04,1.228047690820209808e-04,-9.070684258567834475e-07,4.151138499284501798e-07,6.497070479909788787e+01,6.496772698879078689e+01,2.977810307102543921e-03,1.191624348533257205e+01,1.350343006454202577e+00
6.746987951807228624e-12,9.167918811854516292e-01,-2.631554062427421230e-03,2.109666358880116926e-04,1.232891778111856480e-04,-9.097675961889105168e-07,4.271019426419301228e-07,6.496651446176802835e+01,6.496356346184201414e+01,2.950999926016830647e-03,1.195799262340739588e+01,1.350938452719868232e+00
6.777108433734939510e-12,9.168390047415987398e-01,-2.652263924422214314e-03,1.730112939728193548e-04,1.237655689947381990e-04,-9.116730853975390097e-07,4.398800133270196609e-07,6.496232404200428334e+01,6.495939758052513469e+01,2.926461479151656279e-03,1.199974226316615145e+01,1.351858374395190854e+00
6.807228915662650395e-12,9.168861887822546963e-01,-2.672609780192356302e-03,1.343077765213332236e-04,1.242338626463908584e-04,-9.127988691637193931e-07,4.534689066883467232e-07,6.495813378792254866e+01,6.495522953902806762e+01,2.904248894478702811e-03,1.204148996459644039e+01,1.352930539311516966e+00
6.837349397590361280e-12,9.169334693685362581e-01,-2.692163059759469530e-03,9.479148355846714737e-05,1.246939795100766662e-04,-9.131603858843253456e-07,4.678865076840370980e-07,6.495394381900786129e+01,6.495105941516726489e+01,2.884403840593276203e-03,1.208323461025848289e+01,1.354222980178026337e+00
6.867469879518072166e-12,9.169808630587195086e-01,-2.710672432479252839e-03,5.485837450454594794e-05,1.251458410140741191e-04,-9.127748755064850340e-07,4.831484275073736817e-07,6.494975448569927323e+01,6.494688754023144384e+01,2.866945467827838184e-03,1.212497277120177763e+01,1.355979732977422136e+00
6.897590361445782243e-12,9.170283118779818388e-01,-2.728167330920344170e-03,1.502322241826302513e-05,1.255893688674048620e-04,-9.116613757896482224e-07,4.992670900387306630e-07,6.494556603632477731e+01,6.494271417392022272e+01,2.851862404550747215e-03,1.216670207499592138e+01,1.357983913149587440e+00
6.927710843373493129e-12,9.170757394090996995e-01,-2.744835379768750458e-03,-2.464988530140526125e-05,1.260244860357610883e-04,-9.098399992527486983e-07,5.162509573845461928e-07,6.494137874479943662e+01,6.493853963435471144e+01,2.839110444726264219e-03,1.220841985394856799e+01,1.360157431032990250e+00
6.957831325301204014e-12,9.171229825802494906e-01,-2.760511097706740916e-03,-6.399358726799522865e-05,1.264511176311821109e-04,-9.073314579054147497e-07,5.341046288297897431e-07,6.493719292090666784e+01,6.493436430206489263e+01,2.828618841772028141e-03,1.225012296288707425e+01,1.362696992688373854e+00
6.987951807228914899e-12,9.171698676407000761e-01,-2.775283519442357100e-03,-1.024818907540286125e-04,1.268691908065336263e-04,-9.041569296245904436e-07,5.528287244971231451e-07,6.493300848190922636e+01,6.493018818403339765e+01,2.820297875835162896e-03,1.229181215872528732e+01,1.365536864701202946e+00
7.018072289156625785e-12,9.172164099328091735e-01,-2.789482907557973030e-03,-1.402074062869883948e-04,1.272786349903660714e-04,-9.003375603810640993e-07,5.724191427566691408e-07,6.492882547351486267e+01,6.492601143795397434e+01,2.814035560881388096e-03,1.233348699878048293e+01,1.368761044958132445e+00
7.048192771084336670e-12,9.172625207326050578e-01,-2.802731289562748057e-03,-1.771720173162927314e-04,1.276793822498419767e-04,-8.958928938189309580e-07,5.928667755413094697e-07,6.492464408142777188e+01,6.492183438744608281e+01,2.809693981692000086e-03,1.237514561718360895e+01,1.372600150990902490e+00
7.078313253012047555e-12,9.173079846479145205e-01,-2.815060645492356052e-03,-2.128368634856153869e-04,1.280713672976319800e-04,-8.908392519271174618e-07,6.141583805272028237e-07,6.492046412489946761e+01,6.491765701186253068e+01,2.807113036936750503e-03,1.241678983043213513e+01,1.376904504960172471e+00
7.108433734939758441e-12,9.173527768050944164e-01,-2.827065499893146542e-03,-2.474168159015604834e-04,1.284545274620772846e-04,-8.851890184187406756e-07,6.362781169157113040e-07,6.491628553970846838e+01,6.491347942313788622e+01,2.806116570577272488e-03,1.245842030604729445e+01,1.381322380108662706e+00
7.138554216867469326e-12,9.173968432753003555e-01,-2.838415962708080737e-03,-2.814272076509146932e-04,1.288288027952685423e-04,-8.789502855675954484e-07,6.592091138609360368e-07,6.491210812606156821e+01,6.490930160866679444e+01,2.806517394767576827e-03,1.250003902965173985e+01,1.385561591526607961e+00
7.168674698795180211e-12,9.174400125426671604e-01,-2.848747476337504161e-03,-3.147043799475052759e-04,1.291941361659888407e-04,-8.721268226901882544e-07,6.829346757475329989e-07,6.490793128752599728e+01,6.490512317039593881e+01,2.808117130059216166e-03,1.254165194300977859e+01,1.389657585119847383e+00
7.198795180722891097e-12,9.174822157990083493e-01,-2.858303599088650188e-03,-3.472613831999658124e-04,1.295504729509664539e-04,-8.647187769919628094e-07,7.074392165870393096e-07,6.490375468224091549e+01,6.490094397728051945e+01,2.810704960392645425e-03,1.258326244378798009e+01,1.393864675474116188e+00
7.228915662650601982e-12,9.175234265204563755e-01,-2.866847869370639772e-03,-3.793813350345239736e-04,1.298977605635676851e-04,-8.567241383442315296e-07,7.327085268606550381e-07,6.489957790155465034e+01,6.489676384051556113e+01,2.814061039096175595e-03,1.262487464988038433e+01,1.398144745280399892e+00
7.259036144578312867e-12,9.175636376161020458e-01,-2.874198879088512171e-03,-4.110300888241617844e-04,1.302359480273189223e-04,-8.481400875250409107e-07,7.587284707010116410e-07,6.489540019717291841e+01,6.489258223154831740e+01,2.817965624603290063e-03,1.266649613752245074e+01,1.402550786649556125e+00
7.289156626506022945e-12,9.176029458719100473e-01,-2.880489544019224166e-03,-4.423949436375771826e-04,1.305649852262034147e-04,-8.389627931243861100e-07,7.854833341350110569e-07,6.489122103977527445e+01,6.488839883344448367e+01,2.822206330797656041e-03,1.270813225354123510e+01,1.407194714557094439e+00
7.319277108433734638e-12,9.176415167107291326e-01,-2.885398765846386264e-03,-4.737514861265310767e-04,1.308848218780594541e-04,-8.291861952506387864e-07,8.129554690206539687e-07,6.488703991250957870e+01,6.488421333469314334e+01,2.826577816431226266e-03,1.274978818959097993e+01,1.411636120704389263e+00
7.349397590361444716e-12,9.176795986569623587e-01,-2.888671093641739102e-03,-5.050409684587529738e-04,1.311954064804463820e-04,-8.188011262313545109e-07,8.411257935257923677e-07,6.488285623608553010e+01,6.488002535671377302e+01,2.830879371750538460e-03,1.279146977283498110e+01,1.415762560253352120e+00
7.379518072289156409e-12,9.177174557046912096e-01,-2.890323514794792496e-03,-5.362838013133116319e-04,1.314966856291850889e-04,-8.077945524046302372e-07,8.699745084852150898e-07,6.487866981043107728e+01,6.487583489314710050e+01,2.834917283983833143e-03,1.283317905967270534e+01,1.419935248995235266e+00
7.409638554216866486e-12,9.177553022917431802e-01,-2.890184097673524719e-03,-5.675266581204635626e-04,1.317886039575892415e-04,-7.961490501861935520e-07,8.994821053865987719e-07,6.487448032328822478e+01,6.487164181056678558e+01,2.838512721433397896e-03,1.287491924690510103e+01,1.423832283960433820e+00
7.439759036144578179e-12,9.177934216850723859e-01,-2.888277074952949521e-03,-5.986734572342845926e-04,1.320711040465116304e-04,-7.838431957519082943e-07,9.296304459301156229e-07,6.487028718988061371e+01,6.486744567892431235e+01,2.841510956305811231e-03,1.291669624449442999e+01,1.427206164471817029e+00
7.469879518072288257e-12,9.178320657592529130e-01,-2.884664682966775039e-03,-6.299415962851276840e-04,1.323441261151122824e-04,-7.708524089912731792e-07,9.604035146725589690e-07,6.486609018157628270e+01,6.486324639341904685e+01,2.843788157238768318e-03,1.295851232102852713e+01,1.430438303690776847e+00
7.499999999999999950e-12,9.178714118042577974e-01,-2.878826984800104006e-03,-6.614106476566347821e-04,1.326076082309484620e-04,-7.571498631363778694e-07,9.917876864011522487e-07,6.486188927770545831e+01,6.485904402297050808e+01,2.845254734950091857e-03,1.300036764780676357e+01,1.433333923473883775e+00
7.530120481927710028e-12,9.179116405600959983e-01,-2.870485887420531033e-03,-6.924440970564402090e-04,1.328614869543296296e-04,-7.427073904839476354e-07,1.023771671741806138e-06,6.485768444766729601e+01,6.485483859460502742e+01,2.845853062274934526e-03,1.304226253392828028e+01,1.435553439394208652e+00
7.560240963855421721e-12,9.179528125880743739e-01,-2.860099346722143245e-03,-7.226540939350260817e-04,1.331056981199693655e-04,-7.274961924213050558e-07,1.056346554675336245e-06,6.485347580770059039e+01,6.485063025612217302e+01,2.845551578420800823e-03,1.308419578204690303e+01,1.437425575574416525e+00
7.590361445783131798e-12,9.179950046744237424e-01,-2.847886962173953786e-03,-7.522761463949065785e-04,1.333401777339204841e-04,-7.114878166826929307e-07,1.089505961066393228e-06,6.484926351526350174e+01,6.484641917635295272e+01,2.844338910552198386e-03,1.312616583312887819e+01,1.438980883715023973e+00
7.620481927710843492e-12,9.180383064734951581e-01,-2.833589015238133745e-03,-7.813661828584640744e-04,1.335648619840670750e-04,-6.946554039568571232e-07,1.123245736708039281e-06,6.484504773639545760e+01,6.484220551615359796e+01,2.842220241853463374e-03,1.316817108930914060e+01,1.439980464149215100e+00
7.650602409638553569e-12,9.180827633695773926e-01,-2.816973152319536284e-03,-8.095890178308219869e-04,1.337796865664677890e-04,-6.769741987653533892e-07,1.157563149950401657e-06,6.484082863930670726e+01,6.483798942316907699e+01,2.839216137634503062e-03,1.321020986554037435e+01,1.440686211457242738e+00
7.680722891566265262e-12,9.181284656930496224e-01,-2.798062024868338757e-03,-8.364402584056845804e-04,1.339845866582873755e-04,-6.584213482469331413e-07,1.192456241551011021e-06,6.483660652267973035e+01,6.483377115930672119e+01,2.835363373015084131e-03,1.325227916523454397e+01,1.441269892466623848e+00
7.710843373493975340e-12,9.181752692838547336e-01,-2.777130375603712679e-03,-8.615900641935934435e-04,1.341794971963912941e-04,-6.389756276560426222e-07,1.227923222990277959e-06,6.483238180076401136e+01,6.482955108664266675e+01,2.830714121350826756e-03,1.329437483879574344e+01,1.441633597525239674e+00
7.740963855421685417e-12,9.182230607363092156e-01,-2.754292273198534306e-03,-8.848801718587978073e-04,1.343643536447458825e-04,-6.186171313518805533e-07,1.263962227815747761e-06,6.482815475536956740e+01,6.482532942544970922e+01,2.825329919859661653e-03,1.333649405982455427e+01,1.441954388518071228e+00
7.771084337349397110e-12,9.182719461579240683e-01,-2.729626117559150102e-03,-9.058897198587435775e-04,1.345390929613596190e-04,-5.973270917427512255e-07,1.300571315597267400e-06,6.482392590201349947e+01,6.482110662585246530e+01,2.819276161041178556e-03,1.337863172162347425e+01,1.442361941565960093e+00
7.801204819277107188e-12,9.183218099443625215e-01,-2.703571246868898686e-03,-9.241365288406995200e-04,1.347036535059816301e-04,-5.750873836431721077e-07,1.337747927617657506e-06,6.481969571093483751e+01,6.481688309049131647e+01,2.812620443517602903e-03,1.342078318179194341e+01,1.442740636684993749e+00
7.831325301204818881e-12,9.183725951579136959e-01,-2.676700509940801564e-03,-9.394950686985025510e-04,1.348579758224181769e-04,-5.518796657993647834e-07,1.375489149976025186e-06,6.481546429878525828e+01,6.481265887110050983e+01,2.805427684755377928e-03,1.346294727386620060e+01,1.443123415701772272e+00
7.861445783132528959e-12,9.184242924471379688e-01,-2.649493594978403078e-03,-9.521215659662865321e-04,1.350020044222068831e-04,-5.276857756839081747e-07,1.413792957428762455e-06,6.481123208882981146e+01,6.480843433667931208e+01,2.797752150498081149e-03,1.350511971265071587e+01,1.443555698996015213e+00
7.891566265060240652e-12,9.184766646087748621e-01,-2.622311529162360197e-03,-9.623029654471919759e-04,1.351356884485968904e-04,-5.024890423272081003e-07,1.452658226015322994e-06,6.480699952322255797e+01,6.480420988961304829e+01,2.789633609508749591e-03,1.354729605577351137e+01,1.443914703356325990e+00
7.921686746987950729e-12,9.185296762989094699e-01,-2.595301230722029968e-03,-9.703257614872276213e-04,1.352589828390687822e-04,-4.762749761091386737e-07,1.492083865323757693e-06,6.480276670477825007e+01,6.479998560186777468e+01,2.781102910471126583e-03,1.358947532657205315e+01,1.444205221995637167e+00
7.951807228915662423e-12,9.185833080897364278e-01,-2.568592338656533122e-03,-9.763825240464290038e-04,1.353718492788549940e-04,-4.490314883533345423e-07,1.532067898318358953e-06,6.479853385524367582e+01,6.479576166160028095e+01,2.772193643400212067e-03,1.363165535469059542e+01,1.444531487341906173e+00
7.981927710843372500e-12,9.186372924868894119e-01,-2.542347519335052316e-03,-9.807786887357887451e-04,1.354742552412730068e-04,-4.207484267742986650e-07,1.572606594118766279e-06,6.479430113814089509e+01,6.479153818488285310e+01,2.762953258035643483e-03,1.367383444077643873e+01,1.444833429517433654e+00
8.012048192771084193e-12,9.186915306731331388e-01,-2.516480023296421842e-03,-9.838256827656170680e-04,1.355661736843319137e-04,-3.914167217840694519e-07,1.613694641471100925e-06,6.479006846347266446e+01,6.478731501623597921e+01,2.753447236688480026e-03,1.371601336823456663e+01,1.445032015400572689e+00
8.042168674698794271e-12,9.187460416241388650e-01,-2.491054969024737980e-03,-9.855845274417177580e-04,1.356475828290302067e-04,-3.610280724452072851e-07,1.655325703070114440e-06,6.478583590294766736e+01,6.478309214628433210e+01,2.743756663330083109e-03,1.375819136731437986e+01,1.445173197968203871e+00
8.072289156626505964e-12,9.188007432683454878e-01,-2.466257456613074953e-03,-9.863560472665722483e-04,1.357184650839141744e-04,-3.295745454152353786e-07,1.697492704545615059e-06,6.478160358284868892e+01,6.477886960665503580e+01,2.733976193651819347e-03,1.380036719407119783e+01,1.445268845992714768e+00
8.102409638554216041e-12,9.188555950054010379e-01,-2.441861145327909027e-03,-9.864184806844587903e-04,1.357788073772466290e-04,-2.970481327854489170e-07,1.740188317195953399e-06,6.477737149698232599e+01,6.477464728587584375e+01,2.724211106477392261e-03,1.384254091041460732e+01,1.445297273920979508e+00
8.132530120481927735e-12,9.189105184076288291e-01,-2.417862002733246144e-03,-9.857098274857511219e-04,1.358286014126019309e-04,-2.634409313952174445e-07,1.783405269360158936e-06,6.477313977765174968e+01,6.477042520328451758e+01,2.714574367225648741e-03,1.388471113350111530e+01,1.445301880146177442e+00
8.162650602409637812e-12,9.189653407684649222e-01,-2.394314514260214959e-03,-9.844374703922742931e-04,1.358678428480016704e-04,-2.287458309970149216e-07,1.827136279240058497e-06,6.476890861616749362e+01,6.476620342994223734e+01,2.705186225251419128e-03,1.392687594390275763e+01,1.445315978236389798e+00
8.192771084337349505e-12,9.190200734192364163e-01,-2.370919205542493594e-03,-9.826717128364624489e-04,1.358965311388772796e-04,-1.929572725617135048e-07,1.871373195826692778e-06,6.476467791647112904e+01,6.476198173786052337e+01,2.696178610603615442e-03,1.396903629211297648e+01,1.445372138010085905e+00
8.222891566265059583e-12,9.190748414026855828e-01,-2.347776746994002448e-03,-9.802790441732032057e-04,1.359146692729044849e-04,-1.560707110785187157e-07,1.916105948908392585e-06,6.476044762344453432e+01,6.475775992852982199e+01,2.687694914709042038e-03,1.401119263903648005e+01,1.445508062427394602e+00
8.253012048192771276e-12,9.191296247473907943e-01,-2.324925704734264256e-03,-9.774885646058391764e-04,1.359222631489659871e-04,-1.180812838333599871e-07,1.961322784553132661e-06,6.475621787299155585e+01,6.475353798677659256e+01,2.679886214965055552e-03,1.405334363749893356e+01,1.445667948835185568e+00
8.283132530120481354e-12,9.191843239421136902e-01,-2.302012986352664024e-03,-9.743066963654679804e-04,1.359193210561958137e-04,-7.898310076707731722e-08,2.007010857225902743e-06,6.475198860567792281e+01,6.474931569370471607e+01,2.672911973208583637e-03,1.409548998782371321e+01,1.445843112267357844e+00
8.313253012048191431e-12,9.192388860639013615e-01,-2.279134365242189292e-03,-9.705292283246546789e-04,1.359058527222778195e-04,-3.876858961802620063e-08,2.053157032852721703e-06,6.474775967110731756e+01,6.474509273546834720e+01,2.666935638974665766e-03,1.413763327605001408e+01,1.446123087457761081e+00
8.343373493975903124e-12,9.192934181811993621e-01,-2.256427053582788032e-03,-9.663205454142064247e-04,1.358818686320215313e-04,2.571447734707196456e-09,2.099749319648427713e-06,6.474353110242590503e+01,6.474086898643234633e+01,2.662115993565503363e-03,1.417977317020452510e+01,1.446466488984230914e+00
8.373493975903613202e-12,9.193480059936575133e-01,-2.233623954362641550e-03,-9.618111230502150071e-04,1.358473798060643681e-04,4.504697223798149407e-08,2.146777498378562146e-06,6.473930300569529095e+01,6.473664440204133541e+01,2.658603653955164160e-03,1.422190854640917124e+01,1.446820921070481436e+00
8.403614457831324895e-12,9.194025893598410937e-01,-2.210502815223883664e-03,-9.567498479196018387e-04,1.358023978968728109e-04,8.866829929990389624e-08,2.194233314390825693e-06,6.473507542185826935e+01,6.473241887778900150e+01,2.656544069261701675e-03,1.426403894363856928e+01,1.447278784918768046e+00
8.433734939759034973e-12,9.194572944759662469e-01,-2.187134459974743490e-03,-9.507819432306033672e-04,1.357469356756475689e-04,1.334450334259739300e-07,2.242110776958838133e-06,6.473084837824920612e+01,6.472819230045082861e+01,2.656077798384408242e-03,1.430616412953406602e+01,1.447814790719893718e+00
8.463855421686746666e-12,9.195122661803972752e-01,-2.163843840062388505e-03,-9.437825962917639018e-04,1.356810070210527836e-04,1.793844480042504087e-07,2.290405465862927038e-06,6.472662205499644017e+01,6.472396472225891273e+01,2.657332737530456075e-03,1.434828232579869756e+01,1.448322878209557407e+00
8.493975903614456743e-12,9.195673896495002442e-01,-2.140899946880126317e-03,-9.358130446744034655e-04,1.356046268578084705e-04,2.264912234990001072e-07,2.339113226769302099e-06,6.472239673488978440e+01,6.471973631902002921e+01,2.660415869748130897e-03,1.439039065564651843e+01,1.448859203412730556e+00
8.524096385542168436e-12,9.196225943631697319e-01,-2.118482535747727956e-03,-9.269005617836998875e-04,1.355178113031022652e-04,2.747681133512184549e-07,2.388229449690529480e-06,6.471817254760695448e+01,6.471550713901552854e+01,2.665408591430329811e-03,1.443248779434630968e+01,1.449439125053033850e+00
8.554216867469878514e-12,9.196779573668590890e-01,-2.096894712504578963e-03,-9.172408771807218780e-04,1.354205772275884824e-04,3.242165998011223572e-07,2.437749286783854697e-06,6.471394959488584675e+01,6.471127722863673171e+01,2.672366249113823124e-03,1.447457272992311950e+01,1.449934226229804279e+00
8.584337349397590207e-12,9.197335129899499861e-01,-2.076270762587234097e-03,-9.072915642473605973e-04,1.353129420149920613e-04,3.748371200730733953e-07,2.487668188818242435e-06,6.470972823988010703e+01,6.470704692182587792e+01,2.681318054224927742e-03,1.451664180863565079e+01,1.450294364741559372e+00
8.614457831325300285e-12,9.197890999877191831e-01,-2.056378616232127591e-03,-8.974172068022876056e-04,1.351949231900196225e-04,4.266284915220050523e-07,2.537981905923735163e-06,6.470550878400375439e+01,6.470281651633246156e+01,2.692267671286892750e-03,1.455869198354516492e+01,1.450537761840246409e+00
8.644578313253011978e-12,9.198444574229726056e-01,-2.036961638219418180e-03,-8.876302101753686833e-04,1.350665372042878464e-04,4.795872477697225968e-07,2.588686067735392577e-06,6.470129140237530407e+01,6.469858620461681653e+01,2.705197758486904691e-03,1.460072146188392850e+01,1.450659810887326318e+00
8.674698795180722055e-12,9.198995339691518058e-01,-2.018028198050798687e-03,-8.778677333416134033e-04,1.349277989083632018e-04,5.337074716567482303e-07,2.639775388886509543e-06,6.469707641136605503e+01,6.469435633511196215e+01,2.720076254088287394e-03,1.464272697670949519e+01,1.450696271526781933e+00
8.704819277108433748e-12,9.199543694575116337e-01,-1.999587834933054271e-03,-8.683024973708845448e-04,1.347787217555349796e-04,5.889808819815718392e-07,2.691242831892100820e-06,6.469286420763536682e+01,6.469012734568509870e+01,2.736861950261989043e-03,1.468470444723414658e+01,1.450710444689767176e+00
8.734939759036143826e-12,9.200088495185260173e-01,-1.981364149251398782e-03,-8.590182926840801182e-04,1.346193179834815257e-04,6.453970052242645033e-07,2.743079428504132794e-06,6.468865505748799194e+01,6.468589954656260943e+01,2.755510925388384054e-03,1.472665115904646349e+01,1.450737209628524038e+00
8.765060240963855519e-12,9.200629907016051323e-01,-1.963165460208500870e-03,-8.497464012837963043e-04,1.344495991759332612e-04,7.029434734860547345e-07,2.795274106827394946e-06,6.468444907799103305e+01,6.468167310019643423e+01,2.775977794592672260e-03,1.476856594010082446e+01,1.450791960101340150e+00
8.795180722891565597e-12,9.201169907476678400e-01,-1.945225531737346291e-03,-8.402953821905708755e-04,1.342695763874365703e-04,7.616066910397408429e-07,2.847813437142080045e-06,6.468024645030710928e+01,6.467744823657535846e+01,2.798213731754049197e-03,1.481044696950028161e+01,1.450880600856188751e+00
8.825301204819275674e-12,9.201709063547650613e-01,-1.927805953415390790e-03,-8.309696334114179128e-04,1.340792593778945168e-04,8.213727512297353753e-07,2.900682396896170295e-06,6.467604734901462393e+01,6.467322518087632943e+01,2.822168138299941710e-03,1.485229246413496895e+01,1.450992694116862491e+00
8.855421686746987367e-12,9.202248572431704909e-01,-1.910617923655165895e-03,-8.222534932807221532e-04,1.338786558714032571e-04,8.822277795341440284e-07,2.953865670902952775e-06,6.467185176502782440e+01,6.466900397620294427e+01,2.847788824878141889e-03,1.489410250047051143e+01,1.451087804521653535e+00
8.885542168674697445e-12,9.202790305230137413e-01,-1.893075654534154880e-03,-8.140687622689709657e-04,1.336677711234933127e-04,9.441573680871309310e-07,3.007348293585614593e-06,6.466765976261930859e+01,6.466478474661001030e+01,2.875016009294009342e-03,1.493587646723622520e+01,1.451136198436300040e+00
8.915662650602409138e-12,9.203333607856805099e-01,-1.875062883295748216e-03,-8.059609418051970776e-04,1.334466080689640868e-04,1.007145802463599536e-06,3.061115584219992243e-06,6.466347155508204025e+01,6.466056777891851937e+01,2.903776163521843909e-03,1.497761224138325886e+01,1.451165112566149107e+00
8.945783132530119216e-12,9.203879058627874032e-01,-1.856708336744313957e-03,-7.979569749332744667e-04,1.332151679728116897e-04,1.071175551615311780e-06,3.115152694527138643e-06,6.465928719245911793e+01,6.465635321276772629e+01,2.933979691391171065e-03,1.501930934715943877e+01,1.451214007710835086e+00
8.975903614457830909e-12,9.204428280473715418e-01,-1.837658013516411991e-03,-7.901964845278923715e-04,1.329734509446615378e-04,1.136227144098033496e-06,3.169444008699500207e-06,6.465510682214275562e+01,6.465214130426603845e+01,2.965517876713002089e-03,1.506096639315988384e+01,1.451341411222553335e+00
9.006024096385540986e-12,9.204979794886674060e-01,-1.817510139154899671e-03,-7.823122571995578351e-04,1.327214567007368583e-04,1.202279645296928749e-06,3.223972864974382865e-06,6.465093075302293357e+01,6.464793249389997243e+01,2.998259122967683425e-03,1.510258036179056873e+01,1.451631373021327720e+00
9.036144578313252679e-12,9.205533585001451913e-01,-1.796166399240901922e-03,-7.738741700297815116e-04,1.324591855910569270e-04,1.269310995611516533e-06,3.278721655108464622e-06,6.464675915980447485e+01,6.464372711179699138e+01,3.032048007489034427e-03,1.514414956261205347e+01,1.452066278377529107e+00
9.066265060240962757e-12,9.206091788379466845e-01,-1.773721560457294961e-03,-7.644458216845330129e-04,1.321866392378201862e-04,1.337298015344997992e-06,3.333671476214490156e-06,6.464259231637117864e+01,6.463952561479540293e+01,3.066701575780157729e-03,1.518567127003112560e+01,1.452573295838709422e+00
9.096385542168674450e-12,9.206655100989177276e-01,-1.750548976890607894e-03,-7.537684321600802203e-04,1.319038210552439224e-04,1.406217193910728326e-06,3.388801878816257587e-06,6.463843053076897149e+01,6.463532852027698539e+01,3.102010491984696569e-03,1.522714236910745988e+01,1.453170789409763630e+00
9.126506024096384528e-12,9.207224778280518329e-01,-1.726934711153190003e-03,-7.419672933669814842e-04,1.316107363807698602e-04,1.476045431187889783e-06,3.444091503279929113e-06,6.463427393475976146e+01,6.463113618522012871e+01,3.137749539632406041e-03,1.526856151306284026e+01,1.453821346769169187e+00
9.156626506024096221e-12,9.207801838249389803e-01,-1.702981330815189591e-03,-7.291113231439770234e-04,1.313073919232691155e-04,1.546760103529444473e-06,3.499517956169988960e-06,6.463012271036230061e+01,6.462694902413805664e+01,3.173686224246076784e-03,1.530992687264223306e+01,1.454395470870709639e+00
9.186746987951806298e-12,9.208385980952211725e-01,-1.678759816999275244e-03,-7.151674489596624752e-04,1.309937954838088809e-04,1.618340034547062147e-06,3.555057074533081025e-06,6.462597703577840491e+01,6.462276744878555235e+01,3.209586992847805222e-03,1.535123670467029555e+01,1.454915642326134240e+00
9.216867469879517992e-12,9.208977980448525003e-01,-1.654421496502405916e-03,-7.000595604325412493e-04,1.306699560117270090e-04,1.690766886560530748e-06,3.610683487729440560e-06,6.462183692300069993e+01,6.461859169586004725e+01,3.245227140655854419e-03,1.539249089948522276e+01,1.455458888820846175e+00
9.246987951807228069e-12,9.209579153991428457e-01,-1.630371342782810850e-03,-6.839369301364126670e-04,1.303358838187969619e-04,1.764025536816410437e-06,3.666371717546555588e-06,6.461770251240096741e+01,6.461442211170852090e+01,3.280400692443509805e-03,1.543368799859236873e+01,1.455948315813138993e+00
9.277108433734939762e-12,9.210190641195448169e-01,-1.606598592846994900e-03,-6.672617144016164707e-04,1.299915915020682553e-04,1.838103562677929204e-06,3.722097302142578585e-06,6.461357405600767834e+01,6.461025912833547125e+01,3.314927672212713509e-03,1.547482547472182901e+01,1.456359612993877395e+00
9.307228915662649840e-12,9.210813367806680585e-01,-1.582714744007560244e-03,-6.499998622600254876e-04,1.296370950149214872e-04,1.912989845284775494e-06,3.777837597758806390e-06,6.460945176421820690e+01,6.460610310677172663e+01,3.348657446482767100e-03,1.551590121434392344e+01,1.456785112132757742e+00
9.337349397590361533e-12,9.211448079478914419e-01,-1.558869095754626503e-03,-6.318084461200579750e-04,1.292724144387240803e-04,1.988673262338386175e-06,3.833571146037505948e-06,6.460533579011264749e+01,6.460195431827524715e+01,3.381471837396204071e-03,1.555691361620267443e+01,1.457192034985883344e+00
9.367469879518071610e-12,9.212096594138233785e-01,-1.535446594264258018e-03,-6.127818080737090344e-04,1.288975747457421245e-04,2.065142459669650168e-06,3.889277267847972295e-06,6.460122626114377908e+01,6.459781297120851207e+01,3.413289935261053405e-03,1.559786142425042854e+01,1.457506628619885669e+00
9.397590361445781688e-12,9.212759586917707022e-01,-1.512612332123130197e-03,-5.931839427134642058e-04,1.285126064373025344e-04,2.142385950062506460e-06,3.944936359802465025e-06,6.459712329097941108e+01,6.459367922414331531e+01,3.444066836093070180e-03,1.563874350714506889e+01,1.457796863471318760e+00
9.427710843373493381e-12,9.213436133584989030e-01,-1.490405454076196333e-03,-5.732039966567558167e-04,1.281175460216967086e-04,2.220392381800074447e-06,4.000529348803022188e-06,6.459302692469988472e+01,6.458955313551869892e+01,3.473789181189614224e-03,1.567955934151931885e+01,1.458101239628658119e+00
9.457831325301203459e-12,9.214126076572585200e-01,-1.468784119448757197e-03,-5.529472924540150287e-04,1.277124361571946841e-04,2.299151066141771815e-06,4.056037542782572707e-06,6.458893723207440019e+01,6.458543476415941598e+01,3.502467914990527349e-03,1.572030822270068029e+01,1.458350608254727732e+00
9.487951807228915152e-12,9.214828188412053089e-01,-1.447800175299758171e-03,-5.325162180106476429e-04,1.272973253776780729e-04,2.378652330242622281e-06,4.111443095716917125e-06,6.458485440042558423e+01,6.458132426868857578e+01,3.530131737009857378e-03,1.576098835823568578e+01,1.458553794530949022e+00
9.518072289156625229e-12,9.215540437517022454e-01,-1.427413213193476317e-03,-5.121379956404950367e-04,1.268722675756631113e-04,2.458887963953517628e-06,4.166728847806402036e-06,6.458077838533769466e+01,6.457722156156198423e+01,3.556823775715538434e-03,1.580160021049981367e+01,1.458778199865557346e+00
9.548192771084336923e-12,9.216262067769646071e-01,-1.407374969219636488e-03,-4.918496683619414615e-04,1.264373207448158212e-04,2.539851533673429175e-06,4.221878396725198436e-06,6.457670903983088806e+01,6.457312644391841161e+01,3.582595912472475667e-03,1.584214524929983625e+01,1.458994448022475021e+00
9.578313253012047000e-12,9.216991679685810901e-01,-1.387614453887593430e-03,-4.714308020117242894e-04,1.259925455171296606e-04,2.621538090960652373e-06,4.276876290630423589e-06,6.457264643155484407e+01,6.456903892721508953e+01,3.607504339755892783e-03,1.588262287345048307e+01,1.459172450255090681e+00
9.608433734939758693e-12,9.217727100920355410e-01,-1.368259392480145097e-03,-4.507590251243329647e-04,1.255380047839676182e-04,2.703943886266226921e-06,4.331707654170804605e-06,6.456859060536157813e+01,6.456495899555457640e+01,3.631609807003000935e-03,1.592303274135182001e+01,1.459388791542141739e+00
9.638554216867468771e-12,9.218466405890349824e-01,-1.349409565910769833e-03,-4.299110851036800685e-04,1.250737638777770454e-04,2.787066542462387171e-06,4.386357922446277609e-06,6.456454149712989476e+01,6.456088651851329985e+01,3.654978616600354242e-03,1.596337551479041750e+01,1.459670691903836026e+00
9.668674698795180464e-12,9.219207541935851014e-01,-1.331048354762988991e-03,-4.089881702234598342e-04,1.245998908251276440e-04,2.870905621963573107e-06,4.440812609436145953e-06,6.456049898719196278e+01,6.455682130441823574e+01,3.677682773731714375e-03,1.600365237511270422e+01,1.459954953649010623e+00
9.698795180722890541e-12,9.219949743013441390e-01,-1.313109230764689063e-03,-3.879633104124303642e-04,1.241164567284913330e-04,2.955463238000609191e-06,4.495057194747411606e-06,6.455646285501204318e+01,6.455276305457606156e+01,3.699800435978244442e-03,1.604386558908521820e+01,1.460269043169913683e+00
9.728915662650602235e-12,9.220692206118853429e-01,-1.295563421320645265e-03,-3.667657883274575282e-04,1.236235353011763021e-04,3.040744059450300300e-06,4.549077650891518502e-06,6.455243296195293112e+01,6.454871154407939571e+01,3.721417873536822171e-03,1.608401663585149421e+01,1.460666670090260855e+00
9.759036144578312312e-12,9.221432580780286603e-01,-1.278502162844778831e-03,-3.454043638437005043e-04,1.231212016457499184e-04,3.126754897497528564e-06,4.602860834975190328e-06,6.454840911714248364e+01,6.454466648519071725e+01,3.742631951764331145e-03,1.612410742530229513e+01,1.461066895423369871e+00
9.789156626506024005e-12,9.222170762175441183e-01,-1.261993093512521176e-03,-3.241219003304872696e-04,1.226095313790761350e-04,3.213504437299828194e-06,4.656394638115178095e-06,6.454439101829267145e+01,6.454062746318398069e+01,3.763555108692283931e-03,1.616414094846227556e+01,1.461420290892567753e+00
9.819277108433734083e-12,9.222907192434889323e-01,-1.245696801428367593e-03,-3.031695918686868165e-04,1.220886003957083433e-04,3.301002788090487875e-06,4.709668283480816794e-06,6.454037863577356404e+01,6.453659431720994633e+01,3.784318563617156475e-03,1.620411750781955007e+01,1.461789573059862901e+00
9.849397590361445776e-12,9.223640018345276026e-01,-1.229203416575630004e-03,-2.823471431315849388e-04,1.215584854267394449e-04,3.389260856888525052e-06,4.762672087096239265e-06,6.453637190183742689e+01,6.453256683309982122e+01,3.805068737607027098e-03,1.624403785363240615e+01,1.462144959460620175e+00
9.879518072289155854e-12,9.224369599015885823e-01,-1.212458410236294396e-03,-2.613928492500486962e-04,1.210192649212789800e-04,3.478289869802989141e-06,4.815396932090467329e-06,6.453237052877135227e+01,6.452854456493813018e+01,3.825963833228032511e-03,1.628390491166772591e+01,1.462398952998237966e+00
9.909638554216867547e-12,9.225096441797776547e-01,-1.195403441175211211e-03,-2.403013754105695762e-04,1.204710192737566416e-04,3.568100994319903791e-06,4.867833614899828902e-06,6.452837441529344176e+01,6.452452724505079118e+01,3.847170242648573126e-03,1.632371966163838195e+01,1.462576219947617995e+00
9.939759036144577624e-12,9.225819473934218085e-01,-1.177916015748812616e-03,-2.189577508482561401e-04,1.199138304638440434e-04,3.658705585944881395e-06,4.919971692673268082e-06,6.452438341527268051e+01,6.452051455856108930e+01,3.868856711586840611e-03,1.636348354575051900e+01,1.462712982034161779e+00
9.969879518072287702e-12,9.226539853762323329e-01,-1.159901806352180414e-03,-1.971075965600952362e-04,1.193477817719375988e-04,3.750115919862444009e-06,4.971799591405274226e-06,6.452039747917261536e+01,6.451650629157238370e+01,3.891187600236083437e-03,1.640319706286716439e+01,1.462785096348838243e+00
9.999999999999999395e-12,9.227257189039390628e-01,-1.141458170995302479e-03,-1.744662247952025462e-04,1.187729577840300862e-04,3.842345276677491635e-06,5.023306185101704654e-06,6.451641674756741907e+01,6.451250243210077429e+01,3.914315466649121063e-03,1.644285877251721928e+01,1.462806549592003735e+00


==> data/CFL_Test/k001h109.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.900078088334990589e-01,7.973177984397842829e-05,-1.813821747178162569e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.734130613105514840e+01,6.734130613105514840e+01,0.000000000000000000e+00,1.521011504252685128e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.901950770322025752e-01,8.135106729080811261e-05,-1.810219548527668826e-04,4.819188887040913560e-09,6.033158809406185206e-12,2.419094673121830982e-11,6.733358154268374562e+01,6.733355755650826779e+01,2.398617548386363320e-05,7.695027992200571820e-02,1.007406250436859052e+00
6.024096385542168234e-14,8.903755576600512756e-01,8.324237891651888944e-05,-1.777249805069083940e-04,1.461396911568469713e-08,9.562703161822194801e-12,6.193595918832976283e-11,6.732590618687635242e+01,6.732583017106051670e+01,7.601581583857715209e-05,1.534530996068681208e-01,1.015802703345734859e+00
9.036144578313252982e-14,8.905504957333650884e-01,8.261211910899145629e-05,-1.733375542237996906e-04,2.949408181419919268e-08,4.479849750411170154e-12,1.034793019281948408e-10,6.731825373666175949e+01,6.731811427298278261e+01,1.394636789830185888e-04,2.297551524241635001e-01,1.024604482265165428e+00
1.204819277108433647e-13,8.907252516998178660e-01,7.961112051650214006e-05,-1.705622870748666430e-04,4.953928898058730905e-08,-1.369470824134438582e-11,1.420430885996837463e-10,6.731062797653100915e+01,6.731041994448317212e+01,2.080320478378072050e-04,3.058099761402452432e-01,1.030998264841936241e+00
1.506024096385541995e-13,8.909027248910882379e-01,7.652237051538262691e-05,-1.702051587160353376e-04,7.481764142056700900e-08,-4.940607896271832242e-11,1.743943943292652091e-10,6.730303958822553057e+01,6.730276104168260076e+01,2.785465429264478987e-04,3.815057905849020270e-01,1.035043711783137699e+00
1.807228915662650596e-13,8.910817661142227397e-01,7.502386591524037971e-05,-1.707669315913808172e-04,1.053951370761801770e-07,-1.073658667265369833e-10,1.999095209038050331e-10,6.729548900729497518e+01,6.729514002025078412e+01,3.489870441981577048e-04,4.568351290296658873e-01,1.037565062031750918e+00
2.108433734939758945e-13,8.912598623019187816e-01,7.470550981352082343e-05,-1.705759476624589077e-04,1.413364488485807673e-07,-1.917018557982893772e-10,2.185921765136822177e-10,6.728797514441099281e+01,6.728755686921215329e+01,4.182751988399842618e-04,5.318065621678899069e-01,1.038617067006454953e+00
2.409638554216867294e-13,8.914357825884952069e-01,7.438509198632518686e-05,-1.694116715364829778e-04,1.826997861524046590e-07,-3.051079380470370882e-10,2.301193843365236810e-10,6.728049335483336790e+01,6.728000740436841909e+01,4.859504649453589816e-04,6.064646499338069985e-01,1.038709231567801261e+00
2.710843373493975642e-13,8.916100078666907569e-01,7.350732531948115126e-05,-1.678448079067887248e-04,2.295324817852575553e-07,-4.487084501790974927e-10,2.349922624291041899e-10,6.727304055702634855e+01,6.727248888737769050e+01,5.516696486581874588e-04,6.808386328816952160e-01,1.039324979883415656e+00
3.012048192771083991e-13,8.917836694988355850e-01,7.218317124451221925e-05,-1.665988100791961123e-04,2.818737760576727344e-07,-6.227251612471578151e-10,2.359249511600968458e-10,6.726561595603301669e+01,6.726500103677119569e+01,6.149192618140683761e-04,7.549351536796775619e-01,1.041254512271953869e+00
3.313253012048192339e-13,8.919567351083159679e-01,7.128260570930957220e-05,-1.658893975397517247e-04,3.397635240762514326e-07,-8.274039164484385652e-10,2.372412908169757964e-10,6.725821819894743214e+01,6.725754315406648232e+01,6.750448809433839655e-04,8.287667999241660199e-01,1.044036365020458490e+00
3.614457831325301193e-13,8.921286636439524909e-01,7.124949953078217146e-05,-1.647037404733043479e-04,4.032491693988674088e-07,-1.062777414715603815e-09,2.427458502324634308e-10,6.725084680130450465e+01,6.725011535813105468e+01,7.314431734511903918e-04,9.023378861318454014e-01,1.047208269798998836e+00
3.915662650602409542e-13,8.922997622339994273e-01,7.100549785491907628e-05,-1.624799048493499485e-04,4.723862679758918789e-07,-1.326944933340014910e-09,2.540657306854336876e-10,6.724350280052829021e+01,6.724271907388649083e+01,7.837266417962619660e-04,9.756377448153792376e-01,1.050572368385590538e+00
4.216867469879517890e-13,8.924706722099340350e-01,6.960300691404316769e-05,-1.599935977698460036e-04,5.472342274107442670e-07,-1.614627788371104683e-09,2.704736004405773401e-10,6.723618792949275758e+01,6.723535613783538167e+01,8.317916573695307908e-04,1.048648732694405838e+00,1.053550285624802685e+00
4.518072289156626239e-13,8.926415410275762019e-01,6.727841731606624054e-05,-1.582561776726623735e-04,6.278513149365590913e-07,-1.917635195295610989e-09,2.901847317067797154e-10,6.722890255616859179e+01,6.722802674410179691e+01,8.758120667962475793e-04,1.121366809261263642e+00,1.055511183054803626e+00
4.819277108433734587e-13,8.928122586858117105e-01,6.542238731936837553e-05,-1.575222560746862772e-04,7.142920311045559284e-07,-2.226677084566648089e-09,3.126455176925950355e-10,6.722164615192455983e+01,6.722072999486310607e+01,9.161570614583842975e-04,1.193796911678872696e+00,1.056419165501491619e+00
5.120481927710843441e-13,8.929826500328005290e-01,6.484340266547443897e-05,-1.567149015608796259e-04,8.066079967486400426e-07,-2.533346617526947912e-09,3.403460977230141541e-10,6.721441919023804701e+01,6.721346590818343714e+01,9.532820546127452731e-04,1.265934088349290665e+00,1.056652405829839214e+00
5.421686746987951285e-13,8.931525150167842764e-01,6.440128565803759789e-05,-1.548437160175882596e-04,9.048505863100634125e-07,-2.831859763812063865e-09,3.783440381751055799e-10,6.720722166048295776e+01,6.720623399101116036e+01,9.876694718038074410e-04,1.337778367018446657e+00,1.056687360169364265e+00
5.722891566265060138e-13,8.933216257647750291e-01,6.265644077489544196e-05,-1.526961584994181696e-04,1.009072035053612202e-06,-3.119821340177794056e-09,4.314073772051155541e-10,6.720005379895084729e+01,6.719903399169457714e+01,1.019807256266496700e-03,1.409327267989682664e+00,1.057135241902575906e+00
6.024096385542167982e-13,8.934899669130718092e-01,6.022481129412089816e-05,-1.518126019112172416e-04,1.119323831517067630e-06,-3.396972676148463901e-09,5.012638711822725581e-10,6.719291561641674093e+01,6.719186543975247616e+01,1.050176664260618403e-03,1.480580377572119799e+00,1.058606032195931412e+00
6.325301204819276835e-13,8.936578788889052438e-01,5.881331201005794127e-05,-1.519037160258069773e-04,1.235653999022311249e-06,-3.662798198367742336e-09,5.863886142356538999e-10,6.718580530819096452e+01,6.718472606383937773e+01,1.079244351584669834e-03,1.551555305170314147e+00,1.061482129346027259e+00
6.626506024096384679e-13,8.938255231137001156e-01,5.857957360421463245e-05,-1.513173941248810211e-04,1.358104857753521471e-06,-3.915329457893641269e-09,6.841869348345085464e-10,6.717872296169531410e+01,6.717761551374125872e+01,1.107447954053150186e-03,1.622250901641965726e+00,1.065957001979043195e+00
6.927710843373493532e-13,8.939925878370837964e-01,5.822060468805953417e-05,-1.494620415414924680e-04,1.486712049131065932e-06,-4.151898924332046043e-09,7.934619331960985870e-10,6.717166910968093418e+01,6.717053393321027954e+01,1.135176470654627144e-03,1.692661818938222762e+00,1.071883286825286996e+00
7.228915662650602386e-13,8.941588850846295955e-01,5.676295251360605817e-05,-1.472122041813778864e-04,1.621505569210806634e-06,-4.370578775754710533e-09,9.153016625413269212e-10,6.716464349131074130e+01,6.716348073284714815e+01,1.162758463587615842e-03,1.762790627920671316e+00,1.078385934822915893e+00
7.530120481927710230e-13,8.943245229283676156e-01,5.438459124720753778e-05,-1.457275436952089808e-04,1.762513001214766161e-06,-4.571011683449873330e-09,1.052194820285303722e-09,6.715764700326461423e+01,6.715645653425892192e+01,1.190469005696525705e-03,1.832628191759654301e+00,1.084127359430471671e+00
7.831325301204819083e-13,8.944893082886794522e-01,5.217237613703742504e-05,-1.453469571550706975e-04,1.909763292856799396e-06,-4.754357485080421781e-09,1.206570116433012136e-09,6.715067944086881369e+01,6.714946090810691715e+01,1.218532761892077891e-03,1.902176319489976786e+00,1.088200261821395287e+00
8.132530120481926927e-13,8.946529863059290433e-01,5.078419479902512997e-05,-1.452190936514817857e-04,2.063288806347292460e-06,-4.922510751012028208e-09,1.379911768909748935e-09,6.714374005946443447e+01,6.714249295831955067e+01,1.247101144876893494e-03,1.971442295412789480e+00,1.090530188155278246e+00
8.433734939759035780e-13,8.948159290224376727e-01,4.955735829083191273e-05,-1.447007612715177415e-04,2.223124810780456524e-06,-5.076836886502437197e-09,1.572857944803411771e-09,6.713682847087720518e+01,6.713555223718927323e+01,1.276233687926316054e-03,2.040430015639024042e+00,1.091505889119813055e+00
8.734939759036143624e-13,8.949785823266517282e-01,4.784047691478553194e-05,-1.443121427511320787e-04,2.389307290310328429e-06,-5.217327813915852939e-09,1.786115957783273444e-09,6.712994472291066472e+01,6.712863882739840449e+01,1.305895512263222568e-03,2.109139113666534282e+00,1.091689498145209214e+00
9.036144578313252477e-13,8.951406879256255111e-01,4.616732105131226497e-05,-1.444798670386651586e-04,2.561870626618396677e-06,-5.343076815502953624e-09,2.021280674446464880e-09,6.712308931482067464e+01,6.712175334159786644e+01,1.335973222809357401e-03,2.177564626648870849e+00,1.091829688569372347e+00
9.337349397590360321e-13,8.953019650976260513e-01,4.504849231908186373e-05,-1.446128044217326119e-04,2.740846579853552732e-06,-5.453618174568399355e-09,2.280332905491047642e-09,6.711626229240366115e+01,6.711489597406347229e+01,1.366318340189650368e-03,2.245706000095968768e+00,1.092458232761954529e+00
9.638554216867469175e-13,8.954625194217706863e-01,4.393144931065454258e-05,-1.443362869574844757e-04,2.926265136283097888e-06,-5.549472484120915534e-09,2.563845963909969625e-09,6.710946377603623603e+01,6.710806699971941214e+01,1.396776316828518896e-03,2.313561970676250912e+00,1.093366341340048287e+00
9.939759036144578028e-13,8.956224064692610565e-01,4.226946120219065314e-05,-1.442434853866400146e-04,3.118156560495734111e-06,-5.631178890057185689e-09,2.869811961413642240e-09,6.710269375343159481e+01,6.710126657251369409e+01,1.427180917900427223e-03,2.381132676036426421e+00,1.094074311965594681e+00
1.024096385542168688e-12,8.957816122502628708e-01,4.047112585361576330e-05,-1.448509599775288088e-04,3.316553237430576306e-06,-5.697999677540282693e-09,3.194243619831981337e-09,6.709595157114394226e+01,6.709449422645266736e+01,1.457344691278276549e-03,2.448424637740865162e+00,1.094628230277167269e+00
1.054216867469879372e-12,8.959402170953070232e-01,3.919365522467354522e-05,-1.458722854253686585e-04,3.521490103931184684e-06,-5.747418275604899666e-09,3.532431417897729665e-09,6.708923671572868841e+01,6.708774965584952099e+01,1.487059879171127386e-03,2.515443103438742778e+00,1.095244630110601580e+00
1.084337349397590257e-12,8.960982393899684650e-01,3.864381538164036946e-05,-1.468219104524588357e-04,3.733003534410752948e-06,-5.775227014808159198e-09,3.879895516024025806e-09,6.708254934701636785e+01,6.708103323577758204e+01,1.516111238784003312e-03,2.582186535523374626e+00,1.095675279121505197e+00
1.114457831325301142e-12,8.962558051323213926e-01,3.868510852373585531e-05,-1.474772843036924565e-04,3.951129686751378857e-06,-5.776244813387863807e-09,4.233542372661711963e-09,6.707588963109252234e+01,6.707434533911754215e+01,1.544291974980652789e-03,2.648653259168082919e+00,1.095741868055541524e+00
1.144578313253012028e-12,8.964131561694003159e-01,3.902376922849714523e-05,-1.479392879089251427e-04,4.175903605097477781e-06,-5.746139620405690043e-09,4.592633548106589353e-09,6.706925781183818458e+01,6.706768639909881813e+01,1.571412739364649478e-03,2.714840924026412861e+00,1.095788946053944946e+00
1.174698795180722711e-12,8.965701327795160269e-01,3.935716140276925864e-05,-1.484499600615699717e-04,4.407359784268665462e-06,-5.683381472179282603e-09,4.958104812430104225e-09,6.706265384321937972e+01,6.706105652678134277e+01,1.597316438035195890e-03,2.780750140948828886e+00,1.095975716252666654e+00
1.204819277108433596e-12,8.967264061567705724e-01,3.956182658404173530e-05,-1.491103010973515741e-04,4.645533916334547977e-06,-5.589442523768781842e-09,5.330778807496729310e-09,6.705607699884342310e+01,6.705445509987026753e+01,1.621898973153098342e-03,2.846388347740797631e+00,1.096278203550711705e+00
1.234939759036144482e-12,8.968822135801124418e-01,3.996161524365396861e-05,-1.498543574497994879e-04,4.890464681379868983e-06,-5.467588363071967509e-09,5.710795263553530426e-09,6.704952704790450468e+01,6.704788192838110206e+01,1.645119523397820752e-03,2.911757853066378132e+00,1.097527553047860316e+00
1.265060240963855367e-12,8.970379713596305926e-01,4.090367475807807731e-05,-1.502867335635445884e-04,5.142194292606416849e-06,-5.322349954506935251e-09,6.098320018893075357e-09,6.704300384162074522e+01,6.704133684161591589e+01,1.667000004829634384e-03,2.976859994773929152e+00,1.100624752847294996e+00
1.295180722891566252e-12,8.971935271736589668e-01,4.180811420686600697e-05,-1.500231503955510172e-04,5.400767241121897455e-06,-5.159852938040373548e-09,6.493517234531571255e-09,6.703650685726154279e+01,6.703481922786761515e+01,1.687629393924892874e-03,3.041699930648362304e+00,1.104646203007653149e+00
1.325301204819276936e-12,8.973483744261397943e-01,4.186157241819031272e-05,-1.494970644212028916e-04,5.666227798949741935e-06,-4.987304510402489092e-09,6.895710804620393304e-09,6.703003498931599324e+01,6.702832781424714881e+01,1.707175068848205577e-03,3.106288756774333581e+00,1.108035104225388201e+00
1.355421686746987821e-12,8.975022211512637682e-01,4.141573107165331767e-05,-1.495405737789552107e-04,5.938617510797670808e-06,-4.811601185149516221e-09,7.303544508640766705e-09,6.702358658467096575e+01,6.702186069884041331e+01,1.725885830557455846e-03,3.170643165532119223e+00,1.111102670122125824e+00
1.385542168674698706e-12,8.976551747208979526e-01,4.135412605056387113e-05,-1.500680979634981538e-04,6.217973703620135285e-06,-4.638815462697677466e-09,7.715936535093495505e-09,6.701716074452355087e+01,6.701541665918172441e+01,1.744085341824936014e-03,3.234772149595275259e+00,1.114751131826534847e+00
1.415662650602409592e-12,8.978075154983131689e-01,4.167842119901864586e-05,-1.502876639944139016e-04,6.504329345700750109e-06,-4.474672400430120018e-09,8.132014377618874161e-09,6.701075747986594422e+01,6.700899531771032969e+01,1.762162155607761545e-03,3.298675435922282961e+00,1.117956224344269334e+00
1.445783132530120477e-12,8.979592875875164193e-01,4.177037263160215090e-05,-1.500171039881713288e-04,6.797714019746453159e-06,-4.324559512557158444e-09,8.550302460335228108e-09,6.700437732492711973e+01,6.700259677249697177e+01,1.780552430154137920e-03,3.362347499301320042e+00,1.119298681245927352e+00
1.475903614457831161e-12,8.981104681467492190e-01,4.125861475141886863e-05,-1.497876888993427845e-04,7.098155391221865601e-06,-4.192853286850702164e-09,8.968740922398306532e-09,6.699802032519373540e+01,6.699622061485716529e+01,1.799710336572414408e-03,3.425787824935933923e+00,1.119400830231792821e+00
1.506024096385542046e-12,8.982613888066145469e-01,4.008928370112693729e-05,-1.501514295355837569e-04,7.405680298929500486e-06,-4.082441926259571505e-09,9.385368221107823718e-09,6.699168659100521950e+01,6.698986651131114911e+01,1.820079694065127908e-03,3.488995389934659297e+00,1.119521607554490705e+00
1.536144578313252931e-12,8.984123221921981317e-01,3.875403682680229081e-05,-1.514257597285955260e-04,7.720315067518035326e-06,-3.994695446119586627e-09,9.798644907645435081e-09,6.698537715059997311e+01,6.698353507664626250e+01,1.842073953709422477e-03,3.551959935977264227e+00,1.119896086741758001e+00
1.566265060240963817e-12,8.985631204829727103e-01,3.810068101741035632e-05,-1.533202019977228045e-04,8.042085859092239450e-06,-3.929976414036668730e-09,1.020759323560017490e-08,6.697909275068377610e+01,6.697722670056539584e+01,1.866050118376206580e-03,3.614673892907545039e+00,1.121379405815452479e+00
1.596385542168674500e-12,8.987137163514443694e-01,3.826520086830267724e-05,-1.550208734516700848e-04,8.371020136272430540e-06,-3.888973130466939473e-09,1.061179895360167237e-08,6.697283417612140966e+01,6.697094189440117873e+01,1.892281720228452830e-03,3.677129236004319957e+00,1.125720180698269957e+00
1.626506024096385385e-12,8.988641396322455401e-01,3.856269817338001810e-05,-1.562311298696388083e-04,8.707148694739743372e-06,-3.873916820881802758e-09,1.101045536130522572e-08,6.696660292069194043e+01,6.696468197534574074e+01,1.920945346204077416e-03,3.739311028148531335e+00,1.132383785850798130e+00
1.656626506024096271e-12,8.990140823321758345e-01,3.867768450187505138e-05,-1.575063999147368709e-04,9.050506673649850412e-06,-3.888153700005020159e-09,1.140077126186289299e-08,6.696039985119625726e+01,6.695844773377061188e+01,1.952117425651892597e-03,3.801210778213217178e+00,1.138534095675463709e+00
1.686746987951807156e-12,8.991633583538054530e-01,3.900304542684425148e-05,-1.591296233014680432e-04,9.401133434624930346e-06,-3.934485640381590972e-09,1.177732071728795056e-08,6.695422497662681849e+01,6.695223919543606428e+01,1.985781190759955406e-03,3.862828534879685805e+00,1.143170758634939332e+00
1.716867469879518041e-12,8.993122567075180207e-01,3.981276325017397093e-05,-1.606437834871153006e-04,9.759072641324702081e-06,-4.013998455016600520e-09,1.213284468439810672e-08,6.694807843793749669e+01,6.694605659816780019e+01,2.021839769689891785e-03,3.924162846181503017e+00,1.147767894199077876e+00
1.746987951807228725e-12,8.994608987500775088e-01,4.099423611183897073e-05,-1.616416639873587407e-04,1.012437272616858196e-05,-4.125976540997976191e-09,1.245988937315548100e-08,6.694196092186778912e+01,6.693990079042269770e+01,2.060131445085071431e-03,3.985206750817139376e+00,1.152727361281247198e+00
1.777108433734939610e-12,8.996091794850308299e-01,4.239105322150969296e-05,-1.621326524434338865e-04,1.049708648405967637e-05,-4.268652286650807123e-09,1.275261604435390103e-08,6.693587309647976724e+01,6.693377264728906084e+01,2.100449190702054301e-03,4.045953537482244400e+00,1.156516245293979672e+00
1.807228915662650495e-12,8.997571328237800037e-01,4.385936789937853168e-05,-1.622781420421281074e-04,1.087726962574115834e-05,-4.440642214709118344e-09,1.300766899566296147e-08,6.692981494377622198e+01,6.692767237866375751e+01,2.142565112462360526e-03,4.106403484384382629e+00,1.158330538408125054e+00
1.837349397590361179e-12,8.999046863256601192e-01,4.532481161466002937e-05,-1.624336534846404999e-04,1.126497963345942459e-05,-4.642211653693935444e-09,1.322293314636842371e-08,6.692378583476681797e+01,6.692159958467573233e+01,2.186250091089636527e-03,4.166562999454279215e+00,1.158971031694370435e+00
1.867469879518072064e-12,9.000517334418687287e-01,4.710109378044689062e-05,-1.629148492106328907e-04,1.166027534956086226e-05,-4.874826149176773953e-09,1.339488465899306192e-08,6.691778488388420953e+01,6.691555359843444251e+01,2.231285449772765859e-03,4.226440970099601735e+00,1.159422819283251638e+00
1.897590361445782950e-12,9.001985789107073144e-01,4.958123735129763151e-05,-1.633953038762548510e-04,1.206321638822468536e-05,-5.138882569310751769e-09,1.351700664175184049e-08,6.691181153726788011e+01,6.690953406323470176e+01,2.277474033178298034e-03,4.286042897070555746e+00,1.160287035505148889e+00
1.927710843373493835e-12,9.003454356592343055e-01,5.253244045766681744e-05,-1.630998043721455424e-04,1.247386208458548295e-05,-5.431634550313151132e-09,1.358054734426776387e-08,6.690586574352471416e+01,6.690354109568252738e+01,2.324647842181162914e-03,4.345369185196412687e+00,1.161855817955641745e+00
1.957831325301204720e-12,9.004919645462596822e-01,5.515225706389912828e-05,-1.616304269254775642e-04,1.289227063690250259e-05,-5.746781684375956169e-09,1.357651474170085530e-08,6.689994708364818621e+01,6.689757442267014653e+01,2.372660978032571123e-03,4.404423991053068477e+00,1.163648928346604050e+00
1.987951807228915606e-12,9.006379585420593026e-01,5.681547152538875934e-05,-1.592752523396177974e-04,1.331849882538575058e-05,-6.075193121038445673e-09,1.349754483766353009e-08,6.689405446665695365e+01,6.689163308905713734e+01,2.421377599819178432e-03,4.463218305801253116e+00,1.164879121841701615e+00
2.018072289156626491e-12,9.007836425240526301e-01,5.753236161058677468e-05,-1.567135543296259317e-04,1.375260217578867767e-05,-6.405987643959137001e-09,1.333920412482090432e-08,6.688818703197104298e+01,6.688571636948856280e+01,2.470662482479448960e-03,4.521760770746752200e+00,1.165670440381992412e+00
2.048192771084337376e-12,9.009290212196786607e-01,5.773911917484374424e-05,-1.545144200055332466e-04,1.419463517703286449e-05,-6.727793900963104161e-09,1.310041316313815105e-08,6.688234405057215781e+01,6.687982367259944283e+01,2.520377972707979995e-03,4.580058617361197904e+00,1.166587605438864195e+00
2.078313253012047858e-12,9.010738898176369194e-01,5.799032583137279999e-05,-1.526041037884925890e-04,1.464465106188649365e-05,-7.029562851753991355e-09,1.278290908430040333e-08,6.687652447105281794e+01,6.687395408016220699e+01,2.570390890617208109e-03,4.638122296558356616e+00,1.167378883274129864e+00
2.108433734939758743e-12,9.012182605533080038e-01,5.848639173977687007e-05,-1.502124602144642659e-04,1.510270131760988729e-05,-7.300189519243442960e-09,1.239055175892255586e-08,6.687072733716097162e+01,6.686810676554873112e+01,2.620571612242427254e-03,4.695961381290393533e+00,1.167596214348949779e+00
2.138554216867469628e-12,9.013620894969067709e-01,5.867067421541855357e-05,-1.467904130711906649e-04,1.556883592256245994e-05,-7.527568969525855165e-09,1.192928718020435468e-08,6.686495199071973161e+01,6.686228120680127063e+01,2.670783918467470406e-03,4.753582498562444414e+00,1.167688555370147485e+00
2.168674698795180514e-12,9.015051154422526469e-01,5.782570695765902878e-05,-1.427774568515500716e-04,1.604310452592507769e-05,-7.698533747933015695e-09,1.140748012767096167e-08,6.685919781424117048e+01,6.685647693477226028e+01,2.720879468912340213e-03,4.810991822943733176e+00,1.168234181546270456e+00
2.198795180722891399e-12,9.016471637477453394e-01,5.603270351166314491e-05,-1.389606187553303228e-04,1.652555730031541508e-05,-7.799798231046696216e-09,1.083600862892882674e-08,6.685346403121742753e+01,6.685069333855346940e+01,2.770692663956133076e-03,4.868197074115425238e+00,1.169096755658394882e+00
2.228915662650602285e-12,9.017880631377875877e-01,5.381187519764849464e-05,-1.355038778347645483e-04,1.701624454365026056e-05,-7.819085942016928386e-09,1.022832999156018851e-08,6.684774970981847275e+01,6.684492967760986915e+01,2.820032208602491711e-03,4.925207584460475019e+00,1.170210369494313563e+00
2.259036144578313170e-12,9.019275693191302068e-01,5.121419774487425520e-05,-1.322355529078539653e-04,1.751521554074170913e-05,-7.746424404222914162e-09,9.600621012768772895e-09,6.684205347461220015e+01,6.683918479627276099e+01,2.868678339437009256e-03,4.982037175852510380e+00,1.171940387888990465e+00
2.289156626506024055e-12,9.020656989268618364e-01,4.818114103538763794e-05,-1.292670116146454374e-04,1.802251720777404674e-05,-7.575720250320402260e-09,8.971270843641365894e-09,6.683637376194052138e+01,6.683345737430266809e+01,2.916387637848754169e-03,5.038701571949427027e+00,1.174131624199910018e+00
2.319277108433734941e-12,9.022025918155391899e-01,4.516045584455514474e-05,-1.266077163297484368e-04,1.853819236641275435e-05,-7.305620082060753604e-09,8.359365395306249263e-09,6.683070968079903196e+01,6.682774677846302325e+01,2.962902336014273594e-03,5.095209725013102542e+00,1.176053525731641569e+00
2.349397590361445422e-12,9.023380687579166670e-01,4.251554692999155971e-05,-1.237538886066256115e-04,1.906227798584479052e-05,-6.938896813349689555e-09,7.782899373870438432e-09,6.682506079524125653e+01,6.682205282901823296e+01,3.007966223021370841e-03,5.151566002873448902e+00,1.177429542347144364e+00
2.379518072289156307e-12,9.024718262149661330e-01,3.996375148075216810e-05,-1.203976390187568067e-04,1.959480401103920263e-05,-6.481227121250267320e-09,7.257497682109015482e-09,6.681942643215508326e+01,6.681637508965573602e+01,3.051342499346188820e-03,5.207777105534426632e+00,1.178501266173050954e+00
2.409638554216867193e-12,9.026038520998457271e-01,3.720837041867490003e-05,-1.168105253161118463e-04,2.013579228716184095e-05,-5.940415167601718272e-09,6.795660015764767195e-09,6.681380573084642549e+01,6.681071291174835380e+01,3.092819098077010179e-03,5.263851639401626592e+00,1.179420605721871462e+00
2.439759036144578078e-12,9.027342776655308265e-01,3.420538890170501072e-05,-1.130473488862617355e-04,2.068525469846102793e-05,-5.325896485150060013e-09,6.406451079048222611e-09,6.680819821051568397e+01,6.680506600453072963e+01,3.132205984951124886e-03,5.319794512483522197e+00,1.180433936513892945e+00
2.469879518072288963e-12,9.028631854911571830e-01,3.057113489917850024e-05,-1.089339024997854711e-04,2.124319087547239980e-05,-4.648194428081665526e-09,6.095778705701965461e-09,6.680260350793071211e+01,6.679943416504936238e+01,3.169342881346112317e-03,5.375609452426703072e+00,1.182078525184936391e+00
2.499999999999999849e-12,9.029906395442962586e-01,2.607252003019008336e-05,-1.049594704945593375e-04,2.180958641879826674e-05,-3.918611447997641020e-09,5.867013062925495847e-09,6.679702117684259122e+01,6.679381706391598073e+01,3.204112926611270631e-03,5.431300916131836409e+00,1.184547755810918979e+00
2.530120481927710734e-12,9.031166817015017223e-01,2.138572423462767566e-05,-1.016941184730876422e-04,2.238441170044794493e-05,-3.149087786937809848e-09,5.721428152608379635e-09,6.679145086924175700e+01,6.678821442219269500e+01,3.236447049059480805e-03,5.486872243010338046e+00,1.187468017488507721e+00
2.560240963855421619e-12,9.032413687991597273e-01,1.715255657032650972e-05,-9.872348167240561163e-05,2.296762075798763442e-05,-2.351820131171535707e-09,5.658401919869637674e-09,6.678589224821303105e+01,6.678262592157999222e+01,3.266326633044024270e-03,5.542326662078906452e+00,1.190494631582696528e+00
2.590361445783132505e-12,9.033647620077079887e-01,1.297557474256781529e-05,-9.540527605260075330e-05,2.355915025687800436e-05,-1.538905262939930377e-09,5.675586616145352490e-09,6.678034496069270176e+01,6.677705117530712187e+01,3.293785385577298851e-03,5.597667773012552139e+00,1.193388596926199474e+00
2.620481927710842986e-12,9.034868577236069287e-01,8.268768487780155530e-06,-9.190112080487815858e-05,2.415891889587683039e-05,-7.224096473690651896e-10,5.768996149449308484e-09,6.677480851100958148e+01,6.677148960872649752e+01,3.318902283077862676e-03,5.652900692031372465e+00,1.195647704519379406e+00
2.650602409638553872e-12,9.036077040583185838e-01,3.079339863992281069e-06,-8.854129199274812768e-05,2.476682750448176313e-05,8.560068096207560998e-11,5.933008378806492309e-09,6.676928237931042531e+01,6.676594058379002661e+01,3.341795520404246440e-03,5.708030690872566204e+00,1.196874741759079042e+00
2.680722891566264757e-12,9.037274611200939445e-01,-2.426730778642030264e-06,-8.528091378037758771e-05,2.538275971040924149e-05,8.735109035827590049e-10,6.160474094101242693e-09,6.676376626879044807e+01,6.676040364685944439e+01,3.362621931010697021e-03,5.763060689448209928e+00,1.197323628929544803e+00
2.710843373493975642e-12,9.038462713935028203e-01,-8.196504036651396319e-06,-8.223279292846843080e-05,2.600658274645720048e-05,1.630875788519039529e-09,6.442881527643116739e-09,6.675826004601000818e+01,6.675487846844769990e+01,3.381577562311320097e-03,5.817991872406449438e+00,1.197526815274748246e+00
2.740963855421686528e-12,9.039643885332460105e-01,-1.393241285696085454e-05,-7.953450948858246841e-05,2.663814819004001010e-05,2.349302530593726714e-09,6.770595556313524677e-09,6.675276366423388197e+01,6.674936476358966786e+01,3.398900644215588698e-03,5.872824689713409541e+00,1.197747921261625104e+00
2.771084337349397413e-12,9.040822453554199223e-01,-1.949823733331917445e-05,-7.687147932985907847e-05,2.727729307922894592e-05,3.023390714685229880e-09,7.133633705594496533e-09,6.674727743274425507e+01,6.674386256152224917e+01,3.414871222012930922e-03,5.927556181733752538e+00,1.198188067268822099e+00
2.801204819277108298e-12,9.042000712458727607e-01,-2.524102858007766376e-05,-7.405243796037974246e-05,2.792384184033607847e-05,3.650916710822456655e-09,7.522964496072226364e-09,6.674180188870894881e+01,6.673837208796449261e+01,3.429800744463151058e-03,5.982181119839909300e+00,1.199178531982556750e+00
2.831325301204819184e-12,9.043177473870113170e-01,-3.138685390068066063e-05,-7.136047010433884676e-05,2.857760874094459900e-05,4.231861600635653557e-09,7.931358446781527216e-09,6.673633740926122471e+01,6.673289339313249968e+01,3.444016128729998280e-03,6.036695783844877816e+00,1.200766737635717618e+00
2.861445783132530069e-12,9.044352092846711377e-01,-3.775974328122226495e-05,-6.882946182743682195e-05,2.923840038310406868e-05,4.767369101294572371e-09,8.353257726541161826e-09,6.673088431139447607e+01,6.672742646199041872e+01,3.457849404051318264e-03,6.091096977334671259e+00,1.202585552068381247e+00
2.891566265060240954e-12,9.045526696274943657e-01,-4.442833865910786632e-05,-6.613169176083182499e-05,2.990601817725496351e-05,5.259693307047552637e-09,8.784395928078334789e-09,6.672544294348770677e+01,6.672197130610898341e+01,3.471637378717990201e-03,6.145381160065102932e+00,1.204371506955089988e+00
2.921686746987951436e-12,9.046704325959250559e-01,-5.173007670968501220e-05,-6.338963496682186458e-05,3.058026076044815503e-05,5.712584457345312045e-09,9.221850263889281517e-09,6.672001358011975469e+01,6.671652785947004816e+01,3.485720649710000521e-03,6.199545594805491611e+00,1.206178985351812782e+00
2.951807228915662321e-12,9.047887294902250410e-01,-5.957314479383597229e-05,-6.108469648368229166e-05,3.126092605256888601e-05,6.131224495481957730e-09,9.664182414905988155e-09,6.671459641140117469e+01,6.671109597446533712e+01,3.500436935834231288e-03,6.253588394662389582e+00,1.207997906897814611e+00
2.981927710843373207e-12,9.049077500031043053e-01,-6.751212793886727766e-05,-5.926182834789506509e-05,3.194781295164131850e-05,6.521913015885145047e-09,1.011127226744305233e-08,6.670919162158718052e+01,6.670567550883436070e+01,3.516112752813406721e-03,6.307507687525791162e+00,1.209603183824505823e+00
3.012048192771084092e-12,9.050277260738307517e-01,-7.540068843535356776e-05,-5.754397243296554632e-05,3.264072308857657003e-05,6.891914787216653946e-09,1.056416365080092380e-08,6.670379963454992378e+01,6.670026658513370421e+01,3.533049416219439902e-03,6.361299156906578212e+00,1.210875477227983943e+00
3.042168674698794977e-12,9.051489184352102813e-01,-8.338466461589064225e-05,-5.566548516616301895e-05,3.333946272092045901e-05,7.249125162268032580e-09,1.102532506583663721e-08,6.669842102424654229e+01,6.669486951868583446e+01,3.551505560703973642e-03,6.414956968097039081e+00,1.211940931663521903e+00
3.072289156626505863e-12,9.052714480663839325e-01,-9.151317267739315269e-05,-5.355951355115303933e-05,3.404384431255590420e-05,7.601246897763282771e-09,1.149917348618852063e-08,6.669305623805388450e+01,6.668948454972890261e+01,3.571688324986459565e-03,6.468476560382414142e+00,1.212915133543189583e+00
3.102409638554216748e-12,9.053952305705479375e-01,-9.978179672750655909e-05,-5.127027524075250086e-05,3.475368746809789466e-05,7.954941064916557249e-09,1.199246905044608750e-08,6.668770535631396967e+01,6.668411160406293448e+01,3.593752251040828721e-03,6.521857074922835729e+00,1.213728068021108664e+00
3.132530120481927633e-12,9.055202667559164587e-01,-1.081409159162100952e-04,-4.899260013769887582e-05,3.546881932302541339e-05,8.315463075439319236e-09,1.251444867034814213e-08,6.668236830020862271e+01,6.667875049778949403e+01,3.617802419122528607e-03,6.575099286764676698e+00,1.214263429587709275e+00
3.162650602409638519e-12,9.056468214506483427e-01,-1.162636634926783418e-04,-4.691678237182278662e-05,3.618907460652293366e-05,8.686703579572865875e-09,1.307674305170459116e-08,6.667704532718371979e+01,6.667340142754005683e+01,3.643899643658693975e-03,6.628200582439541577e+00,1.214527575764156486e+00
3.192771084337349000e-12,9.057750595051141662e-01,-1.236207847162904406e-04,-4.495742758403625572e-05,3.691429547993343470e-05,9.071280994556533703e-09,1.369317177520465309e-08,6.667173706326023819e+01,6.666806500014691039e+01,3.672063113328626581e-03,6.681154569403398469e+00,1.214621257778710994e+00
3.222891566265059885e-12,9.059047671832278770e-01,-1.300030599929743829e-04,-4.259135677116872575e-05,3.764433125254088052e-05,9.470275609381338160e-09,1.437936400247822763e-08,6.666644428663155963e+01,6.666274201625957119e+01,3.702270371994476582e-03,6.733953271930587903e+00,1.214635356429628832e+00
3.253012048192770771e-12,9.060356490541405794e-01,-1.357738080279795713e-04,-3.913749481945518030e-05,3.837903812167971533e-05,9.882488218784206827e-09,1.515187168224802850e-08,6.666116766518294412e+01,6.665743320677471218e+01,3.734458408237148041e-03,6.786589879605633868e+00,1.214653755990501516e+00
3.283132530120481656e-12,9.061676047834424930e-01,-1.414742808155049583e-04,-3.431907506606064138e-05,3.911827884420535577e-05,1.030381355309379622e-08,1.602669788218989134e-08,6.665590755027949399e+01,6.665213901955721099e+01,3.768530722287380483e-03,6.839060828338945797e+00,1.214823865635194178e+00
3.313253012048192541e-12,9.063005555417505965e-01,-1.473613265399223134e-04,-2.839255607454661701e-05,3.986192198097172890e-05,1.072745400463849288e-08,1.701778765411532932e-08,6.665066404746887940e+01,6.664685968462482890e+01,3.804362844056990468e-03,6.891365032536362456e+00,1.215336065619949224e+00
3.343373493975903427e-12,9.064343140862115566e-01,-1.532540017496386217e-04,-2.169560001086933288e-05,4.060984057699674451e-05,1.114489926111458934e-08,1.813609367500577445e-08,6.664543723968833433e+01,6.664159544673729840e+01,3.841792951030218676e-03,6.943501599106352451e+00,1.216302613239824915e+00
3.373493975903614312e-12,9.065687236619814904e-01,-1.586730757451977288e-04,-1.427510162483023786e-05,4.136191067065605103e-05,1.154694333129330390e-08,1.938933820586044334e-08,6.664022729753240526e+01,6.663634668726406574e+01,3.880610268343977296e-03,6.995468762167625698e+00,1.217686959625083443e+00
3.403614457831325197e-12,9.067037819787224784e-01,-1.634305891914614877e-04,-5.949406053166794330e-06,4.211801011753216363e-05,1.192429916617094919e-08,2.078233695203975240e-08,6.663503445755650034e+01,6.663111390006665147e+01,3.920557489853302748e-03,7.047264153168530498e+00,1.219362598727103286e+00
3.433734939759036083e-12,9.068395594054826647e-01,-1.680458461503591652e-04,3.262229432652277111e-06,4.287801770922540804e-05,1.226779780125560174e-08,2.231781322219664570e-08,6.662985917534074076e+01,6.662589783372446561e+01,3.961341616274918417e-03,7.098883274291617695e+00,1.221203732670981257e+00
3.463855421686746564e-12,9.069759830467455375e-01,-1.729719823400669104e-04,1.287084256046484733e-05,4.364181228357738010e-05,1.256815532772078471e-08,2.399736057506046372e-08,6.662470220021427281e+01,6.662069955845498725e+01,4.002641759287795323e-03,7.150318683989051571e+00,1.223083568515548114e+00
3.493975903614457450e-12,9.071127447080052919e-01,-1.778188866358521643e-04,2.243661347920184278e-05,4.440927178821431109e-05,1.281542166671123595e-08,2.582189126028419473e-08,6.661956439035068911e+01,6.661552027653446828e+01,4.044113816217365619e-03,7.201561787576974183e+00,1.224810535525931554e+00
3.524096385542168335e-12,9.072494399010487820e-01,-1.821645719957424778e-04,3.222876060522051380e-05,4.518027242169411458e-05,1.299865211364689960e-08,2.779128887688236151e-08,6.661444645259790320e+01,6.661036105127226392e+01,4.085401325642486724e-03,7.252605493180819707e+00,1.226161403803827099e+00
3.554216867469879220e-12,9.073857318170918118e-01,-1.865000877868951644e-04,4.270307720212280155e-05,4.595468786123499969e-05,1.310626356498670167e-08,2.990382996609018710e-08,6.660934901968937538e+01,6.660522286769177924e+01,4.126151997593705337e-03,7.303443476502368803e+00,1.227044233843902266e+00
3.584337349397590106e-12,9.075214371266571156e-01,-1.913191241570970542e-04,5.347373053021467091e-05,4.673238866528877457e-05,1.312676065103158818e-08,3.215625522750752947e-08,6.660427272960063760e+01,6.660010670051303805e+01,4.166029087597068400e-03,7.354069386114399975e+00,1.227569043921855174e+00
3.614457831325300991e-12,9.076566318616975382e-01,-1.960702782524937032e-04,6.379938599802738167e-05,4.751324209388588330e-05,1.304891876719006845e-08,3.454467717989306470e-08,6.659921798063018628e+01,6.659501326308540570e+01,4.204717544785441762e-03,7.404479286448419018e+00,1.227887130001823923e+00
3.644578313253011472e-12,9.077915534332190450e-01,-1.998711150105239565e-04,7.386203021492880377e-05,4.829711231713186114e-05,1.286102877424297983e-08,3.706544272231010853e-08,6.659418502123185135e+01,6.658994309184564031e+01,4.241929386204561572e-03,7.454670778432710421e+00,1.228044603091634768e+00
3.674698795180722358e-12,9.079262899484692451e-01,-2.025503019008799909e-04,8.464074403314519673e-05,4.908386065088393864e-05,1.254990962598086376e-08,3.971506251604407160e-08,6.658917420696762690e+01,6.658489680230573526e+01,4.277404661894313939e-03,7.504640349553792333e+00,1.228084405069093998e+00
3.704819277108433243e-12,9.080607160427498492e-01,-2.045326003604307750e-04,9.674018395455140579e-05,4.987334573475223044e-05,1.210059008421979141e-08,4.248934243743372191e-08,6.658418582004884456e+01,6.657987491212026043e+01,4.310907928590738264e-03,7.554385206464029778e+00,1.228167190019980870e+00
3.734939759036144128e-12,9.081946721242609710e-01,-2.063833208547647736e-04,1.101115178036705364e-04,5.066542399406421344e-05,1.149670207459399913e-08,4.538239739306328319e-08,6.657922004890642143e+01,6.657487782430497703e+01,4.342224601447887584e-03,7.603903501045192748e+00,1.228437933020448014e+00
3.765060240963855014e-12,9.083279666571378863e-01,-2.085668326705498695e-04,1.244203720474454551e-04,5.145995049279641155e-05,1.072120327451675981e-08,4.838571176905093621e-08,6.657427716096486847e+01,6.656990600171509698e+01,4.371159249776466332e-03,7.653192558948121338e+00,1.228862086623044192e+00
3.795180722891565899e-12,9.084603292282865672e-01,-2.109531918093545571e-04,1.392917923016499251e-04,5.225677973204291213e-05,9.757613492206896172e-09,5.148731606867397496e-08,6.656935736817762006e+01,6.656495983064587563e+01,4.397537531745392483e-03,7.702250286744201091e+00,1.229326457656775506e+00
3.825301204819276785e-12,9.085915836770369625e-01,-2.129257527197872014e-04,1.547993558192088746e-04,5.305576598351495818e-05,8.591971221185318914e-09,5.467192856781178371e-08,6.656446075423164643e+01,6.656003954263056244e+01,4.421211601087688715e-03,7.751075947280155809e+00,1.229801406270562669e+00
3.855421686746987670e-12,9.087217094343493784e-01,-2.145033295720127496e-04,1.716710917586756666e-04,5.385676327003642230e-05,7.214644310827020331e-09,5.792278375043582325e-08,6.655958739381303246e+01,6.655514532358112945e+01,4.442070231903305806e-03,7.799668900602955368e+00,1.230275194279465634e+00
3.885542168674698555e-12,9.088506545035143214e-01,-2.166273801290451823e-04,1.903151765378868310e-04,5.465962534987741056e-05,5.620692095641073951e-09,6.122424957583435482e-08,6.655473741781860042e+01,6.655027736758557921e+01,4.460050233021879695e-03,7.848027927764228195e+00,1.230639154063794871e+00
3.915662650602409441e-12,9.089782337035731130e-01,-2.199559634971956328e-04,2.101359911771781953e-04,5.546420583963557508e-05,3.808795632106622320e-09,6.456337050130501421e-08,6.654991094560264742e+01,6.654543580746428688e+01,4.475138138355363657e-03,7.896151914678937622e+00,1.230797737726568863e+00
3.945783132530120326e-12,9.091041548404424910e-01,-2.242625554151238070e-04,2.303848411264168442e-04,5.627035837368896186e-05,1.780017311024604463e-09,6.792971318538287952e-08,6.654510785703939746e+01,6.654062049779886934e+01,4.487359240523632921e-03,7.944042155753476386e+00,1.230840695625494918e+00
3.975903614457831211e-12,9.092281333756140338e-01,-2.290993201211505585e-04,2.509691426284801821e-04,5.707793675249523031e-05,-4.628847380764683403e-10,7.131448512029436015e-08,6.654032772003563423e+01,6.653583095267320857e+01,4.496767362423927279e-03,7.991703066432005897e+00,1.230973096682069778e+00
4.006024096385542097e-12,9.093501011861513383e-01,-2.342393121660153591e-04,2.722045235358255973e-04,5.788679506725487929e-05,-2.915876189239773714e-09,7.470989688674102322e-08,6.653557007886986696e+01,6.653106663541962007e+01,4.503443450241428545e-03,8.039139274469011553e+00,1.231308679957154872e+00
4.036144578313252982e-12,9.094701904650667190e-01,-2.397676466024283894e-04,2.944662001090301044e-04,5.869678769181125395e-05,-5.573970183092379059e-09,7.810893516897230370e-08,6.653083478624132852e+01,6.652632729124063360e+01,4.507495000692417729e-03,8.086352315028610960e+00,1.231870669292146392e+00
4.066265060240963867e-12,9.095884618090569473e-01,-2.463096918464295409e-04,3.179062249346189606e-04,5.950776910919077488e-05,-8.431329608901648283e-09,8.150562958605645112e-08,6.652612187882093053e+01,6.652161282244465212e+01,4.509056376280125115e-03,8.133341877424319577e+00,1.232758674392977705e+00
4.096385542168674753e-12,9.097048509537039029e-01,-2.545292572211953273e-04,3.419390195390411549e-04,6.031959359881539540e-05,-1.148152049924316533e-08,8.489583545363044539e-08,6.652143126287077735e+01,6.651692297460354553e+01,4.508288267228426072e-03,8.180108951106685566e+00,1.234082510693288448e+00
4.126506024096385638e-12,9.098193146150349575e-01,-2.640113702990925810e-04,3.655642610373957720e-04,6.113211476394323201e-05,-1.471833685509744644e-08,8.827779293610964974e-08,6.651676272058321615e+01,6.651225735081939661e+01,4.505369763820298197e-03,8.226655731540139627e+00,1.235675422438958337e+00
4.156626506024095716e-12,9.099318469391255437e-01,-2.735913985353379809e-04,3.886932906901949649e-04,6.194518523813768551e-05,-1.813661758078539780e-08,9.165159814110828075e-08,6.651211592441565301e+01,6.650761543693887745e+01,4.500487476777448315e-03,8.272985465858573306e+00,1.237126938090544304e+00
4.186746987951806601e-12,9.100424450960566958e-01,-2.830047332966709466e-04,4.123988114458339922e-04,6.275865733274297665e-05,-2.173227598650284856e-08,9.501797314965381311e-08,6.650749022382984776e+01,6.650299639754173597e+01,4.493826288113680727e-03,8.319104598200514289e+00,1.238211719283099033e+00
4.216867469879517486e-12,9.101511122054602998e-01,-2.932360652033098695e-04,4.375007007902401916e-04,6.357238464597848718e-05,-2.550181444941450856e-08,9.837752400864693883e-08,6.650288486082330053e+01,6.649839929572090114e+01,4.485565102401177333e-03,8.365020667614395222e+00,1.239041944718510369e+00
4.246987951807228372e-12,9.102577707676910990e-01,-3.052054237694032108e-04,4.637260786090260521e-04,6.438622337113341493e-05,-2.944207738622951875e-08,1.017308666084548711e-07,6.649829926458365037e+01,6.649382338597091291e+01,4.475878612736123099e-03,8.410739342297448573e+00,1.239715187720395129e+00
4.277108433734939257e-12,9.103622550608971853e-01,-3.190477523183342943e-04,4.903854746352694300e-04,6.520003246029183210e-05,-3.355026667311649441e-08,1.050789760556754522e-07,6.649373292434196969e+01,6.648926798294398566e+01,4.464941397985681786e-03,8.456265618647821114e+00,1.240140166918515252e+00
4.307228915662650142e-12,9.104644717176838542e-01,-3.344587715156400998e-04,5.171719061269726891e-04,6.601367348926872821e-05,-3.782389870621879766e-08,1.084233740463934083e-07,6.648918540115268172e+01,6.648473246757356492e+01,4.452933579119346293e-03,8.501603732677146752e+00,1.240337528097217090e+00
4.337349397590361028e-12,9.105644091223862313e-01,-3.510800205865356564e-04,5.441920755154121573e-04,6.682701114642750626e-05,-4.226096500834583793e-08,1.117662800537381190e-07,6.648465644011547226e+01,6.648021639498499269e+01,4.440045130474482016e-03,8.546756127434827377e+00,1.240556412211827775e+00
4.367469879518071913e-12,9.106620079720270100e-01,-3.688390918084967691e-04,5.716595331430034555e-04,6.763991387371385308e-05,-4.686049704901179497e-08,1.151104862360421610e-07,6.648014565778704821e+01,6.647571918491833287e+01,4.426472868715809229e-03,8.591726559383834783e+00,1.240936648866591385e+00
4.397590361445782798e-12,9.107571913991853174e-01,-3.882204403511918100e-04,5.995263779176819227e-04,6.845225409220430954e-05,-5.162296548717740913e-08,1.184586594811694099e-07,6.647565237079346900e+01,6.647123995797971929e+01,4.412412813753004322e-03,8.636521783073105141e+00,1.241375694266610541e+00
4.427710843373493684e-12,9.108499166954634463e-01,-4.097664131547874475e-04,6.272603307562502235e-04,6.926390841447662078e-05,-5.655004652745778074e-08,1.218125840293330223e-07,6.647117612661190833e+01,6.646677807240683933e+01,4.398054205065462206e-03,8.681146205333330812e+00,1.241819731455780174e+00
4.457831325301204569e-12,9.109401100681058239e-01,-4.332817049494618023e-04,6.541589105106703937e-04,7.007475793360271401e-05,-6.164413258105473688e-08,1.251731518517287627e-07,6.646671680580180919e+01,6.646233322852665992e+01,4.383577275143013020e-03,8.725600908961647306e+00,1.242343186177767844e+00
4.487951807228915454e-12,9.110277145360744511e-01,-4.580949893167557776e-04,6.800886292902976306e-04,7.088468783657377113e-05,-6.690809127577732301e-08,1.285410111292005820e-07,6.646227393355110280e+01,6.645790477880980518e+01,4.369154741296885081e-03,8.769890574254421978e+00,1.242890958393895184e+00
4.518072289156626340e-12,9.111128127153719225e-01,-4.840998566828202650e-04,7.055628415310164934e-04,7.169358632440407360e-05,-7.234530513993985996e-08,1.319171267213494141e-07,6.645784655399484109e+01,6.645349159965493868e+01,4.354954339897339731e-03,8.814024729045760509e+00,1.243279597528395009e+00
4.548192771084337225e-12,9.111955537937079797e-01,-5.118894021798194678e-04,7.308018640172804633e-04,7.250134387049131553e-05,-7.795987353557835733e-08,1.353028808851639540e-07,6.645343384203462733e+01,6.644909270146426650e+01,4.341140570366616193e-03,8.858011581766209730e+00,1.243475543987671017e+00
4.578313253012048110e-12,9.112759969941996996e-01,-5.418894094925658751e-04,7.552901976451016066e-04,7.330785325366968592e-05,-8.375686654440259766e-08,1.386998905680537945e-07,6.644903529723299584e+01,6.644470742148149611e+01,4.327875751494282726e-03,8.901856078974736519e+00,1.243599581983725555e+00
4.608433734939758996e-12,9.113541408194181237e-01,-5.740506445975672662e-04,7.784365754872946174e-04,7.411300986601334761e-05,-8.974240720777575710e-08,1.421098213453737460e-07,6.644465050703138331e+01,6.644033518710155306e+01,4.315319929831318464e-03,8.945562308532439388e+00,1.243711606085597499e+00
4.638554216867469881e-12,9.114300248565674334e-01,-6.081272788747161531e-04,7.999359171813053958e-04,7.491671197091141136e-05,-9.592373016484995503e-08,1.455344106599267207e-07,6.644027913399594354e+01,6.643597550489869263e+01,4.303629097254785610e-03,8.989133655706199377e+00,1.243831569862823727e+00
4.668674698795180766e-12,9.115037291697806188e-01,-6.436449575600353525e-04,8.195091367575771087e-04,7.571886086573017800e-05,-1.023096905735918734e-07,1.489756478832461072e-07,6.643592086723944590e+01,6.643162791388391497e+01,4.292953355537866902e-03,9.032573327216709913e+00,1.244072558915916060e+00
4.698795180722890844e-12,9.115753149594488791e-01,-6.799319491893215895e-04,8.370502397913941964e-04,7.651936075701558653e-05,-1.089115569658742706e-07,1.524357383276779301e-07,6.643157519588665139e+01,6.642729176296133176e+01,4.283432925325755466e-03,9.075886583823550069e+00,1.244542365522772309e+00
4.728915662650601729e-12,9.116448061176454232e-01,-7.166581971350485282e-04,8.529402840394093455e-04,7.731811841683969592e-05,-1.157432322493942010e-07,1.559166700184108433e-07,6.642724135844247257e+01,6.642296616809997545e+01,4.275190342498084474e-03,9.119081189933686105e+00,1.245205726430735904e+00
4.759036144578312615e-12,9.117122043985776969e-01,-7.540899968566563537e-04,8.675367672823414188e-04,7.811504297863645788e-05,-1.228207504849091882e-07,1.594197050587388987e-07,6.642291852040266065e+01,6.641865019527895697e+01,4.268325123708127840e-03,9.162165630067574895e+00,1.245965695752695002e+00
4.789156626506023500e-12,9.117775423291204495e-01,-7.926190252526495216e-04,8.805565735891440673e-04,7.891004586319010560e-05,-1.301618433443018042e-07,1.629450351810158399e-07,6.641860594144696961e+01,6.641434302983344651e+01,4.262911613527592750e-03,9.205147464771988197e+00,1.246762551613324721e+00
4.819277108433734385e-12,9.118409769286500710e-01,-8.324515910424114132e-04,8.913798134499907209e-04,7.970304068558034462e-05,-1.377859548014886266e-07,1.664913672993480209e-07,6.641430293865913370e+01,6.641004394245742048e+01,4.258996201713477654e-03,9.248033646015894504e+00,1.247526031972252314e+00
4.849397590361445271e-12,9.119028162736900756e-01,-8.735438834457249493e-04,8.993901025304687274e-04,8.049394337174078126e-05,-1.457141500942648063e-07,1.700553039666731585e-07,6.641000869596746270e+01,6.640575209917381017e+01,4.256596793648480780e-03,9.290832449836551987e+00,1.248151249795638629e+00
4.879518072289156156e-12,9.119633708520940019e-01,-9.151959200642193057e-04,9.040614723173391598e-04,8.128267252300653460e-05,-1.539684740403045457e-07,1.736309053432804581e-07,6.640572232440086964e+01,6.640146661819422036e+01,4.255706206652530750e-03,9.333552905811563605e+00,1.248567855341809363e+00
4.909638554216867041e-12,9.120227700014830186e-01,-9.561741706488058063e-04,9.055896425876067612e-04,8.206914957003786325e-05,-1.625709632575169205e-07,1.772098396267264621e-07,6.640144303671067405e+01,6.639718674429026635e+01,4.256292420410464315e-03,9.376203010317878395e+00,1.248777104316637132e+00
4.939759036144577927e-12,9.120810313893187304e-01,-9.959604548437943003e-04,9.052091271846661458e-04,8.285329865735100764e-05,-1.715426917417285477e-07,1.807820583604508828e-07,6.639717005531628047e+01,6.639291176224490698e+01,4.258293071375386304e-03,9.418790644992888872e+00,1.248844351464995839e+00
4.969879518072288812e-12,9.121382565685973720e-01,-1.035304464674892009e-03,9.039531905986283346e-04,8.363504672769470625e-05,-1.809032019816308268e-07,1.843366638994237747e-07,6.639290254267991997e+01,6.638864093119838117e+01,4.261611481532237913e-03,9.461324259279153992e+00,1.248890026543561849e+00
4.999999999999999697e-12,9.121946301224009845e-01,-1.075055067400991146e-03,9.015587410682405220e-04,8.441432374282038863e-05,-1.906706438022800170e-07,1.878625378427919665e-07,6.638863972734640129e+01,6.638437361044377383e+01,4.266116902621189949e-03,9.503811580825768601e+00,1.249038912632340903e+00
5.030120481927710583e-12,9.122503045854335468e-01,-1.115232993305887484e-03,8.972467029342446471e-04,8.519106250485181727e-05,-2.008623839878204923e-07,1.913483318545606186e-07,6.638438094492835262e+01,6.638010930038234392e+01,4.271644546010790189e-03,9.546259210188468458e+00,1.249361036787683288e+00
5.060240963855421468e-12,9.123053792895681191e-01,-1.155498473903486143e-03,8.907287359142903628e-04,8.596519808843597517e-05,-2.114952362768942347e-07,1.947819242480966044e-07,6.638012554085999284e+01,6.637584754071201587e+01,4.278000147978206630e-03,9.588673628933952031e+00,1.249882956850839832e+00
5.090361445783132354e-12,9.123599192697142701e-01,-1.195493937513390651e-03,8.819989085319891644e-04,8.673666722584907939e-05,-2.225849015537812098e-07,1.981500937358003729e-07,6.637587297273653064e+01,6.637158800026449512e+01,4.284972472038766321e-03,9.631060251753000401e+00,1.250599861678297620e+00
5.120481927710843239e-12,9.124139509459713304e-01,-1.234716438141780087e-03,8.712537712348960434e-04,8.750540767204962494e-05,-2.341452528059333974e-07,2.014389416581466969e-07,6.637162287680116890e+01,6.636733053367194657e+01,4.292343129226893622e-03,9.673422759978530294e+00,1.251433771108641624e+00
5.150602409638554124e-12,9.124675039210693450e-01,-1.273039427817730792e-03,8.592050484997075434e-04,8.827135768505225391e-05,-2.461881987232307019e-07,2.046346632342567032e-07,6.636737489020198666e+01,6.636307500403438553e+01,4.299886167595133243e-03,9.715764800797741074e+00,1.252254445476418176e+00
5.180722891566265010e-12,9.125206376579232392e-01,-1.311043194972668453e-03,8.464350206123592412e-04,8.903445591851362364e-05,-2.587239474557160613e-07,2.077238432408408755e-07,6.636312871078150977e+01,6.635882134883176775e+01,4.307361949745912993e-03,9.758089377062496794e+00,1.252979701024163006e+00
5.210843373493975895e-12,9.125733977277518116e-01,-1.349117741983353385e-03,8.327222928904249536e-04,8.979464128525357935e-05,-2.717608311536280496e-07,2.106931303758059808e-07,6.635888424813913389e+01,6.635456973557521110e+01,4.314512563928463336e-03,9.800397349499860411e+00,1.253595667089052235e+00
5.240963855421685972e-12,9.126258491083414359e-01,-1.386896151368402497e-03,8.177838817318929974e-04,9.055185197694740019e-05,-2.853043713587344086e-07,2.135290709949282830e-07,6.635464148045960542e+01,6.635032041851151519e+01,4.321061948083873734e-03,9.842688888770771527e+00,1.254093997688831674e+00
5.271084337349396858e-12,9.126781410768726177e-01,-1.424024980142077606e-03,8.019918945336441517e-04,9.130602393563188798e-05,-2.993563067322928540e-07,2.162187995924023736e-07,6.635040030032516256e+01,6.634607358069453653e+01,4.326719630619399286e-03,9.884965027952350880e+00,1.254475341050482307e+00
5.301204819277107743e-12,9.127303824377320796e-01,-1.460602418795538477e-03,7.857726246574012283e-04,9.205708989788090411e-05,-3.139145437841986126e-07,2.187512448532623282e-07,6.634616064310847605e+01,6.634182946091894451e+01,4.331182189526670660e-03,9.927226423205841144e+00,1.254803217720761310e+00
5.331325301204818629e-12,9.127825001909708469e-01,-1.496713117316844166e-03,7.691154216008681604e-04,9.280497928836490542e-05,-3.289740517441269588e-07,2.211177977920902477e-07,6.634192252289733460e+01,6.633758838766568999e+01,4.334135231641299268e-03,9.969473002188774302e+00,1.255201396816899573e+00
5.361445783132529514e-12,9.128343411524190154e-01,-1.532264792862367752e-03,7.519037509331116462e-04,9.354961831247981109e-05,-3.445277649587124056e-07,2.233119096339500789e-07,6.633768590181612979e+01,6.633335063672967635e+01,4.335265086460320279e-03,1.001170519670483827e+01,1.255821282887228829e+00
5.391566265060240399e-12,9.128858176854315332e-01,-1.567108701528904195e-03,7.340685884841754993e-04,9.429092994940606223e-05,-3.605666166820601637e-07,2.253281377431353682e-07,6.633345071011507343e+01,6.632911643373778077e+01,4.334276377288513553e-03,1.005392373150028540e+01,1.256807171575325066e+00
5.421686746987951285e-12,9.129369094100303617e-01,-1.600836656842902130e-03,7.155419830622232989e-04,9.502883404053205825e-05,-3.770786354797333197e-07,2.271616051022006952e-07,6.632921688802935023e+01,6.632488598352618681e+01,4.330904503162917585e-03,1.009612920373657197e+01,1.258222371589489130e+00
5.451807228915662170e-12,9.129876546555308892e-01,-1.632991669374753846e-03,6.966083593548349877e-04,9.576324735999583318e-05,-3.940478418759443140e-07,2.288082923291826462e-07,6.632498427102913752e+01,6.632065934864253620e+01,4.324922386598811265e-03,1.013832322082730286e+01,1.260010456708216653e+00
5.481927710843373055e-12,9.130381618261810273e-01,-1.663740632391782310e-03,6.778463012199886914e-04,9.649408334586159937e-05,-4.114538162774683733e-07,2.302657156393167026e-07,6.632075257141143254e+01,6.631643642731341970e+01,4.316144098010060194e-03,1.018050862304460757e+01,1.262054250315805426e+00
5.512048192771083941e-12,9.130885315986172479e-01,-1.693600415917196917e-03,6.593865969787824667e-04,9.722125163035753815e-05,-4.292721374695343457e-07,2.315332834011256146e-07,6.631652152855023985e+01,6.631221710215322673e+01,4.304426397015882061e-03,1.022268800432330238e+01,1.264197045926463314e+00
5.542168674698794826e-12,9.131387776418528057e-01,-1.722451706883694651e-03,6.409218211511373466e-04,9.794465782377823363e-05,-4.474750683591131542e-07,2.326121258535957805e-07,6.631229102164242306e+01,6.630800135039498855e+01,4.289671247434232934e-03,1.026486259552369873e+01,1.266197637564802747e+00
5.572289156626505711e-12,9.131888557679913587e-01,-1.749709792310439162e-03,6.226833431655998466e-04,9.866420369881947919e-05,-4.660318154744156009e-07,2.335047524822351525e-07,6.630806101506728112e+01,6.630378918535519972e+01,4.271829712080341297e-03,1.030703283184705121e+01,1.267820454068431024e+00
5.602409638554216597e-12,9.132387082950371715e-01,-1.775385296521092386e-03,6.055165375474980041e-04,9.937978754730220521e-05,-4.849083468417817677e-07,2.342150040766518474e-07,6.630383144114595950e+01,6.629958053635826332e+01,4.250904787692265374e-03,1.034919944768498112e+01,1.269009237766991038e+00
5.632530120481927482e-12,9.132882828321409185e-01,-1.800107183350858810e-03,5.898563559982540269e-04,1.000913044888620629e-04,-5.040672179686376057e-07,2.347485037681744746e-07,6.629960224209261810e+01,6.629537529030200460e+01,4.226951790612240231e-03,1.039136299013868836e+01,1.269838245195596738e+00
5.662650602409638367e-12,9.133375936610150791e-01,-1.824327930340521571e-03,5.754175326918650616e-04,1.007986466212993444e-04,-5.234676977343982898e-07,2.351134411494544180e-07,6.629537350301859533e+01,6.629117342787989742e+01,4.200075138696807674e-03,1.043352253421712383e+01,1.270335533928711680e+00
5.692771084337349253e-12,9.133867193645485161e-01,-1.848138542298809845e-03,5.618696153905774690e-04,1.015017028868132903e-04,-5.430661995681605125e-07,2.353212865499229840e-07,6.629114548233511073e+01,6.628697506197957523e+01,4.170420355535423354e-03,1.047567543833902093e+01,1.270546868202873547e+00
5.722891566265060138e-12,9.134356968539211197e-01,-1.871510778459266507e-03,5.491395555403815213e-04,1.022003587380706526e-04,-5.628169835705826958e-07,2.353871383061504102e-07,6.628691861095832394e+01,6.628278044773043121e+01,4.138163227893335537e-03,1.051781735092788317e+01,1.270687397104896865e+00
5.753012048192771023e-12,9.134844833882002080e-01,-1.894269667244198553e-03,5.372854922232192998e-04,1.028944961228827335e-04,-5.826730889899507458e-07,2.353296976697832989e-07,6.628269343836250016e+01,6.627858993700274937e+01,4.103501359748344679e-03,1.055994271441493382e+01,1.270980245379341289e+00
5.783132530120481909e-12,9.135329967221668124e-01,-1.916308055493550324e-03,5.266252793760113323e-04,1.035839941872562840e-04,-6.025873730075851778e-07,2.351709364172275598e-07,6.627847040222091834e+01,6.627440375521821636e+01,4.066647002705438795e-03,1.060204712978187302e+01,1.271434943164219344e+00
5.813253012048191986e-12,9.135811411246116398e-01,-1.938034008038716982e-03,5.176144542182177337e-04,1.042687303100339085e-04,-6.225135055968588440e-07,2.349353470848638807e-07,6.627424966958405150e+01,6.627022185397360943e+01,4.027815610439621288e-03,1.064412898374653160e+01,1.272019460047510986e+00
5.843373493975902872e-12,9.136288909828050864e-01,-1.960144435161536615e-03,5.101979335440761298e-04,1.049485808171820276e-04,-6.424066740276557830e-07,2.346487020447554507e-07,6.627003124111394072e+01,6.626604402895192436e+01,3.987212162009951856e-03,1.068618830514616391e+01,1.272876668124385269e+00
5.873493975903613757e-12,9.136763886371566112e-01,-1.982955930329695880e-03,5.037388222083269158e-04,1.056234214490686251e-04,-6.622235644026734490e-07,2.343366986812273916e-07,6.626581519111337570e+01,6.626187016847339351e+01,3.945022639984292409e-03,1.072822429275572986e+01,1.274080021646798233e+00
5.903614457831324642e-12,9.137238325716356968e-01,-2.006412092521679940e-03,4.977641867902215687e-04,1.062931280729262812e-04,-6.819215383532365369e-07,2.340241668657031135e-07,6.626160183040067864e+01,6.625770042096981172e+01,3.901409430871665383e-03,1.077023375027833652e+01,1.275374678583297783e+00
5.933734939759035528e-12,9.137712863211201464e-01,-2.030508976702693862e-03,4.921688375020904322e-04,1.069575776092597107e-04,-7.014577491154924358e-07,2.337350117582370359e-07,6.625739156479571079e+01,6.625353505689507472e+01,3.856507900643150240e-03,1.081221258930323792e+01,1.276485540789859430e+00
5.963855421686746413e-12,9.138187410607230277e-01,-2.055165275075489587e-03,4.867348477212874868e-04,1.076166488108310914e-04,-7.207889991451499542e-07,2.334923347993043657e-07,6.625318470171170304e+01,6.624937427170267767e+01,3.810430009022389240e-03,1.085415775258437421e+01,1.277486566313219107e+00
5.993975903614457298e-12,9.138662747296280031e-01,-2.080009578427682772e-03,4.812581971177128104e-04,1.082702228539833734e-04,-7.398721749100006009e-07,2.333181308744858611e-07,6.624898148205832626e+01,6.624521820651195014e+01,3.763275546372188331e-03,1.089606681396823618e+01,1.278553198060950802e+00
6.024096385542168184e-12,9.139139909258551242e-01,-2.104844563650017531e-03,4.760542391397777021e-04,1.089181837620949807e-04,-7.586643382362099125e-07,2.332325848286010416e-07,6.624478212810262789e+01,6.624106698523559089e+01,3.715142867038448687e-03,1.093793750564795175e+01,1.279577384935793205e+00
6.054216867469879069e-12,9.139618927251408342e-01,-2.130051429771720808e-03,4.715662065395321992e-04,1.095604184559749098e-04,-7.771220037666892514e-07,2.332536215534198886e-07,6.624058671304389634e+01,6.623692057699639690e+01,3.666136047505390641e-03,1.097976902968995283e+01,1.280381863996431058e+00
6.084337349397589954e-12,9.140099392130668354e-01,-2.156245207614094963e-03,4.676440722950560877e-04,1.101968165045547911e-04,-7.952001178600517654e-07,2.333974099900377151e-07,6.623639515393411159e+01,6.623277878084796555e+01,3.616373086144219779e-03,1.102156210283046178e+01,1.281105875199242128e+00
6.114457831325300840e-12,9.140581489134241844e-01,-2.183801179079205863e-03,4.636709547568831566e-04,1.108272699990108347e-04,-8.128516173103914305e-07,2.336798739212657778e-07,6.623220738537574448e+01,6.622864139025347185e+01,3.565995122267961569e-03,1.106331724673903771e+01,1.282006619268223790e+00
6.144578313253011725e-12,9.141065764571277841e-01,-2.212723031232728850e-03,4.591295718366020652e-04,1.114516736425708439e-04,-8.300279267660090271e-07,2.341184612280126506e-07,6.622802331660747654e+01,6.622450814565164023e+01,3.515170955842757128e-03,1.110503522183073066e+01,1.283056781950488556e+00
6.174698795180722610e-12,9.141552745640555422e-01,-2.242776191682253548e-03,4.537529778725923912e-04,1.120699248244449449e-04,-8.466801090553234609e-07,2.347333083267340859e-07,6.622384270774627169e+01,6.622037861379456558e+01,3.464093951711263736e-03,1.114671828739337478e+01,1.284103735467671425e+00
6.204819277108433496e-12,9.142043099641231629e-01,-2.273773234507245420e-03,4.473606663127152345e-04,1.126819237010924355e-04,-8.627601636961440201e-07,2.355475091409637045e-07,6.621966533623182727e+01,6.621625236130384451e+01,3.412974927975833805e-03,1.118836858589610017e+01,1.285244915674805810e+00
6.234939759036144381e-12,9.142537385983977583e-01,-2.305681636397152821e-03,4.397593426420484848e-04,1.132875733462454548e-04,-8.782220200282054102e-07,2.365867346071370311e-07,6.621549100963095214e+01,6.621212897539970754e+01,3.362034231245324394e-03,1.122998804342436507e+01,1.286656449492119991e+00
6.265060240963855266e-12,9.143035478140706385e-01,-2.338352265663872550e-03,4.307593010342061486e-04,1.138867796439137057e-04,-8.930218508130891866e-07,2.378786856623707958e-07,6.621131931636179502e+01,6.620800782358323033e+01,3.311492778559385446e-03,1.127158080252835859e+01,1.288206429518777840e+00
6.295180722891566152e-12,9.143536840894972428e-01,-2.371458713944248238e-03,4.202800737778024246e-04,1.144794507490989611e-04,-9.071177763984350521e-07,2.394529223821954554e-07,6.620714960085969381e+01,6.620388803624382490e+01,3.261564615871195838e-03,1.131315337993259185e+01,1.289623832725182107e+00
6.325301204819277037e-12,9.144041152406744422e-01,-2.404848126246835697e-03,4.083165925960647604e-04,1.150654965333837421e-04,-9.204696526605257597e-07,2.413412455867653774e-07,6.620298120478651072e+01,6.619976875309174602e+01,3.212451694761198073e-03,1.135471224994645212e+01,1.290905875559248850e+00
6.355421686746987115e-12,9.144548397683960328e-01,-2.438508835063224120e-03,3.947422053589158086e-04,1.156448284014950580e-04,-9.330395877062134350e-07,2.435781488022355120e-07,6.619881351951609361e+01,6.619564917733413267e+01,3.164342181964308314e-03,1.139626337870028117e+01,1.292189870750450664e+00
6.385542168674698000e-12,9.145058685111484564e-01,-2.472165954778495975e-03,3.793594108710576199e-04,1.162173593600488548e-04,-9.447929394046582898e-07,2.462007327510575261e-07,6.619464591663698627e+01,6.619152850387651199e+01,3.117412760469389244e-03,1.143781292458286991e+01,1.293379396108105928e+00
6.415662650602408885e-12,9.145572115943683134e-01,-2.505418650304071584e-03,3.622045837242285436e-04,1.167830041332354983e-04,-9.556990731036443680e-07,2.492481830022391432e-07,6.619047786641199593e+01,6.618740603595259131e+01,3.071830459406162204e-03,1.147936609105224370e+01,1.294276267067337560e+00
6.445783132530119771e-12,9.146088453413889763e-01,-2.538240510695263189e-03,3.435473957603137713e-04,1.173416792981488052e-04,-9.657317957007602626e-07,2.527612653621851781e-07,6.618630912818497336e+01,6.618328137565670488e+01,3.027752528262251091e-03,1.152092526361005831e+01,1.294945663888437570e+00
6.475903614457830656e-12,9.146607227803412732e-01,-2.570916354120646348e-03,3.234650723629051584e-04,1.178933033253359901e-04,-9.748698775501579289e-07,2.567818045678954958e-07,6.618213959619986042e+01,6.617915427008382778e+01,2.985326116027658787e-03,1.156249152362533117e+01,1.295603252252277127e+00
6.506024096385541541e-12,9.147128578139297472e-01,-2.603545141680802151e-03,3.016095089526734004e-04,1.184377963556160446e-04,-9.830976463166544721e-07,2.613519823549094362e-07,6.617796904196342211e+01,6.617502435414415629e+01,2.944687819270358237e-03,1.160406718147310201e+01,1.296282349445839532e+00
6.536144578313252427e-12,9.147653390938207396e-01,-2.635776283657586833e-03,2.775407694208201909e-04,1.189750798403192841e-04,-9.904053193798716180e-07,2.665137658655043218e-07,6.617379721286965832e+01,6.617089125079758105e+01,2.905962072079011378e-03,1.164565477662424442e+01,1.296928882194088084e+00
6.566265060240963312e-12,9.148182065284696796e-01,-2.666989099064286540e-03,2.512946195632967134e-04,1.195050763538290636e-04,-9.967891037416776089e-07,2.723086890413581209e-07,6.616962398364228193e+01,6.616675472533600555e+01,2.869258306279349503e-03,1.168725558316273272e+01,1.297662776912239968e+00
6.596385542168674198e-12,9.148713840795105190e-01,-2.696742548551442353e-03,2.233885917499562018e-04,1.200277096076397869e-04,-1.002251282314663220e-06,2.787775766515594024e-07,6.616544924569537045e+01,6.616261457836114346e+01,2.834667334221888362e-03,1.172887073150960902e+01,1.298633782408335602e+00
6.626506024096385083e-12,9.149247816578128800e-01,-2.725026083235835509e-03,1.943310547672358649e-04,1.205429043533872194e-04,-1.006800132615017380e-06,2.859598018614742440e-07,6.616127284696722199e+01,6.615847058936037683e+01,2.802257606840468773e-03,1.177050180980770122e+01,1.299757356957076393e+00
6.656626506024095968e-12,9.149783520310449392e-01,-2.752111740953589944e-03,1.643983955174997268e-04,1.210505859763707939e-04,-1.010449312279632725e-06,2.938922537635781924e-07,6.615709471271807729e+01,6.615432263933900003e+01,2.772073379076921661e-03,1.181214967286980766e+01,1.300849618912212069e+00
6.686746987951806854e-12,9.150320373843867650e-01,-2.778365463643951878e-03,1.337390296452810909e-04,1.215506800635062005e-04,-1.013216619319783664e-06,3.026084169163907107e-07,6.615291482636781950e+01,6.615017068869590844e+01,2.744137671910175293e-03,1.185381459949298311e+01,1.301887304281893032e+00
6.716867469879517739e-12,9.150857986200716665e-01,-2.804190584802946761e-03,1.021683917234549309e-04,1.220431123811640097e-04,-1.015122380857014706e-06,3.121378572346023411e-07,6.614873310138086993e+01,6.614601464254947416e+01,2.718458831400558627e-03,1.189549752532569293e+01,1.302937499945120425e+00
6.746987951807228624e-12,9.151396715599315890e-01,-2.829647528163021803e-03,6.902987305434116227e-05,1.225278091796811472e-04,-1.016187939843112757e-06,3.225063651434022446e-07,6.614454948541371948e+01,6.614185444905666600e+01,2.695036357056061847e-03,1.193719899577989096e+01,1.303973234701202522e+00
6.777108433734939510e-12,9.151936453969182761e-01,-2.854127636410341666e-03,3.389038208465634951e-05,1.230046973607790031e-04,-1.016434801923446173e-06,3.337366763402275471e-07,6.614036412554705180e+01,6.613769026211583935e+01,2.673863431213578147e-03,1.197891753389801828e+01,1.304928618461752343e+00
6.807228915662650395e-12,9.152475752513579144e-01,-2.876929710135953805e-03,-2.870391512939007803e-06,1.234737044775898991e-04,-1.015884619072355343e-06,3.458491051209317136e-07,6.613617720261794375e+01,6.613352227797987837e+01,2.654924638065681367e-03,1.202065136546570301e+01,1.305844651941361345e+00
6.837349397590361280e-12,9.153013571632161449e-01,-2.897986685170093803e-03,-4.058925927484194628e-05,1.239347589487316292e-04,-1.014559520074141965e-06,3.588615554046165229e-07,6.613198872405558859e+01,6.612935053292956411e+01,2.638191126027074861e-03,1.206240052887275027e+01,1.306859348496825390e+00
6.867469879518072166e-12,9.153550222296868988e-01,-2.917664898859289885e-03,-7.896499130290735306e-05,1.243877904233147997e-04,-1.012482224514926514e-06,3.727890934188864695e-07,6.612779866817326990e+01,6.612517505117398287e+01,2.623616999287801434e-03,1.210416535944596106e+01,1.308099426629147022e+00
6.897590361445782243e-12,9.154085476495569251e-01,-2.936254448947696414e-03,-1.179487062844927536e-04,1.248327298027694459e-04,-1.009675851729777975e-06,3.876434427350008634e-07,6.612360718834452200e+01,6.612099605102434907e+01,2.611137320174200874e-03,1.214594439370111800e+01,1.309601911683912823e+00
6.927710843373493129e-12,9.154617759780874220e-01,-2.953879137221743483e-03,-1.576177235829981848e-04,1.252695089301222029e-04,-1.006163448550835656e-06,4.034325624996565658e-07,6.611941441954016341e+01,6.611681375167408703e+01,2.600667866073269174e-03,1.218773633295025505e+01,1.311320111687751755e+00
6.957831325301204014e-12,9.155145780359972285e-01,-2.970424397557807576e-03,-1.982021586378182381e-04,1.256980605049115075e-04,-1.001967170458381008e-06,4.201607475865848560e-07,6.611522029810397783e+01,6.611262819110021383e+01,2.592107003770928626e-03,1.222954186374063035e+01,1.313227089479926057e+00
6.987951807228914899e-12,9.155668901406005533e-01,-2.985459847429310087e-03,-2.397177092561416333e-04,1.261183183529831229e-04,-9.971075264656399897e-07,4.378296973728135675e-07,6.611102469821121019e+01,6.610843936038236279e+01,2.585337828843241922e-03,1.227136224996077551e+01,1.315363870772232380e+00
7.018072289156625785e-12,9.156186398566821261e-01,-2.998660896365561417e-03,-2.817190283315951986e-04,1.265302175428758538e-04,-9.916034053245554195e-07,4.564398970486819215e-07,6.610682752784680360e+01,6.610424729702357638e+01,2.580230823229663888e-03,1.231319838476210826e+01,1.317684792691860007e+00
7.048192771084336670e-12,9.156698405553429509e-01,-3.010170776135341272e-03,-3.238021902816431855e-04,1.269336939974407045e-04,-9.854727041586660109e-07,4.759910370726749163e-07,6.610262871534656881e+01,6.610005206977484704e+01,2.576645571724184292e-03,1.235505100884241436e+01,1.319944953033141077e+00
7.078313253012047555e-12,9.157206283612354669e-01,-3.020254273186533719e-03,-3.659814681525223141e-04,1.273286838136591102e-04,-9.787325218917102984e-07,4.964813687652225832e-07,6.609842828942558413e+01,6.609585386145460006e+01,2.574427970978753356e-03,1.239691990122877385e+01,1.321913492214020991e+00
7.108433734939758441e-12,9.157710719779337261e-01,-3.028871885629145361e-03,-4.083477067113340780e-04,1.277151226844764351e-04,-9.713986030001787681e-07,5.179070002017338467e-07,6.609422638794339377e+01,6.609165297981819265e+01,2.573408125194654675e-03,1.243880371060529377e+01,1.323607002699533464e+00
7.138554216867469326e-12,9.158211263202534758e-01,-3.035876566399586373e-03,-4.507824088173912843e-04,1.280929456045137242e-04,-9.634846304057464727e-07,5.402615197204527667e-07,6.609002312022171566e+01,6.608744971788210876e+01,2.573402339607193303e-03,1.248070131405979311e+01,1.325128751686317941e+00
7.168674698795180211e-12,9.158707772669932856e-01,-3.041255406752721002e-03,-4.931245782668194693e-04,1.284620868093672348e-04,-9.550014842296787524e-07,5.635356803646125601e-07,6.608581864887599977e+01,6.608324443341035703e+01,2.574215465646722927e-03,1.252261108902260212e+01,1.326416726730170970e+00
7.198795180722891097e-12,9.159200367865538706e-01,-3.044981159156513913e-03,-5.352170525210123283e-04,1.288224798574036031e-04,-9.459561878636088729e-07,5.877174584171564356e-07,6.608161327952360864e+01,6.607903763581370526e+01,2.575643709897479199e-03,1.256453000663360342e+01,1.327392326572536474e+00
7.228915662650601982e-12,9.159688855776612071e-01,-3.046954873000850151e-03,-5.767728722177329617e-04,1.291740577665990064e-04,-9.363511122086856784e-07,6.127928869299006258e-07,6.607740721262420891e+01,6.607482973443573826e+01,2.577478188475442952e-03,1.260645605074077480e+01,1.328224413652570934e+00
7.259036144578312867e-12,9.160173700450494616e-01,-3.047271116849714634e-03,-6.174881579674988035e-04,1.295167529573782892e-04,-9.261842676642752320e-07,6.387470494395603509e-07,6.607320042693184803e+01,6.607062092110922435e+01,2.579505822623092640e-03,1.264838941414894080e+01,1.329170495651416317e+00
7.289156626506022945e-12,9.160655931626423554e-01,-3.046253042845272971e-03,-6.572425332316234005e-04,1.298504967566019839e-04,-9.154503137941873348e-07,6.655644010124914749e-07,6.606899292962404502e+01,6.606641142088830065e+01,2.581508735744336702e-03,1.269033003991827258e+01,1.330253420280331778e+00
7.319277108433734638e-12,9.161135696447255672e-01,-3.044112782202206945e-03,-6.960855726618433341e-04,1.301752187665536798e-04,-9.041413021075129984e-07,6.932285822727773379e-07,6.606478491745521353e+01,6.606220165062732974e+01,2.583266827880871790e-03,1.273227599386894404e+01,1.331350097364332630e+00
7.349397590361444716e-12,9.161612897090828378e-01,-3.040775402388301834e-03,-7.341144973872144354e-04,1.304908467797732052e-04,-8.922469729837731155e-07,7.217222114103004370e-07,6.606057650937205494e+01,6.605799194507039829e+01,2.584564301652261895e-03,1.277422610807106373e+01,1.332488287787494174e+00
7.379518072289156409e-12,9.162088772283975002e-01,-3.035996123203154717e-03,-7.713574931256519333e-04,1.307973073336198585e-04,-8.797548410902767824e-07,7.510267085355024798e-07,6.605636759463267538e+01,6.605378239701001064e+01,2.585197622665389751e-03,1.281618147867036406e+01,1.333778538942565373e+00
7.409638554216866486e-12,9.162564719039538730e-01,-3.029548469099987117e-03,-8.074810560001179300e-04,1.310945263456153153e-04,-8.666500475370219126e-07,7.811223794284167676e-07,6.605215802439464312e+01,6.604957303979551853e+01,2.584984599119363735e-03,1.285814354246422653e+01,1.335135763986054380e+00
7.439759036144578179e-12,9.163040434702068859e-01,-3.021601309384288649e-03,-8.417902210460355633e-04,1.313824296213064768e-04,-8.529152687438333421e-07,8.119891151235097116e-07,6.604794763765669074e+01,6.604536386625997579e+01,2.583771396719572889e-03,1.290011388315461183e+01,1.336346941000258859e+00
7.469879518072288257e-12,9.163514806500900889e-01,-3.012948361999124355e-03,-8.739936365967022110e-04,1.316609434760645234e-04,-8.385312227996655588e-07,8.436072170129907172e-07,6.604373615485805260e+01,6.604115471725312148e+01,2.581437604935166857e-03,1.294209535771665820e+01,1.337377908010916272e+00
7.499999999999999950e-12,9.163987386747278752e-01,-3.004397117362244719e-03,-9.046966554904472668e-04,1.319299952605947806e-04,-8.234774497842517884e-07,8.759574606643615185e-07,6.603952327965642155e+01,6.603694537672437548e+01,2.577902932047586651e-03,1.298409098633324810e+01,1.338373911715652564e+00
7.530120481927710028e-12,9.164458130994280749e-01,-2.995996793199732361e-03,-9.346834276133407417e-04,1.321895133484207968e-04,-8.077325876971668336e-07,9.090205212029243254e-07,6.603530885041818976e+01,6.603273571951986298e+01,2.573130898332160691e-03,1.302610238071094884e+01,1.339386863379244730e+00
7.560240963855421721e-12,9.164927051935519708e-01,-2.987304362931797550e-03,-9.641398505441715850e-04,1.324394268633183574e-04,-7.912743244155723429e-07,9.427764477237971754e-07,6.603109270507570727e+01,6.602852558102777891e+01,2.567124047929215773e-03,1.306813114540118903e+01,1.340339062651056734e+00
7.590361445783131798e-12,9.165394656239793658e-01,-2.978066877037637526e-03,-9.929394837253444767e-04,1.326796657124799277e-04,-7.740796003248004335e-07,9.772042559404458766e-07,6.602687452123819867e+01,6.602431460737059865e+01,2.559913867595393563e-03,1.311018049962615883e+01,1.341255965739157174e+00
7.620481927710843492e-12,9.165861829043211451e-01,-2.968246408781330739e-03,-1.020944277723187955e-03,1.329101608095252279e-04,-7.561248513205739042e-07,1.012281659494562731e-06,6.602265398440412980e+01,6.602010243073219442e+01,2.551553671929330126e-03,1.315225358622643093e+01,1.342298989153494437e+00
7.650602409638553569e-12,9.166329192633700940e-01,-2.957988092705592705e-03,-1.047818840361020411e-03,1.331308442159405295e-04,-7.373861782995632272e-07,1.047985397063018438e-06,6.601843100845773904e+01,6.601588889174379915e+01,2.542116713941033109e-03,1.319435128077798147e+01,1.343520713169725989e+00
7.680722891566265262e-12,9.166796844504067066e-01,-2.947825676860863203e-03,-1.073433738275441588e-03,1.333416495158946914e-04,-7.178400015489647841e-07,1.084291889035219048e-06,6.601420556306271692e+01,6.601167386692080186e+01,2.531696141914312279e-03,1.323647395333997245e+01,1.344787409915815690e+00
7.710843373493975340e-12,9.167264739947591501e-01,-2.938191224002229679e-03,-1.098488603666968088e-03,1.335425125072389350e-04,-6.974639513760318979e-07,1.121177255541495173e-06,6.600997746160143720e+01,6.600745705728728296e+01,2.520404314151656906e-03,1.327862353654870553e+01,1.345998502628360294e+00
7.740963855421685417e-12,9.167733180915764724e-01,-2.928632442128074626e-03,-1.123832248016230339e-03,1.337333715001685745e-04,-6.762368898659197339e-07,1.158616812561421707e-06,6.600574648839165093e+01,6.600323811888384284e+01,2.508369507802641826e-03,1.332080223510904560e+01,1.347190665520396236e+00
7.771084337349397110e-12,9.168203001036264732e-01,-2.918236868006470787e-03,-1.149379854950987895e-03,1.339141669898359459e-04,-6.541381114349544721e-07,1.196585005436094948e-06,6.600151259218981181e+01,6.599901686267145351e+01,2.495729518362387652e-03,1.336301065447475267e+01,1.348357816468617854e+00
7.801204819277107188e-12,9.168675008598978771e-01,-2.906655786985019863e-03,-1.174471208071051339e-03,1.340848415275800408e-04,-6.311468264138131928e-07,1.235055799937835412e-06,6.599727582194196884e+01,6.599479319684213863e+01,2.482625099825873285e-03,1.340524839984201932e+01,1.349358323741225441e+00
7.831325301204818881e-12,9.169149493898854919e-01,-2.894146910038861761e-03,-1.198801882230901387e-03,1.342453401854015629e-04,-6.072420455604428800e-07,1.274002994272185416e-06,6.599303616537588368e+01,6.599056697082012590e+01,2.469194555755147708e-03,1.344751561182436994e+01,1.350097613142569264e+00
7.861445783132528959e-12,9.169626905717851439e-01,-2.880992788168002840e-03,-1.222428450950363869e-03,1.343956108850636612e-04,-5.824022826532176675e-07,1.313400795297393076e-06,6.598879361098167351e+01,6.598633804074525244e+01,2.455570236426075133e-03,1.348981238516876680e+01,1.350650827372710916e+00
7.891566265060240652e-12,9.170108741937700314e-01,-2.867339696183614662e-03,-1.245496297565791685e-03,1.345356042043461132e-04,-5.566054147219273917e-07,1.353224917780853508e-06,6.598454833789332952e+01,6.598210645977819411e+01,2.441878115139792423e-03,1.353213689090741312e+01,1.351123454074056207e+00
7.921686746987950729e-12,9.170596808320256033e-01,-2.853117989773783399e-03,-1.268346239255919604e-03,1.346652733158994393e-04,-5.298291244780661091e-07,1.393453295896319639e-06,6.598030067894688955e+01,6.597787244004312868e+01,2.428238903766481455e-03,1.357448571453955921e+01,1.351533900576344926e+00
7.951807228915662423e-12,9.171091588488978763e-01,-2.837887088273280053e-03,-1.291225529249697248e-03,1.347845744482912785e-04,-5.020511228418858119e-07,1.434065912643789056e-06,6.597605101339274825e+01,6.597363624499962498e+01,2.414768393118877157e-03,1.361685495357105147e+01,1.351906822417611842e+00
7.981927710843372500e-12,9.171592011403708611e-01,-2.821114652063335185e-03,-1.313791961654900810e-03,1.348934673588234870e-04,-4.732487242017227057e-07,1.475044671628818634e-06,6.597179981322379660e+01,6.596939823582705742e+01,2.401577396737832049e-03,1.365923986380841981e+01,1.352340640580497855e+00
8.012048192771084193e-12,9.172096740447582830e-01,-2.802636579250606958e-03,-1.335328800062800724e-03,1.349919154657326214e-04,-4.433987896743210378e-07,1.516373684709530107e-06,6.596754757058039331e+01,6.596515879941389926e+01,2.388771166487460573e-03,1.370163556767213286e+01,1.352900728959503418e+00
8.042168674698794271e-12,9.172604860368440693e-01,-2.782691311272686343e-03,-1.355303755567087822e-03,1.350798858509683433e-04,-4.124785323232647446e-07,1.558039185287801575e-06,6.596329461385148818e+01,6.596091816558546839e+01,2.376448266025866889e-03,1.374403878932641909e+01,1.353550552214590530e+00
8.072289156626505964e-12,9.173115591745494291e-01,-2.761743947701602187e-03,-1.373524562970104444e-03,1.351573491602857337e-04,-3.804662812131321513e-07,1.600029056998089711e-06,6.595904104209375873e+01,6.595667634177013383e+01,2.364700323630958365e-03,1.378644846779402222e+01,1.354237565046546798e+00
8.102409638554216041e-12,9.173628559525264237e-01,-2.740203744326098236e-03,-1.390129110379959444e-03,1.352242792791241916e-04,-3.473417718734695908e-07,1.642332844397360794e-06,6.595478692836269374e+01,6.595243331676070397e+01,2.353611601996418237e-03,1.382886382255956725e+01,1.354950621234963348e+00
8.132530120481927735e-12,9.174144360587372926e-01,-2.718061432353674478e-03,-1.405460164107851526e-03,1.352806531663447605e-04,-3.130864802723268060e-07,1.684942145021998767e-06,6.595053240672514505e+01,6.594818914809228261e+01,2.343258632859257160e-03,1.387128350288392298e+01,1.355664783144951757e+00
8.162650602409637812e-12,9.174664177210218874e-01,-2.694995584340828271e-03,-1.419638580553459449e-03,1.353264511934344598e-04,-2.776839807436614373e-07,1.727850681658830206e-06,6.594627756546734076e+01,6.594394385232409661e+01,2.333713143251041084e-03,1.391370655594761274e+01,1.356318865020891495e+00
8.192771084337349505e-12,9.175188906910415332e-01,-2.670912228246240597e-03,-1.432455909339569152e-03,1.353616574962354289e-04,-2.411199204380684522e-07,1.771054314446194244e-06,6.594202250567059309e+01,6.593969746150297340e+01,2.325044167619131318e-03,1.395613187582202741e+01,1.356870960246759905e+00
8.222891566265059583e-12,9.175718840980573443e-01,-2.645963494184003922e-03,-1.443747189096535087e-03,1.353862597374675444e-04,-2.033820048748695491e-07,1.814551392716814363e-06,6.593776747922288450e+01,6.593545016513219537e+01,2.317314090690210122e-03,1.399855692218327974e+01,1.357320683796465755e+00
8.253012048192771276e-12,9.176253873653382742e-01,-2.620156413294867735e-03,-1.453501497839886124e-03,1.354002485326294923e-04,-1.644605075977624976e-07,1.858342829068573982e-06,6.593351277427620971e+01,6.593120220078493787e+01,2.310573491272963510e-03,1.404097882961059440e+01,1.357682478434283135e+00
8.283132530120481354e-12,9.176793791569722858e-01,-2.593451008484524371e-03,-1.461623332502474124e-03,1.354036170110912854e-04,-1.243489011375799970e-07,1.902431447335716457e-06,6.592925852711000800e+01,6.592695366608353424e+01,2.304861026469445188e-03,1.408339622064882768e+01,1.357978752613375528e+00
8.313253012048191431e-12,9.177338644153845149e-01,-2.566000820832363156e-03,-1.467985752648088811e-03,1.353963604200661094e-04,-8.304411803028411810e-08,1.946821105711350071e-06,6.592500479396491642e+01,6.592270458705093006e+01,2.300206913989715461e-03,1.412580855072331154e+01,1.358238021150801611e+00
8.343373493975903124e-12,9.177888986941504790e-01,-2.537929281920023750e-03,-1.472545866310978049e-03,1.353784757304919641e-04,-4.054646828610869271e-08,1.991515801046979779e-06,6.592075172558364216e+01,6.591845508783332264e+01,2.296637750324444747e-03,1.416821437884090429e+01,1.358472412653586758e+00
8.373493975903613202e-12,9.178445586606418516e-01,-2.509221242070522762e-03,-1.475191450504117563e-03,1.353499616883004129e-04,3.140913063841681171e-09,2.036518543188340671e-06,6.591649952645211386e+01,6.591420534575968304e+01,2.294180692428235673e-03,1.421061168499395677e+01,1.358682254214197194e+00
8.403614457831324895e-12,9.179009054671533052e-01,-2.480018738024670089e-03,-1.475708814586854838e-03,1.353108194011238066e-04,4.801321826097092173e-08,2.081830599329585023e-06,6.591224827755792148e+01,6.590995541262715562e+01,2.292864930762317406e-03,1.425299965118878021e+01,1.358882776905282475e+00
8.433734939759034973e-12,9.179579693474686497e-01,-2.450659942366659096e-03,-1.473968483143493075e-03,1.352610529029215096e-04,9.406504242016843931e-08,2.127451872865540905e-06,6.590799802038409894e+01,6.590570529681319556e+01,2.292723570906282302e-03,1.429537788161046308e+01,1.359085800763548901e+00
8.463855421686746666e-12,9.180157253593982380e-01,-2.421477604500299214e-03,-1.469981244211759084e-03,1.352006694054627082e-04,1.412906309212701695e-07,2.173381902542422973e-06,6.590374883536649975e+01,6.590145503708552610e+01,2.293798280978199579e-03,1.433774558006294875e+01,1.359268873134162225e+00
8.493975903614456743e-12,9.180740740196713379e-01,-2.392827180485542458e-03,-1.463890011294330298e-03,1.351296794486168355e-04,1.896834982251024453e-07,2.219620523354324374e-06,6.589950078143152723e+01,6.589720463954144236e+01,2.296141890078842902e-03,1.438010213011312288e+01,1.359408434669509447e+00
8.524096385542168436e-12,9.181329030256095702e-01,-2.365064750574359664e-03,-1.456027057922417659e-03,1.350480969488812404e-04,2.392360137563699351e-07,2.266168164978190209e-06,6.589525387488072283e+01,6.589295406070314698e+01,2.299814177580154859e-03,1.442244732885556147e+01,1.359519963335568793e+00
8.554216867469878514e-12,9.181921802342664085e-01,-2.338295059857791250e-03,-1.446749501622871274e-03,1.349559389601458529e-04,2.899390724222915411e-07,2.313026070184173806e-06,6.589100821630728433e+01,6.588870334174914944e+01,2.304874558130194998e-03,1.446478016420267387e+01,1.359624897583148639e+00
8.584337349397590207e-12,9.182519364118526539e-01,-2.312419129786678386e-03,-1.436217535264335725e-03,1.348532253200246194e-04,3.417818983686550331e-07,2.360196124683050115e-06,6.588676402324686876e+01,6.588445264524027323e+01,2.311378006593089139e-03,1.450709844513611557e+01,1.359715737586741247e+00
8.614457831325300285e-12,9.183121453969638193e-01,-2.287461882807802303e-03,-1.424499336770830484e-03,1.347399784492573651e-04,3.947522684143050228e-07,2.407680237513388400e-06,6.588252145598727338e+01,6.588020208060522975e+01,2.319375382050615792e-03,1.454940051131347722e+01,1.359791349722013321e+00
8.644578313253011978e-12,9.183727128876022494e-01,-2.263570429044973499e-03,-1.411743497124845004e-03,1.346162232255640912e-04,4.488370226644703327e-07,2.455479881287644137e-06,6.587828057035497409e+01,6.587595165561994293e+01,2.328914735035200745e-03,1.459168577185145566e+01,1.359881536134573299e+00
8.674698795180722055e-12,9.184335794134537156e-01,-2.240795809186437327e-03,-1.398129765309949653e-03,1.344819867830223618e-04,5.040223125476311578e-07,2.503596079662720605e-06,6.587404146438342423e+01,6.587170142435357434e+01,2.340040029844970941e-03,1.463395325001107672e+01,1.360004716689907189e+00
8.704819277108433748e-12,9.184947338464604094e-01,-2.219096352001772611e-03,-1.383817009407766743e-03,1.343372981974352755e-04,5.602934336744449638e-07,2.552029472597065537e-06,6.586980428533426846e+01,6.586745149805763333e+01,2.352787276629231521e-03,1.467620146338590459e+01,1.360145803281035848e+00
8.734939759036143826e-12,9.185561630462971694e-01,-2.198439773508320712e-03,-1.368993371671377475e-03,1.341821878912209166e-04,6.176345519824492664e-07,2.600780243050350345e-06,6.586556917412502798e+01,6.586320199389247421e+01,2.367180232548002968e-03,1.471842899228101764e+01,1.360293722178295139e+00
8.765060240963855519e-12,9.186178902182451367e-01,-2.178741602867028532e-03,-1.353817832289582303e-03,1.340166867553852653e-04,6.760284482784396689e-07,2.649847926603753671e-06,6.586133632355947043e+01,6.585895309522376806e+01,2.383228335704389023e-03,1.476063389959724681e+01,1.360454553936195632e+00
8.795180722891565597e-12,9.186799849418373354e-01,-2.159815739995079361e-03,-1.338346788643496885e-03,1.338408255160542838e-04,7.354562949863334968e-07,2.699230909460430725e-06,6.585710604417953107e+01,6.585470511835983132e+01,2.400925819699709085e-03,1.480281303156531258e+01,1.360620381529960010e+00
8.825301204819275674e-12,9.187424495022094018e-01,-2.141471258531811670e-03,-1.322555054449642926e-03,1.336546346665366965e-04,7.958977893987899935e-07,2.748925613465008495e-06,6.585287861717939961e+01,6.585045836883111292e+01,2.420248348285656236e-03,1.484496347797655602e+01,1.360767627607023966e+00
8.855421686746987367e-12,9.188052054355517750e-01,-2.123640413794397174e-03,-1.306293125858912956e-03,1.334581444597471517e-04,8.573318832776789625e-07,2.798925859795381616e-06,6.584865416634936253e+01,6.584621301725401565e+01,2.441149095350106813e-03,1.488708393756336079e+01,1.360884337190747306e+00
8.885542168674697445e-12,9.188682157542120699e-01,-2.106482300497098791e-03,-1.289280827146250434e-03,1.332513845869808889e-04,9.197378523905154803e-07,2.849222668942804669e-06,6.584443280230269124e+01,6.584196924335844869e+01,2.463558944244056449e-03,1.492917335724629346e+01,1.360968267079508465e+00
8.915662650602409138e-12,9.189314896008941025e-01,-2.090401276868221903e-03,-1.271368796910282706e-03,1.330343840080870210e-04,9.830963241127097656e-07,2.899804308736533393e-06,6.584021472011060894e+01,6.583772732902164648e+01,2.487391088969388969e-03,1.497122984099684295e+01,1.361014269523108444e+00
8.945783132530119216e-12,9.189950140696290237e-01,-2.075838965265720641e-03,-1.252842451219292937e-03,1.328071712057210725e-04,1.047390085361866505e-06,2.950656580166688475e-06,6.583600005990757609e+01,6.583348751346250083e+01,2.512546445072103354e-03,1.501325198023558372e+01,1.361027751523230966e+00
8.975903614457830909e-12,9.190587910980662079e-01,-2.062928485783340534e-03,-1.234258594777130121e-03,1.325697743052039362e-04,1.112604554345562496e-06,3.001763363222306315e-06,6.583178888849452903e+01,6.582924997182703919e+01,2.538916667492232930e-03,1.505523908064901839e+01,1.361030434292411107e+00
9.006024096385540986e-12,9.191228460166492864e-01,-2.051445569441784789e-03,-1.216005967348198326e-03,1.323222207936235217e-04,1.178727928286633112e-06,3.053106946698122900e-06,6.582758134247421822e+01,6.582501495752481446e+01,2.566384949407581311e-03,1.509718976453563499e+01,1.361044903546000606e+00
9.036144578313252679e-12,9.191871470652369647e-01,-2.041140821382691779e-03,-1.198190403606936953e-03,1.320645375155827855e-04,1.245751356534051458e-06,3.104667916459986090e-06,6.582337757126309441e+01,6.582078274307414745e+01,2.594828188941711647e-03,1.513910254753043461e+01,1.361098230838281298e+00
9.066265060240962757e-12,9.192516463530273629e-01,-2.031933974638155862e-03,-1.180879342799965844e-03,1.317967513894990656e-04,1.313669389115425435e-06,3.156425291744796831e-06,6.581917764521966774e+01,6.581655352302153972e+01,2.624122198121046044e-03,1.518097676677408536e+01,1.361226958097336404e+00
9.096385542168674450e-12,9.193163498376242249e-01,-2.023768371883451992e-03,-1.164185072669510473e-03,1.315188903292383233e-04,1.382480453926800612e-06,3.208357396064946775e-06,6.581498167249203846e+01,6.581232752328550362e+01,2.654149206534926926e-03,1.522281136162844639e+01,1.361440747236581927e+00
9.126506024096384528e-12,9.193811983133329813e-01,-2.016532890151475233e-03,-1.148191585344989288e-03,1.312309838050574955e-04,1.452187038067934621e-06,3.260442889927272156e-06,6.581078987662618829e+01,6.580810507222433614e+01,2.684804401855759876e-03,1.526460412585530158e+01,1.361703658560979857e+00
9.156626506024096221e-12,9.194459940997834480e-01,-2.010135440365746606e-03,-1.133081239196994435e-03,1.309330630983255434e-04,1.522795627464957107e-06,3.312661519766406762e-06,6.580660244572962370e+01,6.580388645070823372e+01,2.715995021383478449e-03,1.530635319109658887e+01,1.361987378738687804e+00
9.186746987951806298e-12,9.195106151861874855e-01,-2.004325440334605527e-03,-1.119190650462962514e-03,1.306251613458826082e-04,1.594316433513847591e-06,3.364995019759173826e-06,6.580241944524989606e+01,6.579967181223258876e+01,2.747633017314083520e-03,1.534805789909645135e+01,1.362303114166030005e+00
9.216867469879517992e-12,9.195751784896627479e-01,-1.998572577166873431e-03,-1.106627710766916678e-03,1.303073131984116748e-04,1.666762678637075718e-06,3.417428263572602976e-06,6.579824096512892595e+01,6.579546133421898446e+01,2.779630909935971138e-03,1.538971735142457042e+01,1.362642824369910466e+00
9.246987951807228069e-12,9.196398905914179300e-01,-1.992404029977330650e-03,-1.095079426415023621e-03,1.299795541387651309e-04,1.740149522552208665e-06,3.469949901451412317e-06,6.579406719716700991e+01,6.579125529434372766e+01,2.811902823286661305e-03,1.543132966353649671e+01,1.362943864177843745e+00
9.277108433734939762e-12,9.197048431120231626e-01,-1.985692006144487536e-03,-1.084151492412841400e-03,1.296419198957240483e-04,1.814493205441516317e-06,3.522552293767789210e-06,6.578989834556816163e+01,6.578705398209802979e+01,2.844363470137368632e-03,1.547289281843324460e+01,1.363158703662931126e+00
9.307228915662649840e-12,9.197699798429954665e-01,-1.978518640797012965e-03,-1.073588540126210788e-03,1.292944462265608685e-04,1.889810598821524978e-06,3.575231554175638203e-06,6.578573458686574327e+01,6.578285766432884429e+01,2.876922536904756838e-03,1.551440506348921033e+01,1.363308680086679603e+00
9.337349397590361533e-12,9.198351607042852818e-01,-1.971031621594592897e-03,-1.063242032922524349e-03,1.289371688291215024e-04,1.966118671077251287e-06,3.627987928530805133e-06,6.578157607834516796e+01,6.577866659946909067e+01,2.909478876075771020e-03,1.555586486652463307e+01,1.363432184918397017e+00
9.367469879518071610e-12,9.199002728190946998e-01,-1.963346821741682440e-03,-1.053161315709065602e-03,1.285701230209075857e-04,2.043433676453554772e-06,3.680825824231336614e-06,6.577742292211910069e+01,6.577448100389875663e+01,2.941918220341911781e-03,1.559727127628734422e+01,1.363535991775425504e+00
9.397590361445781688e-12,9.199653744366453889e-01,-1.955388297850664883e-03,-1.043523503271094263e-03,1.281933431857021843e-04,2.121770500744239875e-06,3.733753384611821671e-06,6.577327514455835455e+01,6.577030102810415713e+01,2.974116454193412654e-03,1.563862407051012937e+01,1.363629615586661625e+00
9.427710843373493381e-12,9.200307130941256517e-01,-1.946941366593492534e-03,-1.034319485839190400e-03,1.278068622713320838e-04,2.201142259499726216e-06,3.786782201027420172e-06,6.576913282066387012e+01,6.576612687419952863e+01,3.005946464338973747e-03,1.567992249502563418e+01,1.363750259870555981e+00
9.457831325301203459e-12,9.200965478488513094e-01,-1.937875398590060408e-03,-1.025395678510950242e-03,1.274107115653530010e-04,2.281559722070600726e-06,3.839927021904598095e-06,6.576499616457527964e+01,6.576195888110470378e+01,3.037283470574483023e-03,1.572116442483878096e+01,1.363922820281644688e+00
9.487951807228915152e-12,9.201629822922601232e-01,-1.928086996833472400e-03,-1.016696997579945392e-03,1.270049208906994225e-04,2.363030657323003950e-06,3.893204838986926607e-06,6.576086536480025302e+01,6.575779735496537626e+01,3.068009834883771506e-03,1.576234800577132056e+01,1.364138480552448351e+00
9.518072289156625229e-12,9.202299808085115940e-01,-1.917414744261106184e-03,-1.008105258349838943e-03,1.265895193049308481e-04,2.445559710439847371e-06,3.946633714818866292e-06,6.575674048695074703e+01,6.575364246552780401e+01,3.098021422939331408e-03,1.580347253757927817e+01,1.364384100544828504e+00
9.548192771084336923e-12,9.202974975493986021e-01,-1.905839670658894622e-03,-9.992952631417263785e-04,1.261645360985277464e-04,2.529148721443725493e-06,4.000232238745968039e-06,6.575262155037879097e+01,6.574949431869428906e+01,3.127231684498653352e-03,1.584453774608235221e+01,1.364649266014719586e+00
9.578313253012047000e-12,9.203655755322301957e-01,-1.893565999305602291e-03,-9.900303529055086687e-04,1.257300016074048058e-04,2.613796707613142466e-06,4.054019493423113228e-06,6.574850862747959468e+01,6.574535305366164550e+01,3.155573817952641441e-03,1.588554288623276811e+01,1.364904694691910114e+00
9.608433734939758693e-12,9.204343611807788150e-01,-1.880793027632957949e-03,-9.803495076426210156e-04,1.252859475910354412e-04,2.699499347869350584e-06,4.108014765962691462e-06,6.574440184935521359e+01,6.574121884602027421e+01,3.183003334943195362e-03,1.592648665120992035e+01,1.365118006580465559e+00
9.638554216867468771e-12,9.205039987483862873e-01,-1.867558086403055349e-03,-9.703741741604228217e-04,1.248324073731090552e-04,2.786248584271551725e-06,4.162236948479504848e-06,6.574030141308315933e+01,6.573709191384153883e+01,3.209499241614047552e-03,1.596736699987916808e+01,1.365287899835677221e+00
9.668674698795180464e-12,9.205744949814040901e-01,-1.853762066456990636e-03,-9.601613102730904891e-04,1.243694159915896601e-04,2.874032612370153887e-06,4.216704022851114995e-06,6.573620755968524065e+01,6.573297249738044457e+01,3.235062304795551565e-03,1.600818142674232547e+01,1.365428897556755894e+00
9.698795180722890541e-12,9.206457423576844823e-01,-1.839247240217810721e-03,-9.497005803495524225e-04,1.238970105204452562e-04,2.962836001912001935e-06,4.271432550456105225e-06,6.573212045570693363e+01,6.572886074352395269e+01,3.259712182981719299e-03,1.604892826395750660e+01,1.365537598978427969e+00
9.728915662650602235e-12,9.207176494542513856e-01,-1.823883996207243318e-03,-9.388925943247133400e-04,1.234152307916216366e-04,3.052639943669225010e-06,4.326436945847629540e-06,6.572804020998482599e+01,6.572475672330379837e+01,3.283486681021298339e-03,1.608960644690789721e+01,1.365608147781087300e+00
9.759036144578312312e-12,9.207902004057848533e-01,-1.807620950860635255e-03,-9.275158094201269108e-04,1.229241205554132584e-04,3.143422838842326717e-06,4.381728803110899795e-06,6.572396695626326846e+01,6.572066051279821863e+01,3.306443465052695194e-03,1.613021461771134568e+01,1.365662264539380555e+00
9.789156626506024005e-12,9.208634564692792512e-01,-1.790528630833805330e-03,-9.153285818109769753e-04,1.224237287019355476e-04,3.235161088382738874e-06,4.437316562833738343e-06,6.571990081435492925e+01,6.571657215343161340e+01,3.328660923320744293e-03,1.617075156683885950e+01,1.365728952726270373e+00
9.819277108433734083e-12,9.209375179657612875e-01,-1.772786490633409704e-03,-9.022272372453004653e-04,1.219141102190909464e-04,3.327829740482292961e-06,4.493205380639398128e-06,6.571584190898737177e+01,6.571249167314012141e+01,3.350235847255421222e-03,1.621121604389644588e+01,1.365807977583320287e+00
9.849397590361445776e-12,9.210123960700281609e-01,-1.754545849281441547e-03,-8.882826317956973600e-04,1.213953268818103285e-04,3.421403057300822424e-06,4.549396996573462186e-06,6.571179040453924358e+01,6.570841912613545333e+01,3.371278403789599969e-03,1.625160632358931423e+01,1.365881203010529177e+00
9.879518072289155854e-12,9.210879820141217866e-01,-1.735760818158898523e-03,-8.735987566742195454e-04,1.208674475438490601e-04,3.515855222397943348e-06,4.605889701734491107e-06,6.570774641648638692e+01,6.570435450965916857e+01,3.391906827217711518e-03,1.629192117954462304e+01,1.365947843896003766e+00
9.909638554216867547e-12,9.211641860916961466e-01,-1.716220398726078702e-03,-8.581339893791107209e-04,1.203305479027832916e-04,3.611161081847934616e-06,4.662678484119483883e-06,6.570370996968327404e+01,6.570029772471920637e+01,3.412244964069541253e-03,1.633216045105195491e+01,1.366024391162215634e+00
9.939759036144577624e-12,9.212409497113965839e-01,-1.695763520126599647e-03,-8.416125260885927656e-04,1.197847101482838909e-04,3.707296652289628294e-06,4.719755282099615624e-06,6.569968110955622365e+01,6.569624868550529584e+01,3.432424050933897616e-03,1.637232385761305054e+01,1.366116697954671722e+00
9.969879518072287702e-12,9.213181204957471282e-01,-1.674476773183799800e-03,-8.236267192016146496e-04,1.192300228678116705e-04,3.804239413080304724e-06,4.777109281742989844e-06,6.569565990592634819e+01,6.569220732263171669e+01,3.452583294625707032e-03,1.641241076656730513e+01,1.366210857278556734e+00
9.999999999999999395e-12,9.213955346368379873e-01,-1.652644003897539831e-03,-8.038946381310388802e-04,1.186665807671171964e-04,3.901968502739866721e-06,4.834727234790000485e-06,6.569164633273524601e+01,6.568817346824923220e+01,3.472864486017592477e-03,1.645242143793333511e+01,1.366290932324281115e+00


==> data/CFL_Test/k001h159.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.837134667107122699e-01,3.533575651459900491e-05,-2.110539848663902100e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.253246816527153840e+01,7.253246816527153840e+01,0.000000000000000000e+00,1.509720251277868090e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.839130060558844093e-01,3.578666830987050344e-05,-2.094899630821138545e-04,4.414041389074428713e-09,-2.163153970116529469e-11,-1.745430607474019615e-12,7.252460719473094741e+01,7.252459010607682899e+01,1.708865411719139797e-05,7.840630962648560687e-02,1.004772452546584871e+00
6.024096385542168234e-14,8.841070984231256258e-01,3.646031613871926778e-05,-2.070176027652310524e-04,1.337935515348212443e-08,-5.965598076778254024e-11,8.586368376141088553e-12,7.251679813005274866e+01,7.251673940489158099e+01,5.872516116832155863e-05,1.563136247433173642e-01,1.009432245516132642e+00
9.036144578313252982e-14,8.842933180842564855e-01,3.708743580921015036e-05,-2.048833647121710505e-04,2.701552590306331576e-08,-1.105824853664849432e-10,4.018638751634966198e-11,7.250902688170215526e+01,7.250891375822106966e+01,1.131234810914497665e-04,2.338578035015488332e-01,1.013142926240655051e+00
1.204819277108433647e-13,8.844723782179542138e-01,3.856949778125813084e-05,-2.040360905031448778e-04,4.542491924806101885e-08,-1.726167389909971783e-10,9.578628524261267519e-11,7.250126995751354286e+01,7.250109603421955740e+01,1.739232939812577485e-04,3.112697873748617727e-01,1.016501426137219610e+00
1.506024096385541995e-13,8.846471340597444888e-01,4.217470607711618107e-05,-2.041856778375589611e-04,6.869514355282113187e-08,-2.444282067278142113e-10,1.731580227651832528e-10,7.249351657783374492e+01,7.249327796648421440e+01,2.386113495298156908e-04,3.886547492974820051e-01,1.021591073408693928e+00
1.807228915662650596e-13,8.848208336438740940e-01,4.848887484580040395e-05,-2.039210768744889536e-04,9.690165716267077462e-08,-3.236209326743064276e-10,2.682265792830495057e-10,7.248577530904029231e+01,7.248546932929954778e+01,3.059797407423627989e-04,4.659253309771256291e-01,1.026172305351215286e+00
2.108433734939758945e-13,8.849956386491151239e-01,5.686388894447504491e-05,-2.014755898876145898e-04,1.301098124373964565e-07,-4.058241113821184125e-10,3.780681504834000569e-10,7.247806300479972208e+01,7.247768825594883424e+01,3.747488508857263500e-04,5.429117397624654284e-01,1.030141718186916799e+00
2.409638554216867294e-13,8.851721362586312258e-01,6.543391534228767904e-05,-1.956283437457393022e-04,1.683766811394771638e-07,-4.849115649918545209e-10,5.026195594510921186e-10,7.247039097654543127e+01,7.246994761427522747e+01,4.433622702057525089e-04,6.194998945029260851e-01,1.033647382338599874e+00
2.710843373493975642e-13,8.853498476563557151e-01,7.168873438547598332e-05,-1.864819100002917875e-04,2.117533883205126167e-07,-5.541709724959358549e-10,6.448073888791645054e-10,7.246276122214317184e+01,7.246225095749241518e+01,5.102646507629041411e-04,6.956691768936738018e-01,1.036886496581394423e+00
3.012048192771083991e-13,8.855279413732771721e-01,7.356056302540621167e-05,-1.757964204897782324e-04,2.602882906558173250e-07,-6.078172226043647159e-10,8.095792861987383872e-10,7.245517250712444479e+01,7.245459834056738657e+01,5.741665570615617871e-04,7.714315575293190230e-01,1.039921104188715972e+00
3.313253012048192339e-13,8.857056657312243342e-01,7.065481892311336774e-05,-1.665349996451313765e-04,3.140305805876029548e-07,-6.422996990301954094e-10,1.002527053196219416e-09,7.244762528129447787e+01,7.244699113108760002e+01,6.341502068825375683e-04,8.467822523239216803e-01,1.042632875037653006e+00
3.614457831325301193e-13,8.858826462291617965e-01,6.490747410960738854e-05,-1.615529225846399242e-04,3.730333314719899049e-07,-6.570240722641582624e-10,1.228541428819680412e-09,7.244011923259645869e+01,7.243942957866870813e+01,6.896539277442309719e-04,9.217240888214311978e-01,1.044824600581893970e+00
3.915662650602409542e-13,8.860590039969389320e-01,5.997710956750599979e-05,-1.620205809890044619e-04,4.373551996107756010e-07,-6.543802908165290263e-10,1.490727674190806185e-09,7.243265023635210298e+01,7.243190983251949433e+01,7.404038326140773398e-04,9.962980784348131058e-01,1.046372164966296259e+00
4.216867469879517890e-13,8.862351206192434772e-01,5.950462942722305469e-05,-1.666787373909131066e-04,5.070604531820024899e-07,-6.392209744540964593e-10,1.789764472426963312e-09,7.242521352597682949e+01,7.242442718081450437e+01,7.863451623180495523e-04,1.070551756616406225e+00,1.047313889669623022e+00
4.518072289156626239e-13,8.864112782365222154e-01,6.536296097626679831e-05,-1.724684426930617632e-04,5.822174375832799654e-07,-6.181100934445372726e-10,2.123817795721373886e-09,7.241780881742673159e+01,7.241698121049269332e+01,8.276069340380322933e-04,1.144487812123851089e+00,1.047829251222246461e+00
4.819277108433734587e-13,8.865874525763925984e-01,7.689964319632033873e-05,-1.759837326055583835e-04,6.628959094009910316e-07,-5.985591687560261066e-10,2.489017737135299434e-09,7.241043973792478994e+01,7.240957523663453799e+01,8.645012902461473702e-04,1.218069612796097267e+00,1.048142146899686100e+00
5.120481927710843441e-13,8.867632514097876228e-01,9.128285473041696180e-05,-1.749146053477985800e-04,7.491639104198145312e-07,-5.882931615730037275e-10,2.880460652317883325e-09,7.240310781782724803e+01,7.240221029193635616e+01,8.975258908975004488e-04,1.291281240419912324e+00,1.048426016091133395e+00
5.421686746987951285e-13,8.869379780288438875e-01,1.046403182454436708e-04,-1.690232237270957122e-04,8.410849289616891740e-07,-5.945838842567944179e-10,3.293578701997784812e-09,7.239580847171714595e+01,7.239488113610988762e+01,9.273356072630544551e-04,1.364167828808934724e+00,1.048769803899501696e+00
5.722891566265060138e-13,8.871108477015675620e-01,1.136664995218702030e-04,-1.603579438562981283e-04,9.387159812071392175e-07,-6.237238586114923727e-10,3.725498505900883508e-09,7.238853393479452336e+01,7.238757925717222008e+01,9.546776223091112731e-04,1.436806437921108071e+00,1.049208972677261764e+00
6.024096385542167982e-13,8.872812845893510714e-01,1.171559336941478620e-04,-1.524793264453411787e-04,1.042106998829023036e-06,-6.806373942767789461e-10,4.175972725324565452e-09,7.238127930787581477e+01,7.238029899558057423e+01,9.803122952394809769e-04,1.509245734689309337e+00,1.049779112327844821e+00
6.325301204819276835e-13,8.874491797334809196e-01,1.167122153778420022e-04,-1.488337187507179763e-04,1.151301580557012367e-06,-7.685650394372412102e-10,4.647721017565024035e-09,7.237404448084396336e+01,7.237303953377093535e+01,1.004947073021190832e-03,1.581486693323952197e+00,1.050542056586165174e+00
6.626506024096384679e-13,8.876150072397548385e-01,1.160862823466716771e-04,-1.509273820917268565e-04,1.266338822678802738e-06,-8.888219107761807571e-10,5.146284566384789375e-09,7.236683104630373009e+01,7.236580185301863821e+01,1.029193285093415967e-03,1.653513337272142447e+00,1.051565171251221509e+00
6.927710843373493532e-13,8.877797097435806695e-01,1.192399615580477589e-04,-1.573293534943274487e-04,1.387255722010045535e-06,-1.040697564688125140e-09,5.679537303082316480e-09,7.235963931360033996e+01,7.235858577433408811e+01,1.053539266257490703e-03,1.725322582326151766e+00,1.052876822975897575e+00
7.228915662650602386e-13,8.879443457981716081e-01,1.281092568100101092e-04,-1.643324692499800710e-04,1.514089646770468541e-06,-1.221489006194657772e-09,6.256921331384890048e-09,7.235246879882049598e+01,7.235139046514547090e+01,1.078333675020301486e-03,1.796919393984824920e+00,1.054441083963950199e+00
7.530120481927710230e-13,8.881096569175305211e-01,1.415060500831280576e-04,-1.680655355396361403e-04,1.646880508403545849e-06,-1.426559671720368234e-09,6.888534913005161379e-09,7.234532079515805947e+01,7.234421701531185533e+01,1.103779846206924672e-03,1.868291060320863339e+00,1.056176822791415448e+00
7.831325301204819083e-13,8.882758299429235338e-01,1.559436286223413496e-04,-1.667011581970534949e-04,1.785672332907982596e-06,-1.649417078777812828e-09,7.584332300778597315e-09,7.233819933830076820e+01,7.233706939553152893e+01,1.129942769241586977e-03,1.939397353641692634e+00,1.058007065687226911e+00
8.132530120481926927e-13,8.884425994471134569e-01,1.677742992779214385e-04,-1.613093522835515564e-04,1.930513891227869306e-06,-1.881963571638536808e-09,8.353633929305216429e-09,7.233110859013345362e+01,7.232995182301415582e+01,1.156767119302238829e-03,2.010196523192822049e+00,1.059897909719539122e+00
8.433734939759035780e-13,8.886095143510812644e-01,1.751641220071394501e-04,-1.549780915534696183e-04,2.081458100913846848e-06,-2.115006961011116032e-09,9.204949774510284751e-09,7.232404932238773654e+01,7.232286521910053523e+01,1.184103287207595315e-03,2.080680529941044909e+00,1.061853601425363225e+00
8.734939759036143624e-13,8.887760964027818789e-01,1.787875190326540628e-04,-1.510066939051108587e-04,2.238560189780190136e-06,-2.338926919760164604e-09,1.014600441940145517e-08,7.231701891368457780e+01,7.231580717554150795e+01,1.211738143064754018e-03,2.150875295224288219e+00,1.063869165405162631e+00
9.036144578313252477e-13,8.889418598964178297e-01,1.811610850922250099e-04,-1.513368557204735818e-04,2.401875027130843268e-06,-2.544321663097953222e-09,1.118379847152577124e-08,7.231001472672845409e+01,7.230877530081326654e+01,1.239425915189425924e-03,2.220807059847891729e+00,1.065877949212359788e+00
9.337349397590360321e-13,8.891063408604731322e-01,1.853128645259332946e-04,-1.558969019208442293e-04,2.571454367066817373e-06,-2.722484239823487680e-09,1.232454719677357782e-08,7.230303647963323499e+01,7.230176956609379602e+01,1.266913539435081393e-03,2.290478697805378161e+00,1.067741179440162558e+00
9.638554216867469175e-13,8.892692039288133676e-01,1.935378342748671264e-04,-1.628171337480363513e-04,2.747344820619041215e-06,-2.865655104056387324e-09,1.357349932214434351e-08,7.229608507455620270e+01,7.229479111671038538e+01,1.293957845812652215e-03,2.359881413238074988e+00,1.069299774397110880e+00
9.939759036144578028e-13,8.894303643448164820e-01,2.065529247011101545e-04,-1.691628004665485317e-04,2.929587142218902562e-06,-2.967175643998150711e-09,1.493480628084598493e-08,7.228915975461634957e+01,7.228783941805536983e+01,1.320336560985134727e-03,2.429023106990769065e+00,1.070461115856119694e+00
1.024096385542168688e-12,8.895900262397340441e-01,2.230956136708459145e-04,-1.719829059739633789e-04,3.118217008704733455e-06,-3.021753588935696794e-09,1.641160637565278099e-08,7.228225705645341748e+01,7.228091120030558159e+01,1.345856147835412407e-03,2.497938763277631313e+00,1.071258955890646236e+00
1.054216867469879372e-12,8.897485901254815754e-01,2.401521306946037538e-04,-1.695262752998575933e-04,3.313267028770281109e-06,-3.025972531894824640e-09,1.800636434908452488e-08,7.227537283729219553e+01,7.227400247852536097e+01,1.370358766833816404e-03,2.566670089701820867e+00,1.071833704238618123e+00
1.084337349397590257e-12,8.899064660224758061e-01,2.540018188253383266e-04,-1.621882374230118194e-04,3.514769368750182409e-06,-2.979028601531597456e-09,1.972129810304477815e-08,7.226850515241173412e+01,7.226711142277427768e+01,1.393729637454382050e-03,2.635236666422023255e+00,1.072336900040762098e+00
1.114457831325301142e-12,8.900638752326358594e-01,2.618071364837264159e-04,-1.526184414744206951e-04,3.722758242558494238e-06,-2.883461300260102279e-09,2.155854188537165091e-08,7.226165488230691381e+01,7.226023897932188333e+01,1.415902985027410899e-03,2.703629667336520992e+00,1.072829385590842621e+00
1.144578313253012028e-12,8.902207516000436582e-01,2.630289875949934721e-04,-1.447531104030940982e-04,3.937271589962303694e-06,-2.745499381511413051e-09,2.351981117797780930e-08,7.225482379113704212e+01,7.225338692802391449e+01,1.436863113128705434e-03,2.771831352222030365e+00,1.073257134701162796e+00
1.174698795180722711e-12,8.903768384159109761e-01,2.598965919883639486e-04,-1.420874201641692685e-04,4.158351466587318868e-06,-2.574788453954050590e-09,2.560565476785096732e-08,7.224801247629999068e+01,7.224655583616781485e+01,1.456640132177601911e-03,2.839835671538150752e+00,1.073528974685168835e+00
1.204819277108433596e-12,8.905319354947847099e-01,2.565309448032745011e-04,-1.459955117870351423e-04,4.386043023749187850e-06,-2.383515006069229413e-09,2.781457879640871860e-08,7.224122038856927475e+01,7.223974508456410604e+01,1.475304005167934421e-03,2.907648128736036952e+00,1.073633510581568862e+00
1.234939759036144482e-12,8.906861138471299233e-01,2.570392465703463651e-04,-1.550356892846582225e-04,4.620392466885152224e-06,-2.185053100949816521e-09,3.014243406868326023e-08,7.223444753257888351e+01,7.223295457049417223e+01,1.492962084709798442e-03,2.975268747070840103e+00,1.073829256895442841e+00
1.265060240963855367e-12,8.908397636296058186e-01,2.635793011839667691e-04,-1.656883871520249197e-04,4.861444770437225847e-06,-1.992389021141268288e-09,3.258248268468018513e-08,7.222769541245408220e+01,7.222618564980956535e+01,1.509762644521251904e-03,3.042682525733210408e+00,1.073955853871805033e+00
1.295180722891566252e-12,8.909934807883957975e-01,2.754776142478123821e-04,-1.741237906815298116e-04,5.109241921732589541e-06,-1.816732383043020917e-09,3.512627962993583458e-08,7.222096585168932847e+01,7.221943995065532818e+01,1.525901034007194493e-03,3.109871223630399584e+00,1.074334589325020684e+00
1.325301204819276936e-12,8.911478620056375588e-01,2.898549935087653081e-04,-1.779849619738579209e-04,5.363822120175514528e-06,-1.666665903923607707e-09,3.776507368147147160e-08,7.221425936860983086e+01,7.221271774702988466e+01,1.541621579947653666e-03,3.176829674047039642e+00,1.074946886084419129e+00
1.355421686746987821e-12,8.913032737353342450e-01,3.032823862882585834e-04,-1.772025316051768730e-04,5.625219910464720774e-06,-1.548002440446382788e-09,4.049123385672758334e-08,7.220757529499505267e+01,7.220601808417001166e+01,1.557210825036152739e-03,3.243564627953424040e+00,1.075529219685608107e+00
1.385542168674698706e-12,8.914596775398799799e-01,3.134050848489297473e-04,-1.735427345608375846e-04,5.893466915452166447e-06,-1.464372210650245544e-09,4.329923823078720179e-08,7.220091314389030401e+01,7.219934016123659148e+01,1.572982653719371716e-03,3.310081011054680555e+00,1.075939572962817392e+00
1.415662650602409592e-12,8.916166167239579776e-01,3.196811690426042325e-04,-1.694176485024920437e-04,6.168592815224317608e-06,-1.418356580584074833e-09,4.618591197518988139e-08,7.219427327558491925e+01,7.219268401662755252e+01,1.589258957361021265e-03,3.376375198949263190e+00,1.076256308721604826e+00
1.445783132530120477e-12,8.917733926372484188e-01,3.231062064652835968e-04,-1.667607921642874093e-04,6.450626431873712337e-06,-1.412747922443562611e-09,4.914990086327379281e-08,7.218765628059568940e+01,7.218604992996749559e+01,1.606350628196476921e-03,3.442441218005371617e+00,1.076770775181303152e+00
1.475903614457831161e-12,8.919293272427771813e-01,3.253675066861926404e-04,-1.664534075906779517e-04,6.739596960163391606e-06,-1.451442397252200556e-09,5.219065658851506075e-08,7.218106204092615030e+01,7.217943749770135753e+01,1.624543224795167284e-03,3.508280212992732849e+00,1.077782375375626156e+00
1.506024096385542046e-12,8.920839989169612183e-01,3.280048993661513349e-04,-1.683423502989755179e-04,7.035535340885908898e-06,-1.539570492381011683e-09,5.530730077558365007e-08,7.217448954871129274e+01,7.217284546072956175e+01,1.644087981733410950e-03,3.573902272410134806e+00,1.079341558174685689e+00
1.536144578313252931e-12,8.922373934983840460e-01,3.319274993472412722e-04,-1.715900671239445612e-04,7.338475547051772816e-06,-1.682702642790194527e-09,5.849769915028723483e-08,7.216793763518276705e+01,7.216627244077807291e+01,1.665194404689136201e-03,3.639319074179732105e+00,1.081155423257222914e+00
1.566265060240963817e-12,8.923898889793560052e-01,3.372645791524505948e-04,-1.750742706238218253e-04,7.648455360459658074e-06,-1.885346770181598190e-09,6.175798322293952905e-08,7.216140570679330324e+01,7.215971768516844520e+01,1.688021624859160994e-03,3.704536462814909115e+00,1.082752427320767152e+00
1.596385542168674500e-12,8.925420385379605470e-01,3.433959480183658235e-04,-1.777950604494010875e-04,7.965516290352823761e-06,-2.149308087842415866e-09,6.508257700503827308e-08,7.215489367176087399e+01,7.215318100093361409e+01,1.712670827264142293e-03,3.769555182387572589e+00,1.083793188894192960e+00
1.626506024096385385e-12,8.926942810024846020e-01,3.491876046160739388e-04,-1.793437005457783904e-04,8.289702649209586646e-06,-2.472586055283234855e-09,6.846460558418703768e-08,7.214840142904556330e+01,7.214666224560070873e+01,1.739183444849951628e-03,3.834376053087503511e+00,1.084296527819609945e+00
1.656626506024096271e-12,8.928467509124904389e-01,3.535317570643901008e-04,-1.802469237883066826e-04,8.621060205582082618e-06,-2.849296049995195793e-09,7.189646338956193642e-08,7.214192880917497064e+01,7.214016126204687396e+01,1.767547128090132640e-03,3.899000641452531557e+00,1.084608354053028911e+00
1.686746987951807156e-12,8.929992757869454900e-01,3.560518705954252017e-04,-1.818526951079275770e-04,8.959635001424035667e-06,-3.270679951023240725e-09,7.537029441508708000e-08,7.213547601935522380e+01,7.213367831243515127e+01,1.797706920072372500e-03,3.963426831935709771e+00,1.085129842666207711e+00
1.716867469879518041e-12,8.931515653403506727e-01,3.575662848437667629e-04,-1.856563362773995616e-04,9.305472774556111662e-06,-3.726781972171559744e-09,7.887821096014949309e-08,7.212904380777470692e+01,7.212721423032560608e+01,1.829577449098377393e-03,4.027647165883314173e+00,1.086012266182147634e+00
1.746987951807228725e-12,8.933034661054464198e-01,3.599132596281928676e-04,-1.923627799536438106e-04,9.658619099596844066e-06,-4.208105974351123771e-09,8.241224592443553172e-08,7.212263293689353816e+01,7.212076988225599905e+01,1.863054637539005368e-03,4.091654105885018211e+00,1.087059813072746906e+00
1.777108433734939610e-12,8.934550818468666167e-01,3.650984557029611044e-04,-2.012545101350140598e-04,1.001912007567159930e-05,-4.706690839041836606e-09,8.596418591292800519e-08,7.211624357053153744e+01,7.211434554292121391e+01,1.898027610323416202e-03,4.155446157728846401e+00,1.087909744009139867e+00
1.807228915662650495e-12,8.936066989039994635e-01,3.742131108111861580e-04,-2.103497052777480699e-04,1.038702328274228822e-05,-5.216433805301672191e-09,8.952546588517324799e-08,7.210987532948080059e+01,7.210794093958763540e+01,1.934389893158328013e-03,4.219027264343595540e+00,1.088332345284779068e+00
1.837349397590361179e-12,8.937586001219605114e-01,3.867813762859290063e-04,-2.173301208418692339e-04,1.076237875446737783e-05,-5.732895843931047649e-09,9.308720021697557851e-08,7.210352787763153515e+01,7.210155583053909822e+01,1.972047092433783493e-03,4.282400873466193580e+00,1.090055230947512444e+00
1.867469879518072064e-12,8.939108659433072646e-01,4.009504335200114082e-04,-2.206772186727963569e-04,1.114523975776845428e-05,-6.252979751736640853e-09,9.664027850447346048e-08,7.209720130350028455e+01,7.209519038435225013e+01,2.010919148033620419e-03,4.345566083767867127e+00,1.092006713187521738e+00
1.897590361445782950e-12,8.940632797767169571e-01,4.144097929000869736e-04,-2.203399760266813029e-04,1.153566320912218301e-05,-6.774764984283188503e-09,1.001753902165588959e-07,7.209089590051509333e+01,7.208884496295914346e+01,2.050937555953590095e-03,4.408519860380299527e+00,1.093564225633782749e+00
1.927710843373493835e-12,8.942154114877773896e-01,4.254553277965226034e-04,-2.175950623141580716e-04,1.193370955339506634e-05,-7.297452677669881648e-09,1.036829603710149528e-07,7.208461162975349623e+01,7.208251959046219781e+01,2.092039291293401257e-03,4.471262452644440444e+00,1.094931254683369160e+00
1.957831325301204720e-12,8.943668028613074306e-01,4.335697440079900049e-04,-2.142738007421880373e-04,1.233944227239444122e-05,-7.821367628576706963e-09,1.071528797015627855e-07,7.207834792524401735e+01,7.207621376693590776e+01,2.134158308116005948e-03,4.533799390393573603e+00,1.096285534191896005e+00
1.987951807228915606e-12,8.945171504983550070e-01,4.393156651713448890e-04,-2.118950765098146817e-04,1.275292726241538783e-05,-8.347695724195564282e-09,1.105742020528020350e-07,7.207210414404713106e+01,7.206992692949333446e+01,2.177214553797645561e-03,4.596137036720121749e+00,1.097721227923415865e+00
2.018072289156626491e-12,8.946664427991608548e-01,4.438026098884316180e-04,-2.111870622676903758e-04,1.317423246262084659e-05,-8.877888385913032426e-09,1.139350509251162992e-07,7.206588012261228471e+01,7.206365901949376962e+01,2.221103118515209245e-03,4.658277055561138802e+00,1.099224461620383453e+00
2.048192771084337376e-12,8.948149756494365725e-01,4.481375640876527635e-04,-2.120778940592315924e-04,1.360342787218935798e-05,-9.412902610535931847e-09,1.172229536850138798e-07,7.205967614185182413e+01,7.205741045337836681e+01,2.265688473458843388e-03,4.720216728088764135e+00,1.100686771101667460e+00
2.078313253012047858e-12,8.949632044474520320e-01,4.531098244743202923e-04,-2.139235589062078323e-04,1.404058571086766235e-05,-9.952542003428525768e-09,1.204256096125982160e-07,7.205349239531899741e+01,7.205118159121339261e+01,2.310804105609755386e-03,4.781954201226319867e+00,1.101953992846520736e+00
2.108433734939758743e-12,8.951115246787253454e-01,4.590716224203893951e-04,-2.157690305523863727e-04,1.448578021378023633e-05,-1.049508381131483411e-08,1.235319162418801945e-07,7.204732861160070456e+01,7.204497235974416469e+01,2.356251856539275016e-03,4.843492221543376886e+00,1.102895116411167331e+00
2.138554216867469628e-12,8.952600758499542621e-01,4.658500671915969792e-04,-2.166216659568866805e-04,1.493908661189763688e-05,-1.103727527892450497e-08,1.265329782598385121e-07,7.204118421206383971e+01,7.203878241483226930e+01,2.401797231574124680e-03,4.904836574311747910e+00,1.103462518663588687e+00
2.168674698795180514e-12,8.954086235129965488e-01,4.727185512365848167e-04,-2.158002168125633326e-04,1.540057923727047493e-05,-1.157469226664647026e-08,1.294227838620964627e-07,7.203505878678542729e+01,7.203261162292280062e+01,2.447163862633152873e-03,4.965991381837322471e+00,1.103712974964850213e+00
2.198795180722891399e-12,8.955566232172453844e-01,4.786424356826411036e-04,-2.133138258183345281e-04,1.587032916288506136e-05,-1.210236336486926200e-08,1.321983252931974021e-07,7.202895229927578669e+01,7.202646026530482004e+01,2.492033970970036847e-03,5.026957091334490535e+00,1.103775432686811886e+00
2.228915662650602285e-12,8.957034926256249863e-01,4.828515634455291276e-04,-2.100016088753504180e-04,1.634840199108095958e-05,-1.261552146428935228e-08,1.348591412420496822e-07,7.202286474179406639e+01,7.202032868230358531e+01,2.536059490478609780e-03,5.087733895381207461e+00,1.103782488440145704e+00
2.259036144578313170e-12,8.958489257123989358e-01,4.854398329120522071e-04,-2.071332670304289615e-04,1.683485618345612506e-05,-1.311032811172098050e-08,1.374064195011675748e-07,7.201679571129002966e+01,7.201421682858168083e+01,2.578882708341825956e-03,5.148325916158275284e+00,1.103808817267138753e+00
2.289156626506024055e-12,8.959930559180011578e-01,4.875042573533021209e-04,-2.055609756819141716e-04,1.732974186805281177e-05,-1.358436370536893442e-08,1.398418698742493504e-07,7.201074446505445792e+01,7.200812430464766578e+01,2.620160406798197408e-03,5.208740609021596413e+00,1.103858401441900616e+00
2.319277108433734941e-12,8.961363779826908571e-01,4.905388234319901265e-04,-2.049969924823976037e-04,1.783309973771734605e-05,-1.403665874033001691e-08,1.421666173472367020e-07,7.200471032870396471e+01,7.200205074317649689e+01,2.659585527464036758e-03,5.268984685614568342e+00,1.103908577123222878e+00
2.349397590361445422e-12,8.962794480665668972e-01,4.953837051758542978e-04,-2.040096957010183100e-04,1.834495969572216560e-05,-1.446717366341674021e-08,1.443803751678341094e-07,7.199869297557459902e+01,7.199599607136597967e+01,2.696904208617571536e-03,5.329061369161291140e+00,1.103976428297175794e+00
2.379518072289156307e-12,8.964225413469051329e-01,5.015037611914227589e-04,-2.008197911154902318e-04,1.886533922312871609e-05,-1.487588675693343100e-08,1.464810991063479660e-07,7.199269239272318543e+01,7.198996046419924255e+01,2.731928523938448403e-03,5.388970776846862876e+00,1.104155430852022279e+00
2.409638554216867193e-12,8.965655054214116682e-01,5.071579791530658613e-04,-1.943813778717871997e-04,1.939424175666528934e-05,-1.526187111083355294e-08,1.484652099776930635e-07,7.198670865947450181e+01,7.198394411502370360e+01,2.764544450803228803e-03,5.448712125083677194e+00,1.104591988945238690e+00
2.439759036144578078e-12,8.967078682052567196e-01,5.103223334098907441e-04,-1.850197848809090708e-04,1.993165545635155794e-05,-1.562280398714121009e-08,1.503283313874065368e-07,7.198074174213452636e+01,7.197794702800207745e+01,2.794714132450160440e-03,5.508285754401222256e+00,1.105417065457618309e+00
2.469879518072288963e-12,8.968490806224351797e-01,5.097379041495168819e-04,-1.742355395085410741e-04,2.047755258837309069e-05,-1.595519709835214825e-08,1.520663423857649859e-07,7.197479146560093000e+01,7.197196899187758845e+01,2.822473723336557574e-03,5.567693402676156644e+00,1.106683130168628404e+00
2.499999999999999849e-12,8.969887614038003498e-01,5.054527879509559864e-04,-1.638849638420745308e-04,2.103188951275569509e-05,-1.625530685606502558e-08,1.536764536831884605e-07,7.196885767024350855e+01,7.196600974060997657e+01,2.847929633536272834e-03,5.626936636822456705e+00,1.108352951226744487e+00
2.530120481927710734e-12,8.971268352769355969e-01,4.985859798951169366e-04,-1.553129488971922187e-04,2.159460714861030501e-05,-1.652036844932867761e-08,1.551580680880083649e-07,7.196294037037716862e+01,7.196006911651970483e+01,2.871253857461788465e-03,5.686015280896124402e+00,1.110346501230019101e+00
2.560240963855421619e-12,8.972635092228811171e-01,4.905719466436927719e-04,-1.489275978841648985e-04,2.216563183454126260e-05,-1.674972298848333521e-08,1.565133448517055487e-07,7.195703969334674355e+01,7.195414701702949856e+01,2.892676317246520561e-03,5.744928045416135554e+00,1.112608077683173269e+00
2.590361445783132505e-12,8.973991507673965140e-01,4.824580290103173226e-04,-1.443331682227818301e-04,2.274487655879506621e-05,-1.694558982918157868e-08,1.577474865228070578e-07,7.195115562756225813e+01,7.194824315485028876e+01,2.912472711975453571e-03,5.803675046958471029e+00,1.115142445270715266e+00
2.620481927710842986e-12,8.975341667359155728e-01,4.746311634526931560e-04,-1.407779077720563608e-04,2.333224246292661769e-05,-1.711345767283982677e-08,1.588687283569453591e-07,7.194528789705221072e+01,7.194235694751414201e+01,2.930949538075660818e-03,5.862259045714931283e+00,1.117995152848396012e+00
2.650602409638553872e-12,8.976689057342496225e-01,4.669444597779127439e-04,-1.375799892204383431e-04,2.392762036105989528e-05,-1.726214709391713039e-08,1.598879469600848182e-07,7.193943613523629210e+01,7.193648770539202530e+01,2.948429844270197397e-03,5.920683693411464610e+00,1.121196553668363016e+00
2.680722891566264757e-12,8.978035796936042479e-01,4.590232370925480948e-04,-1.343583065934021454e-04,2.453089192820600984e-05,-1.740356113035840422e-08,1.608178353485443846e-07,7.193360011430939949e+01,7.193063487298496739e+01,2.965241324432417967e-03,5.978951228553584407e+00,1.124716172159609728e+00
2.710843373493975642e-12,8.979382223247206474e-01,4.505375719896185789e-04,-1.310784108532072440e-04,2.514193033238843673e-05,-1.755210864582465663e-08,1.616717088233332231e-07,7.192777977120364596e+01,7.192479806594575109e+01,2.981705257890193000e-03,6.037062214513947644e+00,1.128462137911161900e+00
2.740963855421686528e-12,8.980726998749964940e-01,4.413350483287591824e-04,-1.280003672478719726e-04,2.576060039651757827e-05,-1.772383836231932760e-08,1.624621499518783417e-07,7.192197509033238134e+01,7.191897696503080795e+01,2.998125301574569926e-03,6.095016722952590449e+00,1.132321279673928816e+00
2.771084337349397413e-12,8.982067887164301156e-01,4.315177329063692971e-04,-1.255765896473715569e-04,2.638675868029981533e-05,-1.793546861835164241e-08,1.631997901161771975e-07,7.191618595421934401e+01,7.191317117644545931e+01,3.014777773878067699e-03,6.152815848772848817e+00,1.136204021128462749e+00
2.801204819277108298e-12,8.983403140682711951e-01,4.215625380661964703e-04,-1.242217290290442884e-04,2.702025394893077794e-05,-1.820362207693057368e-08,1.638924602121354548e-07,7.191041194939396064e+01,7.190738004452370546e+01,3.031904870254320192e-03,6.210463680468863323e+00,1.140058802918264558e+00
2.831325301204819184e-12,8.984732704348635801e-01,4.123216253777638955e-04,-1.238955404353588236e-04,2.766092828981199221e-05,-1.854450131545983010e-08,1.645447482256680608e-07,7.190465223853796317e+01,7.190160252852521694e+01,3.049710012743844356e-03,6.267968595916549646e+00,1.143848629557766339e+00
2.861445783132530069e-12,8.986058240881852344e-01,4.046425593248001050e-04,-1.237293750428010083e-04,2.830861878947045626e-05,-1.897397310500563192e-08,1.651578472394875311e-07,7.189890572903320276e+01,7.189583737456126755e+01,3.068354471938157524e-03,6.325341566326211584e+00,1.147513825040606283e+00
2.891566265060240954e-12,8.987381866440006251e-01,3.986714236161294981e-04,-1.221215846036052084e-04,2.896315940551072018e-05,-1.950776449799239403e-08,1.657295633384601965e-07,7.189317148861645990e+01,7.189008353255425732e+01,3.087956062208779568e-03,6.382591983101055355e+00,1.150956952363309416e+00
2.921686746987951436e-12,8.988704445523287845e-01,3.933011471379948025e-04,-1.174887837913413840e-04,2.962438262167512340e-05,-2.016137718328529915e-08,1.662544399753424298e-07,7.188744902384870272e+01,7.188434043308515697e+01,3.108590763542929455e-03,6.439724868188887896e+00,1.154069433085271212e+00
2.951807228915662321e-12,8.990024690223505921e-01,3.863167032758404421e-04,-1.093428705945612427e-04,3.029212065126667784e-05,-2.094945997034746985e-08,1.667240880496029437e-07,7.188173818836853002e+01,7.187860789195087818e+01,3.130296417651149635e-03,6.496741777160454312e+00,1.156786216703050707e+00
2.981927710843373207e-12,8.991339946866395705e-01,3.754083871950401712e-04,-9.896408442506834599e-05,3.096620618242011040e-05,-2.188472483232343112e-08,1.671278926176564166e-07,7.187603891722213234e+01,7.187288584034642724e+01,3.153076875706362775e-03,6.553643425153905966e+00,1.159129367440120628e+00
3.012048192771084092e-12,8.992648189983619700e-01,3.595294865338064406e-04,-8.905833088448745279e-05,3.164647276514131341e-05,-2.297684103044335689e-08,1.674541605061688467e-07,7.187035107270325796e+01,7.186717416669577574e+01,3.176906007485828971e-03,6.610431191425997000e+00,1.161203605328712474e+00
3.042168674698794977e-12,8.993949552036882844e-01,3.396884807650352492e-04,-8.247489998058283906e-05,3.233275491030276173e-05,-2.423179432990727469e-08,1.676915208291869916e-07,7.186467444094306245e+01,7.186147270886461058e+01,3.201732078457774234e-03,6.667107134159779847e+00,1.163137783165011374e+00
3.072289156626505863e-12,8.995246205701169506e-01,3.186138305866476170e-04,-8.073938954116743037e-05,3.302488791094389448e-05,-2.565192785071486736e-08,1.678302228908203942e-07,7.185900878820974924e+01,7.185578130467875724e+01,3.227483530997638395e-03,6.723673456437776252e+00,1.165006111661647248e+00
3.102409638554216748e-12,8.996540902871421608e-01,2.994549029079565682e-04,-8.326631577140206693e-05,3.372270739532962341e-05,-2.723654830520895906e-08,1.678630043861416348e-07,7.185335390713731840e+01,7.185009982983267207e+01,3.254077304643150301e-03,6.780132103588387693e+00,1.166782071721361058e+00
3.132530120481927633e-12,8.997835444434557628e-01,2.842494049103047029e-04,-8.769365025718460721e-05,3.442604869002774349e-05,-2.898278294058997845e-08,1.677853494825938572e-07,7.184770959725453565e+01,7.184442816828631351e+01,3.281428968226896958e-03,6.836484989959177305e+00,1.168359261479857247e+00
3.162650602409638519e-12,8.999130312289309597e-01,2.730302008934747137e-04,-9.111227615042699287e-05,3.513474615736346152e-05,-3.088634133855394275e-08,1.675951451332070312e-07,7.184207561553469645e+01,7.183876615458146375e+01,3.309460953236225376e-03,6.892734497054892273e+00,1.169628866206685158e+00
3.192771084337349000e-12,9.000425627663922734e-01,2.640298293671456418e-04,-9.143098475007930181e-05,3.584863270099950878e-05,-3.294195566493891630e-08,1.672919207389133351e-07,7.183645169388830709e+01,7.183311358839951311e+01,3.338105488795449927e-03,6.948883301783851607e+00,1.170564813928395731e+00
3.222891566265059885e-12,9.001722326943486507e-01,2.547293407969015836e-04,-8.814576089584821785e-05,3.656753957278215627e-05,-3.514346045487142326e-08,1.668759403267570535e-07,7.183083758448172773e+01,7.182747028182104998e+01,3.367302660684645416e-03,7.004933910697811683e+00,1.171260474357042947e+00
3.253012048192770771e-12,9.003022386738840366e-01,2.430770642898020151e-04,-8.226705220300843983e-05,3.729129650169083393e-05,-3.748360110567550149e-08,1.663473868085127454e-07,7.182523306406798724e+01,7.182183606759636518e+01,3.396996471617168712e-03,7.060888585713514409e+00,1.171889220925968367e+00
3.283132530120481656e-12,9.004327908163914929e-01,2.282700035135708174e-04,-7.561274486774790604e-05,3.801973207551368394e-05,-3.995369397372929633e-08,1.657057967355200964e-07,7.181963799318415909e+01,7.181621086203254833e+01,3.427131151608050260e-03,7.116748744311153452e+00,1.172609564605688659e+00
3.313253012048192541e-12,9.005639699251918318e-01,2.108294252119091640e-04,-6.991322617117309141e-05,3.875267428577943102e-05,-4.254326811857716658e-08,1.649498301930706751e-07,7.181405244514962760e+01,7.181059479636631693e+01,3.457648783305927731e-03,7.172513689624699929e+00,1.173474163139346826e+00
3.343373493975903427e-12,9.006956469406068866e-01,1.921063398471762728e-04,-6.616569298504659889e-05,3.948995117975015836e-05,-4.523986219036515824e-08,1.640774066469199687e-07,7.180847670059300469e+01,7.180498821210565552e+01,3.488488487350977808e-03,7.228180671264794022e+00,1.174402335318610824e+00
3.373493975903614312e-12,9.008275520667258229e-01,1.735817652021548853e-04,-6.440044823568877991e-05,4.023139158829154566e-05,-4.802920589361287917e-08,1.630861695080091082e-07,7.180291104830763516e+01,7.179939146233699887e+01,3.519585970636599729e-03,7.283746857629274984e+00,1.175235086052807798e+00
3.403614457831325197e-12,9.009594428598907134e-01,1.562491657707023283e-04,-6.379365938746458294e-05,4.097682588475541604e-05,-5.089597240530116140e-08,1.619741337311465294e-07,7.179735561490581119e+01,7.179380474366973885e+01,3.550871236072433452e-03,7.339211017003292703e+00,1.175839311365376005e+00
3.433734939759036083e-12,9.010912180638678270e-01,1.402175281668804191e-04,-6.308011805038942280e-05,4.172608670064070568e-05,-5.382508550736049762e-08,1.607402766545717264e-07,7.179181042368659860e+01,7.178822815997622797e+01,3.582263710376700633e-03,7.394572917260075151e+00,1.176198843495031454e+00
3.463855421686746564e-12,9.012228984772310270e-01,1.246517956476444859e-04,-6.120367262616670907e-05,4.247900950137556154e-05,-5.680330367616638713e-08,1.593848289790839334e-07,7.178627566103445190e+01,7.178266199450526130e+01,3.613666529186216735e-03,7.449830668396820066e+00,1.176438259290762955e+00
3.493975903614457450e-12,9.013545188038158962e-01,1.081394602081076138e-04,-5.797320751523011288e-05,4.323543292229777111e-05,-5.982063307913928974e-08,1.579091240531092449e-07,7.178075189388880517e+01,7.177710693199692571e+01,3.644961891881407217e-03,7.504978568780039438e+00,1.176763265275918124e+00
3.524096385542168335e-12,9.014860240617026399e-01,8.942275819151334184e-05,-5.439090364140772651e-05,4.399519880402260951e-05,-6.287113164298467534e-08,1.563150532200598884e-07,7.177523994967012300e+01,7.177156394152027019e+01,3.676008149854370372e-03,7.560008314724166567e+00,1.177349771532435696e+00
3.554216867469879220e-12,9.016172686530283809e-01,6.822357694495086687e-05,-5.237128009293632263e-05,4.475815194021355825e-05,-6.595289558041812838e-08,1.546043865958625816e-07,7.176974054219800792e+01,7.176603390255385762e+01,3.706639644154471371e-03,7.614912730568069499e+00,1.178245684306060692e+00
3.584337349397590106e-12,9.017481411282640691e-01,4.571278850440873773e-05,-5.381483578755794024e-05,4.552413961499952681e-05,-6.906736917422078805e-08,1.527782994862829577e-07,7.176425403215904453e+01,7.176051736156091465e+01,3.736670598134399744e-03,7.669688160519569031e+00,1.179342227056528136e+00
3.614457831325300991e-12,9.018786984388192929e-01,2.422276366348766354e-05,-5.946065373208095692e-05,4.629301105190044175e-05,-7.221834072576267878e-08,1.508373259428751259e-07,7.175878048828523958e+01,7.175501458616005834e+01,3.765902125176302708e-03,7.724333873818127749e+00,1.180428397066781265e+00
3.644578313253011472e-12,9.020091750551506582e-01,6.214516079249236005e-06,-6.824049165940982364e-05,4.706461692750832148e-05,-7.541096036396975294e-08,1.487817641573683249e-07,7.175331993431331057e+01,7.174952580492495713e+01,3.794129388360341533e-03,7.778849620944537691e+00,1.181294114148020435e+00
3.674698795180722358e-12,9.021398604915837893e-01,-6.953091740475233419e-06,-7.759669626351619622e-05,4.783880908558310927e-05,-7.865095754425213651e-08,1.466124087712999040e-07,7.174787263880249100e+01,7.174405149154196693e+01,3.821147260519057714e-03,7.833232762006807626e+00,1.181825306480334126e+00
3.704819277108433243e-12,9.022709362230449948e-01,-1.572725193808536409e-05,-8.460991872985302057e-05,4.861544050508305443e-05,-8.194408495449780008e-08,1.443314045021484283e-07,7.174243924004440487e+01,7.173859248444108516e+01,3.846755603325349195e-03,7.887477022440768870e+00,1.182044202891841644e+00
3.734939759036144128e-12,9.024023807900632965e-01,-2.214824486255496781e-05,-8.729660774492838332e-05,4.939436548037643354e-05,-8.529572974363728435e-08,1.419430151163817354e-07,7.173702058577144669e+01,7.173314981993729589e+01,3.870765834146371737e-03,7.941574053997120686e+00,1.182079125792351304e+00
3.765060240963855014e-12,9.025340163838407870e-01,-2.887560532451825327e-05,-8.536019151610913327e-05,5.017543990424585621e-05,-8.871065706428476408e-08,1.394541709210150619e-07,7.173161752960453441e+01,7.172772452153533607e+01,3.893008069199944705e-03,7.995515409480551838e+00,1.182084955131605497e+00
3.795180722891565899e-12,9.026656546243370105e-01,-3.801545560952374915e-05,-8.004582604094034447e-05,5.095852150652600149e-05,-9.219295020771967738e-08,1.368747155301398278e-07,7.172623091479789537e+01,7.172231757901448645e+01,3.913335783415457063e-03,8.049292666578494959e+00,1.182161411482898439e+00
3.825301204819276785e-12,9.027972061751853294e-01,-5.038358627476533647e-05,-7.331833919938078733e-05,5.174346990383663558e-05,-9.574625262699836818e-08,1.342172790752864817e-07,7.172086159736703337e+01,7.171692997135492931e+01,3.931626012106869024e-03,8.102897197668539775e+00,1.182315524303005905e+00
3.855421686746987670e-12,9.029286791380652932e-01,-6.550660001810794549e-05,-6.693853417110548942e-05,5.253014636769240089e-05,-9.937433277175284141e-08,1.314967213476083686e-07,7.171551036663241518e+01,7.171156259003467426e+01,3.947776597736276337e-03,8.156321008620663449e+00,1.182485238134064476e+00
3.885542168674698555e-12,9.030601041738073320e-01,-8.215739470935017172e-05,-6.192170403249712852e-05,5.331841331108035445e-05,-1.030818460551028086e-07,1.287291676915597961e-07,7.171017786364798496e+01,7.170621616015513666e+01,3.961703492848324230e-03,8.209557604743517700e+00,1.182602271870944799e+00
3.915662650602409441e-12,9.031914611923897995e-01,-9.899670802341501514e-05,-5.848072379185819032e-05,5.410813361731655637e-05,-1.068750553327040697e-07,1.259307860321856729e-07,7.170486454736266069e+01,7.170089120775240588e+01,3.973339610255450551e-03,8.262602330377301740e+00,1.182650166035737582e+00
3.945783132530120326e-12,9.033226701564465166e-01,-1.150388852332326968e-04,-5.624981575530671170e-05,5.489917004628354965e-05,-1.107622669795539335e-07,1.231165727748976486e-07,7.169957066720739647e+01,7.169558803212298415e+01,3.982635084416617788e-03,8.315452617322058870e+00,1.182680207469805289e+00
3.975903614457831211e-12,9.034536567856137346e-01,-1.298643212588549832e-04,-5.456816642326985567e-05,5.569138497093081765e-05,-1.147538715723755575e-07,1.202994504566289258e-07,7.169429626067127970e+01,7.169030670225015456e+01,3.989558421126155469e-03,8.368108010702526300e+00,1.182776818372751393e+00
4.006024096385542097e-12,9.035844211355846811e-01,-1.436040879381461882e-04,-5.275681796465914137e-05,5.648464058880443042e-05,-1.188620681681126186e-07,1.174898619230630487e-07,7.168904120669132851e+01,7.168504710897573773e+01,3.994097715591516870e-03,8.420569659467794565e+00,1.182997050761016578e+00
4.036144578313252982e-12,9.037150301023275656e-01,-1.567490944975322490e-04,-5.040224781665524756e-05,5.727879956605379746e-05,-1.231004579343128374e-07,1.146958195587740583e-07,7.168380538392526091e+01,7.167980912266695270e+01,3.996261258303436016e-03,8.472838757771796736e+00,1.183326041478322654e+00
4.066265060240963867e-12,9.038455426052429686e-01,-1.698014228106563012e-04,-4.758399443805853249e-05,5.807372588221430593e-05,-1.274836603910327760e-07,1.119231994650392691e-07,7.167858893756958594e+01,7.167459285918447165e+01,3.996078385116596729e-03,8.524913887244039756e+00,1.183679904202344257e+00
4.096385542168674753e-12,9.039759404866388737e-01,-1.828271939682531513e-04,-4.486606503659022906e-05,5.886928554660931536e-05,-1.320270110729590590e-07,1.091760756634107677e-07,7.167339240848249915e+01,7.166939880634704707e+01,3.993602135448208815e-03,8.576789698231159775e+00,1.183955748420204346e+00
4.126506024096385638e-12,9.041061275799103791e-01,-1.951543565983607936e-04,-4.290228055378998115e-05,5.966534692577466685e-05,-1.367463403061779672e-07,1.064570129604728162e-07,7.166821650178071934e+01,7.166422758836087326e+01,3.988913419845319282e-03,8.628459178885750092e+00,1.184096920671491082e+00
4.156626506024095716e-12,9.042360045243120759e-01,-2.055192705707507362e-04,-4.176612028014444589e-05,6.046178062455555898e-05,-1.416578318951585860e-07,1.037673439586994370e-07,7.166306174456964584e+01,7.165907961975730700e+01,3.982124812337888876e-03,8.679917060891067848e+00,1.184131002840794977e+00
4.186746987951806601e-12,9.043655576235267723e-01,-2.127300004939197697e-04,-4.042564712646858175e-05,6.125845907348978221e-05,-1.467779862891382911e-07,1.011074632341439068e-07,7.165792843400301138e+01,7.165395505130040021e+01,3.973382702615574358e-03,8.731160347668408761e+00,1.184154729074394563e+00
4.216867469879517486e-12,9.044948734870731366e-01,-2.165572014073808248e-04,-3.683567932749886475e-05,6.205525608083206439e-05,-1.521237126472961002e-07,9.847707943921289180e-08,7.165281685955022795e+01,7.164885399216210260e+01,3.962867388119379643e-03,8.782186109209147773e+00,1.184273605780127969e+00
4.246987951807228372e-12,9.046240469551781738e-01,-2.183076399626903124e-04,-2.877900676292484547e-05,6.285204657528652909e-05,-1.577125048179466083e-07,9.587526066051358579e-08,7.164772750064798856e+01,7.164377670969338396e+01,3.950790954605212617e-03,8.832989536595173163e+00,1.184534064490385674e+00
4.277108433734939257e-12,9.047530373108529922e-01,-2.205990170207487494e-04,-1.504977989180939451e-05,6.364870663093820911e-05,-1.635625471210364998e-07,9.330012042557645134e-08,7.164266101032632150e+01,7.163872361688788715e+01,3.937393438437223996e-03,8.883564124602781220e+00,1.184892162892423384e+00
4.307228915662650142e-12,9.048815761762988297e-01,-2.263374238465248379e-04,3.741744154067365351e-06,6.444511371273231549e-05,-1.696925410091140336e-07,9.074815879956686577e-08,7.163761798968371863e+01,7.163369505145253413e+01,3.922938231183527129e-03,8.933903910304611173e+00,1.185239729972079159e+00
4.337349397590361028e-12,9.050092081957175072e-01,-2.374451318743995849e-04,2.527110137846395540e-05,6.524114698727065647e-05,-1.761210987158816255e-07,8.821348694543302935e-08,7.163259872839509512e+01,7.162869102129590715e+01,3.907707099183490261e-03,8.984006040921569181e+00,1.185472159448843321e+00
4.367469879518071913e-12,9.051354518951921779e-01,-2.540391848465921461e-04,4.648067461965539501e-05,6.603668752925968247e-05,-1.828656957970124719e-07,8.568728698293007631e-08,7.162760313366742082e+01,7.162371113910401732e+01,3.891994563402938635e-03,9.033871474829313186e+00,1.185556431538612232e+00
4.397590361445782798e-12,9.052599695738392516e-01,-2.744845909751358220e-04,6.488496145142217699e-05,6.683161829720297151e-05,-1.899413612047483303e-07,8.315781869685737808e-08,7.162263087663222905e+01,7.161875477436171877e+01,3.876102270511794581e-03,9.083503519144334959e+00,1.185558172718212289e+00
4.427710843373493684e-12,9.053826340119924820e-01,-2.962398426114518112e-04,7.947726735980242688e-05,6.762582383243502743e-05,-1.973594321370932811e-07,8.061107715906272341e-08,7.161768160460543697e+01,7.161382126929284198e+01,3.860335312594508333e-03,9.132905710135259980e+00,1.185610806496564695e+00
4.457831325301204569e-12,9.055034738071691125e-01,-3.169552890619512994e-04,9.082188047380187600e-05,6.841918973803910611e-05,-2.051267144079597102e-07,7.803192072464278221e-08,7.161275509807607875e+01,7.160891009698515575e+01,3.845001090924033294e-03,9.182080243772595907e+00,1.185844005684413505e+00
4.487951807228915454e-12,9.056225623905436173e-01,-3.352293515088583011e-04,1.004594941578348179e-04,6.921160209481027345e-05,-2.132452407618533538e-07,7.540529725126227648e-08,7.160785131284050919e+01,7.160402090525269614e+01,3.830407587819216995e-03,9.231027547811818224e+00,1.186312911039173246e+00
4.518072289156626340e-12,9.057399312632256061e-01,-3.507808739383802945e-04,1.100928702883703430e-04,7.000294702986381568e-05,-2.217125998598444755e-07,7.271721853941883591e-08,7.160297028082418080e+01,7.159915342403390071e+01,3.816856790276782797e-03,9.279747262892099613e+00,1.186968303550999915e+00
4.548192771084337225e-12,9.058555566997692488e-01,-3.641617490317879818e-04,1.209764943534902607e-04,7.079311062006073043e-05,-2.305226541670258126e-07,6.995532325899162668e-08,7.159811195343915813e+01,7.159430732059423974e+01,3.804632844917183593e-03,9.328239809487747891e+00,1.187682046462015473e+00
4.578313253012048110e-12,9.059694084112027701e-01,-3.762822427559315945e-04,1.336844787644382668e-04,7.158197917127598028e-05,-2.396664385593908526e-07,6.710906031066730791e-08,7.159327613560660097e+01,7.158948214633356599e+01,3.793989273033423343e-03,9.376507066068253238e+00,1.188310308088885714e+00
4.608433734939758996e-12,9.060814909561084596e-01,-3.879975102395761817e-04,1.481929197468602499e-04,7.236943972662083602e-05,-2.491330740170009458e-07,6.416960175583099746e-08,7.158846255428105110e+01,7.158467741375729076e+01,3.785140523760608007e-03,9.424551708999990396e+00,1.188759892279539043e+00
4.638554216867469881e-12,9.061918226114017427e-01,-3.998709664928144151e-04,1.641104935084207873e-04,7.315538053531923858e-05,-2.589105599623682851e-07,6.112958300893089193e-08,7.158367098204803369e+01,7.157989272238218348e+01,3.778259665843615878e-03,9.472375996575406631e+00,1.189026941786184954e+00
4.668674698795180766e-12,9.063003759136427639e-01,-4.121025126405834316e-04,1.809398890617746909e-04,7.393969124184112177e-05,-2.689863219853723506e-07,5.798273890939026842e-08,7.157890131487305041e+01,7.157512783567669601e+01,3.773479196354633664e-03,9.519980996366458115e+00,1.189194776585712710e+00
4.698795180722890844e-12,9.064070485841065894e-01,-4.245928160365795671e-04,1.983306681674959753e-04,7.472226271847506093e-05,-2.793474128390660785e-07,5.472349290713038259e-08,7.157415354358606407e+01,7.157038265306688629e+01,3.770890519183196267e-03,9.567366847376186811e+00,1.190837491693135020e+00
4.728915662650601729e-12,9.065117000011648773e-01,-4.371412037183545715e-04,2.162816946570373755e-04,7.550298665796620844e-05,-2.899803092733542238e-07,5.134660097575403096e-08,7.156942764533970092e+01,7.156565710432082028e+01,3.770541018876632112e-03,9.614533802695683917e+00,1.193044953048506329e+00
4.759036144578312615e-12,9.066142309972211599e-01,-4.497491868040745348e-04,2.351961478995950666e-04,7.628175514458523313e-05,-3.008703771006031202e-07,4.784703285161206213e-08,7.156472350707701935e+01,7.156095107598692096e+01,3.772431090091453530e-03,9.661482966567223940e+00,1.195599748594840861e+00
4.789156626506023500e-12,9.067146480723607960e-01,-4.629193458919516409e-04,2.556724981412483310e-04,7.705846038441093923e-05,-3.120012893158678027e-07,4.422024388872884846e-08,7.156004094921192404e+01,7.155626443638142575e+01,3.776512830493731175e-03,9.708216065045409238e+00,1.198192149730977984e+00
4.819277108433734385e-12,9.068130559978275773e-01,-4.777438146461163355e-04,2.780224304484888126e-04,7.783299465398165189e-05,-3.233547929626928205e-07,4.046278426929173253e-08,7.155537977607950495e+01,7.155159708636413995e+01,3.782689715358970514e-03,9.754734977198143753e+00,1.200510533235414901e+00
4.849397590361445271e-12,9.069095776037799927e-01,-4.955997645799049183e-04,3.017399065191543172e-04,7.860525043041506328e-05,-3.349110894190585978e-07,3.657297383622593247e-08,7.155073975204474834e+01,7.154694893573038428e+01,3.790816314358820896e-03,9.801042017670962281e+00,1.202340432652464264e+00
4.879518072289156156e-12,9.070042617699302090e-01,-5.174975805255445285e-04,3.253000923000002632e-04,7.937512066386399662e-05,-3.466498186139049414e-07,3.255129921461706314e-08,7.154612052470459105e+01,7.154231982622766850e+01,3.800698476916264217e-03,9.847140723451728306e+00,1.203622694239393942e+00
4.909638554216867041e-12,9.070970460362143273e-01,-5.434066168098403669e-04,3.465416925297208671e-04,8.014249920640862518e-05,-3.585513714107396051e-07,2.840025779312456639e-08,7.154152158993711907e+01,7.153770949487226005e+01,3.812095064852589598e-03,9.893036179627367588e+00,1.204452862511193656e+00
4.939759036144577927e-12,9.071877987374029617e-01,-5.719860894571508021e-04,3.635356237147832799e-04,8.090728141720491780e-05,-3.705980779556536555e-07,2.412355959877126958e-08,7.153694233869858010e+01,7.153311761676835090e+01,3.824721930234006688e-03,9.938734515440451389e+00,1.205029410946256929e+00
4.969879518072288812e-12,9.072764172664701254e-01,-6.009765840519585168e-04,3.754942162415251541e-04,8.166936487180898887e-05,-3.827748428229937492e-07,1.972486987781617352e-08,7.153238216640841074e+01,7.152854390843154420e+01,3.838257976869111510e-03,9.984241800912842635e+00,1.205577295837422458e+00
4.999999999999999697e-12,9.073629176881904401e-01,-6.281142980756727976e-04,3.831782981770230265e-04,8.242864997564546730e-05,-3.950690545517570628e-07,1.520647244372324088e-08,7.152784060852737014e+01,7.152398825632714363e+01,3.852352200230777131e-03,1.002956270939723815e+01,1.206278756732557689e+00
5.030120481927710583e-12,9.074474496016814440e-01,-6.520803919062981898e-04,3.885426712473322619e-04,8.318504023832410386e-05,-4.074699079510995891e-07,1.056823389498890264e-08,7.152331744034138694e+01,7.151945080964334522e+01,3.866630698035099581e-03,1.007469954612338014e+01,1.207234072733734287e+00
5.060240963855421468e-12,9.075302307356427622e-01,-6.729850078477403290e-04,3.938278287007754503e-04,8.393844208167840193e-05,-4.199674443262111422e-07,5.807118694184645774e-09,7.151881268173936235e+01,7.151493197761877241e+01,3.880704120593753310e-03,1.011965220812255772e+01,1.208456665107126904e+00
5.090361445783132354e-12,9.076114583407994818e-01,-6.921738551938341798e-04,4.005969410782384737e-04,8.468876428066800883e-05,-4.325516086629791482e-07,9.173506223616523605e-10,7.151432650677182323e+01,7.151043232975250419e+01,3.894177019318440913e-03,1.016441905911815624e+01,1.209890549064232657e+00
5.120481927710843239e-12,9.076912579884541810e-01,-7.114995386700344532e-04,4.091987075594331305e-04,8.543591732000684470e-05,-4.452115052320410835e-07,-4.108825870692873130e-09,7.150985909964998655e+01,7.150595243993973327e+01,3.906659710247324321e-03,1.020899832648967909e+01,1.211433375787034805e+00
5.150602409638554124e-12,9.077696927200893384e-01,-7.324746662867183920e-04,4.188752083110486172e-04,8.617981295884942505e-05,-4.579348938527687232e-07,-9.279931633495162600e-09,7.150541051071114396e+01,7.150149272925139599e+01,3.917781459754458850e-03,1.025338953132625974e+01,1.212955869516324947e+00
5.180722891566265010e-12,9.078468122826307551e-01,-7.557623787166664175e-04,4.283432108042644270e-04,8.692036413457816368e-05,-4.707079140731311978e-07,-1.460378561512930621e-08,7.150098057210185232e+01,7.149705336985385884e+01,3.927202247988182369e-03,1.029759436076391310e+01,1.214319778306441444e+00
5.210843373493975895e-12,9.079226950275767205e-01,-7.811756823436443158e-04,4.364231733207038369e-04,8.765748513137909732e-05,-4.835150671006703194e-07,-2.008602241758988574e-08,7.149656888993185078e+01,7.149263426981829639e+01,3.934620113557715966e-03,1.034161678088806724e+01,1.215401442066512683e+00
5.240963855421685972e-12,9.079974486118299604e-01,-8.080135019554598400e-04,4.423959676086020162e-04,8.839109183046325164e-05,-4.963395233447493178e-07,-2.572885758041860259e-08,7.149217487829160689e+01,7.148823510527752489e+01,3.939773014083092044e-03,1.038546271069269800e+01,1.216123251500817348e+00
5.271084337349396858e-12,9.080711780797611210e-01,-8.354652563641995879e-04,4.460500018994712759e-04,8.912110189722743426e-05,-5.091637665627657162e-07,-3.153033671738253045e-08,7.148779781912114117e+01,7.148385538200120948e+01,3.942437119929879420e-03,1.042913941058948524e+01,1.216485323601202539e+00
5.301204819277107743e-12,9.081439542929102826e-01,-8.629035264702540446e-04,4.475296916810494628e-04,8.984743487959370289e-05,-5.219704305919374669e-07,-3.748420518665234157e-08,7.148343693552045863e+01,7.147949451078613947e+01,3.942424734325391221e-03,1.047265471630784894e+01,1.216582742867704514e+00
5.331325301204818629e-12,9.082158091453300663e-01,-8.899844704243305886e-04,4.471124197126852317e-04,9.057001226833044389e-05,-5.347430214206715376e-07,-4.358036407319110520e-08,7.147909142099193502e+01,7.147515183716485865e+01,3.939583827071089540e-03,1.051601671371531488e+01,1.216595247881454567e+00
5.361445783132529514e-12,9.082867634233782184e-01,-9.165828474496094972e-04,4.450329791660493392e-04,9.128875753542579734e-05,-5.474661977179903763e-07,-4.980568280842631774e-08,7.147476041001037572e+01,7.147082661073478960e+01,3.933799275582330369e-03,1.055923402063671368e+01,1.216746517810849193e+00
5.391566265060240399e-12,9.083568658710388100e-01,-9.426723391360935329e-04,4.414065567066042454e-04,9.200359607208827403e-05,-5.601254807818818617e-07,-5.614483106084930495e-08,7.147044295903191369e+01,7.146651796439404336e+01,3.924994637876799350e-03,1.060231599565839744e+01,1.217244442401899995e+00
5.421686746987951285e-12,9.084262084005451099e-01,-9.682325683442180109e-04,4.362072585103381151e-04,9.271445491703628563e-05,-5.727065667007671209e-07,-6.258084574249604841e-08,7.146613806635525634e+01,7.146222493335156400e+01,3.913133003695170101e-03,1.064527258518710617e+01,1.218223942341583932e+00
5.451807228915662170e-12,9.084949050345186849e-01,-9.931752222297918643e-04,4.292677925655394517e-04,9.342126226419206539e-05,-5.851946191008634006e-07,-6.909530832159390226e-08,7.146184470349918172e+01,7.145794648702052143e+01,3.898216478659584545e-03,1.068811405464236231e+01,1.219713146317934260e+00
5.481927710843373055e-12,9.085630564173233781e-01,-1.017259748352082084e-03,4.203390076903553395e-04,9.412394689876997142e-05,-5.975739127940462980e-07,-7.566816562938599445e-08,7.145756187164951712e+01,7.145368158687823268e+01,3.880284771282568098e-03,1.073085043932687910e+01,1.221632068851695729e+00
5.512048192771083941e-12,9.086307292204133246e-01,-1.040024283830179481e-03,4.092495301857910334e-04,9.482243779382911028e-05,-6.098280014170448276e-07,-8.227732382902281315e-08,7.145328867627806346e+01,7.144942926371108172e+01,3.859412566984340986e-03,1.077349078004810323e+01,1.223818417080607013e+00
5.542168674698794826e-12,9.086979640798616975e-01,-1.060817010635799022e-03,3.961326711555712720e-04,9.551666402932727708e-05,-6.219403279038005570e-07,-8.889817499764264698e-08,7.144902433304316958e+01,7.144518862832494221e+01,3.835704718225338688e-03,1.081604302778040250e+01,1.226067010736108687e+00
5.572289156626505711e-12,9.087648057575165028e-01,-1.079005724971143082e-03,3.816037103822280297e-04,9.620655501992893526e-05,-6.338950346238240595e-07,-9.550320130614407715e-08,7.144476808296425929e+01,7.144095879318220454e+01,3.809289782054154933e-03,1.085851486008916744e+01,1.228170341619769568e+00
5.602409638554216597e-12,9.088313310287010616e-01,-1.094327582252484915e-03,3.667269486525841660e-04,9.689204088209099998e-05,-6.456777245570202989e-07,-1.020617674044230204e-07,7.144051911011558786e+01,7.143673879620013167e+01,3.780313915453007226e-03,1.090091449206119201e+01,1.229953946938904696e+00
5.632530120481927482e-12,9.088976467570830664e-01,-1.107187844533133675e-03,3.526938388793392090e-04,9.757305274070248021e-05,-6.572760306840177691e-07,-1.085401653162105092e-07,7.143627651373641640e+01,7.143252757739053038e+01,3.748936345880133584e-03,1.094325095674726356e+01,1.231305454915686992e+00
5.662650602409638367e-12,9.089638537488358150e-01,-1.118688191257963737e-03,3.403309373911013892e-04,9.824952287632700775e-05,-6.686799660185369044e-07,-1.149019208520973372e-07,7.143203931113150418e+01,7.142832398487871615e+01,3.715326252794379312e-03,1.098553407595559328e+01,1.232196661916734159e+00
5.692771084337349253e-12,9.090300012288060616e-01,-1.130306709127344494e-03,3.296887618031634848e-04,9.892138474850845412e-05,-6.798820630445042656e-07,-1.211083171844861980e-07,7.142780647124868665e+01,7.142412681071954239e+01,3.679660529146804460e-03,1.102777412344381069e+01,1.232694183615428152e+00
5.722891566265060138e-12,9.090960643531612595e-01,-1.143338893984861869e-03,3.199297437823370367e-04,9.958857298632321992e-05,-6.908772618349202903e-07,-1.271190463508685188e-07,7.142357698527121102e+01,7.141993486355747223e+01,3.642121713738707359e-03,1.106998112683414526e+01,1.232950357213397297e+00
5.753012048192771023e-12,9.091619619424102794e-01,-1.158343127826069654e-03,3.096118773365543180e-04,1.002510233879271603e-04,-7.016624614677837701e-07,-1.328928671021782907e-07,7.141934994330478048e+01,7.141574704777173110e+01,3.602895533047487716e-03,1.111216411192705955e+01,1.233168090144185269e+00
5.783132530120481909e-12,9.092276071836813411e-01,-1.174883877851808870e-03,2.972886250193415027e-04,1.009086728888251074e-04,-7.122357042346808120e-07,-1.383881456203398567e-07,7.141512459888069486e+01,7.141156243018983218e+01,3.562168690860328685e-03,1.115433046312064036e+01,1.233544066832323871e+00
5.813253012048191986e-12,9.092929607057601560e-01,-1.191750771341732558e-03,2.821370610557065103e-04,1.015614594380036994e-04,-7.225951061907302273e-07,-1.435631934462458733e-07,7.141090040917016779e+01,7.140738028120419756e+01,3.520127965963845869e-03,1.119648552493804772e+01,1.234209057974604340e+00
5.843373493975902872e-12,9.093580481597904885e-01,-1.207548636487286399e-03,2.642676523416368135e-04,1.022093217886539744e-04,-7.327377829818868755e-07,-1.483763682740657318e-07,7.140667700034188670e+01,7.140320004026733614e+01,3.476960074556385231e-03,1.123863295800295603e+01,1.235190585251019435e+00
5.873493975903613757e-12,9.094229274254963524e-01,-1.221325131286426060e-03,2.445643313129844919e-04,1.028521993055401813e-04,-7.426590609096120978e-07,-1.527859430677140976e-07,7.140245404838870513e+01,7.139902119761556776e+01,3.432850773137091551e-03,1.128077594239578119e+01,1.236414134096702977e+00
5.903614457831324642e-12,9.094876301397039065e-01,-1.232911286532299353e-03,2.241666352232450795e-04,1.034900319227679232e-04,-7.523521844286751872e-07,-1.567497912693965329e-07,7.139823117345973458e+01,7.139484319066697537e+01,3.387982792761517342e-03,1.132291823882951221e+01,1.237739445786661507e+00
5.933734939759035528e-12,9.095521227912006790e-01,-1.242818822732963489e-03,2.038633425753699096e-04,1.041227603126601651e-04,-7.618085654137967701e-07,-1.602249964642342002e-07,7.139400793304135107e+01,7.139066540006226091e+01,3.342532979083796298e-03,1.136506425584503255e+01,1.239012101159015389e+00
5.963855421686746413e-12,9.096163181889417304e-01,-1.251755683831790467e-03,1.837203915392677871e-04,1.047503261947260272e-04,-7.710184516003117553e-07,-1.631675522054758581e-07,7.138978386680055621e+01,7.138648719789587460e+01,3.296668904688629994e-03,1.140721860163950829e+01,1.240107696897266631e+00
5.993975903614457298e-12,9.096801343519894667e-01,-1.260041350183473087e-03,1.631658591401183962e-04,1.053726726213009894e-04,-7.799718082745617688e-07,-1.655323379675348796e-07,7.138555849448030699e+01,7.138230794838834470e+01,3.250546091958395750e-03,1.144938610590940975e+01,1.240955388581942653e+00
6.024096385542168184e-12,9.097435674619382961e-01,-1.267276900869604515e-03,1.414782867278658457e-04,1.059897440946044726e-04,-7.886592180806194757e-07,-1.672735192499287923e-07,7.138133125102265808e+01,7.137812694323211815e+01,3.204307790540969047e-03,1.149157246116660325e+01,1.241540968862615557e+00
6.054216867469879069e-12,9.098067353324192919e-01,-1.272453349331420123e-03,1.183814911107045298e-04,1.066014864824461693e-04,-7.970726446294909963e-07,-1.683454157601302914e-07,7.137710142195577134e+01,7.137394333412015612e+01,3.158087835618207835e-03,1.153378484626583678e+01,1.241898334544528471e+00
6.084337349397589954e-12,9.098698649058150068e-01,-1.274426867775932436e-03,9.441964488825413100e-05,1.072078468172795254e-04,-8.052059200471086025e-07,-1.687037323775753194e-07,7.137286813333201962e+01,7.136975611863337576e+01,3.112014698637886878e-03,1.157603199084347878e+01,1.242098238981552027e+00
6.114457831325300840e-12,9.099332298045794687e-01,-1.272523312076257861e-03,7.091000291911405773e-05,1.078087730993669492e-04,-8.130548132716664223e-07,-1.683069057014770312e-07,7.136863039780601525e+01,7.136556418376534339e+01,3.066214040678493825e-03,1.161832368976688201e+01,1.242236917674681917e+00
6.144578313253011725e-12,9.099970712745730772e-01,-1.266969110315560457e-03,4.947132687648073845e-05,1.084042141662344981e-04,-8.206165833016626760e-07,-1.671172438921574181e-07,7.136438717955995514e+01,7.136136637096126378e+01,3.020808598689081644e-03,1.166067016632281472e+01,1.242421044415132236e+00
6.174698795180722610e-12,9.100615439862860256e-01,-1.258916621313790245e-03,3.135977545731851850e-05,1.089941195967349883e-04,-8.278890722828820109e-07,-1.651015832016907616e-07,7.136013744463639341e+01,7.135716152814059399e+01,2.975916495800384146e-03,1.170308162027641252e+01,1.242745426575002199e+00
6.204819277108433496e-12,9.101267093901954652e-01,-1.250053474610815160e-03,1.695137577342088826e-05,1.095784395646930078e-04,-8.348695870713326098e-07,-1.622313614837251947e-07,7.135588020281946342e+01,7.135294855313956930e+01,2.931649679896761000e-03,1.174556787686946180e+01,1.243787630579717085e+00
6.234939759036144381e-12,9.101925643589825476e-01,-1.241993726828595403e-03,5.603037280404346527e-06,1.101571245762289128e-04,-8.415539142134108232e-07,-1.584822294255739823e-07,7.135161456572929239e+01,7.134872645276108472e+01,2.888112968202156440e-03,1.178813784092703543e+01,1.246879172048550366e+00
6.265060240963855266e-12,9.102590756116392123e-01,-1.235715482191604431e-03,-4.073050454074933689e-06,1.107301250920128170e-04,-8.479357363019199164e-07,-1.538334585403771018e-07,7.134733980878283433e+01,7.134449440556517175e+01,2.845403217655756520e-03,1.183079884566415885e+01,1.250122942729739117e+00
6.295180722891566152e-12,9.103262042696614875e-01,-1.231269965452761687e-03,-1.366362230639313611e-05,1.112973910987893016e-04,-8.540065053184888182e-07,-1.482674137464493492e-07,7.134305539008764185e+01,7.134025178157659752e+01,2.803608511045376558e-03,1.187355639791333139e+01,1.253342228872372788e+00
6.325301204819277037e-12,9.103939224341575098e-01,-1.227860589169467009e-03,-2.439174551311163979e-05,1.118588717139639912e-04,-8.597555888088679195e-07,-1.417692574169211406e-07,7.133876092252423007e+01,7.133599811434072535e+01,2.762808183505691823e-03,1.191641441368534693e+01,1.256376715711531755e+00
6.355421686746987115e-12,9.104622256803153180e-01,-1.224214284418181876e-03,-3.676019435391141016e-05,1.124145148757026044e-04,-8.651703937205372127e-07,-1.343268831438275789e-07,7.133445617545953610e+01,7.133173310064761097e+01,2.723074811929152191e-03,1.195937519100764490e+01,1.259139308923402867e+00
6.385542168674698000e-12,9.105311420450805659e-01,-1.219072027006185346e-03,-5.048186727705333517e-05,1.129642671136287804e-04,-8.702362937563530827e-07,-1.259309398953179627e-07,7.133014117076825755e+01,7.132745669268098254e+01,2.684478087269150798e-03,1.200243846865402020e+01,1.261629239421212079e+00
6.415662650602408885e-12,9.106007337604127283e-01,-1.211629184418599840e-03,-6.467512794753972941e-05,1.135080733480111888e-04,-8.749364407120945917e-07,-1.165748017192518624e-07,7.132581631253562193e+01,7.132316922396663017e+01,2.647088568997858510e-03,1.204560017093091240e+01,1.263900227969488643e+00
6.445783132530119771e-12,9.106710806356894672e-01,-1.201774556955502189e-03,-7.824302528265813139e-05,1.140458766522504225e-04,-8.792517055082333533e-07,-1.062544384118408991e-07,7.132148241497667129e+01,7.131887143620041059e+01,2.610978776258343105e-03,1.208885215995190343e+01,1.266007004798565205e+00
6.475903614457830656e-12,9.107422389900237114e-01,-1.190042257185791857e-03,-9.028847181733814251e-05,1.145776179364870384e-04,-8.831609523451385967e-07,-9.496823824043868990e-08,7.131714057946007301e+01,7.131456435882164158e+01,2.576220638433147653e-03,1.213218345459766390e+01,1.267963596039600072e+00
6.506024096385541541e-12,9.108141939960412437e-01,-1.177322669000642604e-03,-1.004124874295945845e-04,1.151032355569265296e-04,-8.866416468672044999e-07,-8.271686083208263756e-08,7.131279199605098995e+01,7.131024911539547873e+01,2.542880655515820845e-03,1.217558217651264307e+01,1.269736626356887665e+00
6.536144578313252427e-12,9.108868396340568108e-01,-1.164466285963919930e-03,-1.088082557084968225e-04,1.156226649067032352e-04,-8.896705785799677247e-07,-6.950314400698124883e-08,7.130843776113296428e+01,7.130592674589054525e+01,2.511015242419718969e-03,1.221903734560320309e+01,1.271273027011115886e+00
6.566265060240963312e-12,9.109600062922621477e-01,-1.151931212882914774e-03,-1.161149948211083916e-04,1.161358380766620222e-04,-8.922244139169030526e-07,-5.533198435620649452e-08,7.130407874984125272e+01,7.130159808182321513e+01,2.480668018040370956e-03,1.226254015500036765e+01,1.272540562598577507e+00
6.596385542168674198e-12,9.110335243254240600e-01,-1.139623248425324781e-03,-1.230622732326344703e-04,1.166426836689307656e-04,-8.942799598716560841e-07,-4.021006483787034168e-08,7.129971555467412259e+01,7.129726368515838431e+01,2.451869515742188723e-03,1.230608460144574146e+01,1.273554423475502961e+00
6.626506024096385083e-12,9.111072889450061441e-01,-1.127012393044293879e-03,-1.300480393754947393e-04,1.171431268006915420e-04,-8.958142624549702228e-07,-2.414539873870976818e-08,7.129534850988059702e+01,7.129292387116959162e+01,2.424638711009081699e-03,1.234966726154654815e+01,1.274374291353554289e+00
6.656626506024095968e-12,9.111812896097560843e-01,-1.113479912739563952e-03,-1.368487577311124624e-04,1.176370892716064633e-04,-8.968047584469390900e-07,-7.146838390408485120e-09,7.129097782393006355e+01,7.128857883936186113e+01,2.398984568204428659e-03,1.239328599060421965e+01,1.275075414975011645e+00
6.686746987951806854e-12,9.112555851791037664e-01,-1.098754432773950537e-03,-1.426172443839725246e-04,1.181244898201284097e-04,-8.972295522118508917e-07,1.077618839583322541e-08,7.128660378480493875e+01,7.128422887919893469e+01,2.374905606010221677e-03,1.243693789220158763e+01,1.275713227910708625e+00
6.716867469879517739e-12,9.113302382596739637e-01,-1.083246108883510446e-03,-1.462224241956807487e-04,1.186052443864152187e-04,-8.970676160500180429e-07,2.961351111554832307e-08,7.128222691159272983e+01,7.127987452415717939e+01,2.352387435544307272e-03,1.248061781074998677e+01,1.276304145438768245e+00
6.746987951807228624e-12,9.114052509218054654e-01,-1.068084547434553378e-03,-1.468109888757931122e-04,1.190792663304080884e-04,-8.962985501815164408e-07,4.935365055149057288e-08,7.127784795106752824e+01,7.127551655068658931e+01,2.331400380935329687e-03,1.252431836274920940e+01,1.276833038721055358e+00
6.777108433734939510e-12,9.114805447927122328e-01,-1.054789268733326811e-03,-1.443033471422867356e-04,1.195464665952872388e-04,-8.949016695344729381e-07,6.998315562646075542e-08,7.127346777042370718e+01,7.127115587132131225e+01,2.311899102395161432e-03,1.256803100040498933e+01,1.277279303965860535e+00
6.807228915662650395e-12,9.115559971308451193e-01,-1.044700518492728972e-03,-1.395472444447865262e-04,1.200067538289483626e-04,-8.928545574278935871e-07,9.148625390686981040e-08,7.126908725456564753e+01,7.126679343025752189e+01,2.293824308129682223e-03,1.261174701297005463e+01,1.277641898941898058e+00
6.837349397590361280e-12,9.116315085961776976e-01,-1.038417876575457432e-03,-1.340267449073586227e-04,1.204600344686811055e-04,-8.901315866069425965e-07,1.138450967220452045e-07,7.126470722722099538e+01,7.126243012165630830e+01,2.277105564680301404e-03,1.265545827068877571e+01,1.277946383757984972e+00
6.867469879518072166e-12,9.117070656196240019e-01,-1.035511807274217986e-03,-1.292294529029132985e-04,1.209062127731190132e-04,-8.867030136503738568e-07,1.370405933086837359e-07,7.126032838787730839e+01,7.125806672332726066e+01,2.261664550053733066e-03,1.269915781398356280e+01,1.278230820938665246e+00
6.897590361445782243e-12,9.117827706543234489e-01,-1.034691961057965974e-03,-1.259620342501224571e-04,1.213451907826283948e-04,-8.825350241808804072e-07,1.610535442285452595e-07,7.125595130259090126e+01,7.125370388422592782e+01,2.247418364975942422e-03,1.274283993614390198e+01,1.278522586258380445e+00
6.927710843373493129e-12,9.118588337167181646e-01,-1.034391550628141563e-03,-1.239738428119431339e-04,1.217768682227344374e-04,-8.775906642364805729e-07,1.858656677203524347e-07,7.125157644610442276e+01,7.124934216441286594e+01,2.234281691561000160e-03,1.278649980166078670e+01,1.278824153088932158e+00
6.957831325301204014e-12,9.119355358587595273e-01,-1.033483614183354970e-03,-1.220838514947428959e-04,1.222011424144997668e-04,-8.718312122379356789e-07,2.114602370295877890e-07,7.124720424397622764e+01,7.124498207790765036e+01,2.222166068577846338e-03,1.283013309063909091e+01,1.279118394758643529e+00
6.987951807228914899e-12,9.120131796058467133e-01,-1.031780730818623653e-03,-1.187234979436070778e-04,1.226179082795089182e-04,-8.652174614276935264e-07,2.378223067182788524e-07,7.124283511614427766e+01,7.124062413997555154e+01,2.210976168721080857e-03,1.287373559927155853e+01,1.279388875479784415e+00
7.018072289156625785e-12,9.120920366820620684e-01,-1.030093190017805681e-03,-1.126152454428882004e-04,1.230270585034613524e-04,-8.577105943293280572e-07,2.649387086408716532e-07,7.123846952776192154e+01,7.123626892212683970e+01,2.200605635087321283e-03,1.291730271488846071e+01,1.279639586020728359e+00
7.048192771084336670e-12,9.121723016101335180e-01,-1.029844317443152739e-03,-1.032705211951875457e-04,1.234284838633449512e-04,-8.492726404917323003e-07,2.927980348504134458e-07,7.123410797940675820e+01,7.123191704371154742e+01,2.190935695213874074e-03,1.296082947217345449e+01,1.279899302418158635e+00
7.078313253012047555e-12,9.122540606148485942e-01,-1.032469368274357459e-03,-9.111832332610807867e-05,1.238220736615163072e-04,-8.398667052943418591e-07,3.213907180726479564e-07,7.122975090772222018e+01,7.122756907018731454e+01,2.181837534908015724e-03,1.300431151759950055e+01,1.280207114068208085e+00
7.108433734939758441e-12,9.123372840858837707e-01,-1.038896922729743398e-03,-7.730035785764543502e-05,1.242077161838472921e-04,-8.294571507586545374e-07,3.507091771003012749e-07,7.122539855525751307e+01,7.122322537873952797e+01,2.173176517978781582e-03,1.304774641260799584e+01,1.280589586940639402e+00
7.138554216867469326e-12,9.124218488794223481e-01,-1.049289781987684800e-03,-6.330190602175886111e-05,1.245852991229859028e-04,-8.180097697256227517e-07,3.807479275030903112e-07,7.122105083145183357e+01,7.121888601622448789e+01,2.164815227344769367e-03,1.309113505461204063e+01,1.281046431512709471e+00
7.168674698795180211e-12,9.125075861572415903e-01,-1.063066645405959243e-03,-5.056480871368983855e-05,1.249547099566152898e-04,-8.054918794550426513e-07,4.115035998975233418e-07,7.121670717973793785e+01,7.121455056596280997e+01,2.156613775122098817e-03,1.313448303270198458e+01,1.281555408905279192e+00
7.198795180722891097e-12,9.125943290217560788e-01,-1.079132644013732108e-03,-4.017054911389534173e-05,1.253158363095532683e-04,-7.918722698612594825e-07,4.429749009637933047e-07,7.121236657868861641e+01,7.121021815004274913e+01,2.148428645869854096e-03,1.317780060245786622e+01,1.282093269381856082e+00
7.228915662650601982e-12,9.126819279174608335e-01,-1.096200952490435348e-03,-3.264257550793370476e-05,1.256685663465379756e-04,-7.771210543438085275e-07,4.751626137959784370e-07,7.120802777085638979e+01,7.120588765803972819e+01,2.140112816655096416e-03,1.322110035442817200e+01,1.282658431114412689e+00
7.259036144578312867e-12,9.127702253760296980e-01,-1.113109768598010904e-03,-2.788557835843324289e-05,1.260127892380559847e-04,-7.612095818029538163e-07,5.080697083550652751e-07,7.120368961090628090e+01,7.120155809214540454e+01,2.131518760879910507e-03,1.326439370624110126e+01,1.283280284017217276e+00
7.289156626506022945e-12,9.128590102721471089e-01,-1.129092833078387250e-03,-2.528355277110145967e-05,1.263483957142379384e-04,-7.441105648475188184e-07,5.417015383774556762e-07,7.119935137254555002e+01,7.119722886887574020e+01,2.122503669813249113e-03,1.330768785759259565e+01,1.284008893100238691e+00
7.319277108433734638e-12,9.129479854515256676e-01,-1.143951093915926073e-03,-2.397272126521755490e-05,1.266752786836121056e-04,-7.257984544125213550e-07,5.760660310254556676e-07,7.119501293509958373e+01,7.119290000033821286e+01,2.112934761365575526e-03,1.335098399092128574e+01,1.284891049249394568e+00
7.349397590361444716e-12,9.130367819980167443e-01,-1.158043473829910080e-03,-2.321254959272328101e-05,1.269933338545175942e-04,-7.062499636633332981e-07,6.111737832930798031e-07,7.119067477016757550e+01,7.118857207752442662e+01,2.102692643154267880e-03,1.339427746270292907e+01,1.285946292007846381e+00
7.379518072289156409e-12,9.131250304332105827e-01,-1.172071018910867670e-03,-2.267768228811138130e-05,1.273024602546161661e-04,-6.854446100298195526e-07,6.470380206218260174e-07,7.118633769492714691e+01,7.118424602276877522e+01,2.091672158364779339e-03,1.343756026659335134e+01,1.287155280424975512e+00
7.409638554216866486e-12,9.132124598772193291e-01,-1.186737334718144469e-03,-2.251111819421269935e-05,1.276025605141395132e-04,-6.633651830674631964e-07,6.836744082815570694e-07,7.118200253837841274e+01,7.117992275629305254e+01,2.079782085362961563e-03,1.348082430027996459e+01,1.288464725901300234e+00
7.439759036144578179e-12,9.132989781003978402e-01,-1.202446164141216054e-03,-2.310545751999320782e-05,1.278935408006820040e-04,-6.399981058862688054e-07,7.211007438086195932e-07,7.117766991225970230e+01,7.117560296614713877e+01,2.066946112557517187e-03,1.352406355740679800e+01,1.289804507829645619e+00
7.469879518072288257e-12,9.133847010104966246e-01,-1.219207110979781935e-03,-2.473837948483817878e-05,1.281753103820837349e-04,-6.153337104903998393e-07,7.593365843457832195e-07,7.117334014015372645e+01,7.117128703360963016e+01,2.053106544096570604e-03,1.356727477366890788e+01,1.291108618610227632e+00
7.499999999999999950e-12,9.134699235163966646e-01,-1.236822981566444279e-03,-2.730084656583305926e-05,1.284477809221078886e-04,-5.893664546456403727e-07,7.984028503619109379e-07,7.116901331558362642e+01,7.116697508581461307e+01,2.038229769010675794e-03,1.361045687084312306e+01,1.292332370904973660e+00
7.530120481927710028e-12,9.135550442459088316e-01,-1.255244277805267483e-03,-3.032562532281551652e-05,1.287108657348115905e-04,-5.620950623331046714e-07,8.383214246435757219e-07,7.116468942705996881e+01,7.116266711600623296e+01,2.022311053735749518e-03,1.365360979667256203e+01,1.293461016875685043e+00
7.560240963855421721e-12,9.136404742993587957e-01,-1.274836447359271267e-03,-3.332958102527393328e-05,1.289644792787320113e-04,-5.335225367881658151e-07,8.791147631206083412e-07,7.116036843719921023e+01,7.115836305997063960e+01,2.005377228564247851e-03,1.369673380917162220e+01,1.294507584385121035e+00
7.590361445783131798e-12,9.137265589249862208e-01,-1.296343811881422049e-03,-3.625605819028712235e-05,1.292085371140263921e-04,-5.036560262423397082e-07,9.208055281926234203e-07,7.115605028305392921e+01,7.115406279531509881e+01,1.987487738826655692e-03,1.373982948785335445e+01,1.295500560918460886e+00
7.620481927710843492e-12,9.138135243562794940e-01,-1.320533158428274225e-03,-3.972145080567324220e-05,1.294429563894353239e-04,-4.725065800263149005e-07,9.634162228360464407e-07,7.115173490002332812e+01,7.114976616521619235e+01,1.968734807140794067e-03,1.378289746379633485e+01,1.296465827024766648e+00
7.650602409638553569e-12,9.139014554988351691e-01,-1.347712912645132469e-03,-4.489437513854409691e-05,1.296676567462412154e-04,-4.400888460545144729e-07,1.006968771971388990e-06,7.114742230267225409e+01,7.114547306025785645e+01,1.949242414402380585e-03,1.382593757397699186e+01,1.297410917588224244e+00
7.680722891566265262e-12,9.139903095344090733e-01,-1.377406546075687997e-03,-5.306066979143517529e-05,1.298825614008699658e-04,-4.064207088246649608e-07,1.051484012163139854e-06,7.114311263229278381e+01,7.114118346858404607e+01,1.929163708732818325e-03,1.386894838057560442e+01,1.298320294082668136e+00
7.710843373493975340e-12,9.140799590691630616e-01,-1.408379151794043231e-03,-6.510041163352445009e-05,1.300875981442735081e-04,-3.715227975340728177e-07,1.096981129520634610e-06,7.113880615125549411e+01,7.113689747382720441e+01,1.908677428290704884e-03,1.391192726203959751e+01,1.299165625958943027e+00
7.740963855421685417e-12,9.141702472115532663e-01,-1.439026169804207087e-03,-8.114862938225954206e-05,1.302827000770302116e-04,-3.354177905048973334e-07,1.143477189664196531e-06,7.113450324172912076e+01,7.113261525764934845e+01,1.887984079768233138e-03,1.395487046058600278e+01,1.299926469419162345e+00
7.771084337349397110e-12,9.142610341888918191e-01,-1.467923016335363285e-03,-1.006098912163138671e-04,1.304678060278361871e-04,-2.981295492657022070e-07,1.190986945471668267e-06,7.113020440340467587e+01,7.112833710168618495e+01,1.867301718490033558e-03,1.399777309833679340e+01,1.300609128117456326e+00
7.801204819277107188e-12,9.143522145179201477e-01,-1.494240886800911978e-03,-1.224880016014952733e-04,1.306428606998844249e-04,-2.596822754772884020e-07,1.239523025484513579e-06,7.112591022286724751e+01,7.112406336220472269e+01,1.846860662523589457e-03,1.404062943203947889e+01,1.301250477201280287e+00
7.831325301204818881e-12,9.144436961649887730e-01,-1.517838204409614755e-03,-1.458202162540598082e-04,1.308078146182891754e-04,-2.200999752351611823e-07,1.289096431015084750e-06,7.112162132309066465e+01,7.111979442637701254e+01,1.826896713649339655e-03,1.408343328702240704e+01,1.301901496222262367e+00
7.861445783132528959e-12,9.145353613279977312e-01,-1.539044131252603450e-03,-1.699939661918549677e-04,1.309626239331952951e-04,-1.794064562674097821e-07,1.339717104066475846e-06,7.111733827639436356e+01,7.111553063332731028e+01,1.807643067058123647e-03,1.412617888202662542e+01,1.302598474527348227e+00
7.891566265060240652e-12,9.146270412515060677e-01,-1.558302292448949947e-03,-1.948365358600553194e-04,1.311072501099093900e-04,-1.376258787168943538e-07,1.391394263177398318e-06,7.111306147969528979e+01,7.111127215757861109e+01,1.789322116682230592e-03,1.416886209029867949e+01,1.303339460656495197e+00
7.921686746987950729e-12,9.147185217894948650e-01,-1.575874005770204088e-03,-2.204985044584563598e-04,1.312416595416461367e-04,-9.478361746154397537e-08,1.444136290869648517e-06,7.110879107372012697e+01,7.110701893460057477e+01,1.772139119557580899e-03,1.421148130651165786e+01,1.304081723826150396e+00
7.951807228915662423e-12,9.148095757448645449e-01,-1.591724693861219439e-03,-2.472362806169697272e-04,1.313658231556801069e-04,-5.090703193183735038e-08,1.497950175856030650e-06,7.110452696289389962e+01,7.110277068401269673e+01,1.756278881198929370e-03,1.425403730832159255e+01,1.304763075922257487e+00
7.981927710843372500e-12,9.149000028633532677e-01,-1.605594208931419376e-03,-2.752094849349845298e-04,1.314797161134473964e-04,-6.025808255143954739e-09,1.552840737576180240e-06,7.110026889443153664e+01,7.109852698974418672e+01,1.741904687353543289e-03,1.429653249643699908e+01,1.305334626882213467e+00
8.012048192771084193e-12,9.149896495595999379e-01,-1.617166638931013308e-03,-3.043610655294432627e-04,1.315833176819033296e-04,3.982820647098610302e-08,1.608809928791130647e-06,7.109601653749953698e+01,7.109428737997093606e+01,1.729157528595085067e-03,1.433897009525519373e+01,1.305785265322100264e+00
8.042168674698794271e-12,9.150783948058703876e-01,-1.626246207073566005e-03,-3.343951288169697044e-04,1.316766112682587250e-04,8.662150759908167225e-08,1.665856393691004298e-06,7.109176952693616158e+01,7.109005137279298481e+01,1.718154143182323802e-03,1.438135369124343477e+01,1.306143578417412465e+00
8.072289156626505964e-12,9.151661196087130801e-01,-1.632886986048484243e-03,-3.648424240057214713e-04,1.317595845110888190e-04,1.343195057573908470e-07,1.723975270586220283e-06,7.108752746305319192e+01,7.108581847926262753e+01,1.708983790566931220e-03,1.442368723815470055e+01,1.306457477709814574e+00
8.102409638554216041e-12,9.152526889142226230e-01,-1.637462909630805694e-03,-3.952052401442795516e-04,1.318322292755015460e-04,1.828869771924938069e-07,1.783158095771823263e-06,7.108328991596688695e+01,7.108158821125621785e+01,1.701704710663920787e-03,1.446597505266414352e+01,1.306765825354955002e+00
8.132530120481927735e-12,9.153379600899372859e-01,-1.640657060801546966e-03,-4.251687594696030572e-04,1.318945414422026180e-04,2.322883904728997721e-07,1.843392657334583250e-06,7.107905648170714130e+01,7.107736014033768868e+01,1.696341369457170017e-03,1.450822128856944104e+01,1.307080307930245766e+00
8.162650602409637812e-12,9.154218125576699672e-01,-1.643325240531026471e-03,-4.548159910095126400e-04,1.319465204852796048e-04,2.824882828593260409e-07,1.904662774583782956e-06,7.107482686034120434e+01,7.107313397689550527e+01,1.692883445696256655e-03,1.455042915548926175e+01,1.307387286118210090e+00
8.192771084337349505e-12,9.155041773274170680e-01,-1.646225487602327297e-03,-4.847282089135484867e-04,1.319881689412974045e-04,3.334518693722762362e-07,1.966948150908869456e-06,7.107060090662284324e+01,7.106890961908190718e+01,1.691287540941980964e-03,1.459260036828986351e+01,1.307665061642658610e+00
8.222891566265059583e-12,9.155850437718093815e-01,-1.649693431017139117e-03,-5.158724842130971459e-04,1.320194919254577906e-04,3.851458931672146887e-07,2.030224510197562632e-06,7.106637863698927049e+01,7.106468715506943568e+01,1.691481919834884797e-03,1.463473499399543343e+01,1.307902367294885293e+00
8.253012048192771276e-12,9.156644436720499103e-01,-1.653407629640343737e-03,-5.492677903425443242e-04,1.320404968243989391e-04,4.375395144389552601e-07,2.094464110150730845e-06,7.106216017768281290e+01,7.106046680474103994e+01,1.693372941771758514e-03,1.467683189150858780e+01,1.308105180091811315e+00
8.283132530120481354e-12,9.157424328593543050e-01,-1.656395905543509061e-03,-5.855317382161216158e-04,1.320511932126375667e-04,4.906049576026887120e-07,2.159636513435027477e-06,7.105794565351409631e+01,7.105624880267170340e+01,1.696850842387474410e-03,1.471888980600574470e+01,1.308289204173732845e+00
8.313253012048191431e-12,9.158190837840562981e-01,-1.657357453327655290e-03,-6.245104295799901737e-04,1.320515929568715646e-04,5.443177550854663146e-07,2.225709339174994281e-06,7.105373506146449358e+01,7.105203326817013476e+01,1.701793294357733990e-03,1.476090868188222593e+01,1.308466307841385845e+00
8.343373493975903124e-12,9.158944873949290688e-01,-1.655205452999222423e-03,-6.652091081624492055e-04,1.320417104322193244e-04,5.986566682561469175e-07,2.292648722617585488e-06,7.104952817885073557e+01,7.104782011188819979e+01,1.708066962535209144e-03,1.480289064874523675e+01,1.308636661926011024e+00
8.373493975903613202e-12,9.159687549926740502e-01,-1.649575605603026841e-03,-7.061073199055522241e-04,1.320215627738737147e-04,6.536035676309424529e-07,2.360419387372941416e-06,7.104532453352501875e+01,7.104360900484810770e+01,1.715528676908520790e-03,1.484484036187329714e+01,1.308792389948999046e+00
8.403614457831324895e-12,9.160420042615332603e-01,-1.641032621868868634e-03,-7.457346976469524276e-04,1.319911700946316616e-04,7.091435642702133243e-07,2.428984472976492992e-06,7.104112343358281123e+01,7.103939940547343213e+01,1.724028109381607783e-03,1.488676471109599930e+01,1.308928592616793951e+00
8.433734939759034973e-12,9.161143242106322138e-01,-1.630851528231177985e-03,-7.832396109651690004e-04,1.319505555927102480e-04,7.652654781415579766e-07,2.498305401505835240e-06,7.103692400927417339e+01,7.103519059632610322e+01,1.733412948073255683e-03,1.492867238218079962e+01,1.309051717814993632e+00
8.463855421686746666e-12,9.161857452947047564e-01,-1.620469827159182110e-03,-8.186775485851065627e-04,1.318997454677617309e-04,8.219624379176686482e-07,2.568342012628792765e-06,7.103272522684400769e+01,7.103098169092243097e+01,1.743535921571267265e-03,1.497057369601022003e+01,1.309177862048856555e+00
8.493975903614456743e-12,9.162562493396052554e-01,-1.610882504280569238e-03,-8.528872941029845686e-04,1.318387685897697166e-04,8.792322378879754832e-07,2.639052983986540629e-06,7.102852589342792555e+01,7.102677163186105247e+01,1.754261566879688605e-03,1.501248055717575092e+01,1.309322290736654848e+00
8.524096385542168436e-12,9.163258217551328855e-01,-1.602274853510180820e-03,-8.870361322070867589e-04,1.317676559416744854e-04,9.370771641436042255e-07,2.710396346142914367e-06,7.102432468074974281e+01,7.102255921015205331e+01,1.765470597689153265e-03,1.505440623714065040e+01,1.309489002566885718e+00
8.554216867469878514e-12,9.163945160850514027e-01,-1.594052578075306472e-03,-9.220713544468556568e-04,1.316864399505546376e-04,9.955032771549870872e-07,2.782329862368594152e-06,7.102012017373908748e+01,7.101834311253769272e+01,1.777061201393368046e-03,1.509636490690353661e+01,1.309669348354085772e+00
8.584337349397590207e-12,9.164624901848090754e-01,-1.585225327599333730e-03,-9.583464593223345101e-04,1.315951538752965137e-04,1.054519393223385846e-06,2.854811185891649973e-06,7.101591095630789141e+01,7.101412200830900190e+01,1.788947998889672299e-03,1.513837077390815367e+01,1.309851426923090090e+00
8.614457831325300285e-12,9.165299798780965901e-01,-1.574918907804061761e-03,-9.955940104210553310e-04,1.314938313927652841e-04,1.114136088521015359e-06,2.927797896914943539e-06,7.101169571266045466e+01,7.100989465306967929e+01,1.801059590777742084e-03,1.518043704375008929e+01,1.310033072779873686e+00
8.644578313253011978e-12,9.165972101466297595e-01,-1.562729058955508775e-03,-1.033219194153247233e-03,1.313825064280443129e-04,1.174364950451223608e-06,3.001247622117506248e-06,7.100747326798959591e+01,7.100565993256844877e+01,1.813335421146746070e-03,1.522257549049724368e+01,1.310227796635234920e+00
8.674698795180722055e-12,9.166642938949774999e-01,-1.548751343298344517e-03,-1.070704590558744715e-03,1.312612131595610767e-04,1.235218112643916669e-06,3.075118395663337678e-06,7.100324253375769956e+01,7.100141681071715993e+01,1.825723040537405913e-03,1.526479699805861401e+01,1.310457979540246010e+00
8.704819277108433748e-12,9.167311860156045489e-01,-1.533336218350823911e-03,-1.107888707964447064e-03,1.311299860660087506e-04,1.296707961579769049e-06,3.149369255427796783e-06,7.099900241629499931e+01,7.099716423949072919e+01,1.838176804264852159e-03,1.530711247960437404e+01,1.310739519531465502e+00
8.734939759036143826e-12,9.167977271805552997e-01,-1.516754844170681207e-03,-1.144999332624558165e-03,1.309888599029624887e-04,1.358846901788633417e-06,3.223960884005446795e-06,7.099475178305588940e+01,7.099290112541564213e+01,1.850657640244837742e-03,1.534953322550678401e+01,1.311069533196726589e+00
8.765060240963855519e-12,9.168637528749594701e-01,-1.498962445033717511e-03,-1.182466029964154711e-03,1.308378695752568203e-04,1.421647196567863138e-06,3.298856043384556961e-06,7.099048953829139919e+01,7.098862640614453312e+01,1.863132146867262475e-03,1.539207016478618328e+01,1.311427716001629662e+00
8.795180722891565597e-12,9.169291962736377810e-01,-1.479563649363621830e-03,-1.220627268080802085e-03,1.306770499491357251e-04,1.485121014541203839e-06,3.374019669729815760e-06,7.098621475672807435e+01,7.098433918673175924e+01,1.875569996317089485e-03,1.543473254294341146e+01,1.311792784321874850e+00
8.825301204819275674e-12,9.169941184745147300e-01,-1.457980311962674439e-03,-1.259473053662590967e-03,1.305064356859778692e-04,1.549280778609400901e-06,3.449418695767749086e-06,7.098192676326051753e+01,7.098003882251880725e+01,1.887940741709671607e-03,1.547752711479899723e+01,1.312164240505487856e+00
8.855421686746987367e-12,9.170586579035204799e-01,-1.433742728992326793e-03,-1.298537175568183037e-03,1.303260611704977836e-04,1.614139747666499318e-06,3.525021805915784420e-06,7.097762512693375925e+01,7.097572491514175397e+01,1.900211792002580447e-03,1.552045818447184722e+01,1.312574262039444939e+00
8.885542168674697445e-12,9.171229453426779088e-01,-1.406784192489488440e-03,-1.336995606897877767e-03,1.301359605720450285e-04,1.679712589775232948e-06,3.600799328607573769e-06,7.097330962525775533e+01,7.097139727750145255e+01,1.912347756295968348e-03,1.556352796606953781e+01,1.313079119819309692e+00
8.915662650602409138e-12,9.171870417759973027e-01,-1.377616423801157272e-03,-1.373948219015715773e-03,1.299361680460969868e-04,1.746015655083702130e-06,3.676723352627217197e-06,7.096898020577221189e+01,7.096705589567902450e+01,1.924310093193535610e-03,1.560673698733987180e+01,1.313732190644944620e+00
8.945783132530119216e-12,9.172509342542388699e-01,-1.347305411352841143e-03,-1.408785675994695405e-03,1.297267180599339254e-04,1.813066776153338189e-06,3.752768004223985441e-06,7.096463695198558241e+01,7.096270089534426972e+01,1.936056641313266399e-03,1.565008444205796145e+01,1.314553571577842472e+00
8.975903614457830909e-12,9.173145807088465276e-01,-1.317228265872905655e-03,-1.441506598397316891e-03,1.295076457968010776e-04,1.880884646642936187e-06,3.828909743410069157e-06,7.096028008967897449e+01,7.095833254802990098e+01,1.947541649076910608e-03,1.569356813730633959e+01,1.315515492942806342e+00
9.006024096385540986e-12,9.173779503653802792e-01,-1.288653718723169368e-03,-1.472840058022459667e-03,1.292789875519423262e-04,1.949488003824328154e-06,3.905127577429662202e-06,7.095591002388663071e+01,7.095395130683478158e+01,1.958717051852027023e-03,1.573718412931830990e+01,1.316554458173454734e+00
9.036144578313252679e-12,9.174410154926841976e-01,-1.262285069311867370e-03,-1.504057725485663131e-03,1.290407810016525351e-04,2.018894851811581987e-06,3.981403185760768276e-06,7.095152734197117184e+01,7.094955780655558897e+01,1.969535415582361615e-03,1.578092667347251776e+01,1.317605133883054558e+00
9.066265060240962757e-12,9.175037098881224651e-01,-1.237993124825806108e-03,-1.536497036666945254e-03,1.287930652366267679e-04,2.089121844287234035e-06,4.057721007929562538e-06,7.094713276662930923e+01,7.094515281215990399e+01,1.979954469404144810e-03,1.582478866022334074e+01,1.318637281261122451e+00
9.096385542168674450e-12,9.175659079827152009e-01,-1.214912061287754886e-03,-1.571010995114081920e-03,1.285358805235437961e-04,2.160183825391885474e-06,4.134068340004528953e-06,7.094272708523186566e+01,7.094073714265765318e+01,1.989942574219298599e-03,1.586876228986654525e+01,1.319673656877848877e+00
9.126506024096384528e-12,9.176274653460022579e-01,-1.191871152639477826e-03,-1.607631089975722393e-03,1.282692678676524312e-04,2.232093482030383975e-06,4.210435457151352650e-06,7.093831106303287015e+01,7.093631157869533865e+01,1.999484337526695552e-03,1.591283991221526506e+01,1.320776307730710197e+00
9.156626506024096221e-12,9.176883184173432184e-01,-1.167949568876663598e-03,-1.645618170400491411e-03,1.279932685268314867e-04,2.304861073032304865e-06,4.286815751162633972e-06,7.093388537154498863e+01,7.093187678580645184e+01,2.008585738530728557e-03,1.595701473965009498e+01,1.322006796683115271e+00
9.186746987951806298e-12,9.177485873691361151e-01,-1.142873017860633307e-03,-1.683877322913369511e-03,1.277079236263488674e-04,2.378494218471752207e-06,4.363205847044385091e-06,7.092945060640377619e+01,7.092743332849990168e+01,2.017277903874563350e-03,1.600128070412617021e+01,1.323382508703991656e+00
9.216867469879517992e-12,9.178086025493711331e-01,-1.117041560052841817e-03,-1.721516509372807147e-03,1.274132739535064674e-04,2.452997714214009255e-06,4.439605652202889364e-06,7.092500741753256932e+01,7.092298179917442269e+01,2.025618358153706642e-03,1.604563119667181326e+01,1.324855184282836884e+00
9.246987951807228069e-12,9.178688219725281705e-01,-1.091186716112299950e-03,-1.758235997469325372e-03,1.271093599236057634e-04,2.528373284164670275e-06,4.516018292481548726e-06,7.092055665572017631e+01,7.091852296651266840e+01,2.033689207502445764e-03,1.609005762028742836e+01,1.326325521547094155e+00
9.277108433734939762e-12,9.179296825740832499e-01,-1.065885264864421117e-03,-1.794348994581853804e-03,1.267962216599364015e-04,2.604619162832469344e-06,4.592449890198817046e-06,7.091609938332861418e+01,7.091405778987399344e+01,2.041593454617704560e-03,1.613454929229229151e+01,1.327686795484821047e+00
9.307228915662649840e-12,9.179914620027148642e-01,-1.041218672889019465e-03,-1.830480359922674778e-03,1.264738991462636497e-04,2.681729477042424255e-06,4.668909159942559811e-06,7.091163668569792833e+01,7.090958723380789763e+01,2.049451890030931211e-03,1.617909533387088317e+01,1.328873919772100010e+00
9.337349397590361533e-12,9.180542126637261102e-01,-1.016734217287163780e-03,-1.867160315607636250e-03,1.261424324601690067e-04,2.759693533868983133e-06,4.745406854964097139e-06,7.090716939615835201e+01,7.090511199423728783e+01,2.057401921065257419e-03,1.622368741300783768e+01,1.329891093701469851e+00
9.367469879518071610e-12,9.181177841341281454e-01,-9.916779868639354588e-04,-1.904532112043728475e-03,1.258018621250089257e-04,2.838495223557504535e-06,4.821955154911362887e-06,7.090269792350386524e+01,7.090063232648878966e+01,2.065597015073379356e-03,1.626832146504466081e+01,1.330802471338254245e+00
9.397590361445781688e-12,9.181818970698114590e-01,-9.653454152337850131e-04,-1.942287377755276068e-03,1.254522296017612326e-04,2.918112742417953495e-06,4.898567104653902751e-06,7.089822225910144482e+01,7.089614805498504779e+01,2.074204116396891756e-03,1.631299762587417135e+01,1.331690823061725926e+00
9.427710843373493381e-12,9.182462152476026374e-01,-9.373729072290527429e-04,-1.979806200392588995e-03,1.250935778932195548e-04,2.998518717906261505e-06,4.975256193637833859e-06,7.089374208825820745e+01,7.089165869046198054e+01,2.083397796225515061e-03,1.635771911585712957e+01,1.332607943546193052e+00
9.457831325301203459e-12,9.183103926679814233e-01,-9.078773585363366554e-04,-2.016390121009866473e-03,1.247259521872613123e-04,3.079680634094344412e-06,5.052036102702981404e-06,7.088925690775718635e+01,7.088716355554934978e+01,2.093352207842145117e-03,1.640249104342759523e+01,1.333545545169558144e+00
9.487951807228915152e-12,9.183741070390646355e-01,-8.774548344279987618e-04,-2.051500174840523508e-03,1.243494004614143801e-04,3.161561346789623709e-06,5.128920543769195505e-06,7.088476613217787303e+01,7.088266189925721505e+01,2.104232920664331815e-03,1.644731931027267180e+01,1.334442684294690373e+00
9.518072289156625229e-12,9.184370992362996811e-01,-8.470636241485072961e-04,-2.084981837180551519e-03,1.239639740077128820e-04,3.244119539953218516e-06,5.205923043492908211e-06,7.088026920504911743e+01,7.087815301484152997e+01,2.116190207586909032e-03,1.649220947969887519e+01,1.335223964368286609e+00
9.548192771084336923e-12,9.184992201827122393e-01,-8.177759231937293313e-04,-2.117246319751091201e-03,1.235697278712158777e-04,3.327310141204296025e-06,5.283056544319088525e-06,7.087576568604620775e+01,7.087363633165128363e+01,2.129354394924078651e-03,1.653716590778632423e+01,1.335845660333282447e+00
9.578313253012047000e-12,9.185604588521102398e-01,-7.904103528569011040e-04,-2.149307783700447026e-03,1.231667211939552968e-04,3.411084832888200734e-06,5.360332794964785251e-06,7.087125529284348602e+01,7.086911145979513549e+01,2.143833048343495810e-03,1.658219134791021787e+01,1.336323401252795362e+00
9.608433734939758693e-12,9.186209228985500186e-01,-7.651531765280306617e-04,-2.182573479803943256e-03,1.227550174256310060e-04,3.495392780334468416e-06,5.437761614854500113e-06,7.086673794195328924e+01,7.086457823244252552e+01,2.159709510766309997e-03,1.662728657564781898e+01,1.336725895733114067e+00
9.638554216867468771e-12,9.186807739719273780e-01,-7.413466114843203589e-04,-2.218380734861542542e-03,1.223346843355373323e-04,3.580181553485806366e-06,5.515350203982263927e-06,7.086221379853758151e+01,7.086003675571784299e+01,2.177042819738896681e-03,1.667244990823446216e+01,1.337138601217020328e+00
9.668674698795180464e-12,9.187401483769744859e-01,-7.176141104714840561e-04,-2.257431097737972944e-03,1.219057937800512844e-04,3.665398024995130429e-06,5.593102687222162318e-06,7.085768325667248746e+01,7.085548738744255104e+01,2.195869229938596841e-03,1.671767738202859022e+01,1.337618627127648230e+00
9.698795180722890541e-12,9.187991057172888443e-01,-6.923563278667584650e-04,-2.299412739015095890e-03,1.214684212636243222e-04,3.750988939275719352e-06,5.671020000568954699e-06,7.085314682594035673e+01,7.085093062126372843e+01,2.216204676622360401e-03,1.676296385610600126e+01,1.338166755669116359e+00
9.728915662650602235e-12,9.188576403166965889e-01,-6.644063323377751192e-04,-2.343071603310311387e-03,1.210226454284744544e-04,3.836900959767226606e-06,5.749100095683071685e-06,7.084860501156258294e+01,7.084636696470519723e+01,2.238046857381663975e-03,1.680830421086531246e+01,1.338731304222763985e+00
9.759036144578312312e-12,9.189157441397287629e-01,-6.334834676943065747e-04,-2.386732514688497900e-03,1.205685476434754374e-04,3.923080242184600540e-06,5.827338342127961746e-06,7.084405824394194440e+01,7.084179686735174641e+01,2.261376590198005323e-03,1.685369407831220911e+01,1.339239516272795472e+00
9.789156626506024005e-12,9.189734611655038243e-01,-6.001998159861923971e-04,-2.428988341099394804e-03,1.201062118101895641e-04,4.009471783147709131e-06,5.905727974647753299e-06,7.083950683478610699e+01,7.083722067504952236e+01,2.286159736578502900e-03,1.689913030298430030e+01,1.339637368479538626e+00
9.819277108433734083e-12,9.190308878832037509e-01,-5.656460092877764381e-04,-2.469190352360833233e-03,1.196357243937802600e-04,4.096018845714226551e-06,5.984260454570436395e-06,7.083495095776605410e+01,7.083263860674995271e+01,2.312351016094621979e-03,1.694461113959537002e+01,1.339915685767069986e+00
9.849397590361445776e-12,9.190881264615490265e-01,-5.308151009030183821e-04,-2.507506752208356424e-03,1.191571745826706106e-04,4.182662663845793287e-06,6.062925672323641083e-06,7.083039067681353629e+01,7.082805077768645674e+01,2.339899127084471737e-03,1.699013595063989968e+01,1.340109465051791737e+00
9.879518072289155854e-12,9.191452204503383072e-01,-4.961991265439192342e-04,-2.544584683826562992e-03,1.186706544534033632e-04,4.269342466932681985e-06,6.141711981653388665e-06,7.082582599964845826e+01,7.082345724847917268e+01,2.368751169287231905e-03,1.703570464194134004e+01,1.340272948760322436e+00
9.909638554216867547e-12,9.192021073318651370e-01,-4.617503149661261264e-04,-2.581096334364413065e-03,1.181762590774410883e-04,4.355995764733813205e-06,6.220606096260310464e-06,7.082125691669219236e+01,7.081885806139401041e+01,2.398855298182231595e-03,1.708131727270128053e+01,1.340446719347268445e+00
9.939759036144577624e-12,9.192586206252429948e-01,-4.271205763487552509e-04,-2.617466187679393010e-03,1.176740865853243717e-04,4.442558845164469377e-06,6.299592896129258354e-06,7.081668343189691939e+01,7.081425326976635404e+01,2.430162130560808726e-03,1.712697377582010461e+01,1.340636875681146201e+00
9.969879518072287702e-12,9.193145400923460331e-01,-3.919306621269069832e-04,-2.653861781936293907e-03,1.171642382331528824e-04,4.528967506054703758e-06,6.378655203844444242e-06,7.081210560938203002e+01,7.080964298386501810e+01,2.462625517007788114e-03,1.717267351528521502e+01,1.340817861288229329e+00
9.999999999999999395e-12,9.193696519555638602e-01,-3.558948453334642432e-04,-2.690323470465073256e-03,1.166468184877106394e-04,4.615158061942698220e-06,6.457773615109485712e-06,7.080752361462032241e+01,7.080502741186782600e+01,2.496202752497428401e-03,1.721841488464044900e+01,1.340955309191152134e+00


==> data/CFL_Test/k001h384.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,8.267057237906225708e-01,5.716319672365278125e-03,-1.354914095170719687e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.957832040065056844e+01,6.957832040065056844e+01,0.000000000000000000e+00,1.047138795742429609e-14,1.000000000000000222e+00
3.012048192771084117e-14,8.267823018466523566e-01,5.714182109593926757e-03,-1.354566404899061431e-02,-2.478089815045970613e-11,-2.604018730303028206e-10,-4.149459459364734837e-10,6.957567401729430401e+01,6.957566686293841940e+01,7.154355886604574762e-06,2.637832233668390564e-02,1.000581226349509745e+00
6.024096385542168234e-14,8.268588504543702422e-01,5.712328539330474401e-03,-1.354210175230332117e-02,-1.221216307302746312e-11,-7.758418636464549118e-10,-1.212682867781770595e-09,6.957302892578883302e+01,6.957300111442332025e+01,2.781136551049134164e-05,5.274537292217491152e-02,1.001157414312437099e+00
9.036144578313252982e-14,8.269353748200941601e-01,5.710756461210554115e-03,-1.353844055729646126e-02,1.097215819985469593e-10,-1.536979483265588456e-09,-2.345666878649066393e-09,6.957038530799371756e+01,6.957032503666796686e+01,6.027132575122137292e-05,7.909929527987963338e-02,1.001728405348199180e+00
1.204819277108433647e-13,8.270118801139441089e-01,5.709463208243424799e-03,-1.353466636140089087e-02,4.222936766631103968e-10,-2.531024191503826828e-09,-3.752767887710199008e-09,6.956774334268401105e+01,6.956764101108042553e+01,1.023316035874619463e-04,1.054382541007487101e-01,1.002294051367822236e+00
1.506024096385541995e-13,8.270883714398401532e-01,5.708445841780086100e-03,-1.353076442785051438e-02,1.015380064778118151e-09,-3.742332570012743868e-09,-5.361427173783916382e-09,6.956510320517479329e+01,6.956495170840814524e+01,1.514967666420513159e-04,1.317604381220780774e-01,1.002854215108410552e+00
1.807228915662650596e-13,8.271648538054406918e-01,5.707701040722911942e-03,-1.352671936438072132e-02,1.986782991796059250e-09,-5.153060671230616320e-09,-7.090103430614721266e-09,6.956246506749651815e+01,6.956225987441195002e+01,2.051930845698490065e-04,1.580640628997640185e-01,1.003408770461097221e+00
2.108433734939758945e-13,8.272413320931566449e-01,5.707224986195082519e-03,-1.352251511418990290e-02,3.441540254870885054e-09,-6.743855327413534846e-09,-8.850934959614622269e-09,6.955982909829549499e+01,6.955956813290504215e+01,2.609653904482465351e-04,1.843473734560139576e-01,1.003957602751243572e+00
2.409638554216867294e-13,8.273178110321522949e-01,5.707013243625141258e-03,-1.351813496311941171e-02,5.491225412892738174e-09,-8.494567669982618581e-09,-1.055254182220268879e-08,6.955719546276904452e+01,6.955687882358522245e+01,3.166391838193192650e-04,2.106086468088349539e-01,1.004500608970015696e+00
2.710843373493975642e-13,8.273942951709555294e-01,5.707060644219809353e-03,-1.351356156054861132e-02,8.253243278859673271e-09,-1.038497193907558133e-08,-1.210289001395502886e-08,6.955456432274668543e+01,6.955419388556332194e+01,3.704371833687414598e-04,2.368461943720737983e-01,1.005037697956873588e+00
3.012048192771083991e-13,8.274707888517266463e-01,5.707361167406237515e-03,-1.350877695625987002e-02,1.185012399540284454e-08,-1.239547285435618176e-08,-1.341214007032771745e-08,6.955193583655707812e+01,6.955151479035727391e+01,4.210461998104317164e-04,2.630583642187216409e-01,1.005568790533156953e+00
3.313253012048192339e-13,8.275472961852922138e-01,5.707907825845890716e-03,-1.350376265197642325e-02,1.640881808967282026e-08,-1.450778535959963302e-08,-1.439540488656023830e-08,6.954931015916744741e+01,6.954884252294586133e+01,4.676362215875635715e-04,2.892435432132917095e-01,1.006093819586733717e+00
3.614457831325301193e-13,8.276238210283568542e-01,5.708692555138938744e-03,-1.349849966683422386e-02,2.205999416332575820e-08,-1.670557142759525464e-08,-1.497534580823216546e-08,6.954668744199683772e+01,6.954617760372508428e+01,5.098382717497643808e-04,3.154001589985447329e-01,1.006612730108580989e+00
3.915662650602409542e-13,8.277003669615108361e-01,5.709706109560326245e-03,-1.349296861739473358e-02,2.893734033470134563e-08,-1.897501979449225680e-08,-1.508454205283981313e-08,6.954406783301216421e+01,6.954352014248880209e+01,5.476905233610437213e-04,3.415266818414623429e-01,1.007125479183444750e+00
4.216867469879517890e-13,8.277769372695292782e-01,5.710937965098077974e-03,-1.348714981221325708e-02,3.717687024055306319e-08,-2.130535595416825708e-08,-1.466757604507867314e-08,6.954145147667509264e+01,6.954086991336269818e+01,5.815633123980918804e-04,3.676216263221725455e-01,1.007632035927152003e+00
4.518072289156626239e-13,8.278535349241639141e-01,5.712376233080008331e-03,-1.348102335482814253e-02,4.691623373365602508e-08,-2.368927089895226977e-08,-1.368278928063387032e-08,6.953883851347858069e+01,6.953822644017330390e+01,6.120733052787584146e-04,3.936835529054172333e-01,1.008132381395719035e+00
4.819277108433734587e-13,8.279301625668948894e-01,5.714007582756525441e-03,-1.347456926264451772e-02,5.829403554992279393e-08,-2.612326169552091701e-08,-1.210365710679793102e-08,6.953622908034475358e+01,6.953558908475127964e+01,6.399955934671511552e-04,4.197110693186959507e-01,1.008626508431159863e+00
5.120481927710843441e-13,8.280068224957563006e-01,5.715817176549699979e-03,-1.346776759228708945e-02,7.144915983993636077e-08,-2.860787380009528123e-08,-9.919773025076490729e-09,6.953362331020638010e+01,6.953295712979475240e+01,6.661804116298181708e-04,4.457028318266592626e-01,1.009114421481634771e+00
5.421686746987951285e-13,8.280835166530570168e-01,5.717788618242478603e-03,-1.346059857505943827e-02,8.652010473669333009e-08,-3.114784233833167837e-08,-7.137412741407557693e-09,6.953102133196988177e+01,6.953032985298811752e+01,6.914789817690551949e-04,4.716575463293961601e-01,1.009596136376246900e+00
5.722891566265060138e-13,8.281602466168188625e-01,5.719903913876839795e-03,-1.345304275957417452e-02,1.036443291609555702e-07,-3.375212934133068143e-08,-3.779674696369528576e-09,6.952842326971747866e+01,6.952770658867095221e+01,7.166810465211930848e-04,4.975739693228610760e-01,1.010071680065375510e+00
6.024096385542167982e-13,8.282370135917159759e-01,5.722143447921795856e-03,-1.344508115901727439e-02,1.229576155223216374e-07,-3.643385670356336125e-08,1.137983439820055754e-10,6.952582924327286662e+01,6.952508677808782522e+01,7.424651850397420878e-04,5.234509087179898268e-01,1.010541090325918656e+00
6.325301204819276835e-13,8.283138184040353957e-01,5.724485973907144677e-03,-1.343669540325283934e-02,1.445934529650443054e-07,-3.921013689402545047e-08,4.487501602248401143e-09,6.952323936772930324e+01,6.952247000566612201e+01,7.693620631848720453e-04,5.492872245147530919e-01,1.011004415436076886e+00
6.626506024096384679e-13,8.283906614980964811e-01,5.726908620703711691e-03,-1.342786789265874164e-02,1.686824468123001275e-07,-4.210180564844570496e-08,9.271129712529265781e-09,6.952065375340778530e+01,6.951985602312386447e+01,7.977302839236372805e-04,5.750818293406374515e-01,1.011461713821729447e+00
6.927710843373493532e-13,8.284675429351315845e-01,5.729386913047983081e-03,-1.341858195285528139e-02,1.953517608197962496e-07,-4.513306295369457633e-08,1.438098361068072276e-08,6.951807250551411244e+01,6.951724476119476037e+01,8.277443193536320213e-04,6.008336888553527100e-01,1.011913053676352314e+00
7.228915662650602386e-13,8.285444623945615872e-01,5.731894808118957567e-03,-1.340882198853461660e-02,2.247245996980934500e-07,-4.833103056410149064e-08,1.972168151534004020e-08,6.951549572368151075e+01,6.951463632973991480e+01,8.593939415983973054e-04,6.265418220207636946e-01,1.012358512558946488e+00
7.530120481927710230e-13,8.286214191754033287e-01,5.734404746590113754e-03,-1.339857363433179585e-02,2.569197400445980418e-07,-5.172523602497216322e-08,2.518812615412160273e-08,6.951292350236960260e+01,6.951203100790067424e+01,8.924944689262799373e-04,6.522053012578388209e-01,1.012798176971464681e+00
7.831325301204819083e-13,8.286984122010258025e-01,5.736887718783572135e-03,-1.338782390144219354e-02,2.920511182885157838e-07,-5.534703468741448870e-08,3.066767530536753309e-08,6.951035593056022321e+01,6.950942922365219090e+01,9.267069080299127765e-04,6.778232524778237122e-01,1.013232141919347518e+00
8.132530120481926927e-13,8.287754400253084519e-01,5.739313343769417673e-03,-1.337656131902293342e-02,3.302274844507232695e-07,-5.922898245133102530e-08,3.604245910524267586e-08,6.950779309161295316e+01,6.950683152493266448e+01,9.615666802837440118e-04,7.033948550097613994e-01,1.013660510457820463e+00
8.433734939759035780e-13,8.288525008398350824e-01,5.741649963065653846e-03,-1.336477606787946082e-02,3.715521304211541111e-07,-6.340417294630120354e-08,4.119178545132602458e-08,6.950523506344025293e+01,6.950423854432455073e+01,9.965191156951686870e-04,7.289193414197168153e-01,1.014083393226699270e+00
8.734939759036143624e-13,8.289295924829414020e-01,5.743864745468407057e-03,-1.335246010629619756e-02,4.161227010362738689e-07,-6.790555353503377999e-08,4.599457421629865679e-08,6.950268191848833510e+01,6.950165095910898572e+01,1.030959379346077032e-03,7.543959972383503798e-01,1.014559390101373415e+00
9.036144578313252477e-13,8.290067124505947627e-01,5.745923803883983688e-03,-1.333960728623235018e-02,4.640310954884935969e-07,-7.276523488902547108e-08,5.033176183053541581e-08,6.950013372343416052e+01,6.949906944935652575e+01,1.064274077630238862e-03,7.798241605975254620e-01,1.015046566574312692e+00
9.337349397590360321e-13,8.290838579070344272e-01,5.747792322530837807e-03,-1.332621345910576897e-02,5.153634655207743847e-07,-7.801380893536845622e-08,5.408862002707943167e-08,6.949759053971071410e+01,6.949649465812942140e+01,1.095881581299443849e-03,8.052032217924145474e-01,1.015531374229681427e+00
9.638554216867469175e-13,8.291610256982352434e-01,5.749434692820440222e-03,-1.331227656990277043e-02,5.702003154697623963e-07,-8.367968970808845747e-08,5.715693606209380789e-08,6.949505242307387221e+01,6.949392715490425587e+01,1.125268169621500454e-03,8.305326227696196995e-01,1.016013713043676825e+00
9.939759036144578028e-13,8.292382123635665403e-01,5.750814658539115526e-03,-1.329779673918001642e-02,6.286167075475180135e-07,-8.978849106402148058e-08,5.943700639661491241e-08,6.949251942464550780e+01,6.949136740718034844e+01,1.152017465154959661e-03,8.558118565595994598e-01,1.016493488437702819e+00
1.024096385542168688e-12,8.293154141517625755e-01,5.751895465529454320e-03,-1.328277633285499144e-02,6.906825738357802247e-07,-9.636245435576059296e-08,6.083940149735808469e-08,6.948999158996247161e+01,6.948881575870308325e+01,1.175831259388922679e-03,8.810404666505129434e-01,1.016970611342647324e+00
1.054216867469879372e-12,8.293926270345884921e-01,5.752640019258380318e-03,-1.326722001764604232e-02,7.564631343568412944e-07,-1.034199380119991571e-07,6.128646591383224485e-08,6.948746895978558769e+01,6.948627241913645491e+01,1.196540649134618297e-03,9.062180463244184914e-01,1.017444998243862919e+00
1.084337349397590257e-12,8.294698467225695149e-01,5.753011044446773234e-03,-1.325113480435582101e-02,8.260194183396385470e-07,-1.109749795843841796e-07,6.071352493217463848e-08,6.948495156981337573e+01,6.948373746250587146e+01,1.214107307501957134e-03,9.313442379592216103e-01,1.017916571207865717e+00
1.114457831325301142e-12,8.295470686800818783e-01,5.752971248926985748e-03,-1.323453007664573446e-02,8.994088834815197575e-07,-1.190369392100661689e-07,5.906977670097454333e-08,6.948243945116263376e+01,6.948121083557361999e+01,1.228615589009767785e-03,9.564187323065539426e-01,1.018385257891944784e+00
1.144578313253012028e-12,8.296242881409473524e-01,5.752483488367393476e-03,-1.321741760621226655e-02,9.766861256824011537e-07,-1.276102316457107983e-07,5.631885657634855730e-08,6.947993263039492717e+01,6.947869237348035654e+01,1.240256914566005954e-03,9.814412677516674011e-01,1.018850991537775696e+00
1.174698795180722711e-12,8.297015001251932809e-01,5.751510931514478009e-03,-1.319981155509547012e-02,1.057903669466139527e-06,-1.366941520908745006e-07,5.243906835020526160e-08,6.947743112929660469e+01,6.947618182087310856e+01,1.249308423497934176e-03,1.006411629567407040e+00,1.019313710950316754e+00
1.204819277108433596e-12,8.297786994541774819e-01,5.750017224915508589e-03,-1.318172846374518134e-02,1.143112827170119323e-06,-1.462827989783175704e-07,4.742328482155655705e-08,6.947493496530346135e+01,6.947367885712776570e+01,1.256108175694178528e-03,1.031329649170648510e+00,1.019773360462331135e+00
1.234939759036144482e-12,8.298558807666102100e-01,5.747966654687969822e-03,-1.316318722640272797e-02,1.232364613040972370e-06,-1.563650948104947329e-07,4.127852767129427699e-08,6.947244415142073137e+01,6.947118312218857739e+01,1.261029232149509785e-03,1.056195203388981207e+00,1.020229889889065822e+00
1.265060240963855367e-12,8.299330385340640825e-01,5.745324306078683670e-03,-1.314420905454202933e-02,1.325710696678901686e-06,-1.669249040108824047e-07,3.402524364585095240e-08,6.946995869638186605e+01,6.946869424161916129e+01,1.264454762707351194e-03,1.081008213735564327e+00,1.020683254464795686e+00
1.295180722891566252e-12,8.300101670765298589e-01,5.742056218291376884e-03,-1.312481742764217037e-02,1.423204378874584373e-06,-1.779412446818919926e-07,2.569630050172483911e-08,6.946747860459501567e+01,6.946621184862124210e+01,1.266755973768720874e-03,1.105768645713041121e+00,1.021133414778056858e+00
1.325301204819276936e-12,8.300872605774792801e-01,5.738129534967399172e-03,-1.310503803263070657e-02,1.524901571821746986e-06,-1.893885891634731971e-07,1.633573188755003221e-08,6.946500387608533345e+01,6.946373560190913565e+01,1.268274176199145776e-03,1.130476508140785707e+00,1.021580336691665369e+00
1.355421686746987821e-12,8.301643130978164642e-01,5.733512647934107045e-03,-1.308489869329817513e-02,1.630861764995661104e-06,-2.012372464117145614e-07,5.997265241221782372e-09,6.946253450697940934e+01,6.946126519919282316e+01,1.269307786584816279e-03,1.155131852520860924e+00,1.022023991256550746e+00
1.385542168674698706e-12,8.302413185917312255e-01,5.728175335331077422e-03,-1.306442928912165610e-02,1.741148957683260582e-06,-2.134538175059859023e-07,-5.257329222755200399e-09,6.946007048862497868e+01,6.945880038409542578e+01,1.270104529549893934e-03,1.179734772428527645e+00,1.022464354617654614e+00
1.415662650602409592e-12,8.303182709195882083e-01,5.722088891246718094e-03,-1.304366166506993815e-02,1.855832539243048336e-06,-2.260017140839266805e-07,-1.736002732251853142e-08,6.945761180813882163e+01,6.945634094950814585e+01,1.270858630679590510e-03,1.204285402953761963e+00,1.022901407914406757e+00
1.445783132530120477e-12,8.303951638617815822e-01,5.715226248499602306e-03,-1.302262953329697860e-02,1.974988098661237079e-06,-2.388417282289640252e-07,-3.023843435611433827e-08,6.945515844825645502e+01,6.945388673586455752e+01,1.271712391902961401e-03,1.228783920175175348e+00,1.023335137175707343e+00
1.475903614457831161e-12,8.304719911314317748e-01,5.707562092558514898e-03,-1.300136836748712679e-02,2.098698145842505411e-06,-2.519326413228462950e-07,-4.381771898590296510e-08,6.945271038735772606e+01,6.945143762611259319e+01,1.272761245134586749e-03,1.253230540683829108e+00,1.023765533210579060e+00
1.506024096385542046e-12,8.305487463878784560e-01,5.699072967647623826e-03,-1.297991528972469027e-02,2.227052728308419383e-06,-2.652318586479042000e-07,-5.802255330855311474e-08,6.945026759900038371e+01,6.944899353780408546e+01,1.274061196296988156e-03,1.277625521140156595e+00,1.024192591494764049e+00
1.536144578313252931e-12,8.306254232474177268e-01,5.689737372023404537e-03,-1.295830895274311355e-02,2.360149928544127955e-06,-2.786960560957747707e-07,-7.277901576840651263e-08,6.944783005251686347e+01,6.944655441501407722e+01,1.275637502784438253e-03,1.301969157886883499e+00,1.024616312057548884e+00
1.566265060240963817e-12,8.307020152959169179e-01,5.679535845791373883e-03,-1.293658941677101014e-02,2.498096229098246969e-06,-2.922818252196967058e-07,-8.801641539046601109e-08,6.944539771260549799e+01,6.944412021913727528e+01,1.277493468215900284e-03,1.326261786590102520e+00,1.025036699362357639e+00
1.596385542168674500e-12,8.307785160997960272e-01,5.668451048783457874e-03,-1.291479802238791781e-02,2.641006734659192241e-06,-3.059463030577979212e-07,-1.036689984695521380e-07,6.944297053938758779e+01,6.944169092100959517e+01,1.279618377992860264e-03,1.350503781922771873e+00,1.025453762188920592e+00
1.626506024096385385e-12,8.308549192164543795e-01,5.656467828920746371e-03,-1.289297725997962801e-02,2.789005242656991851e-06,-3.196477736491495354e-07,-1.196775022719266810e-07,6.944054848860129425e+01,6.943926649478049740e+01,1.281993820800660013e-03,1.374695557285840586e+00,1.025867513514227891e+00
1.656626506024096271e-12,8.309312182053945062e-01,5.643573281318375531e-03,-1.287117063705774458e-02,2.942224156423617621e-06,-3.333462289502968837e-07,-1.359905243902877785e-07,6.943813151124868455e+01,6.943684691332666148e+01,1.284597922016482430e-03,1.398837564556422830e+00,1.026277970393460581e+00
1.686746987951807156e-12,8.310074066377824975e-01,5.629756798061405672e-03,-1.284942254400108820e-02,3.100804237535518413e-06,-3.470038779177150462e-07,-1.525656810378773004e-07,6.943571955382201111e+01,6.943443214649501272e+01,1.287407327002686175e-03,1.422930293862520568e+00,1.026685153841501164e+00
1.716867469879518041e-12,8.310834781060538745e-01,5.615010108779524590e-03,-1.282777811827393727e-02,3.264894196609097140e-06,-3.605855938256621237e-07,-1.693705326603456794e-07,6.943331255845883732e+01,6.943202216137517269e+01,1.290397083660913902e-03,1.446974273380443821e+00,1.027089088715496645e+00
1.746987951807228725e-12,8.311594262331905014e-01,5.599327312514290785e-03,-1.280628310915762555e-02,3.434650124473067730e-06,-3.740592914072368426e-07,-1.863832606678027598e-07,6.943091046294489388e+01,6.942961692409353702e+01,1.293538851357480066e-03,1.470970069141855241e+00,1.027489803598795826e+00
1.777108433734939610e-12,8.312352446817917739e-01,5.582704901175402495e-03,-1.278498374276020727e-02,3.610234768253560252e-06,-3.873962271029670851e-07,-2.035930847243210366e-07,6.942851320079448385e+01,6.942721640271786043e+01,1.296798076623539376e-03,1.494918284855555335e+00,1.027887330686600320e+00
1.807228915662650495e-12,8.313109271627867614e-01,5.565141773641220542e-03,-1.276392658732830934e-02,3.791816659433925906e-06,-4.005712175347571125e-07,-2.210004157577672719e-07,6.942612070131140456e+01,6.942482057041108590e+01,1.300130900316242601e-03,1.518819561725641476e+00,1.028281705674540802e+00
1.837349397590361179e-12,8.313864674436038937e-01,5.546639242646006496e-03,-1.274315842093647240e-02,3.979569103350687126e-06,-4.135627732501448230e-07,-2.386167455510087494e-07,6.942373288981589496e+01,6.942242940823436470e+01,1.303481581526683792e-03,1.542674578260643470e+00,1.028672967648183612e+00
1.867469879518072064e-12,8.314618593574325534e-01,5.527201034256547935e-03,-1.272272610126609291e-02,4.173669041823080747e-06,-4.263531467562741939e-07,-2.564642793318806037e-07,6.942134968739188139e+01,6.942004290625357044e+01,1.306781138313322516e-03,1.566484050073234213e+00,1.029061158977336632e+00
1.897590361445782950e-12,8.315370968093619419e-01,5.506833278399994938e-03,-1.270267643622301386e-02,4.374295802654210562e-06,-4.389282958383304077e-07,-2.745753230854677840e-07,6.941897101160134298e+01,6.941766106387561308e+01,1.309947725725391348e-03,1.590248729655660220e+00,1.029446325211230695e+00
1.927710843373493835e-12,8.316121737851657203e-01,5.485544494424490249e-03,-1.268305605941924714e-02,4.581629751559077667e-06,-4.512777650864727405e-07,-2.929914422674777795e-07,6.941659677628142333e+01,6.941528388725996024e+01,1.312889021456281440e-03,1.613969406120605354e+00,1.029828514977666032e+00
1.957831325301204720e-12,8.316870843590213891e-01,5.463345568918561226e-03,-1.266391130781586646e-02,4.795850863646008584e-06,-4.633944903938046267e-07,-3.117624131103398573e-07,6.941422689157209902e+01,6.941291138496990243e+01,1.315506602198582157e-03,1.637646904907944290e+00,1.030207779884845687e+00
1.987951807228915606e-12,8.317618227008537479e-01,5.440249728176049272e-03,-1.264528810320745406e-02,5.017137232884439785e-06,-4.752745328923103743e-07,-3.309449917033538423e-07,6.941186126409590429e+01,6.941054356208827869e+01,1.317702007629730854e-03,1.661282087446092071e+00,1.030584174427475075e+00
2.018072289156626491e-12,8.318363830831878580e-01,5.416272504592698107e-03,-1.262723183668533998e-02,5.245663539019622791e-06,-4.869167503255347048e-07,-3.506015294257268231e-07,6.940949979718006091e+01,6.940818041323836951e+01,1.319383941696027074e-03,1.684875850752425741e+00,1.030957755894665429e+00
2.048192771084337376e-12,8.319107598883607180e-01,5.391431697337569114e-03,-1.260978725730730297e-02,5.481599492133922282e-06,-4.983224151807647225e-07,-3.707984660605013986e-07,6.940714239092343973e+01,6.940582191503905563e+01,1.320475884387424179e-03,1.708429126975971490e+00,1.031328584282120930e+00
2.078313253012047858e-12,8.319849476158198698e-01,5.365747328958303010e-03,-1.259299836509789917e-02,5.725108275497756464e-06,-5.094947899907297569e-07,-3.916047339754427211e-07,6.940478894213229921e+01,6.940346801882914463e+01,1.320923303157892775e-03,1.731942882868496847e+00,1.031696722207298356e+00
2.108433734939758743e-12,8.320589408879717208e-01,5.339241597415863086e-03,-1.257690830770714398e-02,5.976345007499692856e-06,-5.204386710417875401e-07,-4.130901080953324166e-07,6.940243934491770972e+01,6.940111864524750729e+01,1.320699670202788714e-03,1.755418119178776548e+00,1.032062234827548552e+00
2.138554216867469628e-12,8.321327344577202911e-01,5.311938823330674027e-03,-1.256155928098751443e-02,6.235455243294311988e-06,-5.311599122756887348e-07,-4.353235369943726065e-07,6.940009349030670194e+01,6.939877367970179023e+01,1.319810604917255213e-03,1.778855869963106073e+00,1.032425189761736473e+00
2.168674698795180514e-12,8.322063232144694123e-01,5.283865394263670759e-03,-1.254699243409031564e-02,6.502573536362940848e-06,-5.416649414353536775e-07,-4.583714903076432659e-07,6.939775126658794591e+01,6.939643297093527963e+01,1.318295652666221342e-03,1.802257201805067988e+00,1.032785657014089642e+00
2.198795180722891399e-12,8.322797021908032722e-01,5.255049705021475580e-03,-1.253324777850645111e-02,6.777822079452919400e-06,-5.519602804791547697e-07,-4.822963568108352463e-07,6.939541255929563590e+01,6.939409633184070003e+01,1.316227454936033181e-03,1.825623212938301210e+00,1.033143708901504532e+00
2.228915662650602285e-12,8.323528665684579719e-01,5.225522095317959061e-03,-1.252036410107670861e-02,7.061309443355991963e-06,-5.620520819772492399e-07,-5.071549259759064261e-07,6.939307725136566773e+01,6.939176354303516803e+01,1.313708330499867294e-03,1.848955032273183585e+00,1.033499419983345158e+00
2.259036144578313170e-12,8.324258116841338762e-01,5.195314784720073999e-03,-1.250837888174174094e-02,7.353129430718305311e-06,-5.719456926190876191e-07,-5.329969836178299438e-07,6.939074522326673389e+01,6.938943435872613463e+01,1.310864540592788976e-03,1.872253818308388107e+00,1.033852866993548281e+00
2.289156626506024055e-12,8.324985330354404134e-01,5.164461804409172484e-03,-1.249732821430464547e-02,7.653360060559504042e-06,-5.816452541211888283e-07,-5.598640494575781654e-07,6.938841635310677702e+01,6.938710851438139571e+01,1.307838725386841058e-03,1.895520757940489798e+00,1.034204128775051412e+00
2.319277108433734941e-12,8.325710262863738054e-01,5.132998927129133609e-03,-1.248724673139519660e-02,7.962062697435275902e-06,-5.911533507525876341e-07,-5.877882811034549721e-07,6.938609051672843009e+01,6.938478573557480900e+01,1.304781153616262372e-03,1.918757065156146524e+00,1.034553286216195023e+00
2.349397590361445422e-12,8.326432872727823620e-01,5.100963595144713918e-03,-1.247816753355962538e-02,8.279281337227562215e-06,-6.004707114214397221e-07,-6.167915651711303730e-07,6.938376758780260900e+01,6.938246574729217286e+01,1.301840510430383145e-03,1.941963979605295876e+00,1.034900422188170355e+00
2.379518072289156307e-12,8.327153120066459469e-01,5.068394846065317136e-03,-1.247012212167168330e-02,8.605042059414744584e-06,-6.095959728238685606e-07,-6.468848121051663053e-07,6.938144743812488002e+01,6.938014828316661919e+01,1.299154958264363974e-03,1.965142765063722985e+00,1.035245621486304834e+00
2.409638554216867193e-12,8.327870966814097109e-01,5.035333237050894015e-03,-1.246314033279751973e-02,8.939352653387661147e-06,-6.185255085828754304e-07,-6.780674668208079097e-07,6.937912993754409285e+01,6.937783309339616267e+01,1.296844147931862628e-03,1.988294707762951807e+00,1.035588970768875905e+00
2.439759036144578078e-12,8.328586376757550758e-01,5.001820767476106676e-03,-1.245725027999873384e-02,9.282202423965680072e-06,-6.272533276409800136e-07,-7.103272426491947800e-07,6.937681495426470235e+01,6.937551995151984841e+01,1.295002744856485694e-03,2.011421114608567873e+00,1.035930558499147613e+00
2.469879518072288963e-12,8.329299315572413764e-01,4.967900800176738157e-03,-1.245247829542870006e-02,9.633562178764707478e-06,-6.357710434570499848e-07,-7.436400813394959766e-07,6.937450235502599583e+01,6.937320865914119850e+01,1.293695884796669613e-03,2.034523311270331813e+00,1.036270474886593407e+00
2.499999999999999849e-12,8.330009750857977346e-01,4.933617980941139465e-03,-1.244884887600347829e-02,9.993384397509083686e-06,-6.440679138376721439e-07,-7.779703371466315434e-07,6.937219200525518659e+01,6.937089904845292665e+01,1.292956802254603948e-03,2.057602640152143891e+00,1.036608811829082821e+00
2.530120481927710734e-12,8.330717652162871190e-01,4.899018157575542667e-03,-1.244638463361839517e-02,1.036160358080055868e-05,-6.521309495479484773e-07,-8.132711784117916989e-07,6.936988376912852061e+01,6.936859098242882737e+01,1.292786699691056375e-03,2.080660458240396693e+00,1.036945662854026562e+00
2.560240963855421619e-12,8.331422991007261247e-01,4.864148296535789409e-03,-1.244510624707676448e-02,1.073813677329775837e-05,-6.599450882358233951e-07,-8.494851956201649717e-07,6.936757750991790772e+01,6.936628435315705588e+01,1.293156760855890828e-03,2.103698134833792199e+00,1.037281123058890753e+00
2.590361445783132505e-12,8.332125740895552912e-01,4.829056399323286217e-03,-1.244503241778376762e-02,1.112288425375867492e-05,-6.674934287049490443e-07,-8.865452007875780763e-07,6.936527309014759624e+01,6.936397907807982222e+01,1.294012067778328289e-03,2.126717049152846428e+00,1.037615289050457301e+00
2.620481927710842986e-12,8.332825877321055064e-01,4.793791417087694615e-03,-1.244617982836666165e-02,1.151573038199731492e-05,-6.747575192161053571e-07,-9.243751992702676972e-07,6.936297037194394477e+01,6.936167509487842153e+01,1.295277065526527407e-03,2.149718587834795969e+00,1.037948258882390951e+00
2.650602409638553872e-12,8.333523377769450624e-01,4.758403164317542670e-03,-1.244856310428683541e-02,1.191654459054240806e-05,-6.817176923116792044e-07,-9.628915117864062896e-07,6.936066921715887190e+01,6.935937235502298392e+01,1.296862135883906529e-03,2.172704142317662512e+00,1.038280131990649391e+00
2.680722891566264757e-12,8.334218221706547469e-01,4.722942231163312389e-03,-1.245219477858458025e-02,1.232518250670115781e-05,-6.883534376564122258e-07,-1.002004021646770827e-06,6.935836948767068577e+01,6.935707081687846198e+01,1.298670792228611738e-03,2.195675106117396691e+00,1.038611009126242601e+00
2.710843373493975642e-12,8.334910390562643157e-01,4.687459894594460733e-03,-1.245708525902810594e-02,1.274148718885751456e-05,-6.946438035746514603e-07,-1.041617519948016036e-06,6.935607104562366487e+01,6.935477043863073732e+01,1.300606992924740199e-03,2.218632871997579858e+00,1.039159915015546165e+00
2.740963855421686528e-12,8.335599867705150157e-01,4.652008028189058737e-03,-1.246324279857321041e-02,1.316529045920935455e-05,-7.005678173692997491e-07,-1.081633119765147006e-06,6.935377375380875264e+01,6.935247117172086462e+01,1.302582087883288149e-03,2.241578829045388410e+00,1.039729743900610792e+00
2.771084337349397413e-12,8.336286638405272509e-01,4.616639010892764627e-03,-1.247067346875385847e-02,1.359641431380083715e-05,-7.061049142799463358e-07,-1.121949709176290652e-06,6.935147747577485688e+01,6.935017295481482336e+01,1.304520960033786611e-03,2.264514359650295017e+00,1.040302754846109901e+00
2.801204819277108298e-12,8.336970689790585975e-01,4.581405633987672456e-03,-1.247938113648026752e-02,1.403467238967658892e-05,-7.112353652706702548e-07,-1.162465412532110954e-06,6.934918207630927611e+01,6.934787570931258927e+01,1.306366996683995096e-03,2.287440836403658917e+00,1.040878851047982723e+00
2.831325301204819184e-12,8.337652010799924129e-01,4.546361006384462902e-03,-1.248936744342717814e-02,1.447987146829299240e-05,-7.159406943350877362e-07,-1.203079030183000117e-06,6.934688742125929650e+01,6.934557933563895915e+01,1.308085620338712103e-03,2.310359618916997704e+00,1.041457933441332750e+00
2.861445783132530069e-12,8.338330592103433414e-01,4.511558459915698989e-03,-1.250063178876238516e-02,1.493181299395212087e-05,-7.202040759440840391e-07,-1.243691428333246988e-06,6.934459337852979388e+01,6.934328371231153199e+01,1.309666218262798588e-03,2.333272050567886335e+00,1.042039900858412693e+00
2.891566265060240954e-12,8.339006426038728659e-01,4.477051451774095685e-03,-1.251317131524410688e-02,1.539029458597985703e-05,-7.240107033000545842e-07,-1.284206851891101843e-06,6.934229981803481735e+01,6.934098869560712330e+01,1.311122427699221160e-03,2.356179455193569972e+00,1.042624650183091806e+00
2.921686746987951436e-12,8.339679506528023811e-01,4.442893465652808689e-03,-1.252698089863021717e-02,1.585511152369348495e-05,-7.273481190380189323e-07,-1.324534134773335076e-06,6.934000661190731307e+01,6.933869412105615027e+01,1.312490851164119362e-03,2.379083133722229793e+00,1.043212076502985530e+00
2.951807228915662321e-12,8.340349828983063540e-01,4.409137911636661598e-03,-1.254205314049650424e-02,1.632605818389553648e-05,-7.302065013722416369e-07,-1.364587784730746309e-06,6.933771363494795992e+01,6.933639980656327850e+01,1.313828384676485068e-03,2.401984360773981475e+00,1.043802073259157970e+00
2.981927710843373207e-12,8.341017390204199522e-01,4.375838024701582743e-03,-1.255837836500288060e-02,1.680292941165747095e-05,-7.325788999375156428e-07,-1.404288923020511321e-06,6.933542076489503359e+01,6.933410555646263163e+01,1.315208432407211168e-03,2.424884381227292440e+00,1.044394532392469044e+00
3.012048192771084092e-12,8.341682188270103104e-01,4.343046761718761563e-03,-1.257594461931140634e-02,1.728552180649658624e-05,-7.344614167906518155e-07,-1.443566062815180443e-06,6.933312788264026949e+01,6.933181116629356211e+01,1.316716346701420287e-03,2.447784406773522381e+00,1.044989344487203375e+00
3.042168674698794977e-12,8.342344222415514210e-01,4.310816696361872112e-03,-1.259473767776101392e-02,1.777363490768239860e-05,-7.358533293225030505e-07,-1.482355714024480163e-06,6.933083487277018264e+01,6.932951642830272476e+01,1.318444467462365688e-03,2.470685612465563619e+00,1.045586398910644421e+00
3.072289156626505863e-12,8.343003492905995966e-01,4.279199913750532727e-03,-1.261474105060122509e-02,1.826707226430307533e-05,-7.367571531813817130e-07,-1.520602806176003612e-06,6.932854162372338180e+01,6.932722113658640239e+01,1.320487136976475915e-03,2.493589133279475067e+00,1.046185583950746345e+00
3.102409638554216748e-12,8.343660000901949036e-01,4.248247902910782733e-03,-1.263593599657325192e-02,1.876564237784526714e-05,-7.371786446857187438e-07,-1.558260925086644905e-06,6.932624802814748932e+01,6.932492509211132869e+01,1.322936036158349135e-03,2.516496060705219584e+00,1.046786786949996051e+00
3.132530120481927633e-12,8.344313748318447077e-01,4.218011447948154941e-03,-1.265830154048939657e-02,1.926915952625608095e-05,-7.371267444658713285e-07,-1.595292330921013144e-06,6.932395398317983393e+01,6.932262810703038269e+01,1.325876149454652351e-03,2.539407439378492892e+00,1.047389894436007163e+00
3.162650602409638519e-12,8.344964737675047983e-01,4.188540519004468020e-03,-1.268181449498237238e-02,1.977744438592611884e-05,-7.366134631494931544e-07,-1.631667892413883567e-06,6.932165939084549677e+01,6.932033000835841108e+01,1.329382487086801928e-03,2.562324263775644706e+00,1.047994792249100193e+00
3.192771084337349000e-12,8.345612971945950420e-01,4.159884161260866617e-03,-1.270644948781088704e-02,2.029032456122256722e-05,-7.356537108603770095e-07,-1.667366745932177419e-06,6.931936415823832931e+01,6.931803064043309348e+01,1.333517805231716584e-03,2.585247474984915250e+00,1.048601365666651075e+00
3.222891566265059885e-12,8.346258454398933768e-01,4.132090384500927346e-03,-1.273217899341369010e-02,2.080763494265479497e-05,-7.342650787568086480e-07,-1.702375825451616657e-06,6.931706819802710129e+01,6.931572986677007009e+01,1.338331257034246430e-03,2.608177957578690087e+00,1.049209499524313527e+00
3.253012048192770771e-12,8.346901188437725327e-01,4.105206051272427409e-03,-1.275897337030542332e-02,2.132921791303762259e-05,-7.324675764470081799e-07,-1.736689244151098799e-06,6.931477142866023655e+01,6.931342757072020788e+01,1.343857940035135838e-03,2.631116536602223110e+00,1.049819078334174538e+00
3.283132530120481656e-12,8.347541177438874138e-01,4.079276764991359057e-03,-1.278680090372342169e-02,2.185492340439495150e-05,-7.302833316389702209e-07,-1.770307545401985495e-06,6.931247377465021486e+01,6.931112365544659326e+01,1.350119203626154885e-03,2.654063974702118411e+00,1.050429986399881166e+00
3.313253012048192541e-12,8.348178424588346136e-01,4.054346758803699900e-03,-1.281562785426723985e-02,2.238460881076782894e-05,-7.277362590601257460e-07,-1.803236843449418187e-06,6.931017516689973945e+01,6.930881804336469543e+01,1.357123535050469001e-03,2.677020969413216989e+00,1.051042107929049063e+00
3.343373493975903427e-12,8.348812932718450153e-01,4.030458784369165756e-03,-1.284541851171650331e-02,2.291813876436305401e-05,-7.248517061842814179e-07,-1.835487876107501085e-06,6.930787554295244490e+01,6.930651067513259989e+01,1.364867819841315139e-03,2.699988150627533834e+00,1.051655327141796770e+00
3.373493975903614312e-12,8.349444704145401186e-01,4.007654001947759045e-03,-1.287613525493751937e-02,2.345538478456340884e-05,-7.216560836224883745e-07,-1.867074993283098643e-06,6.930557484727526685e+01,6.930420150849994343e+01,1.373338775319781890e-03,2.722966078267864187e+00,1.052269528378044550e+00
3.403614457831325197e-12,8.350073740508829889e-01,3.985971871946574450e-03,-1.290773861808898818e-02,2.399622481117570958e-05,-7.181764881687264302e-07,-1.898015106079234459e-06,6.930327303156410323e+01,6.930189051718318183e+01,1.382514380919106856e-03,2.745955240185656621e+00,1.052884596200762024e+00
3.433734939759036083e-12,8.350700042619514374e-01,3.965450047664005259e-03,-1.294018736276667490e-02,2.454054263489499724e-05,-7.144403264428469848e-07,-1.928326621597008443e-06,6.930097005489162143e+01,6.929957768972026599e+01,1.392365171355355912e-03,2.768956050310562578e+00,1.053500415497281573e+00
3.463855421686746564e-12,8.351323610308638568e-01,3.946124271172505096e-03,-1.297343855660177368e-02,2.508822723928071774e-05,-7.104749468483009327e-07,-1.958028388356521031e-06,6.929866588388583182e+01,6.929726302857469022e+01,1.402855311145465456e-03,2.791968847068202031e+00,1.054116871577706949e+00
3.493975903614457450e-12,8.351944442286686199e-01,3.928028271570628907e-03,-1.300744765767106875e-02,2.563917206955857280e-05,-7.063072871714197569e-07,-1.987138676506186578e-06,6.929636049287007893e+01,6.929494654944588206e+01,1.413943424193200502e-03,2.814993892090087435e+00,1.054733850270873408e+00
3.524096385542168335e-12,8.352562536003291793e-01,3.911193666697420669e-03,-1.304216860544664229e-02,2.619327424426729116e-05,-7.019635446056616034e-07,-2.015674215713081661e-06,6.929405386422136814e+01,6.929262828101839489e+01,1.425583202967050734e-03,2.838031369237885126e+00,1.055351238017859128e+00
3.554216867469879220e-12,8.353177887528830947e-01,3.895649869250490758e-03,-1.307755391793960151e-02,2.675043372615834125e-05,-6.974688743056204488e-07,-2.043649311862481188e-06,6.929174598813109753e+01,6.929030826426891565e+01,1.437723862184301944e-03,2.861081383961979974e+00,1.055968921963106988e+00
3.584337349397590106e-12,8.353790491434820442e-01,3.881423997160770353e-03,-1.311355479516415276e-02,2.731055246882939331e-05,-6.928471217807608767e-07,-2.071075061490967419e-06,6.928943686287368564e+01,6.928798655234602677e+01,1.450310527659332254e-03,2.884143963009593303e+00,1.056586790043166690e+00
3.614457831325300991e-12,8.354400340694105864e-01,3.868540789306833174e-03,-1.315012122840542030e-02,2.787353355534161420e-05,-6.881205935492919500e-07,-2.097958680291927473e-06,6.928712649471705731e+01,6.928566321005710904e+01,1.463284659944005502e-03,2.907219054505142619e+00,1.057204731073161152e+00
3.644578313253011472e-12,8.355007426588494379e-01,3.857022527294387722e-03,-1.318720211534253617e-02,2.843928034454559217e-05,-6.833098695112593429e-07,-2.124302959130246109e-06,6.928481489794384629e+01,6.928333831333922888e+01,1.476584604618895501e-03,2.930306528413280542e+00,1.057822634830923203e+00
3.674698795180722358e-12,8.355611738633632601e-01,3.846888963638444778e-03,-1.322474538096686178e-02,2.900769564004898431e-05,-6.784336594903837485e-07,-2.150105857855581555e-06,6.928250209474258270e+01,6.928101194840398591e+01,1.490146338597415432e-03,2.953406177400187183e+00,1.058440392138888075e+00
3.704819277108433243e-12,8.356213264517832195e-01,3.838157257185260528e-03,-1.326269810385362000e-02,2.957868089571965959e-05,-6.735087053606122215e-07,-2.175360243886063643e-06,6.928018811508589181e+01,6.927868421063772075e+01,1.503904448170014039e-03,2.976517718102848598e+00,1.059057894943724154e+00
3.734939759036144128e-12,8.356811990056400852e-01,3.830841916173795443e-03,-1.330100664733589039e-02,3.015213547036632802e-05,-6.685497291394483153e-07,-2.200053779124662558e-06,6.927787299645103758e+01,6.927635520311665118e+01,1.517793334390685851e-03,2.999640792813176304e+00,1.059675036393702419e+00
3.765060240963855014e-12,8.357407899161513054e-01,3.824954749854509849e-03,-1.333961679559775293e-02,3.072795594280713688e-05,-6.635694264189223136e-07,-2.224168955346860797e-06,6.927555678371037118e+01,6.927402503511045495e+01,1.531748599916477700e-03,3.022774971582753878e+00,1.060291710913794150e+00
3.795180722891565899e-12,8.358000973831031244e-01,3.820504829011254350e-03,-1.337847389390945350e-02,3.130603549695747313e-05,-6.585785035381781402e-07,-2.247683274838102452e-06,6.927323952876284352e+01,6.927169382022925959e+01,1.545708533585951052e-03,3.045919754745860519e+00,1.060907814278461592e+00
3.825301204819276785e-12,8.358591194152972248e-01,3.817498455935066943e-03,-1.341752299245629020e-02,3.188626338488617954e-05,-6.535857559992283283e-07,-2.270569569836813449e-06,6.927092129024265432e+01,6.926936167466335803e+01,1.559615579301471249e-03,3.069074575860396781e+00,1.061523243682159334e+00
3.855421686746987670e-12,8.359178538327833863e-01,3.815939144383150364e-03,-1.345670899362864936e-02,3.246852447403772147e-05,-6.485981848071565431e-07,-2.292796451323200913e-06,6.926860213314687087e+01,6.926702871548926055e+01,1.573417657608648873e-03,3.092238805059641660e+00,1.062137897807453157e+00
3.885542168674698555e-12,8.359762982709191270e-01,3.815827610145436713e-03,-1.349597680179876608e-02,3.305269888303328141e-05,-6.436211466934756315e-07,-2.314328874949135507e-06,6.926628212841002608e+01,6.926469505920610459e+01,1.587069203928387828e-03,3.115411752799740253e+00,1.062751676890948405e+00
3.915662650602409441e-12,8.360344501863637978e-01,3.817161771781941645e-03,-1.353527147519104773e-02,3.363866170869318881e-05,-6.386585335692033364e-07,-2.335128809486271550e-06,6.926396135237609997e+01,6.926236082057862120e+01,1.600531797481214401e-03,3.138592673993465088e+00,1.063364482786075316e+00
3.945783132530120326e-12,8.360923068642888145e-01,3.819936763403342182e-03,-1.357453837888985410e-02,3.422628284518619725e-05,-6.337129760622509101e-07,-2.355155991125665851e-06,6.926163988651742898e+01,6.926002611223849215e+01,1.613774278930448511e-03,3.161780772504241721e+00,1.063976219026316672e+00
3.975903614457831211e-12,8.361498654281092069e-01,3.824144958105128028e-03,-1.361372333818743931e-02,3.481542689455567304e-05,-6.287860656291244843e-07,-2.374368745330724119e-06,6.925931781664925779e+01,6.925769104435850920e+01,1.626772290742064392e-03,3.184975205969131196e+00,1.064586790877327882e+00
4.006024096385542097e-12,8.362071228506173792e-01,3.829776002839383256e-03,-1.365277279262735663e-02,3.540595316631688864e-05,-6.238785894971379459e-07,-2.392724856754518672e-06,6.925699523250582956e+01,6.925535572528663408e+01,1.639507219200293233e-03,3.208175090942192664e+00,1.065196105396560844e+00
4.036144578313252982e-12,8.362640759667380186e-01,3.836816865477184115e-03,-1.369163394811658691e-02,3.599771576239435599e-05,-6.189907725916567560e-07,-2.410182466999444190e-06,6.925467222720325822e+01,6.925302026263616995e+01,1.651964567088070202e-03,3.231379508308259929e+00,1.065804071490272564e+00
4.066265060240963867e-12,8.363207214880865603e-01,3.845251892938118029e-03,-1.373025492772049667e-02,3.659056374239185941e-05,-6.141225206310118371e-07,-2.426700979729376520e-06,6.925234889663339288e+01,6.925068476479648893e+01,1.664131836908032793e-03,3.254587508924971839e+00,1.066410599957829497e+00
4.096385542168674753e-12,8.363770560192240744e-01,3.855062880741576270e-03,-1.376858491973166447e-02,3.718434136307879027e-05,-6.092736587249300612e-07,-2.442241952837451546e-06,6.925002533882738476e+01,6.924834934277566845e+01,1.675996051712155951e-03,3.277798119464384374e+00,1.067015603541060287e+00
4.126506024096385638e-12,8.364330760753270200e-01,3.866229154400770921e-03,-1.380657432182363226e-02,3.777888838504401246e-05,-6.044441600834798423e-07,-2.456769958012924878e-06,6.924770165345817929e+01,6.924601411237830462e+01,1.687541079880979303e-03,3.301010348399419314e+00,1.067618996968828116e+00
4.156626506024095716e-12,8.364887781018791602e-01,3.878727661244221921e-03,-1.384417488170334304e-02,3.837404043872383037e-05,-5.996343598227751543e-07,-2.470253389113992099e-06,6.924537794115272504e+01,6.924367919619484724e+01,1.698744957880157650e-03,3.324223192092369050e+00,1.068220696998836816e+00
4.186746987951806601e-12,8.365441584951526233e-01,3.892533072476125032e-03,-1.388133983188497879e-02,3.896962944145147443e-05,-5.948451493297162452e-07,-2.482665202207552448e-06,6.924305430297533803e+01,6.924134472555699915e+01,1.709577418335790373e-03,3.347435640923374311e+00,1.068820622455989966e+00
4.216867469879517486e-12,8.365992136250222089e-01,3.907617896511787065e-03,-1.391802401850364759e-02,3.956548405680445073e-05,-5.900781472073896665e-07,-2.493983571940693595e-06,6.924073083972922404e+01,6.923901084190117672e+01,1.719997828048605831e-03,3.370646685420298994e+00,1.069418694268326808e+00
4.246987951807228372e-12,8.366539398587036214e-01,3.923952601018541875e-03,-1.395418402393267844e-02,4.016143018733591894e-05,-5.853358434510441253e-07,-2.504192451014397366e-06,6.923840765141203235e+01,6.923667769769059532e+01,1.729953721441339614e-03,3.393855322319074830e+00,1.070014835501218231e+00
4.277108433734939257e-12,8.367083335858247484e-01,3.941505744467949622e-03,-1.398977828050481861e-02,4.075729149175516796e-05,-5.806217141861554923e-07,-2.513282021884158443e-06,6.923608483672524017e+01,6.923434545664485995e+01,1.739380080373441198e-03,3.417060560506705702e+00,1.070608971381860508e+00
4.307228915662650142e-12,8.367623912450511403e-01,3.960244116060788501e-03,-1.402476717665298266e-02,4.135288991776433018e-05,-5.759403050189341002e-07,-2.521249032357101980e-06,6.923376249257783854e+01,6.923201429311430388e+01,1.748199463541124299e-03,3.440261426793377542e+00,1.071201029330236310e+00
4.337349397590361028e-12,8.368161093526855776e-01,3.980132882441153944e-03,-1.405911315400932421e-02,4.194804624204042840e-05,-5.712972817893274750e-07,-2.528097009429633364e-06,6.923144071319177328e+01,6.922968439016055697e+01,1.756323031219328510e-03,3.463456971443759969e+00,1.071790938980613506e+00
4.367469879518071913e-12,8.368694845311746011e-01,4.001135742122095829e-03,-1.409278079410504134e-02,4.254258060926374507e-05,-5.666994482608893456e-07,-2.533836348451630685e-06,6.922911959001305604e+01,6.922735593756486594e+01,1.763652448196434495e-03,3.486646273432621346e+00,1.072378632201293369e+00
4.397590361445782798e-12,8.369225135395685911e-01,4.023215085226026014e-03,-1.412573689498640428e-02,4.313631306261305956e-05,-5.621547310150448905e-07,-2.538484277449760473e-06,6.922679921123983604e+01,6.922502912865559210e+01,1.770082584240343249e-03,3.509828445355467341e+00,1.072964043111080956e+00
4.427710843373493684e-12,8.369751933053064530e-01,4.046332158817857010e-03,-1.415795053643485041e-02,4.372906405875756018e-05,-5.576721325241676995e-07,-2.542064699132732325e-06,6.922447966125108110e+01,6.922270415637878216e+01,1.775504872300441746e-03,3.533002637953517766e+00,1.073547108092452129e+00
4.457831325301204569e-12,8.370275209573577735e-01,4.070447235616321199e-03,-1.418939313370274659e-02,4.432065496105398847e-05,-5.532616540444984360e-07,-2.544607915676308137e-06,6.922216102013122452e+01,6.922038120899661351e+01,1.779811134608245840e-03,3.556168044203485756e+00,1.074127765801418777e+00
4.487951807228915454e-12,8.370794938592825973e-01,4.095519786320227403e-03,-1.422003847951215302e-02,4.491090850538711311e-05,-5.489341905836220969e-07,-2.546150243791241746e-06,6.921984336351582101e+01,6.921806046586588934e+01,1.782897649929297314e-03,3.579323902937658453e+00,1.074705957174075799e+00
4.518072289156626340e-12,8.371311096439902899e-01,4.121508653724556548e-03,-1.424986277272799300e-02,4.549964923385311285e-05,-5.447014007464846804e-07,-2.546733529762856168e-06,6.921752676231869827e+01,6.921574209310423953e+01,1.784669214463409717e-03,3.602469501955437359e+00,1.075281625429862720e+00
4.548192771084337225e-12,8.371823662491280071e-01,4.148372228573033761e-03,-1.427884463584976060e-02,4.608670389226106627e-05,-5.405755547394851800e-07,-2.546404576073528350e-06,6.921521128237121445e+01,6.921342623942518912e+01,1.785042946025738571e-03,3.625604180586090575e+00,1.075854716071551032e+00
4.578313253012048110e-12,8.372332619533268128e-01,4.176068624915979868e-03,-1.430696511794175840e-02,4.667190178820095141e-05,-5.365693642059368065e-07,-2.545214492841633802e-06,6.921289698419832348e+01,6.921111303260185821e+01,1.783951596471202491e-03,3.648727331697370957e+00,1.076425176881852686e+00
4.608433734939758996e-12,8.372837954122690496e-01,4.204555855343639244e-03,-1.433420768578008882e-02,4.725507510718645536e-05,-5.326957978724534639e-07,-2.543217988603561889e-06,6.921058392297457829e+01,6.920880257680488512e+01,1.781346169689907799e-03,3.671838403122039018e+00,1.076992957917411120e+00
4.638554216867469881e-12,8.373339656957492494e-01,4.233792003745483201e-03,-1.436055820066919723e-02,4.783605918510833952e-05,-5.289678872004823383e-07,-2.540472615907817243e-06,6.920827214836849350e+01,6.920649495067911516e+01,1.777197689376896388e-03,3.694936898496273603e+00,1.077558011498742863e+00
4.668674698795180766e-12,8.373837723242723019e-01,4.263735395819715814e-03,-1.438600488314903739e-02,4.841469273592851708e-05,-5.253985263583645320e-07,-2.537037987769216734e-06,6.920596170450149032e+01,6.920419020648299124e+01,1.771498018503146320e-03,3.718022377505010745e+00,1.078120292197737529e+00
4.698795180722890844e-12,8.374332153057391093e-01,4.294344766252949398e-03,-1.441053826401282774e-02,4.899081803418761974e-05,-5.220002708567543070e-07,-2.532974981242155621e-06,6.920365262993338717e+01,6.920188837023690098e+01,1.764259696483041822e-03,3.741094455544737407e+00,1.078679756821994351e+00
4.728915662650601729e-12,8.374822951714536723e-01,4.325579420241883362e-03,-1.443415112294808324e-02,4.956428105249603629e-05,-5.187851391260187008e-07,-2.528344944218820779e-06,6.920134495773469041e+01,6.919958944290917202e+01,1.755514825515270194e-03,3.764152802815484034e+00,1.079236364396249703e+00
4.759036144578312615e-12,8.375310130109410167e-01,4.357399391251615822e-03,-1.445683841431250755e-02,5.013493155471134498e-05,-5.157644211616346424e-07,-2.523208921053150792e-06,6.919903871588596189e+01,6.919729340278647101e+01,1.745313099489707127e-03,3.787197142858687471e+00,1.079790076140989097e+00
4.789156626506023500e-12,8.375793705068440564e-01,4.389765590573662356e-03,-1.447859718079584461e-02,5.070262314599057466e-05,-5.129484981282732418e-07,-2.517626911773725360e-06,6.919673392696398651e+01,6.919500020784136041e+01,1.733719122626414984e-03,3.810227250575781266e+00,1.080340855448330473e+00
4.819277108433734385e-12,8.376273699670939710e-01,4.422639951041446027e-03,-1.449942645614196030e-02,5.126721328132442758e-05,-5.103466765016131494e-07,-2.511657178505308000e-06,6.919443060861388517e+01,6.919270979940708344e+01,1.720809206802393363e-03,3.833242949756645590e+00,1.080888667855324892e+00
4.849397590361445271e-12,8.376750143557429862e-01,4.455985562901446789e-03,-1.451932715542915940e-02,5.182856323452902952e-05,-5.079670399475038869e-07,-2.505355611302628563e-06,6.919212877387256810e+01,6.919042210600902365e+01,1.706667863546573044e-03,3.856244110161002769e+00,1.081433481014771214e+00
4.879518072289156156e-12,8.377223073214646876e-01,4.489766800213536996e-03,-1.453830195617475396e-02,5.238653802998283307e-05,-5.058163216999016378e-07,-2.498775163949153690e-06,6.918982843143992056e+01,6.918813704722251146e+01,1.691384217402949145e-03,3.879230644199087141e+00,1.081975264663664449e+00
4.909638554216867041e-12,8.377692532234680689e-01,4.523949438624670638e-03,-1.455635516881557089e-02,5.294100633965954429e-05,-5.038997997126459469e-07,-2.491965368431142919e-06,6.918752958606359016e+01,6.918585453750202419e+01,1.675048561566136636e-03,3.902202503260956856e+00,1.082513990589429209e+00
4.939759036144577927e-12,8.378158571546098221e-01,4.558500762911268066e-03,-1.457349259873676889e-02,5.349184034822513571e-05,-5.022212163364245696e-07,-2.484971934809141746e-06,6.918523223887117979e+01,6.918357448961570810e+01,1.657749255475863799e-03,3.925159673751330125e+00,1.083049632593928724e+00
4.969879518072288812e-12,8.378621249608073640e-01,4.593389663849173354e-03,-1.458972139982175030e-02,5.403891558914207364e-05,-5.007827237230031232e-07,-2.477836441123774137e-06,6.918293638789289446e+01,6.918129681776322570e+01,1.639570129671490692e-03,3.948102172892252515e+00,1.083582166456002360e+00
4.999999999999999697e-12,8.379080632572296627e-01,4.628586724256034991e-03,-1.460504992082784989e-02,5.458211075486603977e-05,-4.995848555957372902e-07,-2.470596115839461422e-06,6.918064202840869825e+01,6.917902143988986552e+01,1.620588518835282960e-03,3.971030044342883869e+00,1.084111569891494709e+00
5.030120481927710583e-12,8.379536794401327704e-01,4.664064292675220748e-03,-1.461948754582855295e-02,5.512130748432419921e-05,-4.986265254605525190e-07,-2.463283713198300459e-06,6.917834915343675561e+01,6.917674827944334481e+01,1.600873993405348920e-03,3.993943353710481592e+00,1.084637822512038330e+00
5.060240963855421468e-12,8.379989816945739856e-01,4.699796545720446271e-03,-1.463304452931113962e-02,5.565639013095011179e-05,-4.979050507768326896e-07,-2.455927479774648803e-06,6.917605775419744418e+01,6.917447726638992833e+01,1.580487807518182308e-03,4.016842184006386596e+00,1.085160905782258434e+00
5.090361445783132354e-12,8.380439789975540066e-01,4.735759537547078873e-03,-1.464573182714897816e-02,5.618724551460239143e-05,-4.974162020743521321e-07,-2.448551208535304262e-06,6.917376782059481855e+01,6.917220833756442744e+01,1.559483030389015703e-03,4.039726631110557520e+00,1.085680802975576453e+00
5.120481927710843239e-12,8.380886811164814931e-01,4.771931236464484367e-03,-1.465756092460535759e-02,5.671376266073537741e-05,-4.971542755014765633e-07,-2.441174374863131681e-06,6.917147934164751177e+01,6.916994143636428305e+01,1.537905283222612248e-03,4.062596799303173078e+00,1.086197499128702448e+00
5.150602409638554124e-12,8.381330986024767560e-01,4.808291547951716247e-03,-1.466854366258954490e-02,5.723583253020669652e-05,-4.971121868312837703e-07,-2.433812347332289223e-06,6.916919230605589064e+01,6.916767651208851930e+01,1.515793967378172014e-03,4.085452796925189922e+00,1.086710980995112319e+00
5.180722891566265010e-12,8.381772427793503510e-01,4.844822325311783084e-03,-1.467869206307966662e-02,5.775334774311101371e-05,-4.972815845451873487e-07,-2.426476664564507254e-06,6.916690670248733852e+01,6.916541351864339049e+01,1.493183843944621576e-03,4.108294732207834699e+00,1.087221236997541141e+00
5.210843373493975895e-12,8.382211257269281957e-01,4.881507366112665565e-03,-1.468801815510427898e-02,5.826620230001743690e-05,-4.976529792659662471e-07,-2.419175368276276809e-06,6.916462252004517097e+01,6.916315241323387397e+01,1.470106811298261098e-03,4.131122709335706134e+00,1.087728257179648050e+00
5.240963855421685972e-12,8.382647602596268177e-01,4.918332395737121110e-03,-1.469653380249922106e-02,5.877429130396122164e-05,-4.982158865304175134e-07,-2.411913381668307604e-06,6.916233974883316193e+01,6.916089315510737379e+01,1.446593725783411159e-03,4.153936824774651093e+00,1.088232033157015666e+00
5.271084337349396858e-12,8.383081599008467277e-01,4.955285036591750708e-03,-1.470425053397204397e-02,5.927751068650132871e-05,-4.989589796814110776e-07,-2.404692921626713831e-06,6.916005837988782901e+01,6.915863570376723146e+01,1.422676120603107901e-03,4.176737163911754536e+00,1.088732558067554423e+00
5.301204819277107743e-12,8.383513388515736464e-01,4.992354764847280191e-03,-1.471117937773725945e-02,5.977575694109372409e-05,-4.998702495235790618e-07,-2.397513932808949978e-06,6.915777840576278379e+01,6.915638001806506452e+01,1.398387697725647725e-03,4.199523798031201238e+00,1.089229826521518785e+00
5.331325301204818629e-12,8.383943119548619149e-01,5.029532853559980261e-03,-1.471733070052017554e-02,6.026892686696161253e-05,-5.009371673282830551e-07,-2.390374531578341028e-06,6.915549982082754354e+01,6.915412605533268220e+01,1.373765494867580390e-03,4.222296781660166864e+00,1.089723834551202364e+00
5.361445783132529514e-12,8.384370946561414684e-01,5.066812303333557456e-03,-1.472271405297917446e-02,6.075691732654526275e-05,-5.021468477923909882e-07,-2.383271447925085750e-06,6.915322262143109810e+01,6.915187377076934183e+01,1.348850661757639751e-03,4.245056150297711106e+00,1.090214579560438102e+00
5.391566265060240399e-12,8.384797029596571249e-01,5.104187760104341061e-03,-1.472733802219999485e-02,6.123962501950430649e-05,-5.034862086504574315e-07,-2.376200453957067674e-06,6.915094680610842204e+01,6.914962311729432543e+01,1.323688814099888362e-03,4.267801918548170370e+00,1.090702060274026275e+00
5.421686746987951285e-12,8.385221533814245509e-01,5.141655421002243667e-03,-1.473121009194121832e-02,6.171694627610576224e-05,-5.049421238084761586e-07,-2.369156768244582030e-06,6.914867237560751789e+01,6.914737404564031920e+01,1.298329967197623617e-03,4.290534078658768458e+00,1.091186276687194034e+00
5.451807228915662170e-12,8.385644628983354165e-01,5.179212928586932052e-03,-1.473433651222924232e-02,6.218877687267415004e-05,-5.065015671048312418e-07,-2.362135426235995428e-06,6.914639933319433851e+01,6.914512650511274217e+01,1.272828081598305957e-03,4.313252599462694015e+00,1.091667230015111123e+00
5.481927710843373055e-12,8.386066488954232456e-01,5.216859254347720742e-03,-1.473672217781558762e-02,6.265501187159209064e-05,-5.081517441047824564e-07,-2.355131608099627595e-06,6.914412768449254543e+01,6.914288044421417112e+01,1.247240278370339737e-03,4.335957425729924708e+00,1.092144922642986682e+00
5.512048192771083941e-12,8.386487291101896169e-01,5.254594571848941915e-03,-1.473837051793213358e-02,6.311554548812941959e-05,-5.098802096913350310e-07,-2.348140916659075697e-06,6.914185743753517954e+01,6.914063581173489581e+01,1.221625800279801683e-03,4.358648477903255269e+00,1.092619358075931579e+00
5.542168674698794826e-12,8.386907215749473954e-01,5.292420120683523875e-03,-1.473928339698635584e-02,6.357027098614343970e-05,-5.116749696192711355e-07,-2.341159599540536837e-06,6.913958860286132335e+01,6.913839255805491746e+01,1.196044806410604582e-03,4.381325652214282051e+00,1.093090540889657625e+00
5.572289156626505711e-12,8.387326445585702173e-01,5.330338061632112177e-03,-1.473946102652761922e-02,6.401908060442494750e-05,-5.135245646409636956e-07,-2.334184711203927997e-06,6.913732119321483083e+01,6.913615063612331824e+01,1.170557091507274002e-03,4.403988821153701494e+00,1.093558476681554037e+00
5.602409638554216597e-12,8.387745165060926933e-01,5.368351323564412615e-03,-1.473890188977472135e-02,6.446186551518044575e-05,-5.154181362818652550e-07,-2.327214212146953676e-06,6.913505522372639689e+01,6.913391000290842214e+01,1.145220817979920955e-03,4.426637834273867256e+00,1.094023172022341228e+00
5.632530120481927482e-12,8.388163559789089119e-01,5.406463444349400398e-03,-1.473760267882633611e-02,6.489851581582866324e-05,-5.173454738294130737e-07,-2.320247004212910280e-06,6.913279071158972044e+01,6.913167062025065945e+01,1.120091339055365523e-03,4.449272519293761441e+00,1.094484634408422030e+00
5.662650602409638367e-12,8.388581815943696451e-01,5.444678405100177900e-03,-1.473555824491211939e-02,6.532892055495312931e-05,-5.192970425899435334e-07,-2.313282902561160139e-06,6.913052767600878212e+01,6.912943245583142016e+01,1.095220177357233982e-03,4.471892683478434272e+00,1.094942872214941243e+00
5.692771084337349253e-12,8.389000119661340626e-01,5.483000459768488065e-03,-1.473276156122643385e-02,6.575296779290812658e-05,-5.212639939527446999e-07,-2.306322546435751116e-06,6.912826613792218211e+01,6.912719548371633493e+01,1.070654205848005618e-03,4.494498115258979354e+00,1.095397894649677406e+00
5.722891566265060138e-12,8.389418656451540501e-01,5.521433961143342069e-03,-1.472920369987485746e-02,6.617054469720651353e-05,-5.232381582669578460e-07,-2.299367252357769948e-06,6.912600611981497423e+01,6.912495968475569441e+01,1.046435059276753284e-03,4.517088586061919209e+00,1.095849711707859608e+00
5.753012048192771023e-12,8.389837610613368746e-01,5.559983183357209736e-03,-1.472487382205866190e-02,6.658153767244418377e-05,-5.252120219748226391e-07,-2.292418814738232963e-06,6.912374764577211295e+01,6.912272504698641740e+01,1.022598785693451268e-03,4.539663852309247183e+00,1.096298334127738805e+00
5.783132530120481909e-12,8.390257164680977597e-01,5.598652143211368080e-03,-1.471975918160739125e-02,6.698583252413861330e-05,-5.271786908432314624e-07,-2.285479260131554081e-06,6.912149074086568135e+01,6.912049156513499781e+01,9.991757306796419415e-04,4.562223657558759804e+00,1.096743773347471862e+00
5.813253012048191986e-12,8.390677498875046547e-01,5.637444420611796396e-03,-1.471384514212091717e-02,6.738331465547528823e-05,-5.291318414852421288e-07,-2.278550562400535734e-06,6.911923543112968105e+01,6.911825924049679770e+01,9.761906328817279710e-04,4.584767734748357526e+00,1.097186041462899109e+00
5.843373493975902872e-12,8.391098790578607192e-01,5.676362978931307444e-03,-1.470711520722149321e-02,6.777386929558359909e-05,-5.310656636556887809e-07,-2.271634326921932884e-06,6.911698174342815548e+01,6.911602808052911939e+01,9.536628990355668902e-04,4.607295808511731927e+00,1.097625151186506942e+00
5.873493975903613757e-12,8.391521213840417159e-01,5.715409987111152654e-03,-1.469955106427187595e-02,6.815738175759785582e-05,-5.329747960331919067e-07,-2.264731452612064159e-06,6.911472970506139291e+01,6.911379809804104468e+01,9.316070203441503958e-04,4.629807597531263141e+00,1.098061115807587251e+00
5.903614457831324642e-12,8.391944938901305662e-01,5.754586644148206032e-03,-1.469113264056529436e-02,6.853373772440871797e-05,-5.348542583591215770e-07,-2.257841780984511211e-06,6.911247934357255929e+01,6.911156931048272156e+01,9.100330898391040171e-04,4.652302816901206839e+00,1.098493949153658722e+00
5.933734939759035528e-12,8.392370131747337592e-01,5.793893006893128042e-03,-1.468183817250420797e-02,6.890282355968401634e-05,-5.366993828884386340e-07,-2.250963741662015751e-06,6.911023068653032908e+01,6.910934173914847634e+01,8.889473818565334388e-04,4.674781180471541120e+00,1.098923665553204199e+00
5.963855421686746413e-12,8.392796953692085449e-01,5.833327821933155348e-03,-1.467164428637181446e-02,6.926452664143218437e-05,-5.385057481156179893e-07,-2.244094003752807508e-06,6.910798376135208798e+01,6.910711540839275813e+01,8.683529593350651325e-04,4.697242403145654777e+00,1.099350279799796049e+00
5.993975903614457298e-12,8.393225560989895362e-01,5.872888362853105788e-03,-1.466052609127482809e-02,6.961873571510954488e-05,-5.402691176705515478e-07,-2.237227142273303583e-06,6.910573859499899640e+01,6.910489034471757464e+01,8.482502814194772854e-04,4.719686203108492961e+00,1.099773807117583324e+00
6.024096385542168184e-12,8.393656104477014157e-01,5.912570274000171315e-03,-1.464845728322719531e-02,6.996534126303388917e-05,-5.419853871360018268e-07,-2.230355328364869621e-06,6.910349521395458794e+01,6.910266657616276120e+01,8.286377918263459347e-04,4.742112303968335496e+00,1.100194263128355665e+00
6.054216867469879069e-12,8.394088729243596170e-01,5.952367420594413538e-03,-1.463541025983820278e-02,7.030423588666329386e-05,-5.436505413229434125e-07,-2.223468051427054757e-06,6.910125364388234459e+01,6.910044413140576580e+01,8.095124765825748069e-04,4.764520436785403490e+00,1.100611663819983876e+00
6.084337349397589954e-12,8.394523574338860206e-01,5.992271747213281236e-03,-1.462135624586768587e-02,7.063531469813981130e-05,-5.452606242580311046e-07,-2.216551880492205786e-06,6.909901390949107736e+01,6.909822303910392804e+01,7.908703871490699051e-04,4.786910341983752204e+00,1.101026025516510076e+00
6.114457831325300840e-12,8.394960772503005098e-01,6.032273144606263918e-03,-1.460626542732321523e-02,7.095847571737657722e-05,-5.468117237951923744e-07,-2.209590271218727153e-06,6.909677603441025440e+01,6.909600332727943339e+01,7.727071308219113279e-04,4.809281771125879956e+00,1.101437364849818579e+00
6.144578313253011725e-12,8.395400449932166609e-01,6.072359325494384313e-03,-1.459010709502697734e-02,7.127362027089380423e-05,-5.482999723689271165e-07,-2.202563423808015089e-06,6.909454004090983403e+01,6.909378502257571597e+01,7.550183341251442059e-04,4.831634488542890793e+00,1.101845698732913270e+00
6.174698795180722610e-12,8.395842726074148610e-01,6.112515710874562996e-03,-1.457284979698914885e-02,7.158065338857748470e-05,-5.497215649699328592e-07,-2.195448195979921616e-06,6.909230594970014749e+01,6.909156814961373527e+01,7.378000864077973028e-04,4.853968272812769769e+00,1.102251044334415342e+00
6.204819277108433496e-12,8.396287713440853118e-01,6.152725325592125691e-03,-1.455446149785006964e-02,7.187948419455082152e-05,-5.510727949545693861e-07,-2.188218073902639695e-06,6.909007378027393997e+01,6.908935273090389728e+01,7.210493700493427046e-04,4.876282918084724471e+00,1.102653419056437434e+00
6.234939759036144381e-12,8.396735517465597765e-01,6.192968706605010698e-03,-1.453490974509908350e-02,7.217002628840678996e-05,-5.523501078098929452e-07,-2.180843202694333825e-06,6.908784355021491308e+01,6.908713878573406930e+01,7.047644808440143216e-04,4.898578235244029244e+00,1.103052840511726584e+00
6.265060240963855266e-12,8.397186236374468704e-01,6.233223821317229046e-03,-1.451416184219033595e-02,7.245219811315297504e-05,-5.535501724972776566e-07,-2.173290476825275828e-06,6.908561527549612435e+01,6.908492633005835160e+01,6.889454377779521792e-04,4.920854052918613775e+00,1.103449326504076122e+00
6.295180722891566152e-12,8.397639961089252703e-01,6.273465998380174311e-03,-1.449218502683018509e-02,7.272592330636532942e-05,-5.546699695024682788e-07,-2.165523689479456772e-06,6.908338897018627733e+01,6.908271537581008204e+01,6.735943762013192442e-04,4.943110218334405559e+00,1.103842895010124225e+00
6.325301204819277037e-12,8.398096775151229210e-01,6.313667870850729440e-03,-1.446894665366404813e-02,7.299113103122796141e-05,-5.557068942401034006e-07,-2.157503738711366536e-06,6.908116464651115507e+01,6.908050593059807909e+01,6.587159130728494636e-04,4.965346598014737545e+00,1.104233564162868886e+00
6.355421686746987115e-12,8.398556754671909763e-01,6.353799331626496481e-03,-1.444441438132641753e-02,7.324775628435889431e-05,-5.566588740083477228e-07,-2.149188887082419829e-06,6.907894231469070689e+01,6.907829799722243536e+01,6.443174682715296702e-04,4.987563078335125688e+00,1.104621352237084464e+00
6.385542168674698000e-12,8.399019968303348405e-01,6.393827501608587496e-03,-1.441855636209290852e-02,7.349574017757321812e-05,-5.575244962754811435e-07,-2.140535070405799971e-06,6.907672198293496990e+01,6.907609157341236994e+01,6.304095225950199534e-04,5.009759565940202108e+00,1.105006277637371692e+00
6.415662650602408885e-12,8.399486477226761894e-01,6.433716711061745856e-03,-1.439134143489773955e-02,7.373503019101667678e-05,-5.583031457151346606e-07,-2.131496250288791222e-06,6.907450365750071342e+01,6.907388665170918784e+01,6.170057915254335270e-04,5.031935988027408158e+00,1.105388358883618638e+00
6.445783132530119771e-12,8.399956335165581489e-01,6.473428494002412582e-03,-1.436273931875479797e-02,7.396558039541417087e-05,-5.589951470998504020e-07,-2.122024804355079548e-06,6.907228734261637726e+01,6.907168321932191191e+01,6.041232944614006051e-04,5.054092292512853746e+00,1.105767614604976634e+00
6.475903614457830656e-12,8.400429588417875904e-01,6.512921595790494705e-03,-1.433272080762412401e-02,7.418735164150463762e-05,-5.596019109211564315e-07,-2.112071947369949747e-06,6.907007304037333029e+01,6.906948125807134886e+01,5.917823019860532496e-04,5.076228448079534772e+00,1.106144063531029120e+00
6.506024096385541541e-12,8.400906275897670472e-01,6.552151993573568887e-03,-1.430125796487608826e-02,7.440031171508358783e-05,-5.601260784346509210e-07,-2.101588175988737653e-06,6.906786075087768495e+01,6.906728074472896139e+01,5.800061487196778382e-04,5.098344444126905906e+00,1.106517724485822640e+00
6.536144578313252427e-12,8.401386429203266948e-01,6.591072930518859785e-03,-1.426832431756542945e-02,7.460443545643618809e-05,-5.605716627352675752e-07,-2.090523729509462507e-06,6.906565047212980346e+01,6.906508165122377818e+01,5.688209060278167284e-04,5.120440290630814850e+00,1.106888616383640001e+00
6.566265060240963312e-12,8.401870072693857772e-01,6.629634962233182591e-03,-1.423389504809132941e-02,7.479970484331048043e-05,-5.609441824530367054e-07,-2.078829058836914779e-06,6.906344220009908952e+01,6.906288394518232110e+01,5.582549167722946877e-04,5.142516017917783344e+00,1.107256758226026649e+00
6.596385542168674198e-12,8.402357223582230805e-01,6.667786017092090095e-03,-1.419794718405294719e-02,7.498610903695972175e-05,-5.612507847244912199e-07,-2.066455295856037935e-06,6.906123592878590500e+01,6.906068759058317141e+01,5.483382027308298387e-04,5.164571676375232734e+00,1.107622169102322474e+00
6.626506024096385083e-12,8.402847892038421973e-01,6.705471468472597694e-03,-1.416045978532946836e-02,7.516364439115244263e-05,-5.615003542375133910e-07,-2.053354715562423793e-06,6.905903165036565383e+01,6.905849254860211772e+01,5.391017635321258177e-04,5.186607336097345922e+00,1.107984868189059613e+00
6.656626506024095968e-12,8.403342081312787926e-01,6.742634219851905732e-03,-1.412141412598223039e-02,7.533231442442440691e-05,-5.617036053651955105e-07,-2.039481183599021011e-06,6.905682935503021724e+01,6.905629877823697882e+01,5.305767932368285955e-04,5.208623086487484954e+00,1.108344874752954512e+00
6.686746987951806854e-12,8.403839787863616184e-01,6.779214802101307669e-03,-1.408079387255230935e-02,7.549212975620461612e-05,-5.618731546918390355e-07,-2.024790582289257524e-06,6.905462903117116014e+01,6.905410623732477404e+01,5.227938463913581711e-04,5.230619035816166829e+00,1.108702208154997981e+00
6.716867469879517739e-12,8.404341001503788933e-01,6.815151482334611682e-03,-1.403858525646802663e-02,7.564310800780047828e-05,-5.620235715851019144e-07,-2.009241208824010326e-06,6.905243066518050910e+01,6.905191488319151460e+01,5.157819889885801451e-04,5.252595310754601954e+00,1.109056887856193274e+00
6.746987951807228624e-12,8.404845705545727075e-01,6.850380384478049756e-03,-1.399477724042791360e-02,7.578527366956349905e-05,-5.621714048742333142e-07,-1.992794139936816559e-06,6.905023424182115832e+01,6.904972467385019286e+01,5.095679709626924590e-04,5.274552055885791901e+00,1.109408933424869570e+00
6.777108433734939510e-12,8.405353876968598703e-01,6.884835620924806103e-03,-1.394936167793701422e-02,7.591865793586594546e-05,-5.623351841458782823e-07,-1.975413558170694524e-06,6.904803974415028733e+01,6.904753556869476938e+01,5.041754555161625942e-04,5.296489433204079944e+00,1.109758364545556875e+00
6.807228915662650395e-12,8.405865486585579749e-01,6.918449434441845472e-03,-1.390233346532750505e-02,7.604329850981956834e-05,-5.625353946555659944e-07,-1.957067035681326441e-06,6.904584715352250157e+01,6.904534752918567619e+01,4.996243368303914315e-04,5.318407621609194891e+00,1.110105201029384814e+00
6.837349397590361280e-12,8.406380499226066005e-01,6.951152350462003540e-03,-1.385369068601185506e-02,7.615923937992676994e-05,-5.627944253634278869e-07,-1.937725772415252387e-06,6.904365644967974447e+01,6.904316051950787880e+01,4.959301718603502818e-04,5.340306816404372547e+00,1.110449462826010203e+00
6.867469879518072166e-12,8.406898873919375070e-01,6.982873338732169602e-03,-1.380343474555610628e-02,7.626653057109720709e-05,-5.631364901249584015e-07,-1.917364786427303990e-06,6.904146761091514861e+01,6.904097450717070217e+01,4.931037444420292327e-04,5.362187228800411987e+00,1.110791170037026987e+00
6.897590361445782243e-12,8.407420564092734638e-01,7.013539983734598179e-03,-1.375157049810646868e-02,7.636522787266827655e-05,-5.635875225899504444e-07,-1.895963055038667116e-06,6.903928061403958338e+01,6.903878946326813093e+01,4.911507714580515055e-04,5.384049085435583137e+00,1.111130342930816584e+00
6.927710843373493129e-12,8.407945517774072508e-01,7.043078664602432475e-03,-1.369810636293050318e-02,7.645539254624206563e-05,-5.641750458729156658e-07,-1.873503606465415268e-06,6.903709543440872665e+01,6.903660536265672931e+01,4.900717519944056740e-04,5.405892627909834935e+00,1.111467001958834633e+00
6.957831325301204014e-12,8.408473677800230028e-01,7.071414740642966920e-03,-1.364305442964337638e-02,7.653709101629145714e-05,-5.649280185448756225e-07,-1.849973562448395623e-06,6.903491204593876773e+01,6.903442218398680552e+01,4.898619519672502186e-04,5.427718112343678847e+00,1.111801167773225796e+00
6.987951807228914899e-12,8.409004982032504127e-01,7.098472745837932849e-03,-1.358643055486733267e-02,7.661039454658909826e-05,-5.658766589485356406e-07,-1.825364133271400095e-06,6.903273042120882508e+01,6.903223990969958379e+01,4.905115092455333359e-04,5.449525808956075856e+00,1.112132861245868964e+00
7.018072289156625785e-12,8.409539363577648308e-01,7.124176589088780653e-03,-1.352825444633665164e-02,7.667537890558229143e-05,-5.670522502464150610e-07,-1.799670567349391310e-06,6.903055053155408416e+01,6.903005852591570601e+01,4.920056383790450500e-04,5.471316001672489548e+00,1.112462103488667475e+00
7.048192771084336670e-12,8.410076751014885499e-01,7.148449759465911463e-03,-1.346854973596595811e-02,7.673212402386222163e-05,-5.684869289657319661e-07,-1.772892058288488188e-06,6.902837234706119318e+01,6.902787802215114255e+01,4.943249100565852991e-04,5.493088987758420139e+00,1.112788915875098539e+00
7.078313253012047555e-12,8.410617068630987792e-01,7.171215537776444784e-03,-1.340734404100321457e-02,7.678071364686922659e-05,-5.702134600972605314e-07,-1.745031612952476612e-06,6.902619583651815560e+01,6.902569839093956716e+01,4.974455785854557015e-04,5.514845077477620094e+00,1.113113320062974587e+00
7.108433734939758441e-12,8.411160236653979494e-01,7.192397211363499299e-03,-1.334466901389952734e-02,7.682123498592733843e-05,-5.722650020320098020e-07,-1.716095884607198605e-06,6.902402096760815198e+01,6.902351962767711768e+01,5.013399310390328220e-04,5.536584593780419006e+00,1.113435338018353038e+00
7.138554216867469326e-12,8.411706171498356532e-01,7.211918293043746708e-03,-1.328056037929326201e-02,7.685377837062105412e-05,-5.746748647751047743e-07,-1.686094975647562538e-06,6.902184770681945736e+01,6.902134173018534113e+01,5.059766341202000294e-04,5.558307872017096862e+00,1.113754992040540071e+00
7.168674698795180211e-12,8.412254786009396579e-01,7.229702741752068798e-03,-1.321505795874169248e-02,7.687843690540727061e-05,-5.774762649581172489e-07,-1.655042214737075431e-06,6.901967601952819109e+01,6.901916469846925395e+01,5.113210589318203806e-04,5.580015259668182459e+00,1.114072304787215195e+00
7.198795180722891097e-12,8.412805989714594590e-01,7.245675186583718994e-03,-1.314820568345189712e-02,7.689530613320671732e-05,-5.807020811784650081e-07,-1.622953913405132647e-06,6.901750586992770309e+01,6.901698853435840419e+01,5.173355692989703306e-04,5.601707116111975360e+00,1.114387299303858603e+00
7.228915662650601982e-12,8.413359689077265502e-01,7.259761151414314238e-03,-1.308005159429860391e-02,7.690448370853558160e-05,-5.843846131283418503e-07,-1.589849107252794391e-06,6.901533722115397040e+01,6.901481324138843831e+01,5.239797655327609266e-04,5.623383812397832138e+00,1.114699999049053369e+00
7.259036144578312867e-12,8.413915787751561348e-01,7.271887279674972733e-03,-1.301064782879410991e-02,7.690606908252736263e-05,-5.885553478385360221e-07,-1.555749286916122297e-06,6.901317003526065719e+01,6.901263882457865861e+01,5.312106820029131871e-04,5.645045731040528203e+00,1.115010427923935898e+00
7.289156626506022945e-12,8.414474186844341785e-01,7.281981559727534158e-03,-1.294005059619703774e-02,7.690016320196256321e-05,-5.932447361589160446e-07,-1.520678123832398391e-06,6.901100427321669883e+01,6.901046529027365750e+01,5.389829430444472444e-04,5.666693265830217818e+00,1.115318610301352376e+00
7.319277108433734638e-12,8.415034785174053678e-01,7.289973548863669731e-03,-1.286832013980034918e-02,7.688686822416245480e-05,-5.984819823327173337e-07,-1.484661195654900148e-06,6.900883989501892302e+01,6.900829264613186353e+01,5.472488870643048937e-04,5.688326821650377063e+00,1.115624571055680692e+00
7.349397590361444716e-12,8.415597479534516756e-01,7.295794595586158060e-03,-1.279552068661503686e-02,7.686628724932926821e-05,-6.042948492035593092e-07,-1.447725715875421178e-06,6.900667685958245556e+01,6.900612090090962170e+01,5.559586728275081775e-04,5.709946814302292672e+00,1.115928335593127319e+00
7.379518072289156409e-12,8.416162164963059134e-01,7.299378059851733408e-03,-1.272172038545779302e-02,7.683852407162660217e-05,-6.107094812302095961e-07,-1.409900271849737599e-06,6.900451512470328908e+01,6.900395006431878642e+01,5.650603845038084999e-04,5.731553670331294370e+00,1.116229929882306182e+00
7.409638554216866486e-12,8.416728735004208595e-01,7.300659530055019115e-03,-1.264699123211452184e-02,7.680368294999092888e-05,-6.177502470838516879e-07,-1.371214574991222972e-06,6.900235464709071209e+01,6.900178014693771900e+01,5.745001529918182482e-04,5.753147826851736646e+00,1.116529380485133505e+00
7.439759036144578179e-12,8.417297081969185024e-01,7.299577036101534758e-03,-1.257140898370037903e-02,7.676186839936185210e-05,-6.254396031756612495e-07,-1.331699226413488707e-06,6.900019538274165143e+01,6.899961116043134268e+01,5.842223103054290483e-04,5.774729731364850238e+00,1.116826714587525693e+00
7.469879518072288257e-12,8.417867097210252059e-01,7.296071258790605592e-03,-1.249505306065203276e-02,7.671318500271214695e-05,-6.337979790191075266e-07,-1.291385500777086826e-06,6.899803728647165713e+01,6.899744311688012033e+01,5.941695915325785312e-04,5.796299841569400257e+00,1.117121960030605266e+00
7.499999999999999950e-12,8.418438671379683269e-01,7.290085733241566390e-03,-1.241800643799840544e-02,7.665773724395273008e-05,-6.428436848820991327e-07,-1.250305150540546952e-06,6.899588031216917727e+01,6.899527602877385846e+01,6.042833953150258865e-04,5.817858625155052366e+00,1.117415145341350557e+00
7.530120481927710028e-12,8.419011694698098625e-01,7.281567047657363373e-03,-1.234035552543125136e-02,7.659562936149333476e-05,-6.525928417389060993e-07,-1.208490232245542660e-06,6.899372441266375233e+01,6.899310990855445880e+01,6.145041092870827306e-04,5.839406559580248235e+00,1.117706299763065347e+00
7.560240963855421721e-12,8.419586057213926944e-01,7.270465035559567704e-03,-1.226219003653106036e-02,7.652696522195587508e-05,-6.630593331010989131e-07,-1.165972955892015879e-06,6.899156953977241358e+01,6.899094476827055189e+01,6.247715018615721417e-04,5.860944131828752290e+00,1.117995453285389962e+00
7.590361445783131798e-12,8.420161649058282016e-01,7.256732961292429451e-03,-1.218360284898787477e-02,7.645184821326524063e-05,-6.742547778995643523e-07,-1.122785557894150731e-06,6.898941564454439401e+01,6.898878061936780171e+01,6.350251765890763686e-04,5.882471838140522102e+00,1.118282636673763264e+00
7.620481927710843492e-12,8.420738360706452319e-01,7.240327698510455601e-03,-1.210468985350623625e-02,7.637038115609861547e-05,-6.861885232149757654e-07,-1.078960197563064829e-06,6.898726267700727988e+01,6.898661747192682014e+01,6.452050804639122665e-04,5.903990183715142948e+00,1.118567881498127026e+00
7.650602409638553569e-12,8.421316083226384475e-01,7.221209900819278681e-03,-1.202554979446381414e-02,7.628266623244135257e-05,-6.988676553193212311e-07,-1.034528876547728494e-06,6.898511058637977555e+01,6.898445533432639820e+01,6.552520533806995397e-04,5.925499682383188471e+00,1.118851220160788973e+00
7.680722891566265262e-12,8.421894708530549556e-01,7.199344164537118188e-03,-1.194628410118941594e-02,7.618880492980273920e-05,-7.122970272026072710e-07,-9.895233801908468078e-07,6.898295932093418514e+01,6.898229421253142846e+01,6.651084027634630727e-04,5.947000856245185929e+00,1.119132685923244663e+00
7.710843373493975340e-12,8.422474129614380134e-01,7.174699182681465968e-03,-1.186699671095686748e-02,7.608889799946827719e-05,-7.264793005219648163e-07,-9.439752393295547390e-07,6.898080882820204351e+01,6.898013410971664428e+01,6.747184854045229323e-04,5.968494235272286730e+00,1.119412312931863829e+00
7.740963855421685417e-12,8.423054240797489545e-01,7.147247890337077303e-03,-1.178779388429135495e-02,7.598304542702621618e-05,-7.414149997282620883e-07,-8.979157106984175609e-07,6.897865905488389160e+01,6.897797502560602823e+01,6.840292778656630480e-04,5.989980356872251832e+00,1.119690136242249334e+00
7.771084337349397110e-12,8.423634937953904389e-01,7.116967600430484063e-03,-1.170878401243228249e-02,7.587134641329435023e-05,-7.571025760005038229e-07,-8.513757737802948080e-07,6.897650994697123394e+01,6.897581695605383345e+01,6.929909174047915559e-04,6.011459765412028311e+00,1.119966191842161285e+00
7.801204819277107188e-12,8.424216118736111980e-01,7.083840129890890680e-03,-1.163007741840019899e-02,7.575389936369796723e-05,-7.735384785513207368e-07,-8.043861417036983454e-07,6.897436144977324091e+01,6.897365989257605179e+01,7.015571971909034766e-04,6.032933011701508086e+00,1.120240516672810660e+00
7.831325301204818881e-12,8.424797682792228848e-01,7.047851916754382419e-03,-1.155178615114097439e-02,7.563080188410483198e-05,-7.907172308582994777e-07,-7.569772836069230191e-07,6.897221350799368622e+01,6.897150382199133389e+01,7.096860023550360420e-04,6.054400652432014418e+00,1.120513148648462742e+00
7.861445783132528959e-12,8.425379531977655878e-01,7.008994125548183123e-03,-1.147402377418087378e-02,7.550215078111618613e-05,-8.086315094251696999e-07,-7.091794557812146060e-07,6.897006606576880472e+01,6.896934872609186584e+01,7.173396769354462802e-04,6.075863249573837166e+00,1.120784126674128967e+00
7.891566265060240652e-12,8.425961570557742863e-01,6.967262743734085710e-03,-1.139690514872281936e-02,7.536804206483416061e-05,-8.272722227836857180e-07,-6.610227388669313444e-07,6.896791906664533656e+01,6.896719458132963609e+01,7.244853156947447326e-04,6.097321369730379637e+00,1.121053490661256147e+00
7.921686746987950729e-12,8.426543705397558925e-01,6.922658667169121968e-03,-1.132054621208286246e-02,7.522857095218181953e-05,-8.466285886091675847e-07,-6.125370784039474642e-07,6.896577245378179555e+01,6.896504135880300623e+01,7.310949787949855500e-04,6.118775583448091027e+00,1.121321281541277415e+00
7.951807228915662423e-12,8.427125846146296118e-01,6.875187774379423050e-03,-1.124506375175904002e-02,7.508383186894070137e-05,-8.666882070355162979e-07,-5.637523261239307364e-07,6.896362616996427164e+01,6.896288902413317601e+01,7.371458310946031080e-04,6.140226464481663982e+00,1.121587541276862998e+00
7.981927710843372500e-12,8.427707905410655176e-01,6.824860990604582171e-03,-1.117057517570142593e-02,7.493391844878105428e-05,-8.874371285105976764e-07,-5.146982795099314371e-07,6.896148015771211703e+01,6.896073753750101787e+01,7.426202111059970919e-04,6.161674589017966497e+00,1.121852312870792456e+00
8.012048192771084193e-12,8.428289798920353126e-01,6.771694340270146238e-03,-1.109719827983926890e-02,7.477892352770223712e-05,-9.088599148193484754e-07,-4.654047173317703480e-07,6.895933435932204247e+01,6.895858685368484942e+01,7.475056372000645020e-04,6.183120534857008188e+00,1.122115640372298495e+00
8.042168674698794271e-12,8.428871445674906981e-01,6.715708988827289935e-03,-1.102505101178566545e-02,7.461893913246322519e-05,-9.309396922090580458e-07,-4.159014290900378627e-07,6.895718871709414088e+01,6.895643692233382183e+01,7.517947603222282105e-04,6.204564880554350736e+00,1.122377568880751353e+00
8.072289156626505964e-12,8.429452768094164439e-01,6.656931273278453298e-03,-1.095425123385748191e-02,7.445405646176606464e-05,-9.536581958702100398e-07,-3.662182365635461736e-07,6.895504317323155874e+01,6.895428768795832752e+01,7.554852732267848059e-04,6.226008204519017042e+00,1.122638144546619365e+00
8.102409638554216041e-12,8.430033692145934010e-01,6.595392721153820956e-03,-1.088491648345728431e-02,7.428436585915335251e-05,-9.769958053506405677e-07,-3.163850059506110762e-07,6.895289766992664227e+01,6.895213909014057663e+01,7.585797860669282397e-04,6.247451084074792327e+00,1.122897414569540508e+00
8.132530120481927735e-12,8.430614147461821251e-01,6.531130058939342564e-03,-1.081716373216598005e-02,7.410995677679711746e-05,-1.000931570805305333e-06,-2.664316494162546322e-07,6.895075214975862821e+01,6.894999106408143064e+01,7.610856771943734890e-04,6.268894094493151492e+00,1.123155427193479605e+00
8.162650602409637812e-12,8.431194067449386820e-01,6.464185208890034506e-03,-1.075110914508078074e-02,7.393091772957589175e-05,-1.025443230302741083e-06,-2.163881151968397751e-07,6.894860655548656325e+01,6.894784354056017150e+01,7.630149263893285395e-04,6.290337807980259655e+00,1.123412231698754926e+00
8.192771084337349505e-12,8.431773389388012019e-01,6.394605274226876704e-03,-1.068686783902914050e-02,7.374733623906879788e-05,-1.050507218715871664e-06,-1.662843657611625826e-07,6.894646083023351935e+01,6.894569644629784477e+01,7.643839356715100963e-04,6.311782792636757122e+00,1.123686298139180639e+00
8.222891566265059583e-12,8.432352054511353945e-01,6.322442514219366039e-03,-1.062455364191645935e-02,7.355929876732529712e-05,-1.076098669012106321e-06,-1.161503438734955846e-07,6.894431491757870845e+01,6.894354970423813711e+01,7.652133405724308732e-04,6.333229611388635938e+00,1.124161641754226837e+00
8.253012048192771276e-12,8.432930008079486672e-01,6.247754307205364774e-03,-1.056427885219645910e-02,7.336689064050202504e-05,-1.102191407018853968e-06,-6.601592674131282941e-08,6.894216876173075548e+01,6.894140323391823699e+01,7.655278125202625563e-04,6.354678820889335000e+00,1.124636943049860172e+00
8.283132530120481354e-12,8.433507199436375279e-01,6.170603102845935092e-03,-1.050615400010434554e-02,7.317019596268213588e-05,-1.128757940969534871e-06,-1.591086875114103909e-08,6.894002230778335161e+01,6.893925695193232173e+01,7.653558510258601406e-04,6.376130970396374664e+00,1.125112165711877887e+00
8.313253012048191431e-12,8.434083582062079643e-01,6.091056363510793589e-03,-1.045028761061077976e-02,7.296929752041370000e-05,-1.155769447326872805e-06,3.413526640661660431e-08,6.893787550153643906e+01,6.893711077197359316e+01,7.647295628489936660e-04,6.397586600625401410e+00,1.125587273913743802e+00
8.343373493975903124e-12,8.434659113605236236e-01,6.009186494839766080e-03,-1.039678596820849468e-02,7.276427667870790869e-05,-1.183195754530781983e-06,8.409318315396782525e-08,6.893572828979949918e+01,6.893496460537510018e+01,7.636844244019089494e-04,6.419046242588758666e+00,1.126062232327071033e+00
8.373493975903613202e-12,8.435233755907178832e-01,5.925070765424594529e-03,-1.034575288480748569e-02,7.255521326943752309e-05,-1.211005326424718177e-06,1.339339396775668046e-07,6.893358062049946966e+01,6.893281836147608033e+01,7.622590233860445600e-04,6.440510416409744643e+00,1.126537006128725871e+00
8.403614457831324895e-12,8.435807475015275614e-01,5.838791215948804271e-03,-1.029728947021489940e-02,7.234218547324570915e-05,-1.239165247175470460e-06,1.836290403138361846e-07,6.893143244272624770e+01,6.893067194795018793e+01,7.604947760629382101e-04,6.461979630128488417e+00,1.127011561005796247e+00
8.433734939759034973e-12,8.436380241182629414e-01,5.750434557931394242e-03,-1.025149390645131720e-02,7.212526969624416973e-05,-1.267641209516323576e-06,2.331505330065092044e-07,6.892928370687101847e+01,6.892852527125344864e+01,7.584356175729755180e-04,6.483454378496379178e+00,1.127485863156494128e+00
8.463855421686746666e-12,8.436952028853390573e-01,5.660092061569215252e-03,-1.020846122616273811e-02,7.190454044291018593e-05,-1.296397508113149680e-06,2.824711100615670834e-07,6.892713436492314827e+01,6.892637823725893043e+01,7.561276642215780143e-04,6.504935141760301853e+00,1.127959879288185308e+00
8.493975903614456743e-12,8.437522816644460466e-01,5.567859434118715457e-03,-1.016828309504772335e-02,7.168007018671409799e-05,-1.325397039778556265e-06,3.315642103536775593e-07,6.892498437036257997e+01,6.892423075151408796e+01,7.536188484927468277e-04,6.526422384445888625e+00,1.128433576613382172e+00
8.524096385542168436e-12,8.438092587310657144e-01,5.473836687943821853e-03,-1.013104759942039766e-02,7.145192924010071011e-05,-1.354601312143540971e-06,3.804041211115771207e-07,6.892283367839611685e+01,6.892208271986658019e+01,7.509585295363141325e-04,6.547916554136736345e+00,1.128906922842506821e+00
8.554216867469878514e-12,8.438661327700383019e-01,5.378127998466757966e-03,-1.009683903839072791e-02,7.122018562551876643e-05,-1.383970462242330838e-06,4.289660774263581824e-07,6.892068224608186711e+01,6.891993404899805853e+01,7.481970838156442368e-04,6.569418080258431658e+00,1.129379886174272540e+00
8.584337349397590207e-12,8.439229028705506064e-01,5.280841552928568911e-03,-1.006573772276672836e-02,7.098490494923417025e-05,-1.413463286278471095e-06,4.772263576849678695e-07,6.891853003220496987e+01,6.891778464672266580e+01,7.453854823055717756e-04,6.590927372864957334e+00,1.129852435283355661e+00
8.614457831325300285e-12,8.439795685186571861e-01,5.182089389885279410e-03,-1.003781977830262191e-02,7.074615027968808394e-05,-1.443037281623507749e-06,5.251623732285612042e-07,6.891637699809159301e+01,6.891563442322964761e+01,7.425748619395519277e-04,6.612444821439270370e+00,1.130324539305242348e+00
8.644578313253011978e-12,8.440361295911733563e-01,5.081987228166586802e-03,-1.001315695704249609e-02,7.050398203214929677e-05,-1.472648701859184529e-06,5.727527506687335309e-07,6.891422310691176278e+01,6.891348329081196766e+01,7.398160997956205716e-04,6.633970793699983659e+00,1.130796167820308229e+00
8.674698795180722055e-12,8.440925863468137225e-01,4.980654288574046760e-03,-9.991816454662237265e-03,7.025845786138668015e-05,-1.502252625415455885e-06,6.199774054598002749e-07,6.891206832422821549e+01,6.891133116482949106e+01,7.371593987191340245e-04,6.655505634433600548e+00,1.131267290834595762e+00
8.704819277108433748e-12,8.441489394172080329e-01,4.878213105593186272e-03,-9.973860734990477525e-03,7.000963256402946368e-05,-1.531803038086067971e-06,6.668176055180138306e-07,6.890991261804192902e+01,6.890917796414925078e+01,7.346538926824407048e-04,6.677049664343202906e+00,1.131737878758984017e+00
8.734939759036143826e-12,8.442051897970375141e-01,4.774789330896136649e-03,-9.959347362313544089e-03,6.975755799220948849e-05,-1.561252929426914153e-06,7.132560238935355277e-07,6.890775595887053839e+01,6.890702361159131328e+01,7.323472792282280505e-04,6.698603178924555479e+00,1.132207902386561216e+00
8.765060240963855519e-12,8.442613388334432312e-01,4.670511529160532686e-03,-9.948328841966268613e-03,6.950228297998216570e-05,-1.590554402765839590e-06,7.592767797329809361e-07,6.890559831987150119e+01,6.890486803438658114e+01,7.302854849159473539e-04,6.720166447371767937e+00,1.132677332868344156e+00
8.795180722891565597e-12,8.443173882144259235e-01,4.565510964718121414e-03,-9.940852468515025409e-03,6.924385328390261567e-05,-1.619658798282276237e-06,8.048654670138500485e-07,6.890343967699143946e+01,6.890271116462351131e+01,7.285123679268353273e-04,6.741739711520186695e+00,1.133146141687521924e+00
8.825301204819275674e-12,8.443733399569781639e-01,4.459921381669102944e-03,-9.936960183467609051e-03,6.898231153899949753e-05,-1.648516828356503702e-06,8.500091707812320723e-07,6.890128000902365102e+01,6.890055293956361027e+01,7.270694600375697796e-04,6.763323184826646184e+00,1.133614300632334038e+00
8.855421686746987367e-12,8.444291963946363166e-01,4.353878776295614858e-03,-9.936688442304209695e-03,6.871769723123653144e-05,-1.677078724146832430e-06,8.946964708665432833e-07,6.889911929762952525e+01,6.889839330188131328e+01,7.259957482168038394e-04,6.784917051398775101e+00,1.134081781767821928e+00
8.885542168674697445e-12,8.444849601638318992e-01,4.247521162198584187e-03,-9.940068090067125453e-03,6.845004668738289264e-05,-1.705294392133369774e-06,9.389174333117875852e-07,6.889695752759124048e+01,6.889623220009693227e+01,7.253274943021419726e-04,6.806521465073092081e+00,1.134573374565206461e+00
8.915662650602409138e-12,8.445406341904664327e-01,4.140988328847375506e-03,-9.947124247923981588e-03,6.817939308303689022e-05,-1.733113579173704433e-06,9.826635899560582457e-07,6.889479468674585405e+01,6.889406958865613717e+01,7.250980897228387258e-04,6.828136548552570240e+00,1.135072842840835206e+00
8.945783132530119216e-12,8.445962216757525454e-01,4.034421594530717900e-03,-9.957876209479446863e-03,6.790576646935594170e-05,-1.760486044452013739e-06,1.025927906858553869e-06,6.889263076614363968e+01,6.889190542820247742e+01,7.253379411656345199e-04,6.849762392605412309e+00,1.135569612294038855e+00
8.975903614457830909e-12,8.446517260810617600e-01,3.927963552195962160e-03,-9.972337348079316627e-03,6.762919381885138903e-05,-1.787361736572202873e-06,1.068704742430066874e-06,6.889046576021078749e+01,6.888973968582827467e+01,7.260743825105706907e-04,6.871399055336702588e+00,1.136063637429707063e+00
9.006024096385540986e-12,8.447071511133580346e-01,3.821757810996217510e-03,-9.990515034890613127e-03,6.734969909040437589e-05,-1.813690973949219709e-06,1.110989796318692201e-06,6.888829966668089355e+01,6.888757233507257638e+01,7.273316083222124877e-04,6.893046561532543137e+00,1.136554872983930320e+00
9.036144578313252679e-12,8.447625007097442351e-01,3.715948731733031973e-03,-1.001241056857820645e-02,6.706730331345312998e-05,-1.839424626592596203e-06,1.152780050242491186e-06,6.888613248662838373e+01,6.888540335600373510e+01,7.291306246438687818e-04,6.914704902091851402e+00,1.137043273965079759e+00
9.066265060240962757e-12,8.448177790215773975e-01,3.610681158950551639e-03,-1.003801911653952675e-02,6.678202469110151114e-05,-1.864514297352627209e-06,1.194073702079021643e-06,6.888396422461357815e+01,6.888323273539982949e+01,7.314892137466382166e-04,6.936374033543483364e+00,1.137528795697446027e+00
9.096385542168674450e-12,8.448729903986808010e-01,3.506100148307804247e-03,-1.006732966872433098e-02,6.649387872169297271e-05,-1.888912500712452601e-06,1.234870094607856640e-06,6.888179488865421263e+01,6.888106046674349159e+01,7.344219107234755501e-04,6.958053877664813314e+00,1.138011393867404797e+00
9.126506024096384528e-12,8.449281393730010414e-01,3.402350690389127543e-03,-1.010032500314738194e-02,6.620287833819731395e-05,-1.912572837257447777e-06,1.275169640355908918e-06,6.887962449019896383e+01,6.887888655020771012e+01,7.379399912555579524e-04,6.979744321204934820e+00,1.138491024571787857e+00
9.156626506024096221e-12,8.449832306416944494e-01,3.299577431634527318e-03,-1.013698166409707398e-02,6.590903406457023807e-05,-1.935450162035162656e-06,1.314973744016596291e-06,6.887745304442903205e+01,6.887671099295766908e+01,7.420514713665448368e-04,7.001445215718784532e+00,1.138967644368855670e+00
9.186746987951806298e-12,8.450382690507989292e-01,3.197924392795896062e-03,-1.017726995411637712e-02,6.561235418805966746e-05,-1.957500745131970223e-06,1.354284723903109554e-06,6.887528057000238846e+01,6.887453380888102572e+01,7.467611213621179207e-04,7.023156377521194038e+00,1.139441210330807364e+00
9.216867469879517992e-12,8.450932595783600121e-01,3.097534686234500959e-03,-1.022115393815067365e-02,6.531284494626813189e-05,-1.978682422933746018e-06,1.393105733854175121e-06,6.887310708905121714e+01,6.887235501855393238e+01,7.520704972863778487e-04,7.044877587766676719e+00,1.139911680098543378e+00
9.246987951807228069e-12,8.451482073173766096e-01,2.998550230743399648e-03,-1.026859146222578074e-02,6.501051072761950044e-05,-1.998954738703666451e-06,1.431440686940124792e-06,6.887093262713966624e+01,6.887017464914566744e+01,7.579779939932584270e-04,7.066608592664652910e+00,1.140379011938101428e+00
9.277108433734939762e-12,8.452031174582513851e-01,2.901111467380158501e-03,-1.031953418481794567e-02,6.470535428374056682e-05,-2.018279071296454976e-06,1.469294182219773842e-06,6.886875721331274747e+01,6.886799273438850832e+01,7.644789242388308351e-04,7.088349103832105591e+00,1.140843164798540199e+00
9.307228915662649840e-12,8.452579952712953038e-01,2.805357074064557081e-03,-1.037392762261439387e-02,6.439737695214115942e-05,-2.036618751031194163e-06,1.506671435677798671e-06,6.886658088014799262e+01,6.886580931451997856e+01,7.715656280078559944e-04,7.110098798796848030e+00,1.141304098371308307e+00
9.337349397590361533e-12,8.453128460892438412e-01,2.711423681644753794e-03,-1.043171121011274641e-02,6.408657888747171347e-05,-2.053939161959155130e-06,1.543578216331440282e-06,6.886440366352896092e+01,6.886362443591337978e+01,7.792276155864479850e-04,7.131857321648411130e+00,1.141761773150578252e+00
9.367469879518071610e-12,8.453676752894829782e-01,2.619445591845948745e-03,-1.049281837326038538e-02,6.377295929954916514e-05,-2.070207829984694032e-06,1.580020788338355499e-06,6.886222560262041270e+01,6.886143815087369546e+01,7.874517467241839985e-04,7.153624283849063126e+00,1.142216150494496318e+00
9.397590361445781688e-12,8.454224882761857129e-01,2.529554496845276990e-03,-1.055717661742581158e-02,6.345651669627580928e-05,-2.085394496521091617e-06,1.616005859768107942e-06,6.886004673967926237e+01,6.885925051723258150e+01,7.962224466751460566e-04,7.175399265206416466e+00,1.142667192687168987e+00
9.427710843373493381e-12,8.454772904620981855e-01,2.441879202229177079e-03,-1.062470762957404280e-02,6.313724912953063296e-05,-2.099471177585013390e-06,1.651540538522754506e-06,6.885786712002052923e+01,6.885706159806245807e+01,8.055219580758476213e-04,7.197181815007982486e+00,1.143114863000975756e+00
9.457831325301203459e-12,8.455320872502567475e-01,2.356545353030499185e-03,-1.069532739466885936e-02,6.281515444208627720e-05,-2.112412208448097069e-06,1.686632295711384032e-06,6.885568679189113084e+01,6.885487146126547486e+01,8.153306256497671982e-04,7.218971453328118848e+00,1.143559125759094020e+00
9.487951807228915152e-12,8.455868840156306465e-01,2.273675165035165830e-03,-1.076894632618436223e-02,6.249023051360418286e-05,-2.124194274168430500e-06,1.721288936603615195e-06,6.885350580627208217e+01,6.885268017906331295e+01,8.256272087664005442e-04,7.240767672500538765e+00,1.143999946397912693e+00
9.518072289156625229e-12,8.456416860861216689e-01,2.193387161216374653e-03,-1.084546941015858239e-02,6.216247550377741748e-05,-2.134796426513830763e-06,1.755518579112128865e-06,6.885132421681882420e+01,6.885048782760374309e+01,8.363892150788345076e-04,7.262569938759743771e+00,1.144437291529114775e+00
9.548192771084336923e-12,8.456964987242245879e-01,2.115795913674279206e-03,-1.092479636479974127e-02,6.183188809073004988e-05,-2.144200087959991720e-06,1.789329639588319025e-06,6.884914207960012789e+01,6.884829448635318272e+01,8.475932469506120871e-04,7.284377694049524621e+00,1.144871129001144849e+00
9.578313253012047000e-12,8.457513271079812878e-01,2.041011793227690257e-03,-1.100682181240522466e-02,6.149846770284228862e-05,-2.152389043596639091e-06,1.822730825561331532e-06,6.884695945285119478e+01,6.884610023749991115e+01,8.592153512809602451e-04,7.306190357996245055e+00,1.145301427959815044e+00
9.608433734939758693e-12,8.458061763119328891e-01,1.969140725544300287e-03,-1.109143546560075952e-02,6.116221474224793142e-05,-2.159349421900947270e-06,1.855731134912884828e-06,6.884477639681090011e+01,6.884390516544817729e+01,8.712313627222916359e-04,7.328007330042444423e+00,1.145728158907775462e+00
9.638554216867468771e-12,8.458610512878304011e-01,1.900283956507208081e-03,-1.117852232665069410e-02,6.082313079835051383e-05,-2.165069665438744643e-06,1.888339860860324961e-06,6.884259297348121720e+01,6.884170935625100185e+01,8.836172302169692473e-04,7.349827991732258425e+00,1.146151293762619927e+00
9.668674698795180464e-12,8.459159568453935574e-01,1.834537826081953727e-03,-1.126796290026636782e-02,6.048121884981541877e-05,-2.169540492628044088e-06,1.920566602021088216e-06,6.884040924644153847e+01,6.883951289712427979e+01,8.963493172600833911e-04,7.371651709143494102e+00,1.146570805913324831e+00
9.698795180722890541e-12,8.459708976333277786e-01,1.771993551990436351e-03,-1.135963341779646155e-02,6.013648345362660716e-05,-2.172754851746733650e-06,1.952421276754463925e-06,6.883822528040003874e+01,6.883731587573274169e+01,9.094046672992929124e-04,7.393477835457818337e+00,1.146986670274888764e+00
9.728915662650602235e-12,8.460258781196796640e-01,1.712737024461489458e-03,-1.145340607579140198e-02,5.978893091993940558e-05,-2.174707868385916964e-06,1.983914140922213704e-06,6.883604114111835770e+01,6.883511837989121318e+01,9.227612271453222150e-04,7.415305713647218688e+00,1.147398863340729713e+00
9.759036144578312312e-12,8.460809025727363819e-01,1.656848611566200721e-03,-1.154914928455121233e-02,5.943856947161424914e-05,-2.175396787543644224e-06,2.015055808178838917e-06,6.883385689509766792e+01,6.883292049707458204e+01,9.363980230925870486e-04,7.437134679279237659e+00,1.147807363232776545e+00
9.789156626506024005e-12,8.461359750422400294e-01,1.604402976705465852e-03,-1.164672792897062173e-02,5.908540938748094742e-05,-2.174820911521450910e-06,2.045857271894559838e-06,6.883167260913887731e+01,6.883072231385236250e+01,9.502952865212603659e-04,7.458964063413177747e+00,1.148212149748994548e+00
9.819277108433734083e-12,8.461910993400747483e-01,1.555468908896095927e-03,-1.174600363959911464e-02,5.872946312855597883e-05,-2.172981534730125380e-06,2.076329927828873154e-06,6.882948835033234047e+01,6.882852391580439644e+01,9.644345279379734105e-04,7.480793195572445597e+00,1.148613204408092336e+00
9.849397590361445776e-12,8.462462790225069309e-01,1.510109165934092352e-03,-1.184683507401315672e-02,5.837074544660892598e-05,-2.169881876433719066e-06,2.106485596708371878e-06,6.882730418538702111e+01,6.882632538682643997e+01,9.787985605796984540e-04,7.502621406776459168e+00,1.149010510491196957e+00
9.879518072289155854e-12,8.463015173716785799e-01,1.468380331136409558e-03,-1.194907820826657946e-02,5.800927347465952325e-05,-2.165527012364269063e-06,2.136336545917523126e-06,6.882512018064709025e+01,6.882412680917036596e+01,9.933714767197561728e-04,7.524448032614082571e+00,1.149404053080356425e+00
9.909638554216867547e-12,8.463568173787858751e-01,1.430332685295730190e-03,-1.205258663626876565e-02,5.764506679916095075e-05,-2.159923806027638708e-06,2.165895509583028448e-06,6.882293640153626768e+01,6.882192826295469956e+01,1.008138581567433537e-03,7.546272416328358545e+00,1.149802999371023482e+00
9.939759036144577624e-12,8.464121817273245751e-01,1.396010092802131477e-03,-1.215721187835924755e-02,5.727814751381195263e-05,-2.153080840396021080e-06,2.195175706418736172e-06,6.882075291238983539e+01,6.881972982609879352e+01,1.023086291042750754e-03,7.568093911891793368e+00,1.150227467931315362e+00
9.969879518072287702e-12,8.464676127774100056e-01,1.365449903627747198e-03,-1.226280369601118539e-02,5.690854025510973723e-05,-2.145008350548732307e-06,2.224190854795429464e-06,6.881856977615613857e+01,6.881753157415546696e+01,1.038202000676952856e-03,7.589911887056724815e+00,1.150650178431730675e+00
9.999999999999999395e-12,8.465231125514215416e-01,1.338682870701725890e-03,-1.236921041412947231e-02,5.653627221993059993e-05,-2.135718157683592700e-06,2.252955184605678028e-06,6.881638705403359779e+01,6.881533358010020152e+01,1.053473933395524800e-03,7.611725726337612130e+00,1.151071097293429935e+00


==> data/Nutation/fiftylambda.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.850012837913316277e+00,-1.850012837913316277e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.928001205000753109e-13,9.764873196390612131e-01,2.151456695517635909e-01,1.370041382200226469e-02,6.096148241274896348e-05,6.096148241274896348e-05,6.096148241274896348e-05,-1.852060106537927409e+00,-1.890021976151419425e+00,3.796186961349194700e-02,6.064848481670279131e-06,1.000001641975216682e+00
3.856002410001506218e-13,9.768038487211171406e-01,2.123730205552527561e-01,2.750554440156017383e-02,2.426892537075933253e-04,2.426892537075933253e-04,2.426892537075933253e-04,-1.853996662969383813e+00,-1.929136237302176760e+00,7.513957433279286335e-02,1.241264182666434685e-05,1.000003926437182500e+00
5.784003615002259579e-13,9.771597931571194273e-01,2.084201038489682800e-01,4.145417947655168078e-02,4.499489350714195820e-04,4.499489350714195820e-04,4.499489350714195820e-04,-1.855891639502689872e+00,-1.928061907186681578e+00,7.217026768399180392e-02,1.936134119914358445e-05,1.000006828934721259e+00
7.712004820003012435e-13,9.775548779852409886e-01,2.031300928935307337e-01,5.555633225872283476e-02,6.114302055687648564e-04,6.114302055687648564e-04,6.114302055687648564e-04,-1.857805333096874012e+00,-1.903829249547799751e+00,4.602391645092566985e-02,2.728677400965893684e-05,1.000009690948483465e+00
9.640006025003766302e-13,9.779675081128235137e-01,1.968248652806031673e-01,6.861796995813999878e-02,6.956181180134388175e-04,6.956181180134388175e-04,6.956181180134388175e-04,-1.859649907472161079e+00,-1.881166546068949952e+00,2.151663859678882434e-02,3.518265544295073795e-05,1.000012417564137390e+00
1.156800723000451916e-12,9.783961422141245201e-01,1.900486115787080321e-01,7.971903523063175734e-02,6.357332725775665088e-04,6.357332725775665088e-04,6.357332725775665088e-04,-1.861319831403611902e+00,-1.897053442225913544e+00,3.573361082230163549e-02,4.191632059940035641e-05,1.000015519513195672e+00
1.349600843500527201e-12,9.788598697642763025e-01,1.832483809289556509e-01,8.882892396408365032e-02,4.619901740000313564e-04,4.619901740000313564e-04,4.619901740000313564e-04,-1.862786019875944721e+00,-1.936265737929318442e+00,7.347971805337376316e-02,4.710762362189062661e-05,1.000017516032448706e+00
1.542400964000602487e-12,9.793593948901793134e-01,1.769490674857898405e-01,9.572753867060597444e-02,2.459855180246134365e-04,2.459855180246134365e-04,2.459855180246134365e-04,-1.864106374750606365e+00,-1.925812188388566160e+00,6.170581363795980129e-02,5.122702504674323979e-05,1.000019770185600176e+00
1.735201084500677773e-12,9.798639016820199776e-01,1.713534615262422844e-01,1.008113356871181282e-01,7.137369238650072268e-05,7.137369238650072268e-05,7.137369238650072268e-05,-1.865362065908324096e+00,-1.891027693100872487e+00,2.566562719254829664e-02,5.504831282726140149e-05,1.000021247953004178e+00
1.928001205000753260e-12,9.803395389869834498e-01,1.664167029950083254e-01,1.046179773122685314e-01,2.384015072419313835e-05,2.384015072419313835e-05,2.384015072419313835e-05,-1.866562451605534134e+00,-1.882273474546645620e+00,1.571102294111142994e-02,5.863365126792009909e-05,1.000026226794708650e+00
2.120801325500828344e-12,9.807487859877442871e-01,1.617630125122766771e-01,1.082026523426452835e-01,9.219923069681935717e-05,9.219923069681935717e-05,9.219923069681935717e-05,-1.867692625658119221e+00,-1.900315694160369384e+00,3.262306850225012850e-02,6.180295862190011047e-05,1.000028363994768910e+00
2.313601446000903832e-12,9.810898484973438194e-01,1.566055402761734883e-01,1.128190680850388733e-01,2.515808528507377313e-04,2.515808528507377313e-04,2.515808528507377313e-04,-1.868797440434609713e+00,-1.938415979641014530e+00,6.961853920640480309e-02,6.498861194068225827e-05,1.000029247141570377e+00
2.506401566500978915e-12,9.813639320002388589e-01,1.502483798713840635e-01,1.191961049833674541e-01,4.551711041833997372e-04,4.551711041833997372e-04,4.551711041833997372e-04,-1.869968485446611650e+00,-1.946677424694907677e+00,7.670893924829599864e-02,6.907756891525487471e-05,1.000029314667515212e+00
2.699201687001054403e-12,9.815535431161044322e-01,1.422474417546372993e-01,1.274507218004413134e-01,6.117243755326256258e-04,6.117243755326256258e-04,6.117243755326256258e-04,-1.871281702018400273e+00,-1.911122565533371676e+00,3.984086351497147932e-02,7.480603448200700027e-05,1.000030831702521050e+00
2.892001807501129487e-12,9.816415985988757864e-01,1.327756590883459598e-01,1.368489663579926519e-01,6.743432671457409580e-04,6.743432671457409580e-04,6.743432671457409580e-04,-1.872730220491730879e+00,-1.894803697516594276e+00,2.207347702486338326e-02,8.210909902981930724e-05,1.000032876151078609e+00
3.084801928001204974e-12,9.815780077883314858e-01,1.224935293891513954e-01,1.465997274958222019e-01,6.139247129574705803e-04,6.139247129574705803e-04,6.139247129574705803e-04,-1.874244310607877884e+00,-1.913570137531161341e+00,3.932582692328351337e-02,9.024114943850640187e-05,1.000033732268497122e+00
3.277602048501280462e-12,9.812911920740712279e-01,1.120818058448778826e-01,1.564279989372888702e-01,4.529479395186327990e-04,4.529479395186327990e-04,4.529479395186327990e-04,-1.875711478769872542e+00,-1.931590983801779737e+00,5.587950503190716040e-02,9.809505591224881816e-05,1.000035251464696850e+00
3.470402169001355545e-12,9.808492360237179852e-01,1.019556762413200424e-01,1.657596622867399117e-01,2.622651227095450775e-04,2.622651227095450775e-04,2.622651227095450775e-04,-1.877061584962852914e+00,-1.934281159878965983e+00,5.721957491611304181e-02,1.049892968464921509e-04,1.000037668794045986e+00
3.663202289501430629e-12,9.804190583088452371e-01,9.213699130172910146e-02,1.738428092200098307e-01,9.562815174703029233e-05,9.562815174703029233e-05,9.562815174703029233e-05,-1.878297971552683743e+00,-1.906101274820528158e+00,2.780330326784432454e-02,1.109379279919381610e-04,1.000039641860071438e+00
3.856002410001506521e-12,9.801166520142770011e-01,8.233704862224010268e-02,1.803622835268699209e-01,2.376598311298939008e-05,2.376598311298939008e-05,2.376598311298939008e-05,-1.879461016175527188e+00,-1.885312291471755053e+00,5.851275296227849074e-03,1.163047985223443335e-04,1.000042085592774521e+00
4.048802530501581604e-12,9.799710977926091582e-01,7.227542199583299187e-02,1.854125108559075696e-01,8.411317154056887171e-05,8.411317154056887171e-05,8.411317154056887171e-05,-1.880563456581345383e+00,-1.910612123603297352e+00,3.004866702195186853e-02,1.212056563010175764e-04,1.000043698142173865e+00
4.241602651001656688e-12,9.799967821011184022e-01,6.154949985744005703e-02,1.891572042725017944e-01,2.494978928347117621e-04,2.494978928347117621e-04,2.494978928347117621e-04,-1.881651552213281287e+00,-1.942890662219127762e+00,6.123911000584648934e-02,1.260943727252676312e-04,1.000043904247761350e+00
4.434402771501731772e-12,9.802102848217771891e-01,4.982213688690412950e-02,1.915620695931435080e-01,4.578248241100208523e-04,4.578248241100208523e-04,4.578248241100208523e-04,-1.882782634632232943e+00,-1.942191817785537733e+00,5.940918315330486615e-02,1.315412382609269044e-04,1.000044284765604585e+00
4.627202892001807663e-12,9.806076556830440882e-01,3.705185478638908791e-02,1.924718026190864462e-01,6.105493415538144723e-04,6.105493415538144723e-04,6.105493415538144723e-04,-1.883994498789834049e+00,-1.920545135120872882e+00,3.655063633103874249e-02,1.379334746965195553e-04,1.000047759466544672e+00
4.820003012501882747e-12,9.811648741945564467e-01,2.369824870252492874e-02,1.916825318885433116e-01,6.565809902741415833e-04,6.565809902741415833e-04,6.565809902741415833e-04,-1.885281326866275364e+00,-1.897408510951546834e+00,1.212718408527143667e-02,1.452159136822946974e-04,1.000051532380494379e+00
5.012803133001957831e-12,9.818660735367750192e-01,1.094223812727858694e-02,1.890528502503852903e-01,5.978472658222850657e-04,5.978472658222850657e-04,5.978472658222850657e-04,-1.886535557589301471e+00,-1.908002284269093130e+00,2.146672667979167975e-02,1.523123657392479841e-04,1.000054672343523743e+00
5.205603253502033722e-12,9.826796718646911843e-01,-1.890509458851297034e-04,1.849261310881396836e-01,4.504510702305989387e-04,4.504510702305989387e-04,4.504510702305989387e-04,-1.887667918004184209e+00,-1.939248702295000459e+00,5.158078429081625060e-02,1.582930731551119837e-04,1.000057165592494135e+00
5.398403374002108806e-12,9.835084496113394303e-01,-9.317955593346237755e-03,1.801723243362724214e-01,2.699641648476113973e-04,2.699641648476113973e-04,2.699641648476113973e-04,-1.888672246742032268e+00,-1.939139837824117363e+00,5.046759108208502542e-02,1.630702779975958048e-04,1.000058204899206382e+00
5.591203494502183889e-12,9.842594657607718345e-01,-1.669743521815184040e-02,1.755241216838065721e-01,1.184628803021731618e-04,1.184628803021731618e-04,1.184628803021731618e-04,-1.889596654187548408e+00,-1.915211428159240947e+00,2.561477397169250464e-02,1.671149669161798809e-04,1.000059043032270445e+00
5.784003615002258973e-12,9.849114481248840702e-01,-2.318938767170714357e-02,1.711111397476482165e-01,5.341813360289676725e-05,5.341813360289676725e-05,5.341813360289676725e-05,-1.890497158487639995e+00,-1.907105162938805165e+00,1.660800445116510787e-02,1.709856515880530075e-04,1.000061001017460205e+00
5.976803735502334865e-12,9.854549617259870109e-01,-2.968321784253095952e-02,1.669102959763800187e-01,1.080704320772147870e-04,1.080704320772147870e-04,1.080704320772147870e-04,-1.891372398207677552e+00,-1.924386934710434538e+00,3.301453650275688878e-02,1.746783365658019179e-04,1.000064205498572889e+00
6.169603856002409948e-12,9.858671327467229961e-01,-3.688391774529774930e-02,1.630216688705299066e-01,2.547452868446674996e-04,2.547452868446674996e-04,2.547452868446674996e-04,-1.892220312637941770e+00,-1.955442995360320291e+00,6.322268272237850650e-02,1.781686937155826239e-04,1.000068080278303739e+00
6.362403976502485032e-12,9.860806250708505916e-01,-4.525468364785263653e-02,1.597518449164921639e-01,4.430766087221710693e-04,4.430766087221710693e-04,4.430766087221710693e-04,-1.893082616119839745e+00,-1.960285131564952099e+00,6.720251544511234021e-02,1.818501155940700981e-04,1.000070684145950572e+00
6.555204097002560924e-12,9.860190754289135384e-01,-5.484991163560842820e-02,1.573445378959419938e-01,6.038470835251995815e-04,6.038470835251995815e-04,6.038470835251995815e-04,-1.894005327649851189e+00,-1.926822707863184547e+00,3.281738021333344829e-02,1.861830884093491803e-04,1.000071369889345085e+00
6.748004217502636007e-12,9.856934690624364892e-01,-6.538131467785406048e-02,1.554894881467215606e-01,6.661023858215203621e-04,6.661023858215203621e-04,6.661023858215203621e-04,-1.894979604039176646e+00,-1.906060956713274690e+00,1.108135267409812198e-02,1.911266996388032852e-04,1.000071669242957428e+00
6.940804338002711091e-12,9.852135543373580218e-01,-7.621737471894735050e-02,1.535573239270767720e-01,6.055115715265021060e-04,6.055115715265021060e-04,6.055115715265021060e-04,-1.895947345369253911e+00,-1.919388934688540882e+00,2.344158931928699494e-02,1.961178179804957218e-04,1.000072304866199024e+00
7.133604458502786175e-12,9.847111918025893695e-01,-8.666846349624521273e-02,1.510934164617795394e-01,4.451587490049916242e-04,4.451587490049916242e-04,4.451587490049916242e-04,-1.896856434474609054e+00,-1.941747647061555337e+00,4.489121258694633854e-02,2.006131242564889263e-04,1.000073704126434704e+00
7.326404579002861258e-12,9.842649826290434945e-01,-9.627543839577369644e-02,1.480648995289297054e-01,2.574627800694541499e-04,2.574627800694541499e-04,2.574627800694541499e-04,-1.897695758921619236e+00,-1.946137105578485516e+00,4.844134665686625901e-02,2.044753370886089755e-04,1.000076648388721123e+00
7.519204699502937150e-12,9.838954550342018379e-01,-1.047974592074217143e-01,1.446880238464671731e-01,1.199238015241213632e-04,1.199238015241213632e-04,1.199238015241213632e-04,-1.898488724439493458e+00,-1.924416861444335769e+00,2.592813700484227282e-02,2.079336559030130443e-04,1.000078337626458813e+00
7.712004820003013041e-12,9.836317585508622674e-01,-1.123697429248824986e-01,1.407630614869932739e-01,6.955994812178669111e-05,6.955994812178669111e-05,6.955994812178669111e-05,-1.899264222907754984e+00,-1.907035331117066912e+00,7.771108209311903409e-03,2.112926583491912390e-04,1.000079160235079145e+00
7.904804940503087317e-12,9.835163101024795296e-01,-1.194312466531406020e-01,1.356615532607498009e-01,1.191255853060829066e-04,1.191255853060829066e-04,1.191255853060829066e-04,-1.900046011091550024e+00,-1.927787182589443038e+00,2.774117149789305167e-02,2.147996574173517866e-04,1.000079407879777893e+00
8.097605061003163209e-12,9.836039599647717901e-01,-1.262823288673614042e-01,1.286588634439117529e-01,2.526125313053598827e-04,2.526125313053598827e-04,2.526125313053598827e-04,-1.900868690346265266e+00,-1.954960171362444044e+00,5.409148101617881205e-02,2.188003956191203957e-04,1.000079508520309135e+00
8.290405181503239100e-12,9.839446851838505870e-01,-1.327844689552120927e-01,1.192560267778647598e-01,4.279568706445735331e-04,4.279568706445735331e-04,4.279568706445735331e-04,-1.901792802512295655e+00,-1.952746049259177497e+00,5.095324674688177929e-02,2.238851483684598811e-04,1.000081966914098119e+00
8.483205302003313376e-12,9.844968312210241601e-01,-1.385217859801999851e-01,1.077459224217250100e-01,5.839056225392788221e-04,5.839056225392788221e-04,5.839056225392788221e-04,-1.902842184123472169e+00,-1.927895824151969917e+00,2.505364002849767846e-02,2.302599965860757810e-04,1.000086673916980473e+00
8.676005422503389268e-12,9.851428048138934912e-01,-1.431583995244786744e-01,9.507218856730792478e-02,6.520631781225156871e-04,6.520631781225156871e-04,6.520631781225156871e-04,-1.903953450908973943e+00,-1.908180024384246609e+00,4.226573475272763815e-03,2.373013160885487376e-04,1.000090130939769395e+00
8.868805543003463543e-12,9.857933316756899433e-01,-1.465143282330426122e-01,8.220454502656088236e-02,6.043096870070930639e-04,6.043096870070930639e-04,6.043096870070930639e-04,-1.905030838705837448e+00,-1.920272953904151647e+00,1.524211519831427178e-02,2.440663094079525779e-04,1.000091275994540618e+00
9.061605663503539435e-12,9.864245636956219254e-01,-1.485474253207369477e-01,6.979196476368558499e-02,4.605759790937512385e-04,4.605759790937512385e-04,4.605759790937512385e-04,-1.906018003279558171e+00,-1.950419841460069081e+00,4.440183818051088305e-02,2.499869076904736752e-04,1.000091367965757039e+00
9.254405784003615326e-12,9.870394592068332251e-01,-1.494041925637378254e-01,5.815567461603473459e-02,2.756797257174192382e-04,2.756797257174192382e-04,2.756797257174192382e-04,-1.906914152171951260e+00,-1.954855869921703571e+00,4.794171774975225508e-02,2.550332105582497596e-04,1.000092619764043622e+00
9.447205904503689602e-12,9.875923654005397401e-01,-1.495055916107890237e-01,4.768282526659145537e-02,1.269224551818410739e-04,1.269224551818410739e-04,1.269224551818410739e-04,-1.907733123337363557e+00,-1.934913126856339982e+00,2.718000351897651226e-02,2.593255902433123710e-04,1.000095246407287419e+00
9.640006025003765494e-12,9.880039159132978366e-01,-1.494589360606795314e-01,3.874697034736859780e-02,7.283431334704099655e-05,7.283431334704099655e-05,7.283431334704099655e-05,-1.908466839903915968e+00,-1.925447472571921947e+00,1.698063266800593080e-02,2.627838556831864651e-04,1.000097222749680936e+00
9.832806145503841385e-12,9.882356535272435183e-01,-1.497520533078217919e-01,3.128950342968953718e-02,1.313714015337652486e-04,1.313714015337652486e-04,1.313714015337652486e-04,-1.909110641809410147e+00,-1.938767050034768014e+00,2.965640822535783871e-02,2.653771309625125533e-04,1.000097846457477457e+00
1.002560626600391566e-11,9.883140977664551796e-01,-1.505317834989014780e-01,2.479426876359750939e-02,2.739775625830307348e-04,2.739775625830307348e-04,2.739775625830307348e-04,-1.909686632657642935e+00,-1.961271636648315386e+00,5.158500399067252745e-02,2.673420065196942925e-04,1.000097955088313562e+00
1.021840638650399155e-11,9.883053337338093547e-01,-1.516029732588247414e-01,1.845479890424692529e-02,4.392577402279557804e-04,4.392577402279557804e-04,4.392577402279557804e-04,-1.910247552421415085e+00,-1.960980268636795421e+00,5.073271621538034959e-02,2.692085456978436306e-04,1.000098478542217784e+00
1.041120650700406744e-11,9.882489176204584114e-01,-1.527199016451058766e-01,1.164853287978817077e-02,5.715016004609929689e-04,5.715016004609929689e-04,5.715016004609929689e-04,-1.910844541987593015e+00,-1.932478201752870772e+00,2.163365976527774001e-02,2.714780253773183753e-04,1.000099899040868268e+00
1.060400662750414172e-11,9.881401793330245598e-01,-1.537649365006863167e-01,4.329250206649866255e-03,6.294431628759011724e-04,6.294431628759011724e-04,6.294431628759011724e-04,-1.911483253666845128e+00,-1.914788366242414996e+00,3.305112575569894504e-03,2.742112309711432607e-04,1.000101961263266004e+00
1.079680674800421761e-11,9.879801226579125739e-01,-1.546643660468783876e-01,-3.075563063329001239e-03,5.913428406677924496e-04,5.913428406677924496e-04,5.913428406677924496e-04,-1.912119518358764703e+00,-1.929546118320685455e+00,1.742659996192085642e-02,2.769774235179260527e-04,1.000103984225617859e+00
1.098960686850429350e-11,9.877986916779660787e-01,-1.553503571537377670e-01,-1.004480240153229724e-02,4.656856569362109667e-04,4.656856569362109667e-04,4.656856569362109667e-04,-1.912718821962640536e+00,-1.953070894630609011e+00,4.035207266796847492e-02,2.794301028522610500e-04,1.000105724071692848e+00
1.118240698900436778e-11,9.876370539450028962e-01,-1.557126200677204642e-01,-1.651924197098379732e-02,2.916339649885453067e-04,2.916339649885453067e-04,2.916339649885453067e-04,-1.913292770697494927e+00,-1.959120008902907939e+00,4.582723820541299148e-02,2.816806279071171161e-04,1.000107290708526442e+00
1.137520710950444367e-11,9.875322914225923565e-01,-1.555204935501521002e-01,-2.304053403272369668e-02,1.391051876164416871e-04,1.391051876164416871e-04,1.391051876164416871e-04,-1.913873815175523241e+00,-1.941666828990756821e+00,2.779301381523359427e-02,2.840494963255376661e-04,1.000108934019030560e+00
1.156800723000451795e-11,9.875103387893895412e-01,-1.544537611507765806e-01,-3.027135927930063586e-02,7.561657520546004741e-05,7.561657520546004741e-05,7.561657520546004741e-05,-1.914493865874048906e+00,-1.927170201952532524e+00,1.267633607848351815e-02,2.868530576550923968e-04,1.000110536668042949e+00
1.176080735050459384e-11,9.875736361516826989e-01,-1.522615483412828041e-01,-3.854920203060103329e-02,1.274690154441604452e-04,1.274690154441604452e-04,1.274690154441604452e-04,-1.915172577271192944e+00,-1.940180516910073427e+00,2.500793963888057678e-02,2.902814419360178182e-04,1.000111528687602336e+00
1.195360747100466973e-11,9.877059271094263959e-01,-1.488564938253455205e-01,-4.779247957088837012e-02,2.709733156915954057e-04,2.709733156915954057e-04,2.709733156915954057e-04,-1.915900770001714770e+00,-1.960062260355000419e+00,4.416149035328554434e-02,2.942435085177284903e-04,1.000111758355479719e+00
1.214640759150474401e-11,9.879007051883111901e-01,-1.441171699675342088e-01,-5.780387943530214401e-02,4.430252246785888249e-04,4.430252246785888249e-04,4.430252246785888249e-04,-1.916688516204646753e+00,-1.956715360383857627e+00,4.002684417921077015e-02,2.988412640195341479e-04,1.000111826522402714e+00
1.233920771200481990e-11,9.881481560459697278e-01,-1.378085428517129563e-01,-6.843492021049434049e-02,5.760928404373783819e-04,5.760928404373783819e-04,5.760928404373783819e-04,-1.917581746867224046e+00,-1.935383596252709726e+00,1.780184938548560331e-02,3.045327126165609660e-04,1.000112381603325495e+00
1.253200783250489579e-11,9.884073618628479441e-01,-1.299423964596367331e-01,-7.931462772447707421e-02,6.246565235784426635e-04,6.246565235784426635e-04,6.246565235784426635e-04,-1.918578133167264443e+00,-1.921135162040109368e+00,2.557028872844864346e-03,3.112825768376411488e-04,1.000113663424289090e+00
1.272480795300497006e-11,9.886288808292206243e-01,-1.210670478126439631e-01,-8.970140450265752519e-02,5.749698997825889758e-04,5.749698997825889758e-04,5.749698997825889758e-04,-1.919584133693843953e+00,-1.934295543898490788e+00,1.471141020464681107e-02,3.181640259568724598e-04,1.000115526787740849e+00
1.291760807350504596e-11,9.887967651873567076e-01,-1.121402676660575998e-01,-9.870555549114594374e-02,4.504231078746043031e-04,4.504231078746043031e-04,4.504231078746043031e-04,-1.920480557146116984e+00,-1.960987335209437132e+00,4.050677806332016878e-02,3.239930793337191862e-04,1.000117601912539955e+00
1.311040819400512185e-11,9.889341818269953288e-01,-1.040494017102422120e-01,-1.057493119501193846e-01,2.957203063202888714e-04,2.957203063202888714e-04,2.957203063202888714e-04,-1.921214964293800564e+00,-1.965740039851849419e+00,4.452507555804879197e-02,3.282453591208484142e-04,1.000119451933375814e+00
1.330320831450519612e-11,9.890780872889506359e-01,-9.715355397533563531e-02,-1.108020582430600531e-01,1.623214971557046180e-04,1.623214971557046180e-04,1.623214971557046180e-04,-1.921823460203710310e+00,-1.947107926797575050e+00,2.528446659386477183e-02,3.312634240443518134e-04,1.000120811707058577e+00
1.349600843500527201e-11,9.892550143396702245e-01,-9.124653235398139106e-02,-1.142194131332397306e-01,9.847412672431691866e-05,9.847412672431691866e-05,9.847412672431691866e-05,-1.922361737094580025e+00,-1.934722884932504439e+00,1.236114783792448095e-02,3.336022121223241634e-04,1.000121686935110388e+00
1.368880855550534629e-11,9.894727848496268630e-01,-8.584289621167819073e-02,-1.165401314066914912e-01,1.327451365885790470e-04,1.327451365885790470e-04,1.327451365885790470e-04,-1.922857701591010215e+00,-1.943412565033006079e+00,2.055486344199575904e-02,3.355408772426483714e-04,1.000122156762152326e+00
1.388160867600542218e-11,9.897238696379870859e-01,-8.052491534840808263e-02,-1.182682297316114961e-01,2.606439996883903008e-04,2.606439996883903008e-04,2.606439996883903008e-04,-1.923324070021262600e+00,-1.960761907639938073e+00,3.743783761867549437e-02,3.372068617615653157e-04,1.000122316997195115e+00
1.407440879650549807e-11,9.899985630657666125e-01,-7.508778891379912224e-02,-1.196837730690670648e-01,4.341880293287137850e-04,4.341880293287137850e-04,4.341880293287137850e-04,-1.923773311973134170e+00,-1.960986787230189377e+00,3.721347525705517162e-02,3.387240258224840620e-04,1.000122382115441022e+00
1.426720891700557235e-11,9.902923427598220307e-01,-6.945396518248088402e-02,-1.208354807503031481e-01,5.780348160215926937e-04,5.780348160215926937e-04,5.780348160215926937e-04,-1.924226072377391183e+00,-1.939788004311609804e+00,1.556193193421861673e-02,3.402996562300051936e-04,1.000122502670752755e+00
1.446000903750564824e-11,9.905889313511866412e-01,-6.360878941457119573e-02,-1.217292992014278041e-01,6.313320556126339293e-04,6.313320556126339293e-04,6.313320556126339293e-04,-1.924697563713133608e+00,-1.928230323317005279e+00,3.532759603871689531e-03,3.420825952179362543e-04,1.000122689750033045e+00
1.465280915800572252e-11,9.908468390927196445e-01,-5.755964204224950365e-02,-1.225905381018432966e-01,5.766953842987504898e-04,5.766953842987504898e-04,5.766953842987504898e-04,-1.925171748814749284e+00,-1.943748597819325186e+00,1.857684900457586691e-02,3.439117281173241047e-04,1.000122950045854830e+00
1.484560927850580002e-11,9.910234928505291530e-01,-5.134229131297765591e-02,-1.237959122395423661e-01,4.439154877009904537e-04,4.439154877009904537e-04,4.439154877009904537e-04,-1.925626759317073944e+00,-1.967069750371918335e+00,4.144299105484435669e-02,3.455701732758718545e-04,1.000123363432073864e+00
1.503840939900587430e-11,9.911028390864433657e-01,-4.508447508840507378e-02,-1.255210915549366812e-01,2.886483387560635295e-04,2.886483387560635295e-04,2.886483387560635295e-04,-1.926071310545218962e+00,-1.971987352601346721e+00,4.591604205612769690e-02,3.471424680244209675e-04,1.000123997472465831e+00
1.523120951950594858e-11,9.910976367736804571e-01,-3.886814620064577702e-02,-1.276365232381666270e-01,1.658713054692099835e-04,1.658713054692099835e-04,1.658713054692099835e-04,-1.926522664123647921e+00,-1.954408178806593677e+00,2.788551468294572094e-02,3.488068036972337177e-04,1.000124760093653586e+00
1.542400964000602608e-11,9.910352596111556833e-01,-3.245438608901109884e-02,-1.299238049979601350e-01,1.158808357658631819e-04,1.158808357658631819e-04,1.158808357658631819e-04,-1.926990280650786813e+00,-1.938192650459369837e+00,1.120236980858294734e-02,3.506646215083916154e-04,1.000125493394954601e+00
1.561680976050610036e-11,9.909326991257469963e-01,-2.523271682787561754e-02,-1.323023512139465119e-01,1.541588828092492025e-04,1.541588828092492025e-04,1.541588828092492025e-04,-1.927488245831232572e+00,-1.945944301193677450e+00,1.845605536244496192e-02,3.528579125911386572e-04,1.000126127135219756e+00
1.580960988100617463e-11,9.907881227063596308e-01,-1.658130171014886647e-02,-1.347564515660129025e-01,2.684456004816538981e-04,2.684456004816538981e-04,2.684456004816538981e-04,-1.928043669777403046e+00,-1.962329469240705171e+00,3.428579946330204131e-02,3.556557944149428682e-04,1.000126602486077099e+00
1.600241000150625214e-11,9.906008872403420096e-01,-6.357953102824725686e-03,-1.370561956326187825e-01,4.215339901507485871e-04,4.215339901507485871e-04,4.215339901507485871e-04,-1.928681666339927991e+00,-1.961297642340113834e+00,3.261597600018583537e-02,3.593135009119920544e-04,1.000126960452619507e+00
1.619521012200632642e-11,9.903888299194805178e-01,4.965513493153779490e-03,-1.387145969301012138e-01,5.577931162122698461e-04,5.577931162122698461e-04,5.577931162122698461e-04,-1.929394521145255670e+00,-1.944073179325415790e+00,1.467865818016022943e-02,3.637603692705207643e-04,1.000127358767787022e+00
1.638801024250640069e-11,9.901934954644781017e-01,1.652889141343660828e-02,-1.392107292780886407e-01,6.220415396454069632e-04,6.220415396454069632e-04,6.220415396454069632e-04,-1.930126509405949653e+00,-1.933693877380981752e+00,3.567367975032119387e-03,3.684476024797217562e-04,1.000127906111400344e+00
1.658081036300647820e-11,9.900704543850223915e-01,2.742204276793156967e-02,-1.382504510430598577e-01,5.831346906340084419e-04,5.831346906340084419e-04,5.831346906340084419e-04,-1.930809753209254298e+00,-1.946576232026712816e+00,1.576647881745844859e-02,3.726928855406612959e-04,1.000128598881224518e+00
1.677361048350655248e-11,9.900603631308756425e-01,3.699414067593331107e-02,-1.359140283912076974e-01,4.533223570624817216e-04,4.533223570624817216e-04,4.533223570624817216e-04,-1.931406426033855483e+00,-1.969124907175310968e+00,3.771848114145549824e-02,3.761027889897964140e-04,1.000129373288438872e+00
1.696641060400662675e-11,9.901734091162845974e-01,4.496042031702700281e-02,-1.325565945839811965e-01,2.885464361501486968e-04,2.885464361501486968e-04,2.885464361501486968e-04,-1.931921375078996528e+00,-1.971673684335768062e+00,3.975230925677153415e-02,3.787099735979646952e-04,1.000130187992197328e+00
1.715921072450670426e-11,9.903961781648152884e-01,5.131397609898651069e-02,-1.285541021877310841e-01,1.593575326466974997e-04,1.593575326466974997e-04,1.593575326466974997e-04,-1.932389754809920479e+00,-1.952723705513051078e+00,2.033395070313053637e-02,3.808591765149944549e-04,1.000130996294834818e+00
1.735201084500677854e-11,9.907126991803206773e-01,5.620866640970719613e-02,-1.240790760014611332e-01,1.151797229518892069e-04,1.151797229518892069e-04,1.151797229518892069e-04,-1.932837797752882558e+00,-1.938634451369531497e+00,5.796653616649035355e-03,3.828208351949806908e-04,1.000131737223337147e+00
1.754481096550685281e-11,9.911227989076670797e-01,5.994940390089183863e-02,-1.190371574222626738e-01,1.651018028233551755e-04,1.651018028233551755e-04,1.651018028233551755e-04,-1.933267674674543191e+00,-1.945414752070658171e+00,1.214707739611492303e-02,3.846206891759881017e-04,1.000132380441533630e+00
1.773761108600692709e-11,9.916214023206887385e-01,6.304046986565481347e-02,-1.132568054438172350e-01,2.828376688837831894e-04,2.828376688837831894e-04,2.828376688837831894e-04,-1.933690747559681622e+00,-1.962495573079350963e+00,2.880482551966931370e-02,3.863648478731867425e-04,1.000132962157044281e+00
1.793041120650700459e-11,9.921594169896793547e-01,6.606133980049154475e-02,-1.067936840608447874e-01,4.253162410143075970e-04,4.253162410143075970e-04,4.253162410143075970e-04,-1.934135686021839273e+00,-1.966083487978530941e+00,3.194780195669175843e-02,3.883264812190465802e-04,1.000133514489784048e+00
1.812321132700707887e-11,9.926507182656522099e-01,6.938959804815818255e-02,-1.000337698717834733e-01,5.456416104316682419e-04,5.456416104316682419e-04,5.456416104316682419e-04,-1.934613804539652149e+00,-1.951763978693489499e+00,1.715017415383738794e-02,3.906206071414014959e-04,1.000134043295210384e+00
1.831601144750715315e-11,9.930258634058591882e-01,7.304462806556888399e-02,-9.347656864461161008e-02,6.025753432280593061e-04,6.025753432280593061e-04,6.025753432280593061e-04,-1.935103302308250894e+00,-1.943441469263283983e+00,8.338166955033095296e-03,3.930460508112226109e-04,1.000134522700991679e+00
1.850881156800723065e-11,9.932693621388047900e-01,7.680996138628599923e-02,-8.745836178927020310e-02,5.725076542005877846e-04,5.725076542005877846e-04,5.725076542005877846e-04,-1.935569383094258855e+00,-1.956544110284873961e+00,2.097472719061520621e-02,3.952680650833697348e-04,1.000134868502902563e+00
1.870161168850730493e-11,9.933990831113628239e-01,8.054852360068463779e-02,-8.212602251565724598e-02,4.611922637779691651e-04,4.611922637779691651e-04,4.611922637779691651e-04,-1.935992556053530711e+00,-1.975445508130566852e+00,3.945295207703609225e-02,3.970896750121668682e-04,1.000135042640017957e+00
1.889441180900737920e-11,9.934233000141162728e-01,8.439924662882117290e-02,-7.757002133682737444e-02,3.085316752023066814e-04,3.085316752023066814e-04,3.085316752023066814e-04,-1.936383282368386638e+00,-1.976883425082011758e+00,4.050014271362516183e-02,3.986044662929220743e-04,1.000135203688669483e+00
1.908721192950745671e-11,9.933296468035902604e-01,8.866921549627368448e-02,-7.381872410012195462e-02,1.758605080644825072e-04,1.758605080644825072e-04,1.758605080644825072e-04,-1.936770585506751852e+00,-1.958449176205943942e+00,2.167859069919200743e-02,4.000962159365341287e-04,1.000135609763270539e+00
1.928001205000753099e-11,9.931107781564459946e-01,9.358025895984244114e-02,-7.068194627308650724e-02,1.195105468323776505e-04,1.195105468323776505e-04,1.195105468323776505e-04,-1.937174970806794683e+00,-1.942878174897942900e+00,5.703204091148292819e-03,4.017813183447651888e-04,1.000136247437928283e+00
1.947281217050760526e-11,9.927925305797112854e-01,9.910087188877088338e-02,-6.767798408982900193e-02,1.638643355731707611e-04,1.638643355731707611e-04,1.638643355731707611e-04,-1.937593833584098313e+00,-1.948888475707007739e+00,1.129464212290943320e-02,4.036476721603138242e-04,1.000136900434377862e+00
1.966561229100768277e-11,9.924384106304700026e-01,1.049485096584847482e-01,-6.415140017671307204e-02,2.877695598141776553e-04,2.877695598141776553e-04,2.877695598141776553e-04,-1.938012762995305227e+00,-1.964610599229453136e+00,2.659783623414780501e-02,4.055617727375237917e-04,1.000137513891860008e+00
1.985841241150775705e-11,9.921253440572007642e-01,1.106888134915373495e-01,-5.949464221487948956e-02,4.363473421552531472e-04,4.363473421552531472e-04,4.363473421552531472e-04,-1.938438475065137334e+00,-1.966941020818353980e+00,2.850254575321675352e-02,4.075830779114575494e-04,1.000138149711728097e+00
2.005121253200783132e-11,9.919048713950515683e-01,1.158575468905342215e-01,-5.339477871490403565e-02,5.500326886424577229e-04,5.500326886424577229e-04,5.500326886424577229e-04,-1.938896292664321397e+00,-1.954519112712481466e+00,1.562282004816013987e-02,4.099499453827899027e-04,1.000138846643758406e+00
2.024401265250790883e-11,9.917858127352737752e-01,1.200764898930397895e-01,-4.599766387349786545e-02,5.906700725264064922e-04,5.906700725264064922e-04,5.906700725264064922e-04,-1.939389973553982793e+00,-1.946482719002550654e+00,7.092745448567860933e-03,4.126921862149918164e-04,1.000139623456994364e+00
2.043681277300798311e-11,9.917600239400491402e-01,1.230707785221706596e-01,-3.782909692157710585e-02,5.506850394174549537e-04,5.506850394174549537e-04,5.506850394174549537e-04,-1.939888925374920969e+00,-1.956799217935420776e+00,1.691029256049980667e-02,4.155075629155271979e-04,1.000140387537436171e+00
2.062961289350805738e-11,9.918365360809244802e-01,1.246181732690385263e-01,-2.949912517913976656e-02,4.464223819337461070e-04,4.464223819337461070e-04,4.464223819337461070e-04,-1.940359437502927165e+00,-1.973531607920017583e+00,3.317217041709052266e-02,4.180651173262583714e-04,1.000140946124247421e+00
2.082241301400813489e-11,9.920363353353210956e-01,1.245972510336489786e-01,-2.140166756971464967e-02,3.110226213656743996e-04,3.110226213656743996e-04,3.110226213656743996e-04,-1.940798537215419728e+00,-1.973233081443474646e+00,3.243454422805488319e-02,4.203300784039995020e-04,1.000141259820120698e+00
2.101521313450820916e-11,9.923556020657284815e-01,1.231159479831193948e-01,-1.361782904583925570e-02,1.904767526990218147e-04,1.904767526990218147e-04,1.904767526990218147e-04,-1.941231972596173527e+00,-1.955446087631256713e+00,1.421411503508327769e-02,4.225436716359047117e-04,1.000141477554098879e+00
2.120801325500828344e-11,9.927491231978698982e-01,1.205344699206208764e-01,-6.054140273149947495e-03,1.322919251051316708e-04,1.322919251051316708e-04,1.322919251051316708e-04,-1.941677536259042158e+00,-1.943205011248175129e+00,1.527474989132972380e-03,4.248765599655721504e-04,1.000141749329024110e+00
2.140081337550836095e-11,9.931585132930668136e-01,1.172947365526005037e-01,1.367125189646399563e-03,1.648515966416792431e-04,1.648515966416792431e-04,1.648515966416792431e-04,-1.942126274338014769e+00,-1.951327228498247246e+00,9.200954160232499915e-03,4.272434770623692655e-04,1.000142148199420822e+00
2.159361349600843522e-11,9.935474757372468879e-01,1.137058568322823343e-01,8.647965916728098459e-03,2.791228632032071843e-04,2.791228632032071843e-04,2.791228632032071843e-04,-1.942564284948045117e+00,-1.968994051868675488e+00,2.642976692063030153e-02,4.295138267288106464e-04,1.000142754309707449e+00
2.178641361650850950e-11,9.939016859532603387e-01,1.099002721372508429e-01,1.578077327227635912e-02,4.288306612143985000e-04,4.288306612143985000e-04,4.288306612143985000e-04,-1.942996264822307806e+00,-1.974035345841880895e+00,3.103908101957315868e-02,4.317330640169485430e-04,1.000143685354785150e+00
2.197921373700858701e-11,9.942041321121308783e-01,1.059768988724252986e-01,2.276269290953818192e-02,5.516724121995089138e-04,5.516724121995089138e-04,5.516724121995089138e-04,-1.943435244580443255e+00,-1.962638312851272104e+00,1.920306827082882833e-02,4.340275107130490777e-04,1.000144915221966579e+00
2.217201385750866128e-11,9.944249182598081660e-01,1.021687584869994114e-01,2.947006462504501295e-02,5.981490768382099164e-04,5.981490768382099164e-04,5.981490768382099164e-04,-1.943873495173595645e+00,-1.954612050621590935e+00,1.073855544799524366e-02,4.363277993811026786e-04,1.000146135071246833e+00
2.236481397800873556e-11,9.945401396014083018e-01,9.886755608852035304e-02,3.558803744129104829e-02,5.533282791372228426e-04,5.533282791372228426e-04,5.533282791372228426e-04,-1.944274902339319988e+00,-1.963296192843228871e+00,1.902129050390892473e-02,4.382824161207323974e-04,1.000146985948472844e+00
2.255761409850880983e-11,9.945523323061467025e-01,9.647673883937867012e-02,4.076764585565936794e-02,4.405140929205808749e-04,4.405140929205808749e-04,4.405140929205808749e-04,-1.944610720577210294e+00,-1.976853335071292683e+00,3.224261449408249297e-02,4.396055906063208243e-04,1.000147359999827179e+00
2.275041421900888734e-11,9.944846936091701339e-01,9.518926333052284139e-02,4.488192177511900888e-02,3.064024940634098109e-04,3.064024940634098109e-04,3.064024940634098109e-04,-1.944895598303982620e+00,-1.975619697535158759e+00,3.072409923117611769e-02,4.404371103712672588e-04,1.000147421893356148e+00
2.294321433950896162e-11,9.943637167786302244e-01,9.483526521173385460e-02,4.815160960040939381e-02,1.993434938888849679e-04,1.993434938888849679e-04,1.993434938888849679e-04,-1.945166123640348133e+00,-1.958714959992832627e+00,1.354883635248455183e-02,4.411403829080687180e-04,1.000147461008578320e+00
2.313601446000903589e-11,9.942143562444637483e-01,9.492305522468305612e-02,5.106037749332868053e-02,1.534007385750413104e-04,1.534007385750413104e-04,1.534007385750413104e-04,-1.945439557283255683e+00,-1.946628281838194807e+00,1.188724554939030219e-03,4.418947045022031243e-04,1.000147674484828775e+00
2.332881458050911340e-11,9.940621795736308552e-01,9.485278099578166311e-02,5.414851479572223292e-02,1.829924388612347459e-04,1.829924388612347459e-04,1.829924388612347459e-04,-1.945711641048258000e+00,-1.954667040857386295e+00,8.955399809128383390e-03,4.426594156998849201e-04,1.000147989192430309e+00
2.352161470100918768e-11,9.939306388587895169e-01,9.413326062905950919e-02,5.781348767998343435e-02,2.810503682118145824e-04,2.810503682118145824e-04,2.810503682118145824e-04,-1.945979943345425900e+00,-1.971531198862424006e+00,2.555125551699813716e-02,4.434075519813735779e-04,1.000148268603163748e+00
2.371441482150926195e-11,9.938375743069227664e-01,9.243408384398291155e-02,6.220337471243032879e-02,4.160316472658003939e-04,4.160316472658003939e-04,4.160316472658003939e-04,-1.946259948955491703e+00,-1.975887029455530630e+00,2.962708050003892007e-02,4.442902948638575772e-04,1.000148622907113038e+00
2.390721494200933946e-11,9.937943962843022172e-01,8.950226736054027465e-02,6.723619048161791345e-02,5.366094936469085726e-04,5.366094936469085726e-04,5.366094936469085726e-04,-1.946578423183740192e+00,-1.964950838447438564e+00,1.837241526369839603e-02,4.455719050400200527e-04,1.000149296221706008e+00
2.410001506250941373e-11,9.938043390406451350e-01,8.515073413198491481e-02,7.267656339646698382e-02,5.912829512839428347e-04,5.912829512839428347e-04,5.912829512839428347e-04,-1.946951026354817538e+00,-1.956149814273730803e+00,9.198787918913238840e-03,4.474099171484079585e-04,1.000150362599102616e+00
2.429281518300948801e-11,9.938613336015004185e-01,7.938661522010313776e-02,7.818850389372705711e-02,5.549744349095977721e-04,5.549744349095977721e-04,5.549744349095977721e-04,-1.947369451796790329e+00,-1.962619000148547066e+00,1.524954835175677467e-02,4.497249643478771933e-04,1.000151586560075412e+00
2.448561530350956552e-11,9.939535379574213625e-01,7.250722856673448569e-02,8.339279359454591922e-02,4.435695016190517375e-04,4.435695016190517375e-04,4.435695016190517375e-04,-1.947808604507904384e+00,-1.974699041771958541e+00,2.689043726405404913e-02,4.522672851874223006e-04,1.000152597966165846e+00
2.467841542400963979e-11,9.940697030937493128e-01,6.500418229502437362e-02,8.796572139608348218e-02,3.050856660612240485e-04,3.050856660612240485e-04,3.050856660612240485e-04,-1.948244681680101786e+00,-1.973719181767569664e+00,2.547450008746791547e-02,4.548004410855522477e-04,1.000153224490825998e+00
2.487121554450971407e-11,9.942008198517726658e-01,5.731825823127985331e-02,9.173976355849466913e-02,1.954914361686064432e-04,1.954914361686064432e-04,1.954914361686064432e-04,-1.948671731826520759e+00,-1.959238586279332894e+00,1.056685445281210084e-02,4.572523180075368132e-04,1.000153561244185640e+00
2.506401566500979158e-11,9.943370229809483929e-01,4.964672742947648376e-02,9.473881992111238270e-02,1.546330983247841276e-04,1.546330983247841276e-04,1.546330983247841276e-04,-1.949091475004352425e+00,-1.950030772973959214e+00,9.392979696066788712e-04,4.596400677619933740e-04,1.000153772934436969e+00
2.525681578550986585e-11,9.944686803163479416e-01,4.196492923007188319e-02,9.710887756992202247e-02,1.931070226800801239e-04,1.931070226800801239e-04,1.931070226800801239e-04,-1.949501048290120941e+00,-1.958900254891938753e+00,9.399206601817904766e-03,4.619386056284655712e-04,1.000153971996810442e+00
2.544961590600994013e-11,9.945895086123563988e-01,3.423010892233441238e-02,9.897707507817855854e-02,2.929107931986355299e-04,2.929107931986355299e-04,2.929107931986355299e-04,-1.949899379498238439e+00,-1.975680684696154543e+00,2.578130519791611147e-02,4.641387669186121195e-04,1.000154265376991924e+00
2.564241602651001764e-11,9.946973722507899129e-01,2.658981936024261417e-02,1.003344818739967531e-01,4.173714996669104804e-04,4.173714996669104804e-04,4.173714996669104804e-04,-1.950288454378232172e+00,-1.980137869471004564e+00,2.984941509277237032e-02,4.662638154347688801e-04,1.000154810771198388e+00
2.583521614701009191e-11,9.947955410921794916e-01,1.942408288186815365e-02,1.010522143860160121e-01,5.238194858970090639e-04,5.238194858970090639e-04,5.238194858970090639e-04,-1.950662285572641874e+00,-1.969007608759335781e+00,1.834532318669397644e-02,4.682560469819414600e-04,1.000155718298676666e+00
2.602801626751016619e-11,9.948910307644358575e-01,1.317896016473934888e-02,1.010375266777240877e-01,5.748567809612636480e-04,5.748567809612636480e-04,5.748567809612636480e-04,-1.951006668584653658e+00,-1.959272501397671951e+00,8.265832813018233333e-03,4.699729327806616091e-04,1.000156815239381380e+00
2.622081638801024369e-11,9.949901237168399248e-01,8.129131466132605982e-03,1.003727738126608676e-01,5.489902682685477439e-04,5.489902682685477439e-04,5.489902682685477439e-04,-1.951307410760083183e+00,-1.963757599890445293e+00,1.245018913036218845e-02,4.712695764368810469e-04,1.000157706000625923e+00
2.641361650851031797e-11,9.950964151216142861e-01,4.270145564506776757e-03,9.930153521159497398e-02,4.514215405626901775e-04,4.514215405626901775e-04,4.514215405626901775e-04,-1.951562611169970873e+00,-1.974266239971524062e+00,2.270362880155322657e-02,4.721243293945139247e-04,1.000158215626082869e+00
2.660641662901039225e-11,9.952092621422657936e-01,1.388531729950033501e-03,9.808885949919887715e-02,3.180825184154831438e-04,3.180825184154831438e-04,3.180825184154831438e-04,-1.951791853565428170e+00,-1.974116842826544538e+00,2.232498926111629520e-02,4.727280609267273722e-04,1.000158509196886092e+00
2.679921674951046975e-11,9.953239823831890876e-01,-8.194930108510174813e-04,9.688832929532151250e-02,2.040084014519059409e-04,2.040084014519059409e-04,2.040084014519059409e-04,-1.952020122932008439e+00,-1.962051263549495550e+00,1.003114061748714390e-02,4.733248994453310510e-04,1.000158777970639568e+00
2.699201687001054403e-11,9.954353406201731369e-01,-2.722714112396344179e-03,9.573604234822663539e-02,1.575638247768105106e-04,1.575638247768105106e-04,1.575638247768105106e-04,-1.952255152142040595e+00,-1.954891688043727704e+00,2.636535901687028175e-03,4.739953581652677395e-04,1.000159031864350068e+00
2.718481699051061830e-11,9.955384324398870444e-01,-4.811808945743183304e-03,9.464543109099270157e-02,1.960188498601414140e-04,1.960188498601414140e-04,1.960188498601414140e-04,-1.952489917450128010e+00,-1.964085981204811482e+00,1.159606375468340451e-02,4.746734184697602005e-04,1.000159175507863152e+00
2.737761711101069258e-11,9.956267124752153919e-01,-7.677924511753151174e-03,9.365746396923434192e-02,2.994470144776420072e-04,2.994470144776420072e-04,2.994470144776420072e-04,-1.952721721428346324e+00,-1.979580074261730882e+00,2.685835283338458904e-02,4.753353309692025805e-04,1.000159246545105907e+00
2.757041723151077009e-11,9.956904171202135556e-01,-1.181918799267488683e-02,9.277474785962219750e-02,4.243167239826029749e-04,4.243167239826029749e-04,4.243167239826029749e-04,-1.952971023496189673e+00,-1.982995351468759049e+00,3.002432797256927161e-02,4.761823123167538007e-04,1.000159514792673843e+00
2.776321735201084436e-11,9.957160335315443644e-01,-1.739820999328574314e-02,9.187278852969328613e-02,5.241025918838716985e-04,5.241025918838716985e-04,5.241025918838716985e-04,-1.953270981115474481e+00,-1.971451818006144219e+00,1.818083689066971390e-02,4.775445376639467243e-04,1.000160250741676027e+00
2.795601747251091864e-11,9.956925147664723585e-01,-2.415990391779788624e-02,9.072798846346975810e-02,5.651505002828288845e-04,5.651505002828288845e-04,5.651505002828288845e-04,-1.953628456876356223e+00,-1.961014652576779316e+00,7.386195700423162959e-03,4.795018699554145798e-04,1.000161466748694217e+00
2.814881759301099615e-11,9.956213130470678019e-01,-3.158909961957017537e-02,8.915788043577083100e-02,5.347494452257762218e-04,5.347494452257762218e-04,5.347494452257762218e-04,-1.954015520635325576e+00,-1.964599863988763184e+00,1.058434335343761377e-02,4.817808130070541065e-04,1.000162919935338790e+00
2.834161771351107042e-11,9.955154683986638942e-01,-3.918301965788299757e-02,8.712443179700569973e-02,4.435334782167649312e-04,4.435334782167649312e-04,4.435334782167649312e-04,-1.954400945954601010e+00,-1.974563922889430723e+00,2.016297693482962256e-02,4.840642219891879154e-04,1.000164271461906340e+00
2.853441783401114470e-11,9.953893677854265265e-01,-4.661781312030226915e-02,8.470342463438709779e-02,3.228986371416411069e-04,3.228986371416411069e-04,3.228986371416411069e-04,-1.954773211214070550e+00,-1.975002657113752003e+00,2.022944589968149812e-02,4.862302893368868452e-04,1.000165270512680005e+00
2.872721795451122221e-11,9.952548028241319233e-01,-5.370804849991059338e-02,8.196650732764038105e-02,2.165288050095784313e-04,2.165288050095784313e-04,2.165288050095784313e-04,-1.955135990173272109e+00,-1.964556433423047421e+00,9.420443249775348540e-03,4.883133194951509151e-04,1.000165875254997339e+00
2.892001807501129648e-11,9.951286542222762543e-01,-6.026487643309912101e-02,7.888193435529357311e-02,1.662403628627899261e-04,1.662403628627899261e-04,1.662403628627899261e-04,-1.955488676552202598e+00,-1.958208397938487000e+00,2.719721386284490103e-03,4.903110772602205757e-04,1.000166192881815297e+00
2.911281819551137076e-11,9.950421826972274397e-01,-6.602971483019610954e-02,7.530990964799534615e-02,1.947898586625537471e-04,1.947898586625537471e-04,1.947898586625537471e-04,-1.955817627552555393e+00,-1.966677883813938932e+00,1.086025626138355238e-02,4.920933055594143386e-04,1.000166336859433125e+00
2.930561831601144503e-11,9.950332175137397428e-01,-7.074985327224944665e-02,7.110161295705659523e-02,2.929834692402110558e-04,2.929834692402110558e-04,2.929834692402110558e-04,-1.956114743188916316e+00,-1.980617428324528584e+00,2.450268513561226422e-02,4.935773851612740033e-04,1.000166400269415279e+00
2.949841843651152577e-11,9.951211348096070664e-01,-7.429848055256278727e-02,6.623223915496302683e-02,4.206977970621720566e-04,4.206977970621720566e-04,4.206977970621720566e-04,-1.956392022916012996e+00,-1.982511587211536197e+00,2.611956429552320796e-02,4.948710299479822713e-04,1.000166481432128496e+00
2.969121855701160005e-11,9.952931644144802359e-01,-7.670106108987430338e-02,6.085840058321854290e-02,5.248874784344045386e-04,5.248874784344045386e-04,5.248874784344045386e-04,-1.956667296167162062e+00,-1.970577968438210092e+00,1.391067227104813772e-02,4.961446470714738887e-04,1.000166666632288148e+00
2.988401867751167432e-11,9.955184160694813267e-01,-7.805118767797032675e-02,5.525749581850534359e-02,5.650155342815600581e-04,5.650155342815600581e-04,5.650155342815600581e-04,-1.956944690219486471e+00,-1.960459228017040756e+00,3.514537797554329740e-03,4.974452754465760350e-04,1.000166980621430168e+00
3.007681879801174860e-11,9.957722952243986958e-01,-7.843117232491531032e-02,4.971806359326044061e-02,5.297269407221785438e-04,5.297269407221785438e-04,5.297269407221785438e-04,-1.957212862159003697e+00,-1.964096916604759491e+00,6.884054445755703744e-03,4.986669867515621185e-04,1.000167367067988478e+00
3.026961891851182288e-11,9.960443120923011540e-01,-7.794727350519858877e-02,4.447268141610600384e-02,4.368191873442305354e-04,4.368191873442305354e-04,4.368191873442305354e-04,-1.957461014524180198e+00,-1.974913479129457139e+00,1.745246460527698218e-02,4.997006869926415426e-04,1.000167761694312984e+00
3.046241903901189715e-11,9.963226410308356762e-01,-7.684890340908327733e-02,3.968419688798261596e-02,3.219711571866557247e-04,3.219711571866557247e-04,3.219711571866557247e-04,-1.957693705628600567e+00,-1.977482960204860474e+00,1.978925457625983764e-02,5.005821424763143420e-04,1.000168151352522461e+00
3.065521915951197143e-11,9.965797367990207878e-01,-7.557906615682154217e-02,3.542247396564159739e-02,2.255667397610201699e-04,2.255667397610201699e-04,2.255667397610201699e-04,-1.957921122315996465e+00,-1.969473914808653081e+00,1.155279249265657969e-02,5.014080397776692847e-04,1.000168533385122016e+00
3.084801928001205217e-11,9.967815375948402279e-01,-7.465884014474095942e-02,3.161326995670049600e-02,1.814797521609432993e-04,1.814797521609432993e-04,1.814797521609432993e-04,-1.958143803245633974e+00,-1.964747043398376025e+00,6.603240152741971652e-03,5.021867758871214303e-04,1.000168872678274479e+00
3.104081940051212644e-11,9.969076843107549379e-01,-7.448298916450279972e-02,2.802589413457993658e-02,2.069615262133200689e-04,2.069615262133200689e-04,2.069615262133200689e-04,-1.958357125520749698e+00,-1.972682656556830949e+00,1.432553103608134523e-02,5.028783638076032977e-04,1.000169096106926059e+00
3.123361952101220072e-11,9.969588700232587808e-01,-7.518682444279051191e-02,2.435215053297177731e-02,2.949250545593201417e-04,2.949250545593201417e-04,2.949250545593201417e-04,-1.958563295741069243e+00,-1.984526269204394344e+00,2.596297346332518755e-02,5.035118966760941586e-04,1.000169164949669787e+00
3.142641964151227499e-11,9.969461889375473840e-01,-7.667261668976457778e-02,2.034057421159393697e-02,4.135943227290905062e-04,4.135943227290905062e-04,4.135943227290905062e-04,-1.958776544159388511e+00,-1.984987390887351211e+00,2.621084672796263754e-02,5.042297677637261029e-04,1.000169235389727573e+00
3.161921976201234927e-11,9.968747256936671963e-01,-7.874818975164819823e-02,1.588969640814671264e-02,5.167656331632852328e-04,5.167656331632852328e-04,5.167656331632852328e-04,-1.959014335740600021e+00,-1.972541165010528452e+00,1.352682926992836675e-02,5.052037410585160596e-04,1.000169584852169002e+00
3.181201988251242354e-11,9.967404753488797731e-01,-8.123977890256690870e-02,1.104849635516230548e-02,5.623720454203905410e-04,5.623720454203905410e-04,5.623720454203905410e-04,-1.959278469308588511e+00,-1.962249654950924738e+00,2.971185642336180658e-03,5.064531609099105292e-04,1.000170264354374172e+00
3.200482000301250428e-11,9.965452255250154545e-01,-8.398189546062768962e-02,5.958394950423107940e-03,5.314815963739042423e-04,5.314815963739042423e-04,5.314815963739042423e-04,-1.959552127008713951e+00,-1.965781203809766398e+00,6.229076801052357316e-03,5.078154155105746260e-04,1.000171057871274138e+00
3.219762012351257856e-11,9.963115361301969619e-01,-8.672385793622663930e-02,7.800634275298079989e-04,4.375687166784896073e-04,4.375687166784896073e-04,4.375687166784896073e-04,-1.959817555665256616e+00,-1.976147197893484808e+00,1.632964222822829575e-02,5.091170672390649132e-04,1.000171764956730325e+00
3.239042024401265283e-11,9.960820193701452885e-01,-8.908676724061309615e-02,-4.370323455759711831e-03,3.199825150712377908e-04,3.199825150712377908e-04,3.199825150712377908e-04,-1.960068490534443653e+00,-1.978793217648535219e+00,1.872472711409150711e-02,5.102950685500056436e-04,1.000172331951780791e+00
3.258322036451272711e-11,9.959028116790402674e-01,-9.065434441051303804e-02,-9.449153180412067296e-03,2.250960345506741853e-04,2.250960345506741853e-04,2.250960345506741853e-04,-1.960310209313824714e+00,-1.971436248700494387e+00,1.112603938666962590e-02,5.113967052358314377e-04,1.000172791628948232e+00
3.277602048501280139e-11,9.958040695421762623e-01,-9.112464490424820873e-02,-1.446911079197674838e-02,1.867089504716574089e-04,1.867089504716574089e-04,1.867089504716574089e-04,-1.960550290233936899e+00,-1.966107537990741339e+00,5.557247756804332278e-03,5.124950528837047582e-04,1.000173175872129283e+00
3.296882060551287566e-11,9.957952627591094563e-01,-9.037351950779315413e-02,-1.945771116637069406e-02,2.156948093648324504e-04,2.156948093648324504e-04,2.156948093648324504e-04,-1.960789608763530811e+00,-1.972145140935217533e+00,1.135553217168665946e-02,5.135971729953360152e-04,1.000173466986539417e+00
3.316162072601295640e-11,9.958750964822371543e-01,-8.838471156127690465e-02,-2.442261990854213000e-02,2.998554160701358317e-04,2.998554160701358317e-04,2.998554160701358317e-04,-1.961029140274084703e+00,-1.982224222491444587e+00,2.119508221735991182e-02,5.147131538653912158e-04,1.000173632426108128e+00
3.335442084651303068e-11,9.960373611794934856e-01,-8.515716813062759738e-02,-2.933173865664556040e-02,4.093545030852933247e-04,4.093545030852933247e-04,4.093545030852933247e-04,-1.961282463774339568e+00,-1.982057237458214605e+00,2.077477368387514733e-02,5.159753457416829019e-04,1.000173698311191517e+00
3.354722096701310495e-11,9.962659427313996785e-01,-8.072637428856774267e-02,-3.408856692661225291e-02,5.050877245073766026e-04,5.050877245073766026e-04,5.050877245073766026e-04,-1.961566506531351672e+00,-1.970898133800322416e+00,9.331627268970812961e-03,5.175522124355089702e-04,1.000173739817092011e+00
3.374002108751317923e-11,9.965307360138447867e-01,-7.529413627899615713e-02,-3.851933236534808153e-02,5.506665598615623864e-04,5.506665598615623864e-04,5.506665598615623864e-04,-1.961881028820312345e+00,-1.962590502048697116e+00,7.094732283848537418e-04,5.194403677953834779e-04,1.000173822937145962e+00
3.393282120801325350e-11,9.967948312656721432e-01,-6.930963400151990417e-02,-4.242170125929245472e-02,5.266862287350742352e-04,5.266862287350742352e-04,5.266862287350742352e-04,-1.962201311257629976e+00,-1.967291673748763792e+00,5.090362491133740633e-03,5.213935641990169196e-04,1.000173999283803017e+00
3.412562132851332778e-11,9.970286563564179083e-01,-6.337460370676067933e-02,-4.566993005011605461e-02,4.408721606048664047e-04,4.408721606048664047e-04,4.408721606048664047e-04,-1.962495704453150358e+00,-1.978835150505160678e+00,1.633944605201034100e-02,5.230956678174568299e-04,1.000174331676564332e+00
3.431842144901340852e-11,9.972168827979707162e-01,-5.802440465347633719e-02,-4.829694059399119305e-02,3.269724367381553242e-04,3.269724367381553242e-04,3.269724367381553242e-04,-1.962751386030157530e+00,-1.982997473652402975e+00,2.024608762224541433e-02,5.244152257327100572e-04,1.000174871048970848e+00
3.451122156951348279e-11,9.973539490173005673e-01,-5.355228875449474096e-02,-5.048203076678819956e-02,2.309763762099520856e-04,2.309763762099520856e-04,2.309763762099520856e-04,-1.962977503250027178e+00,-1.976728432283721304e+00,1.375092903369422997e-02,5.254393682228936319e-04,1.000175552585556904e+00
3.470402169001355707e-11,9.974388607057079748e-01,-4.998927858769378063e-02,-5.245863111481634256e-02,1.910058481991840171e-04,1.910058481991840171e-04,1.910058481991840171e-04,-1.963184995512168296e+00,-1.971570533415382576e+00,8.385537903214350733e-03,5.262805621691929881e-04,1.000176166800577526e+00
3.489682181051363135e-11,9.974748524148173701e-01,-4.721347596679446174e-02,-5.442245404896253053e-02,2.211807270336137523e-04,2.211807270336137523e-04,2.211807270336137523e-04,-1.963374930973356136e+00,-1.976054672133280121e+00,1.267974115992396254e-02,5.269562668198287921e-04,1.000176535249367005e+00
3.508962193101370562e-11,9.974686514246754454e-01,-4.507307344613033229e-02,-5.649614968789786612e-02,3.071901950113112355e-04,3.071901950113112355e-04,3.071901950113112355e-04,-1.963546227657399168e+00,-1.983786194799552316e+00,2.023996714215325204e-02,5.274568661313445289e-04,1.000176660604581880e+00
3.528242205151377990e-11,9.974265005170799281e-01,-4.342603544763906642e-02,-5.874011923230333665e-02,4.144379647587858023e-04,4.144379647587858023e-04,4.144379647587858023e-04,-1.963706386201081289e+00,-1.982762584160587149e+00,1.905619795950578774e-02,5.278542235652446775e-04,1.000176672428913394e+00
3.547522217201385417e-11,9.973512680440547173e-01,-4.209506984741739899e-02,-6.117044141544553115e-02,5.030262907180817200e-04,5.030262907180817200e-04,5.030262907180817200e-04,-1.963869094862045195e+00,-1.972092918794098315e+00,8.223823932053219224e-03,5.282854110749721048e-04,1.000176694048143577e+00
3.566802229251393491e-11,9.972464604927046006e-01,-4.082673413225236525e-02,-6.375988738183836768e-02,5.418620565842389731e-04,5.418620565842389731e-04,5.418620565842389731e-04,-1.964039885669570884e+00,-1.964499611799459977e+00,4.597261298890982658e-04,5.288089352377085351e-04,1.000176766233138226e+00
3.586082241301400919e-11,9.971243285754082253e-01,-3.933858429668467965e-02,-6.642710055334925812e-02,5.175732161505891939e-04,5.175732161505891939e-04,5.175732161505891939e-04,-1.964210979069218155e+00,-1.969641111717943982e+00,5.430132648725909637e-03,5.293501440364541425e-04,1.000176868402705699e+00
3.605362253351408346e-11,9.970065233582349196e-01,-3.742242426267808342e-02,-6.903796432017365869e-02,4.381521641932962499e-04,4.381521641932962499e-04,4.381521641932962499e-04,-1.964375312791137862e+00,-1.980756047950825938e+00,1.638073515968802019e-02,5.298375790554116010e-04,1.000176995719580519e+00
3.624642265401415774e-11,9.969150110104881835e-01,-3.498153846776785869e-02,-7.143270646909684329e-02,3.316696873791439323e-04,3.316696873791439323e-04,3.316696873791439323e-04,-1.964537662865599055e+00,-1.984304094250865846e+00,1.976643138526669452e-02,5.303149320061986086e-04,1.000177197847203603e+00
3.643922277451423202e-11,9.968641302901745105e-01,-3.194963749140502379e-02,-7.346782122608351562e-02,2.383581710128998153e-04,2.383581710128998153e-04,2.383581710128998153e-04,-1.964709443202230732e+00,-1.977746714211423784e+00,1.303727100919305909e-02,5.308933009262800434e-04,1.000177544342613967e+00
3.663202289501430629e-11,9.968598093775846714e-01,-2.818724446906751419e-02,-7.504956664098230701e-02,1.956057744412063491e-04,1.956057744412063491e-04,1.956057744412063491e-04,-1.964898920706555918e+00,-1.971623286521380081e+00,6.724365814824164247e-03,5.316562341074955759e-04,1.000178048465796499e+00
3.682482301551438703e-11,9.969019722383621884e-01,-2.349071306921936969e-02,-7.613362329206195545e-02,2.213234887848240524e-04,2.213234887848240524e-04,2.213234887848240524e-04,-1.965109224545066091e+00,-1.974780019719140745e+00,9.670795174074603082e-03,5.326371263786997988e-04,1.000178613763448521e+00
3.701762313601446131e-11,9.969850008697663801e-01,-1.773314244086434538e-02,-7.668650658348397098e-02,3.050890766459333396e-04,3.050890766459333396e-04,3.050890766459333396e-04,-1.965344158350356141e+00,-1.981920073625078160e+00,1.657591527472200219e-02,5.338771381197337336e-04,1.000179087126695787e+00
3.721042325651453558e-11,9.970958006097170312e-01,-1.101835150036325692e-02,-7.664925422993314197e-02,4.127472859075018131e-04,4.127472859075018131e-04,4.127472859075018131e-04,-1.965611146193772418e+00,-1.981337844536387394e+00,1.572669834261493371e-02,5.354449500247480433e-04,1.000179386478735832e+00
3.740322337701460986e-11,9.972145623058710218e-01,-3.717912637651687394e-03,-7.595524800615612027e-02,5.017472381179327937e-04,5.017472381179327937e-04,5.017472381179327937e-04,-1.965909436018761891e+00,-1.972436693074280489e+00,6.527257055518547943e-03,5.373325327415822512e-04,1.000179540356998631e+00
3.759602349751468413e-11,9.973214925076882009e-01,3.633174228295591064e-03,-7.460375863377681493e-02,5.388191209489186922e-04,5.388191209489186922e-04,5.388191209489186922e-04,-1.966220585404279353e+00,-1.966882210970901435e+00,6.616255666220126515e-04,5.393575597970054827e-04,1.000179625824496377e+00
3.778882361801475841e-11,9.974050568237279313e-01,1.050665733475170810e-02,-7.272669436389536668e-02,5.120107962327363456e-04,5.120107962327363456e-04,5.120107962327363456e-04,-1.966514717806526980e+00,-1.972767984912795924e+00,6.253267106268848609e-03,5.412209205139721473e-04,1.000179723832574030e+00
3.798162373851483915e-11,9.974655179598791443e-01,1.651466336962258488e-02,-7.057669241558195417e-02,4.332808012180266294e-04,4.332808012180266294e-04,4.332808012180266294e-04,-1.966767889675010483e+00,-1.983840143534560951e+00,1.707225385955038130e-02,5.426809597830859356e-04,1.000179898277437474e+00
3.817442385901491342e-11,9.975114095507781053e-01,2.144611187357776949e-02,-6.843128080722592210e-02,3.324468004392346098e-04,3.324468004392346098e-04,3.324468004392346098e-04,-1.966976071170897900e+00,-1.987156545999585466e+00,2.018047482868761192e-02,5.436986913065994329e-04,1.000180170330028817e+00
3.836722397951498770e-11,9.975524320323874150e-01,2.522753823235799817e-02,-6.648284800171444520e-02,2.462056097208887326e-04,2.462056097208887326e-04,2.462056097208887326e-04,-1.967152412349367552e+00,-1.980040223832508550e+00,1.288781148314097243e-02,5.444016445911663803e-04,1.000180500120435134e+00
3.856002410001506198e-11,9.975959410052583909e-01,2.788725038450267160e-02,-6.479103320006308897e-02,2.060853132102128142e-04,2.060853132102128142e-04,2.060853132102128142e-04,-1.967308501909312834e+00,-1.973226665959464388e+00,5.918164050151463774e-03,5.449067567413599543e-04,1.000180799261855880e+00
3.875282422051513625e-11,9.976471696376416620e-01,2.957175839822050178e-02,-6.331627200917115672e-02,2.278563548474555321e-04,2.278563548474555321e-04,2.278563548474555321e-04,-1.967447300493760487e+00,-1.975331300428840198e+00,7.883999935079743712e-03,5.452457266463933130e-04,1.000180995242230919e+00
3.894562434101521053e-11,9.977073890108529852e-01,3.057320595286679848e-02,-6.198599044802815400e-02,3.047748872798867765e-04,3.047748872798867765e-04,3.047748872798867765e-04,-1.967571350211387182e+00,-1.981598353337852503e+00,1.402700312646525983e-02,5.454435813595268729e-04,1.000181091949601475e+00
3.913842446151529127e-11,9.977713721275129899e-01,3.128401775616501679e-02,-6.073122221469082205e-02,4.080863172105669997e-04,4.080863172105669997e-04,4.080863172105669997e-04,-1.967688733030327652e+00,-1.981675454707465533e+00,1.398672167713785851e-02,5.455788625894418369e-04,1.000181147701407314e+00
3.933122458201536554e-11,9.978293001874882773e-01,3.206844198703871079e-02,-5.948277734040829934e-02,4.971542017606111249e-04,4.971542017606111249e-04,4.971542017606111249e-04,-1.967809831192893100e+00,-1.974354777705813913e+00,6.544946512920883988e-03,5.457543288271475513e-04,1.000181206389192612e+00
3.952402470251543982e-11,9.978725227085576410e-01,3.314907436906134458e-02,-5.816256770586099301e-02,5.364406526009995058e-04,5.364406526009995058e-04,5.364406526009995058e-04,-1.967939357747829465e+00,-1.969901020909007094e+00,1.961663161177577570e-03,5.460199032991990215e-04,1.000181262231304213e+00
3.971682482301551409e-11,9.978988141258600120e-01,3.460688394081876118e-02,-5.669458978422881046e-02,5.110568659022359482e-04,5.110568659022359482e-04,5.110568659022359482e-04,-1.968073255321448389e+00,-1.975943859498689559e+00,7.870604177241216290e-03,5.463389954334057878e-04,1.000181284981860319e+00
3.990962494351558837e-11,9.979122656050232187e-01,3.647751213049664487e-02,-5.502179413254248974e-02,4.325457389588554234e-04,4.325457389588554234e-04,4.325457389588554234e-04,-1.968207304952428238e+00,-1.986125661521789487e+00,1.791835656936124899e-02,5.466702547487000763e-04,1.000181293586063447e+00
4.010242506401566264e-11,9.979169860713421603e-01,3.883285401366587397e-02,-5.310171121139760364e-02,3.326127156570259698e-04,3.326127156570259698e-04,3.326127156570259698e-04,-1.968347182076658930e+00,-1.988443909010619626e+00,2.009672693396074086e-02,5.470670544852133639e-04,1.000181388444931319e+00
4.029522518451573692e-11,9.979114929390380251e-01,4.176675433277877297e-02,-5.087625838996737149e-02,2.493418743526713572e-04,2.493418743526713572e-04,2.493418743526713572e-04,-1.968505431177034692e+00,-1.980974955854321040e+00,1.246952467728634426e-02,5.476512056935567158e-04,1.000181664435632056e+00
4.048802530501581766e-11,9.978908101489976090e-01,4.530975550615570779e-02,-4.824243275956537763e-02,2.128690275919454362e-04,2.128690275919454362e-04,2.128690275919454362e-04,-1.968688588045731658e+00,-1.973649794902671450e+00,4.961206856939767533e-03,5.484928161662088689e-04,1.000182106933008352e+00
4.068082542551589193e-11,9.978538625747499502e-01,4.935880146239533806e-02,-4.506009474752947774e-02,2.355312480405947692e-04,2.355312480405947692e-04,2.355312480405947692e-04,-1.968892182998434492e+00,-1.975002049105490709e+00,6.109866107056323263e-03,5.495517969137123310e-04,1.000182605856399176e+00
4.087362554601596621e-11,9.978064779247641791e-01,5.367654276407132080e-02,-4.121115572434028845e-02,3.084947952976204344e-04,3.084947952976204344e-04,3.084947952976204344e-04,-1.969108940433350607e+00,-1.981141956283913208e+00,1.203301585056252426e-02,5.507557534218778320e-04,1.000183054519813153e+00
4.106642566651604049e-11,9.977555465174323679e-01,5.795053884108240100e-02,-3.668244609287173857e-02,4.049403205735907941e-04,4.049403205735907941e-04,4.049403205735907941e-04,-1.969337468292514215e+00,-1.981945518540293216e+00,1.260805024777899609e-02,5.520870086042067989e-04,1.000183413935452847e+00
4.125922578701611476e-11,9.977030224496826749e-01,6.186578159945681221e-02,-3.161574206043981511e-02,4.889660852976668998e-04,4.889660852976668998e-04,4.889660852976668998e-04,-1.969576528618604883e+00,-1.976033182539725708e+00,6.456653921120755757e-03,5.535297890572468205e-04,1.000183698358180218e+00
4.145202590751618904e-11,9.976496634127596241e-01,6.514686800118685284e-02,-2.628788779217225077e-02,5.282807523145265430e-04,5.282807523145265430e-04,5.282807523145265430e-04,-1.969814883903972191e+00,-1.972538239781232994e+00,2.723355877260900861e-03,5.549723633178815698e-04,1.000183926532805634e+00
4.164482602801626978e-11,9.976043464258397275e-01,6.756361778674262186e-02,-2.103638138334388771e-02,5.068965930696820756e-04,5.068965930696820756e-04,5.068965930696820756e-04,-1.970033787534951397e+00,-1.977884418777416053e+00,7.850631242464756882e-03,5.562315439162160164e-04,1.000184095751988078e+00
4.183762614851634405e-11,9.975867435616621037e-01,6.893718942267593186e-02,-1.617652511624563180e-02,4.325584887677750472e-04,4.325584887677750472e-04,4.325584887677750472e-04,-1.970220135963092645e+00,-1.986539407645164346e+00,1.631927168207177037e-02,5.571802125077440423e-04,1.000184197454119017e+00
4.203042626901641833e-11,9.976177879061037812e-01,6.918220516961552657e-02,-1.194174945153012035e-02,3.345560056327282926e-04,3.345560056327282926e-04,3.345560056327282926e-04,-1.970377696832898540e+00,-1.987766639115648548e+00,1.738894228275000495e-02,5.578505326463924132e-04,1.000184246469077554e+00
4.222322638951649260e-11,9.977052318274607368e-01,6.836428561038845886e-02,-8.446562104166669555e-03,2.517633859036394559e-04,2.517633859036394559e-04,2.517633859036394559e-04,-1.970522632466057633e+00,-1.979922637004419617e+00,9.400004538362092751e-03,5.583957614385033370e-04,1.000184278629497436e+00
4.241602651001656688e-11,9.978387508991525268e-01,6.670635597936756811e-02,-5.662784766934825242e-03,2.162278852765457161e-04,2.162278852765457161e-04,2.162278852765457161e-04,-1.970666656766854929e+00,-1.972940576059629914e+00,2.273919292774926812e-03,5.589317651685932328e-04,1.000184318787186388e+00
4.260882663051664116e-11,9.979990325214319613e-01,6.451233552275344174e-02,-3.421515968167630675e-03,2.403350609708061714e-04,2.403350609708061714e-04,2.403350609708061714e-04,-1.970809035185751679e+00,-1.974858450778026464e+00,4.049415592274837467e-03,5.594526539664246290e-04,1.000184378233988536e+00
4.280162675101672189e-11,9.981688396841942312e-01,6.206387533315949750e-02,-1.463360510839098374e-03,3.132269879901872743e-04,3.132269879901872743e-04,3.132269879901872743e-04,-1.970945236834915182e+00,-1.981656455519782867e+00,1.071121868486777859e-02,5.599139081145219389e-04,1.000184489716205771e+00
4.299442687151679617e-11,9.983343222345184564e-01,5.957568896237985107e-02,4.724674189385856603e-04,4.066192140003882559e-04,4.066192140003882559e-04,4.066192140003882559e-04,-1.971078076038377480e+00,-1.983835566875712830e+00,1.275749083733532761e-02,5.603419457298614015e-04,1.000184697122863176e+00
4.318722699201687045e-11,9.984797204431951068e-01,5.722874336289721781e-02,2.568346175749283179e-03,4.859355495977278443e-04,4.859355495977278443e-04,4.859355495977278443e-04,-1.971215239840574451e+00,-1.979484230634779740e+00,8.268990794205356362e-03,5.608142809199123061e-04,1.000184986010037358e+00
4.338002711251694472e-11,9.985869758913017424e-01,5.521880416914742851e-02,4.903634812002855177e-03,5.222495054988622988e-04,5.222495054988622988e-04,5.222495054988622988e-04,-1.971357775009302982e+00,-1.976574763032561188e+00,5.216988023258292521e-03,5.613441718182166345e-04,1.000185267614892348e+00
4.357282723301701900e-11,9.986432808303128406e-01,5.374810407933559853e-02,7.489514776130675421e-03,5.020182950568858422e-04,5.020182950568858422e-04,5.020182950568858422e-04,-1.971497718246976394e+00,-1.981337503804594169e+00,9.839785557617747314e-03,5.618552023862985771e-04,1.000185454625319492e+00
4.376562735351709327e-11,9.986470055750445995e-01,5.295252878193996288e-02,1.032562216154397222e-02,4.322809104984087119e-04,4.322809104984087119e-04,4.322809104984087119e-04,-1.971630071761500957e+00,-1.988646980185001745e+00,1.701690842350081848e-02,5.622990367268770103e-04,1.000185532192358950e+00
4.395842747401717401e-11,9.986051571353998790e-01,5.282558457088346038e-02,1.343387006793870034e-02,3.390426285048416606e-04,3.390426285048416606e-04,3.390426285048416606e-04,-1.971760699309271558e+00,-1.988737620464786415e+00,1.697692115551483957e-02,5.627337208790470424e-04,1.000185557818632276e+00
4.415122759451724829e-11,9.985272185094441477e-01,5.320548360525309550e-02,1.685195021484924699e-02,2.581233571002561258e-04,2.581233571002561258e-04,2.581233571002561258e-04,-1.971899654906906552e+00,-1.980665960027387706e+00,8.766305120481205151e-03,5.632581252544505493e-04,1.000185610681209258e+00
4.434402771501732256e-11,9.984221289753257844e-01,5.383415981064469669e-02,2.060141540347351641e-02,2.211898990076774916e-04,2.211898990076774916e-04,2.211898990076774916e-04,-1.972050437545944224e+00,-1.973735485844301696e+00,1.685048298357487992e-03,5.639087055555133286e-04,1.000185734590076869e+00
4.453682783551739684e-11,9.982994999439219752e-01,5.443583737353824281e-02,2.465975473488754219e-02,2.426956029159932739e-04,2.426956029159932739e-04,2.426956029159932739e-04,-1.972207284973624297e+00,-1.975548764107083244e+00,3.341479133459017339e-03,5.646296170332559556e-04,1.000185919944710955e+00
4.472962795601747112e-11,9.981720561747656761e-01,5.475521641879010915e-02,2.895262943441610087e-02,3.137389201851059932e-04,3.137389201851059932e-04,3.137389201851059932e-04,-1.972361881899808100e+00,-1.982405774153570110e+00,1.004389225376211073e-02,5.653385528936128107e-04,1.000186141661058459e+00
4.492242807651754539e-11,9.980552504151399829e-01,5.454955584731101259e-02,3.335492930364542669e-02,4.059093768242590041e-04,4.059093768242590041e-04,4.059093768242590041e-04,-1.972512807547777136e+00,-1.984812471270642087e+00,1.229966372286498376e-02,5.660195837386668496e-04,1.000186407846725745e+00
4.511522819701761967e-11,9.979638956637143510e-01,5.358762542702886350e-02,3.768217864629318237e-02,4.833204628684128969e-04,4.833204628684128969e-04,4.833204628684128969e-04,-1.972665222332411261e+00,-1.980682791288465916e+00,8.017568956054571538e-03,5.667226926584881556e-04,1.000186754561321223e+00
4.530802831751770041e-11,9.979100632450184083e-01,5.170192380289823780e-02,4.168076286365159783e-02,5.170425973156003024e-04,5.170425973156003024e-04,5.170425973156003024e-04,-1.972821322651056475e+00,-1.977495725861443621e+00,4.674403210387175281e-03,5.674712984084344120e-04,1.000187175015244456e+00
4.550082843801777468e-11,9.979035884981416471e-01,4.886963700360975882e-02,4.505458809175440921e-02,4.955790246129089397e-04,4.955790246129089397e-04,4.955790246129089397e-04,-1.972975954594303527e+00,-1.981008995793329897e+00,8.033041199026374687e-03,5.682160275653589266e-04,1.000187580044881175e+00
4.569362855851784896e-11,9.979512377911794463e-01,4.524247832648949780e-02,4.754980195876758881e-02,4.279315547652123852e-04,4.279315547652123852e-04,4.279315547652123852e-04,-1.973123825812174603e+00,-1.986933201504721191e+00,1.380937569254664550e-02,5.689031445197367245e-04,1.000187874142196787e+00
4.588642867901792323e-11,9.980521933715732485e-01,4.107861616741049354e-02,4.905834467257665088e-02,3.395182361942867015e-04,3.395182361942867015e-04,3.395182361942867015e-04,-1.973268300994738267e+00,-1.986649478174240313e+00,1.338117717950205315e-02,5.695593959597947641e-04,1.000188042727380378e+00
4.607922879951799751e-11,9.981944422045551102e-01,3.662454554995919764e-02,4.966381806273168636e-02,2.631451769628275318e-04,2.631451769628275318e-04,2.631451769628275318e-04,-1.973417656485665361e+00,-1.979324782324088261e+00,5.907125838422918815e-03,5.702629389232750489e-04,1.000188132684584286e+00
4.627202892001807179e-11,9.983580182414775184e-01,3.204460466931218637e-02,4.959349010862919294e-02,2.275995628167402484e-04,2.275995628167402484e-04,2.275995628167402484e-04,-1.973574387897794047e+00,-1.973796208221053838e+00,2.218203232597865473e-04,5.710388915410988166e-04,1.000188190790838760e+00
4.646482904051815252e-11,9.985228002663978364e-01,2.744467436411199626e-02,4.911877736193047406e-02,2.469216708296112506e-04,2.469216708296112506e-04,2.469216708296112506e-04,-1.973732561664354845e+00,-1.976948466945141369e+00,3.215905280786569148e-03,5.718300499661346965e-04,1.000188244415553873e+00
4.665762916101822680e-11,9.986731993523368933e-01,2.294520728946173801e-02,4.848009036516531117e-02,3.142720379266825083e-04,3.142720379266825083e-04,3.142720379266825083e-04,-1.973884567591339012e+00,-1.984721968840576389e+00,1.083740124923742928e-02,5.725622457915798902e-04,1.000188314386625033e+00
4.685042928151830108e-11,9.987973077327264582e-01,1.872089772937539712e-02,4.787291197447397784e-02,4.037698435076044249e-04,4.037698435076044249e-04,4.037698435076044249e-04,-1.974027439173560383e+00,-1.987913226159166102e+00,1.388578698560572443e-02,5.732049655094889921e-04,1.000188433075050121e+00
4.704322940201837535e-11,9.988845683525350294e-01,1.496599779762969144e-02,4.746859721913957580e-02,4.805191341419794778e-04,4.805191341419794778e-04,4.805191341419794778e-04,-1.974162421264953338e+00,-1.984223042757139899e+00,1.006062149218665998e-02,5.737702443835180103e-04,1.000188637897118316e+00
4.723602952251844963e-11,9.989267707610788305e-01,1.181780896975172246e-02,4.742013893435496202e-02,5.147953871931389537e-04,5.147953871931389537e-04,5.147953871931389537e-04,-1.974289445833371071e+00,-1.980562049246517686e+00,6.272603413146669513e-03,5.742608312302472252e-04,1.000188916407121154e+00
4.742882964301852390e-11,9.989227671654373752e-01,9.307341389512309784e-03,4.783380864404186000e-02,4.940099317085351995e-04,4.940099317085351995e-04,4.940099317085351995e-04,-1.974404671634141684e+00,-1.982847172933536850e+00,8.442501299395171674e-03,5.746436714280808928e-04,1.000189173552765487e+00
4.762162976351860464e-11,9.988810160895496004e-01,7.373287179756798926e-03,4.873135263721065091e-02,4.272213394663235218e-04,4.272213394663235218e-04,4.272213394663235218e-04,-1.974507067352451184e+00,-1.987485716886469911e+00,1.297864953401883618e-02,5.749077674951470155e-04,1.000189313097130661e+00
4.781442988401867892e-11,9.988151380106274901e-01,5.907708175580219864e-03,5.004071644310050665e-02,3.407421065065061950e-04,3.407421065065061950e-04,3.407421065065061950e-04,-1.974603625467664880e+00,-1.986699173008948494e+00,1.209554754128353352e-02,5.751193019777560813e-04,1.000189345997173351e+00
4.800723000451875319e-11,9.987368095419424385e-01,4.772461217237971946e-03,5.162610772968572598e-02,2.673971219421663811e-04,2.673971219421663811e-04,2.673971219421663811e-04,-1.974703838877441164e+00,-1.979905746569291525e+00,5.201907691850289270e-03,5.753703882228670095e-04,1.000189365488848292e+00
4.820003012501882747e-11,9.986537121353550317e-01,3.770617477730690489e-03,5.332954239594900336e-02,2.341920262943523936e-04,2.341920262943523936e-04,2.341920262943523936e-04,-1.974809610917829250e+00,-1.975063507947286912e+00,2.538970294577336684e-04,5.756826353991648104e-04,1.000189428161138983e+00
4.839283024551890174e-11,9.985732333709584907e-01,2.625078355853808533e-03,5.498739366605406853e-02,2.529039881504136140e-04,2.529039881504136140e-04,2.529039881504136140e-04,-1.974914726633739681e+00,-1.978308251375544558e+00,3.393524741804772316e-03,5.759970710694683116e-04,1.000189514173753569e+00
4.858563036601897602e-11,9.985055393677068070e-01,1.023842035674993843e-03,5.641545493447713139e-02,3.162852707819096155e-04,3.162852707819096155e-04,3.162852707819096155e-04,-1.975014806152838975e+00,-1.985758592370989506e+00,1.074378621815050110e-02,5.762709197905852053e-04,1.000189602485418217e+00
4.877843048651905676e-11,9.984611841428524537e-01,-1.272835760802916048e-03,5.739472610587213058e-02,4.006385078868099012e-04,4.006385078868099012e-04,4.006385078868099012e-04,-1.975115626817133041e+00,-1.988572761002310285e+00,1.345713418517725801e-02,5.765591899914975036e-04,1.000189731956160344e+00
4.897123060701913104e-11,9.984459260565944350e-01,-4.334585077575787981e-03,5.769786413727771845e-02,4.740778169473673881e-04,4.740778169473673881e-04,4.740778169473673881e-04,-1.975228658238544988e+00,-1.984567408435976787e+00,9.338750197431886640e-03,5.769737435251626016e-04,1.000189969541440238e+00
4.916403072751920531e-11,9.984586187391431000e-01,-8.044568113915432847e-03,5.715715901552512884e-02,5.082947214805360768e-04,5.082947214805360768e-04,5.082947214805360768e-04,-1.975360237169269784e+00,-1.980400271119848954e+00,5.040033950579272601e-03,5.775773103039212467e-04,1.000190345585410201e+00
4.935683084801927959e-11,9.984937086376375337e-01,-1.217165455034890757e-02,5.572559322834196027e-02,4.898267415334565554e-04,4.898267415334565554e-04,4.898267415334565554e-04,-1.975506848260689896e+00,-1.981810015644722034e+00,6.303167384032063239e-03,5.783407909700583266e-04,1.000190825295850239e+00
4.954963096851935386e-11,9.985450339496352301e-01,-1.647003106984046630e-02,5.348217554240186633e-02,4.259175064352167285e-04,4.259175064352167285e-04,4.259175064352167285e-04,-1.975661704152066767e+00,-1.985864009219107995e+00,1.020230506704130138e-02,5.791958551271094357e-04,1.000191325945294141e+00
4.974243108901942814e-11,9.986071591785210533e-01,-2.073684936578587198e-02,5.058568583064901314e-02,3.417860853033399772e-04,3.417860853033399772e-04,3.417860853033399772e-04,-1.975821943371057099e+00,-1.985565835737472584e+00,9.743892366415424569e-03,5.801079717736373157e-04,1.000191767498461282e+00
4.993523120951950241e-11,9.986741132315717362e-01,-2.481009559475608889e-02,4.722515574422688628e-02,2.702524664076097591e-04,2.702524664076097591e-04,2.702524664076097591e-04,-1.975987609872751571e+00,-1.980192555018117639e+00,4.204945145365977799e-03,5.810756188937106015e-04,1.000192109001496243e+00
5.012803133001958315e-11,9.987392180435680222e-01,-2.854405937257403769e-02,4.360238320543993046e-02,2.385135287233128645e-04,2.385135287233128645e-04,2.385135287233128645e-04,-1.976154554979079769e+00,-1.976861385201263754e+00,7.068302221840527116e-04,5.820580840470443787e-04,1.000192334181773779e+00
5.032083145051965743e-11,9.987977040724140831e-01,-3.180648347569250273e-02,3.993461381181100806e-02,2.578486582338213192e-04,2.578486582338213192e-04,2.578486582338213192e-04,-1.976311844676942542e+00,-1.980835937376783207e+00,4.524092699840696202e-03,5.829480636151234936e-04,1.000192440958768803e+00
5.051363157101973170e-11,9.988483903006571962e-01,-3.450309444471084258e-02,3.644463439435954161e-02,3.200434777191269505e-04,3.200434777191269505e-04,3.200434777191269505e-04,-1.976449814121036042e+00,-1.988084588288070886e+00,1.163477416703479969e-02,5.836486719238121422e-04,1.000192469722549271e+00
5.070643169151980598e-11,9.988914218821547397e-01,-3.659934329948556775e-02,3.332893409801077067e-02,4.011765460133895540e-04,4.011765460133895540e-04,4.011765460133895540e-04,-1.976568076792713624e+00,-1.990386136578911058e+00,1.381805978619751740e-02,5.841554086815982675e-04,1.000192502189637622e+00
5.089923181201988026e-11,9.989253616089185384e-01,-3.811357735443453298e-02,3.072452919991689943e-02,4.707814574056749454e-04,4.707814574056749454e-04,4.707814574056749454e-04,-1.976672960163165405e+00,-1.985899271355394680e+00,9.226311192229377442e-03,5.845332389221268021e-04,1.000192595774737292e+00
5.109203193251995453e-11,9.989482881231998013e-01,-3.909103260454650092e-02,2.869746330714206470e-02,5.029386620753750758e-04,5.029386620753750758e-04,5.029386620753750758e-04,-1.976769154577791010e+00,-1.981113937650082146e+00,4.344783072291207374e-03,5.848279584574477431e-04,1.000192731770604970e+00
5.128483205302003527e-11,9.989614089381697593e-01,-3.959169397311677191e-02,2.725327503448610883e-02,4.855936962603578919e-04,4.855936962603578919e-04,4.855936962603578919e-04,-1.976855951231779818e+00,-1.981822495942537232e+00,4.966544710757335619e-03,5.850347616065711132e-04,1.000192849058208377e+00
5.147763217352010955e-11,9.989695424575850691e-01,-3.970775559641849528e-02,2.634714726185050440e-02,4.251105714184682887e-04,4.251105714184682887e-04,4.251105714184682887e-04,-1.976933281235075501e+00,-1.985535535247347605e+00,8.602254012272035968e-03,5.851526303556552847e-04,1.000192917638184520e+00
5.167043229402018382e-11,9.989771748933765627e-01,-3.958732611016313463e-02,2.587382844470388285e-02,3.443499511754217167e-04,3.443499511754217167e-04,3.443499511754217167e-04,-1.977006296231418547e+00,-1.985698727647352557e+00,8.692431415933954408e-03,5.852306203305487073e-04,1.000192961741958042e+00
5.186323241452025810e-11,9.989850813947032115e-01,-3.942799494888889200e-02,2.564524181107743356e-02,2.743737919585606446e-04,2.743737919585606446e-04,2.743737919585606446e-04,-1.977081984796536185e+00,-1.981419081297693507e+00,4.337096501157394583e-03,5.853365354025908546e-04,1.000193021889187683e+00
5.205603253502033237e-11,9.989917432581288947e-01,-3.943197405169741876e-02,2.538831254726668998e-02,2.423554079170665322e-04,2.423554079170665322e-04,2.423554079170665322e-04,-1.977162381627315835e+00,-1.978933691271027362e+00,1.771309643711626745e-03,5.854915060031452498e-04,1.000193107207987930e+00
5.224883265552040665e-11,9.989974684639209013e-01,-3.975022343252392759e-02,2.478863634741676827e-02,2.605484981475369327e-04,2.605484981475369327e-04,2.605484981475369327e-04,-1.977243831518302519e+00,-1.982872093382124667e+00,5.628261863822204593e-03,5.856615133790140119e-04,1.000193180557654049e+00
5.244163277602048739e-11,9.990053260214216690e-01,-4.044967597529696562e-02,2.356854351926467375e-02,3.213623753212313462e-04,3.213623753212313462e-04,3.213623753212313462e-04,-1.977324521875567731e+00,-1.989413989584224662e+00,1.208946770865701459e-02,5.858296495291293255e-04,1.000193203933390729e+00
5.263443289652056166e-11,9.990167071118052355e-01,-4.151453327310662689e-02,2.155583448476978969e-02,4.007960383105617298e-04,4.007960383105617298e-04,4.007960383105617298e-04,-1.977411198812471849e+00,-1.990929999913692905e+00,1.351880110122097300e-02,5.860607630645020029e-04,1.000193214021639410e+00
5.282723301702063594e-11,9.990267417849069131e-01,-4.286723177257774353e-02,1.870641501443204985e-02,4.683451888197413121e-04,4.683451888197413121e-04,4.683451888197413121e-04,-1.977514802515530690e+00,-1.985953067802772809e+00,8.438265287242134940e-03,5.864626553574278818e-04,1.000193314229939956e+00
5.302003313752071022e-11,9.990261164688404305e-01,-4.438887075743355032e-02,1.508363502361131057e-02,4.988097179574217188e-04,4.988097179574217188e-04,4.988097179574217188e-04,-1.977639311019773638e+00,-1.980898944097417402e+00,3.259633077643873163e-03,5.870817844285087335e-04,1.000193563796426321e+00
5.321283325802078449e-11,9.990082982742692908e-01,-4.593142291694001650e-02,1.082806647377142217e-02,4.813848662867939920e-04,4.813848662867939920e-04,4.813848662867939920e-04,-1.977779123471768763e+00,-1.981413729759078146e+00,3.634606287309363228e-03,5.878611641833752979e-04,1.000193919746314331e+00
5.340563337852085877e-11,9.989746253531293085e-01,-4.733001098024050557e-02,6.143215850447766510e-03,4.231389200093014754e-04,4.231389200093014754e-04,4.231389200093014754e-04,-1.977924224982006818e+00,-1.985260811740110043e+00,7.336586758103180034e-03,5.887007528848919608e-04,1.000194299452592306e+00
5.359843349902093951e-11,9.989327622224958292e-01,-4.842585411815519825e-02,1.287759173164373331e-03,3.461238529033653852e-04,3.461238529033653852e-04,3.461238529033653852e-04,-1.978067734647567244e+00,-1.986135916078219488e+00,8.068181430652148281e-03,5.895306614832834064e-04,1.000194648176932377e+00
5.379123361952101378e-11,9.988918155468180515e-01,-4.909484159274466603e-02,-3.452516223414866560e-03,2.792799650373514156e-04,2.792799650373514156e-04,2.792799650373514156e-04,-1.978206236420067210e+00,-1.982801472081218597e+00,4.595235661151390177e-03,5.903145492189673833e-04,1.000194941262132931e+00
5.398403374002108806e-11,9.988597266754143389e-01,-4.926293154999428214e-02,-7.817610235313462302e-03,2.478432726202368019e-04,2.478432726202368019e-04,2.478432726202368019e-04,-1.978335557862432648e+00,-1.980761144161539589e+00,2.425586299106833026e-03,5.910106249263464510e-04,1.000195163865644998e+00
5.417683386052116233e-11,9.988438847572448376e-01,-4.889788973097090874e-02,-1.162183432942152060e-02,2.638618846988451615e-04,2.638618846988451615e-04,2.638618846988451615e-04,-1.978450420624619621e+00,-1.984225145425649206e+00,5.774724801029506790e-03,5.915670688804856078e-04,1.000195307056419125e+00
5.436963398102123661e-11,9.988514554339545937e-01,-4.799048966425242119e-02,-1.476477386592534892e-02,3.213272544222733375e-04,3.213272544222733375e-04,3.213272544222733375e-04,-1.978548944745924576e+00,-1.989736850500963383e+00,1.118790575503875694e-02,5.919664946007571369e-04,1.000195376163322658e+00
5.456243410152131089e-11,9.988868561661092826e-01,-4.655111766847784549e-02,-1.720393459187658305e-02,3.981184892359896504e-04,3.981184892359896504e-04,3.981184892359896504e-04,-1.978636503579723538e+00,-1.990432682666855690e+00,1.179617908713214043e-02,5.922598239900036523e-04,1.000195395192712500e+00
5.475523422202138516e-11,9.989482274375737214e-01,-4.463232837530705516e-02,-1.892435160302421635e-02,4.644811382382172467e-04,4.644811382382172467e-04,4.644811382382172467e-04,-1.978721889365807618e+00,-1.985206521091397835e+00,6.484631725590151580e-03,5.925335618224026333e-04,1.000195397187736202e+00
5.494803434252146590e-11,9.990271531100043401e-01,-4.235637498904012976e-02,-1.994164220612982749e-02,4.948581969561419722e-04,4.948581969561419722e-04,4.948581969561419722e-04,-1.978809646069813022e+00,-1.980308871840719132e+00,1.499225770906093382e-03,5.928338021603625149e-04,1.000195402986807647e+00
5.514083446302154018e-11,9.991127942607960222e-01,-3.991284289600587759e-02,-2.033822238817954361e-02,4.780437109261662879e-04,4.780437109261662879e-04,4.780437109261662879e-04,-1.978897068669239534e+00,-1.981171671882507201e+00,2.274603213267632762e-03,5.931344706784887413e-04,1.000195414756131607e+00
5.533363458352161445e-11,9.991964857539263889e-01,-3.751364971541523013e-02,-2.029441968321897202e-02,4.212639853944263294e-04,4.212639853944263294e-04,4.212639853944263294e-04,-1.978979493411762824e+00,-1.985612171938339054e+00,6.632678526576129413e-03,5.933883192162231479e-04,1.000195444235661535e+00
5.552643470402168873e-11,9.992726378109099139e-01,-3.533042177469999240e-02,-2.007553123187884314e-02,3.467676418390639890e-04,3.467676418390639890e-04,3.467676418390639890e-04,-1.979056862157601016e+00,-1.987447493898646167e+00,8.390631741045144476e-03,5.935921358914716776e-04,1.000195529483985490e+00
5.571923482452176300e-11,9.993367515138085189e-01,-3.345436718786112124e-02,-1.997380546510205135e-02,2.828918599887842995e-04,2.828918599887842995e-04,2.828918599887842995e-04,-1.979133052068595466e+00,-1.985120222922938771e+00,5.987170854343271467e-03,5.937828559464459382e-04,1.000195689026269097e+00
5.591203494502183728e-11,9.993845134775967143e-01,-3.189653833306821396e-02,-2.024263271743073633e-02,2.534384237123591798e-04,2.534384237123591798e-04,2.534384237123591798e-04,-1.979209946573907697e+00,-1.983438349204652784e+00,4.228402630745059509e-03,5.939810493587999694e-04,1.000195873676846592e+00
5.610483506552191802e-11,9.994130498640048099e-01,-3.061254753865443046e-02,-2.106082518759733874e-02,2.691442250452294916e-04,2.691442250452294916e-04,2.691442250452294916e-04,-1.979285882065341173e+00,-1.986291076251278431e+00,7.005194185937183363e-03,5.941730019368738703e-04,1.000196003530365196e+00
5.629763518602199229e-11,9.994213552498693032e-01,-2.952483355434711715e-02,-2.253096372699168320e-02,3.239232620971403188e-04,3.239232620971403188e-04,3.239232620971403188e-04,-1.979360840491698026e+00,-1.990676819222846561e+00,1.131597873114851757e-02,5.943599571604624675e-04,1.000196049430069012e+00
5.649043530652206657e-11,9.994083268991649227e-01,-2.853203844930437758e-02,-2.468494538646304540e-02,3.970749834962797775e-04,3.970749834962797775e-04,3.970749834962797775e-04,-1.979440407418399994e+00,-1.990549306634265658e+00,1.110889921586559817e-02,5.945973029557358961e-04,1.000196054426879533e+00
5.668323542702214085e-11,9.993713267173929271e-01,-2.751635596548128448e-02,-2.747261522011900520e-02,4.608523413477232924e-04,4.608523413477232924e-04,4.608523413477232924e-04,-1.979531898113136457e+00,-1.985200229926751048e+00,5.668331813614660430e-03,5.949582592047744298e-04,1.000196082004931597e+00
5.687603554752221512e-11,9.993085628198503656e-01,-2.636354163770886910e-02,-3.074092759980936312e-02,4.908786143288696065e-04,4.908786143288696065e-04,4.908786143288696065e-04,-1.979636640737933773e+00,-1.980570331407025986e+00,9.336906690921769952e-04,5.954576879117350367e-04,1.000196163673965577e+00
5.706883566802228940e-11,9.992240218604834245e-01,-2.499304150987962173e-02,-3.423631269014284356e-02,4.755909913027256343e-04,4.755909913027256343e-04,4.755909913027256343e-04,-1.979747334367588651e+00,-1.981659987050214733e+00,1.912652682626085794e-03,5.960245339655870353e-04,1.000196295689671055e+00
5.726163578852237014e-11,9.991297964093487360e-01,-2.337621039153268618e-02,-3.765115945527848507e-02,4.209319948107780648e-04,4.209319948107780648e-04,4.209319948107780648e-04,-1.979854119360648923e+00,-1.986240359728448812e+00,6.386240367799799790e-03,5.965607672877943843e-04,1.000196467293695601e+00
5.745443590902244441e-11,9.990425625773179386e-01,-2.152337824206303901e-02,-4.069540716802184932e-02,3.481605761629133597e-04,3.481605761629133597e-04,3.481605761629133597e-04,-1.979952740344046447e+00,-1.988244140776152413e+00,8.291400432106011548e-03,5.970221825766660294e-04,1.000196676731882395e+00
5.764723602952251869e-11,9.989772995831087687e-01,-1.944721997313013026e-02,-4.314828888712415184e-02,2.854394193099124371e-04,2.854394193099124371e-04,2.854394193099124371e-04,-1.980045459107440786e+00,-1.986008827166360957e+00,5.963368058920099843e-03,5.974285033928113759e-04,1.000196919026258735e+00
5.784003615002259296e-11,9.989440535441286295e-01,-1.713432768212765425e-02,-4.486349725046325648e-02,2.566508634563322900e-04,2.566508634563322900e-04,2.566508634563322900e-04,-1.980135133988942142e+00,-1.983990163854298272e+00,3.855029865356220976e-03,5.978078497048843658e-04,1.000197168101846001e+00
5.803283627052266724e-11,9.989487238172547467e-01,-1.455260122153709777e-02,-4.574595735469593610e-02,2.721921393612194897e-04,2.721921393612194897e-04,2.721921393612194897e-04,-1.980222037943899727e+00,-1.985946472400482277e+00,5.724434456582550880e-03,5.981646359024449461e-04,1.000197383867002854e+00
5.822563639102274151e-11,9.989934687556465409e-01,-1.169155250354510581e-02,-4.574170073455248453e-02,3.254338766100928638e-04,3.254338766100928638e-04,3.254338766100928638e-04,-1.980307403260603394e+00,-1.989393702043083412e+00,9.086298782479924202e-03,5.985110534812747773e-04,1.000197542824821317e+00
5.841843651152282225e-11,9.990740212470736736e-01,-8.604198446386200974e-03,-4.486056598495576087e-02,3.957947651141139234e-04,3.957947651141139234e-04,3.957947651141139234e-04,-1.980396840559228044e+00,-1.989016978613667552e+00,8.620138054439507869e-03,5.988998848204374727e-04,1.000197653136297715e+00
5.861123663202289007e-11,9.991774297545179540e-01,-5.417280952036200754e-03,-4.321110453170443760e-02,4.567118076026377579e-04,4.567118076026377579e-04,4.567118076026377579e-04,-1.980496149258787586e+00,-1.984299103676850695e+00,3.802954418063136510e-03,5.993876940947050506e-04,1.000197733233450403e+00
5.880403675252297080e-11,9.992853477681719054e-01,-2.300628822367347705e-03,-4.100998029211994772e-02,4.854091451183603764e-04,4.854091451183603764e-04,4.854091451183603764e-04,-1.980604002274834574e+00,-1.980736366755356137e+00,1.323644805214557101e-04,5.999615400126894968e-04,1.000197789027745365e+00
5.899683687302305154e-11,9.993818497211234275e-01,5.843774178009007204e-04,-3.854798999598290504e-02,4.711885368770562556e-04,4.711885368770562556e-04,4.711885368770562556e-04,-1.980711033777973196e+00,-1.982745993405945262e+00,2.034959627971989326e-03,6.005290622742615221e-04,1.000197822362197675e+00
5.918963699352311936e-11,9.994589958405933894e-01,3.126777235846059117e-03,-3.612996123625730749e-02,4.194678109209683150e-04,4.194678109209683150e-04,4.194678109209683150e-04,-1.980807498300912073e+00,-1.987919080050455589e+00,7.111581749543478999e-03,6.009934062687552611e-04,1.000197850125037924e+00
5.938243711402320009e-11,9.995158042956101552e-01,5.282265939378568385e-03,-3.402256977037614732e-02,3.499591954571729092e-04,3.499591954571729092e-04,3.499591954571729092e-04,-1.980890712174274038e+00,-1.990339245796540757e+00,9.448533622266712395e-03,6.013267811989709720e-04,1.000197901172406700e+00
5.957523723452326791e-11,9.995533173929652682e-01,7.069204875661610869e-03,-3.242870314665020209e-02,2.893306899908315295e-04,2.893306899908315295e-04,2.893306899908315295e-04,-1.980964556428992607e+00,-1.988271045071666521e+00,7.306488642673857579e-03,6.015665582037556724e-04,1.000197991127944164e+00
5.976803735502334865e-11,9.995714607054512202e-01,8.557953776720429381e-03,-3.147883293566753476e-02,2.609367693472895125e-04,2.609367693472895125e-04,2.609367693472895125e-04,-1.981033149851702646e+00,-1.985883801609856114e+00,4.850651758153453307e-03,6.017548709103813813e-04,1.000198102320308147e+00
5.996083747552341646e-11,9.995698289750751808e-01,9.858928633979637327e-03,-3.121967617649696464e-02,2.756404438571021247e-04,2.756404438571021247e-04,2.756404438571021247e-04,-1.981097379090989374e+00,-1.986958967406264653e+00,5.861588315275349272e-03,6.019029616362225540e-04,1.000198195087853792e+00
6.015363759602349720e-11,9.995495424658095152e-01,1.110456812674588158e-02,-3.159712895377990438e-02,3.275209013478908916e-04,3.275209013478908916e-04,3.275209013478908916e-04,-1.981157711589301318e+00,-1.989506310863260019e+00,8.348599273958624833e-03,6.020159746869427168e-04,1.000198243348547456e+00
6.034643771652357794e-11,9.995131318137542298e-01,1.242090151918268104e-02,-3.245279523548688649e-02,3.963133690226468297e-04,3.963133690226468297e-04,3.963133690226468297e-04,-1.981217361031769153e+00,-1.988818313248545522e+00,7.600952216776306336e-03,6.021258739508429138e-04,1.000198255007031856e+00
6.053923783702364575e-11,9.994633056434744089e-01,1.389522231143730004e-02,-3.355357651462307494e-02,4.555400010396890519e-04,4.555400010396890519e-04,4.555400010396890519e-04,-1.981280505398107739e+00,-1.984497838315388396e+00,3.217332917280609373e-03,6.022748324766607131e-04,1.000198255697264615e+00
6.073203795752372649e-11,9.994033197036386040e-01,1.555557762193122799e-02,-3.464771707244226201e-02,4.828565756790727031e-04,4.828565756790727031e-04,4.828565756790727031e-04,-1.981347671467190263e+00,-1.981521211772863778e+00,1.735403056734688995e-04,6.024689421239070924e-04,1.000198261024776381e+00
6.092483807802379430e-11,9.993391328732884604e-01,1.737422574179288762e-02,-3.551436704896218655e-02,4.683942369782056287e-04,4.683942369782056287e-04,4.683942369782056287e-04,-1.981414790526709657e+00,-1.983776820667595198e+00,2.362030140885477969e-03,6.026683931726352882e-04,1.000198272567729640e+00
6.111763819852387504e-11,9.992804012575818851e-01,1.929180420847981248e-02,-3.597739405381296385e-02,4.180682063970877441e-04,4.180682063970877441e-04,4.180682063970877441e-04,-1.981478131387064856e+00,-1.988791868190142198e+00,7.313736803077257841e-03,6.028358380971170129e-04,1.000198295813109040e+00
6.131043831902394285e-11,9.992380830581745199e-01,2.124554402129741337e-02,-3.588819939753506993e-02,3.510392362653880975e-04,3.510392362653880975e-04,3.510392362653880975e-04,-1.981539248261081632e+00,-1.990858598908215260e+00,9.319350647133612872e-03,6.029853892106172954e-04,1.000198348113457314e+00
6.150323843952402359e-11,9.992203041616746217e-01,2.318568867238028283e-02,-3.511192329208005780e-02,2.925396053595545566e-04,2.925396053595545566e-04,2.925396053595545566e-04,-1.981603781872807613e+00,-1.988374822283113463e+00,6.771040410305961821e-03,6.031714994691527798e-04,1.000198444092237793e+00
6.169603856002410433e-11,9.992298398321362018e-01,2.507576371018122377e-02,-3.354428400760085804e-02,2.645923752073748442e-04,2.645923752073748442e-04,2.645923752073748442e-04,-1.981676289645839750e+00,-1.985450573327175228e+00,3.774283681335443598e-03,6.034394085644777077e-04,1.000198581021449984e+00
6.188883868052417214e-11,9.992641833530500062e-01,2.688237800569832220e-02,-3.115121790655419470e-02,2.777776947076756025e-04,2.777776947076756025e-04,2.777776947076756025e-04,-1.981757707031608362e+00,-1.985928203766221589e+00,4.170496734613311253e-03,6.038014564321734709e-04,1.000198743924617828e+00
6.208163880102425288e-11,9.993166890108365896e-01,2.856349505053714169e-02,-2.799932749048503200e-02,3.270622503595475806e-04,3.270622503595475806e-04,3.270622503595475806e-04,-1.981848097993880842e+00,-1.988257429028437828e+00,6.409331034557095783e-03,6.042555289382308282e-04,1.000198921831862320e+00
6.227443892152432070e-11,9.993775900181097738e-01,3.006271780763841370e-02,-2.425500016851039192e-02,3.935157271758867145e-04,3.935157271758867145e-04,3.935157271758867145e-04,-1.981947955473218226e+00,-1.988097711775909993e+00,6.149756302691818804e-03,6.048053310212006106e-04,1.000199113431612608e+00
6.246723904202440143e-11,9.994355671225407800e-01,3.131413347204543840e-02,-2.015808745480575023e-02,4.515396031611909567e-04,4.515396031611909567e-04,4.515396031611909567e-04,-1.982056495854503941e+00,-1.984849428846025887e+00,2.792932991521872993e-03,6.054430187100691895e-04,1.000199312975475152e+00
6.266003916252448217e-11,9.994810886161773489e-01,3.225849090462230145e-02,-1.599083096177693342e-02,4.788764576945211049e-04,4.788764576945211049e-04,4.788764576945211049e-04,-1.982167853374784627e+00,-1.982876757122846945e+00,7.089037480623483793e-04,6.061114024761636142e-04,1.000199494026761560e+00
6.285283928302454999e-11,9.995104053293306645e-01,3.286595062712110299e-02,-1.205213070228097413e-02,4.653345047392899963e-04,4.653345047392899963e-04,4.653345047392899963e-04,-1.982271575171209665e+00,-1.985544965885912116e+00,3.273390714702371224e-03,6.067074851255284569e-04,1.000199619873399337e+00
6.304563940352463072e-11,9.995267214907566089e-01,3.315455229364408507e-02,-8.628280769519349608e-03,4.166274307106418288e-04,4.166274307106418288e-04,4.166274307106418288e-04,-1.982359122278206431e+00,-1.990372193443072479e+00,8.013071164866080939e-03,6.071455897203798576e-04,1.000199677905025286e+00
6.323843952402469854e-11,9.995368486714306666e-01,3.319219845404603603e-02,-5.948270960742351419e-03,3.518458281769921980e-04,3.518458281769921980e-04,3.518458281769921980e-04,-1.982429675137649783e+00,-1.992033079846768029e+00,9.603404709118162907e-03,6.074176115691314526e-04,1.000199695711731396e+00
6.343123964452477928e-11,9.995461020993122725e-01,3.307813415138740470e-02,-4.130199302247610817e-03,2.958094291821211706e-04,2.958094291821211706e-04,2.958094291821211706e-04,-1.982489409214485354e+00,-1.989136619631970193e+00,6.647210417484789545e-03,6.075838952660053997e-04,1.000199713766025233e+00
6.362403976502484709e-11,9.995558881948900520e-01,3.291354206063425158e-02,-3.146151563605585622e-03,2.695576102379087830e-04,2.695576102379087830e-04,2.695576102379087830e-04,-1.982544775240795198e+00,-1.985747607425237593e+00,3.202832184442489134e-03,6.077065025759958604e-04,1.000199746478745322e+00
6.381683988552492783e-11,9.995652188522935466e-01,3.277758172056152025e-02,-2.831671657167468027e-03,2.826477851234075506e-04,2.826477851234075506e-04,2.826477851234075506e-04,-1.982597264200899767e+00,-1.985768409659134592e+00,3.171145458234865631e-03,6.078025178113240440e-04,1.000199778709484733e+00
6.400964000602500857e-11,9.995730701513301231e-01,3.271852421034364411e-02,-2.938881069552143517e-03,3.298747701034095560e-04,3.298747701034095560e-04,3.298747701034095560e-04,-1.982646045704725468e+00,-1.987930528845599287e+00,5.284483140873791340e-03,6.078644939027008079e-04,1.000199796006317809e+00
6.420244012652507638e-11,9.995785803586816343e-01,3.275653686049149332e-02,-3.202435641439503947e-03,3.933172654319527458e-04,3.933172654319527458e-04,3.933172654319527458e-04,-1.982692358752039752e+00,-1.988164881901223202e+00,5.472523149183449419e-03,6.079042429443148789e-04,1.000199804704887230e+00
6.439524024702515712e-11,9.995800845910219889e-01,3.288820590200313559e-02,-3.383314556321538862e-03,4.489361670662039014e-04,4.489361670662039014e-04,4.489361670662039014e-04,-1.982739459076802824e+00,-1.985716038620041424e+00,2.976579543238577416e-03,6.079539250034097500e-04,1.000199820279377150e+00
6.458804036752522493e-11,9.995758253844843066e-01,3.308732558973123683e-02,-3.280703609310041922e-03,4.755328652296519497e-04,4.755328652296519497e-04,4.755328652296519497e-04,-1.982788931295797363e+00,-1.984331120552706773e+00,1.542189256909513861e-03,6.080299411280607391e-04,1.000199846411948146e+00
6.478084048802530567e-11,9.995663594127837115e-01,3.330503886308909534e-02,-2.730806056374156330e-03,4.628953896662049076e-04,4.628953896662049076e-04,4.628953896662049076e-04,-1.982839363759004492e+00,-1.986929041484121417e+00,4.089677725116829324e-03,6.081193165037514399e-04,1.000199871078413905e+00
6.497364060852537348e-11,9.995555094167807297e-01,3.347559322789422226e-02,-1.614356625100524896e-03,4.159147066855685458e-04,4.159147066855685458e-04,4.159147066855685458e-04,-1.982889906367893751e+00,-1.991162517118257869e+00,8.272610750364183668e-03,6.082138968044456181e-04,1.000199881844900052e+00
6.516644072902545422e-11,9.995478874600337571e-01,3.352870030967365633e-02,1.270227395687225790e-04,3.527943906583419086e-04,3.527943906583419086e-04,3.527943906583419086e-04,-1.982943913780695233e+00,-1.992155950966048028e+00,9.212037185352820942e-03,6.083457180342144877e-04,1.000199884011197637e+00
6.535924084952553496e-11,9.995452862463737320e-01,3.340200056275306750e-02,2.483087698862821487e-03,2.978976260979681592e-04,2.978976260979681592e-04,2.978976260979681592e-04,-1.983006949535118135e+00,-1.988853189125548981e+00,5.846239590430863525e-03,6.085695106335262334e-04,1.000199901336508379e+00
6.555204097002560277e-11,9.995457576006380185e-01,3.304602628172044476e-02,5.385735738495278820e-03,2.721497496036967816e-04,2.721497496036967816e-04,2.721497496036967816e-04,-1.983081419984815685e+00,-1.985317749879405458e+00,2.236329894589836678e-03,6.089113664775095379e-04,1.000199958117036658e+00
6.574484109052568351e-11,9.995458309408673525e-01,3.242123552124802355e-02,8.726273029417107308e-03,2.849722665367274577e-04,2.849722665367274577e-04,2.849722665367274577e-04,-1.983165218107908245e+00,-1.985331322234524576e+00,2.166104126616297601e-03,6.093488763150421315e-04,1.000200066044034442e+00
6.593764121102575132e-11,9.995428690072076794e-01,3.149560611139982924e-02,1.235932284771258487e-02,3.309389670370679578e-04,3.309389670370679578e-04,3.309389670370679578e-04,-1.983254202522587439e+00,-1.987719460810438488e+00,4.465258287851157568e-03,6.098417942056918442e-04,1.000200228523652424e+00
6.613044133152583206e-11,9.995354520046282332e-01,3.025232497213322172e-02,1.609081479598014480e-02,3.922239451596541302e-04,3.922239451596541302e-04,3.922239451596541302e-04,-1.983345895151288341e+00,-1.988524363560842501e+00,5.178468409554255400e-03,6.103648822131455941e-04,1.000200444469123262e+00
6.632324145202591280e-11,9.995230569005576493e-01,2.870773450396398377e-02,1.967143840205603025e-02,4.455725613485917239e-04,4.455725613485917239e-04,4.455725613485917239e-04,-1.983438244720176158e+00,-1.986760886408607929e+00,3.322641688431859138e-03,6.108972655947830397e-04,1.000200697001007999e+00
6.651604157252598061e-11,9.995071616261800296e-01,2.692711890248371612e-02,2.282103532401691046e-02,4.709999166436245515e-04,4.709999166436245515e-04,4.709999166436245515e-04,-1.983526395239550100e+00,-1.985701025772326878e+00,2.174630532776759655e-03,6.113909718040539624e-04,1.000200943678716703e+00
6.670884169302606135e-11,9.994929307622674175e-01,2.502229987706018968e-02,2.528640567380847567e-02,4.590952092560841077e-04,4.590952092560841077e-04,4.590952092560841077e-04,-1.983603664037773884e+00,-1.987954165371099480e+00,4.350501333325691375e-03,6.117792853420496967e-04,1.000201132389903602e+00
6.690164181352612917e-11,9.994883897614043056e-01,2.312610405259593258e-02,2.690522641838423434e-02,4.144678706156655124e-04,4.144678706156655124e-04,4.144678706156655124e-04,-1.983666389875280656e+00,-1.991387998472059051e+00,7.721608596778367639e-03,6.120304044993506339e-04,1.000201236902146906e+00
6.709444193402620990e-11,9.995003720806482361e-01,2.135599259036483066e-02,2.764089882065283790e-02,3.541233689515441456e-04,3.541233689515441456e-04,3.541233689515441456e-04,-1.983718868208167008e+00,-1.991703166386150192e+00,7.984298177983076977e-03,6.121817165761153385e-04,1.000201276408828388e+00
6.728724205452627772e-11,9.995305343235898476e-01,1.978628996968413711e-02,2.757508686980664897e-02,3.011656206414957643e-04,3.011656206414957643e-04,3.011656206414957643e-04,-1.983768931814433367e+00,-1.988185608363953971e+00,4.416676549520668141e-03,6.123078331374816156e-04,1.000201294555689735e+00
6.748004217502635846e-11,9.995749807035846368e-01,1.843982870380858272e-02,2.687423249802351616e-02,2.759623073727319065e-04,2.759623073727319065e-04,2.759623073727319065e-04,-1.983821130701236335e+00,-1.984823099987277351e+00,1.001969286040973149e-03,6.124546592359618414e-04,1.000201318109919413e+00
6.767284229552643919e-11,9.996272153141150252e-01,1.729544013832001390e-02,2.575633581262644703e-02,2.881541238785526992e-04,2.881541238785526992e-04,2.881541238785526992e-04,-1.983874226212049008e+00,-1.985215334249541108e+00,1.341108037492187016e-03,6.126111535481974790e-04,1.000201340747565615e+00
6.786564241602650701e-11,9.996809424075435713e-01,1.630142191686603445e-02,2.446920857803898744e-02,3.328330660505149819e-04,3.328330660505149819e-04,3.328330660505149819e-04,-1.983924816783450673e+00,-1.988118682324168995e+00,4.193865540718312752e-03,6.127436984771616460e-04,1.000201348488680253e+00
6.805844253652658775e-11,9.997304369788355682e-01,1.538837422464676974e-02,2.327063150546720624e-02,3.925607892205836566e-04,3.925607892205836566e-04,3.925607892205836566e-04,-1.983972105311495593e+00,-1.989563351072703101e+00,5.591245761207407766e-03,6.128436067830221167e-04,1.000201351652862725e+00
6.825124265702665556e-11,9.997698799737544384e-01,1.448026410225689009e-02,2.239714546678642920e-02,4.443483677818168913e-04,4.443483677818168913e-04,4.443483677818168913e-04,-1.984018201022913264e+00,-1.988368290400357896e+00,4.350089377444643808e-03,6.129317753505693833e-04,1.000201379490803122e+00
6.844404277752673630e-11,9.997941691304156331e-01,1.350448117230710829e-02,2.202414846359929471e-02,4.686236644272918201e-04,4.686236644272918201e-04,4.686236644272918201e-04,-1.984064942694142131e+00,-1.987410885992646481e+00,3.345943298504362381e-03,6.130274622582400790e-04,1.000201443995985207e+00
6.863684289802681704e-11,9.998010912222187185e-01,1.240032379925050388e-02,2.223702390988507513e-02,4.565690624779861488e-04,4.565690624779861488e-04,4.565690624779861488e-04,-1.984112244943355696e+00,-1.989148092721608307e+00,5.035847778252613809e-03,6.131310227404455351e-04,1.000201522043879576e+00
6.882964301852688485e-11,9.997922391680070797e-01,1.112361521715490853e-02,2.303073014323172435e-02,4.131440827692606297e-04,4.131440827692606297e-04,4.131440827692606297e-04,-1.984159924464063751e+00,-1.991789135132632227e+00,7.629210668568511301e-03,6.132433307688668015e-04,1.000201579127292906e+00
6.902244313902696559e-11,9.997711420151407236e-01,9.645767367076910070e-03,2.433372520606788894e-02,3.549476286354119972e-04,3.549476286354119972e-04,3.549476286354119972e-04,-1.984210525767794886e+00,-1.991554290851309084e+00,7.343765083514093572e-03,6.133893221763422367e-04,1.000201603155531194e+00
6.921524325952703340e-11,9.997404958116778984e-01,7.949384637367560083e-03,2.603328251929036205e-02,3.039344389062314622e-04,3.039344389062314622e-04,3.039344389062314622e-04,-1.984267925777840391e+00,-1.987975827229743198e+00,3.707901451902915254e-03,6.136044110765673330e-04,1.000201610000791774e+00
6.940804338002711414e-11,9.997016283679580617e-01,6.026248048141173014e-03,2.798351321510321107e-02,2.792928700821267307e-04,2.792928700821267307e-04,2.792928700821267307e-04,-1.984332634367916626e+00,-1.984858835405207245e+00,5.262010372906276295e-04,6.138950027332797923e-04,1.000201623224600267e+00
6.960084350052718195e-11,9.996565724407594500e-01,3.882221511379188930e-03,2.999998843567951851e-02,2.903043460114160972e-04,2.903043460114160972e-04,2.903043460114160972e-04,-1.984400765592904126e+00,-1.985498911636043085e+00,1.098146043138904055e-03,6.142238961478772635e-04,1.000201657906703456e+00
6.979364362102726269e-11,9.996099197181814722e-01,1.547886122978890796e-03,3.186194688068626907e-02,3.327446766534397659e-04,3.327446766534397659e-04,3.327446766534397659e-04,-1.984467275910884787e+00,-1.988594257314682645e+00,4.126981403797788661e-03,6.145412659075429702e-04,1.000201722845764918e+00
6.998644374152734343e-11,9.995680621420383050e-01,-9.115280664708060639e-04,3.333763898755632421e-02,3.903254699774055315e-04,3.903254699774055315e-04,3.903254699774055315e-04,-1.984530019305987159e+00,-1.990226691850612184e+00,5.696672544625004664e-03,6.148246346896413727e-04,1.000201826321969190e+00
7.017924386202741124e-11,9.995367826982958226e-01,-3.394044519378103166e-03,3.422683138982419992e-02,4.408811995431931763e-04,4.408811995431931763e-04,4.408811995431931763e-04,-1.984589893127856497e+00,-1.989081818963451820e+00,4.491925835595361911e-03,6.150818272791106281e-04,1.000201968640578976e+00
7.037204398252749198e-11,9.995200424248620319e-01,-5.770642716053755658e-03,3.439873758988422348e-02,4.650229198092497023e-04,4.650229198092497023e-04,4.650229198092497023e-04,-1.984647765080880033e+00,-1.987805173642016587e+00,3.157408561136549555e-03,6.153214070052635300e-04,1.000202129856528233e+00
7.056484410302755980e-11,9.995207577869120730e-01,-7.906538940114204647e-03,3.380805054784979946e-02,4.537481638428251239e-04,4.537481638428251239e-04,4.537481638428251239e-04,-1.984702838146807702e+00,-1.988843527836002156e+00,4.140689689194445786e-03,6.155381453049432088e-04,1.000202277076358115e+00
7.075764422352764053e-11,9.995413178863133963e-01,-9.689933439511255048e-03,3.248973354954692860e-02,4.118324298975692540e-04,4.118324298975692540e-04,4.118324298975692540e-04,-1.984755324641281238e+00,-1.990796821550069096e+00,6.041496908787837884e-03,6.157344316469278876e-04,1.000202393105232845e+00
7.095044434402770835e-11,9.995819895393670551e-01,-1.106020907630349444e-02,3.054620100032040542e-02,3.556946760578044513e-04,3.556946760578044513e-04,3.556946760578044513e-04,-1.984808761288162859e+00,-1.990405545705788537e+00,5.596784417625594310e-03,6.159407259139931291e-04,1.000202491570223895e+00
7.114324446452778909e-11,9.996387044176368031e-01,-1.202478078505115830e-02,2.813718023968456508e-02,3.068286220958859646e-04,3.068286220958859646e-04,3.068286220958859646e-04,-1.984867078782345695e+00,-1.987327911873803421e+00,2.460833091457780095e-03,6.161948045023660139e-04,1.000202593610326263e+00
7.133604458502786982e-11,9.997032942657437804e-01,-1.265608550799591711e-02,2.546936063168125583e-02,2.835893199075004449e-04,2.835893199075004449e-04,2.835893199075004449e-04,-1.984930309247890934e+00,-1.985020578969364236e+00,9.026972147320241478e-05,6.164970408817510312e-04,1.000202694688397287e+00
7.152884470552793764e-11,9.997666617696521207e-01,-1.306906209450116318e-02,2.277602059298500931e-02,2.944620526304093087e-04,2.944620526304093087e-04,2.944620526304093087e-04,-1.984993462837314482e+00,-1.986361162577556128e+00,1.367699740241636432e-03,6.167987556378886314e-04,1.000202766878247607e+00
7.172164482602801838e-11,9.998219022402212719e-01,-1.339032222897984688e-02,2.028393501909922861e-02,3.351082140004100346e-04,3.351082140004100346e-04,3.351082140004100346e-04,-1.985050919853696749e+00,-1.989879887182377294e+00,4.828967328680492527e-03,6.170444272911640091e-04,1.000202794948154450e+00
7.191444494652808619e-11,9.998646685304827253e-01,-1.373409709772836773e-02,1.817824301224198885e-02,3.900687237282331383e-04,3.900687237282331383e-04,3.900687237282331383e-04,-1.985101324667394529e+00,-1.991708794700143281e+00,6.607470032748730647e-03,6.172198824110768393e-04,1.000202801203616598e+00
7.210724506702816693e-11,9.998916967533713063e-01,-1.419281990022950961e-02,1.658043812983005239e-02,4.384901145848317332e-04,4.384901145848317332e-04,4.384901145848317332e-04,-1.985147372038665647e+00,-1.990536343570528777e+00,5.388971531863159629e-03,6.173516015258919548e-04,1.000202827940355199e+00
7.230004518752824767e-11,9.999003984217322838e-01,-1.483805396067839483e-02,1.554464465081817869e-02,4.619210439693118724e-04,4.619210439693118724e-04,4.619210439693118724e-04,-1.985191369131336758e+00,-1.988888941840500690e+00,3.697572709163893506e-03,6.174667118494995936e-04,1.000202895557541494e+00
7.249284530802831548e-11,9.998903024353172908e-01,-1.572103898065043900e-02,1.506342318772981720e-02,4.513862906465938873e-04,4.513862906465938873e-04,4.513862906465938873e-04,-1.985233681230621716e+00,-1.989268207735938931e+00,4.034526505317320190e-03,6.175697862431761380e-04,1.000202983035247684e+00
7.268564542852839622e-11,9.998641727520434230e-01,-1.686618270164126979e-02,1.507113769697669692e-02,4.109737954376905655e-04,4.109737954376905655e-04,4.109737954376905655e-04,-1.985274534904889476e+00,-1.990640695240687874e+00,5.366160335798319733e-03,6.176612637235224385e-04,1.000203052388267899e+00
7.287844554902846403e-11,9.998269908795764938e-01,-1.826081601019910461e-02,1.544312851006707406e-02,3.563383010601988950e-04,3.563383010601988950e-04,3.563383010601988950e-04,-1.985315928409828512e+00,-1.990122102573483209e+00,4.806174163654679081e-03,6.177604774979970556e-04,1.000203086301409749e+00
7.307124566952854477e-11,9.997839594048509859e-01,-1.985092221250486094e-02,1.600020392176349990e-02,3.085633341217200172e-04,3.085633341217200172e-04,3.085633341217200172e-04,-1.985360391594146012e+00,-1.987401530427891805e+00,2.041138833745743085e-03,6.178921005141847431e-04,1.000203095802185027e+00
7.326404579002861258e-11,9.997398314859547996e-01,-2.154872972079609206e-02,1.652777421832923518e-02,2.858615768365934577e-04,2.858615768365934577e-04,2.858615768365934577e-04,-1.985407548272357214e+00,-1.985581534010762761e+00,1.739857384054374167e-04,6.180530275582214652e-04,1.000203098257716805e+00
7.345684591052869332e-11,9.996996689672473790e-01,-2.324783016924331092e-02,1.680795380518068996e-02,2.965539335619459200e-04,2.965539335619459200e-04,2.965539335619459200e-04,-1.985453895767232968e+00,-1.987139727385994092e+00,1.685831618761100565e-03,6.182092436408882698e-04,1.000203100753727092e+00
7.364964603102877406e-11,9.996690072149181372e-01,-2.483564937237746698e-02,1.665318110993671552e-02,3.361160385590524001e-04,3.361160385590524001e-04,3.361160385590524001e-04,-1.985496646770225526e+00,-1.990525282926534079e+00,5.028636156308569777e-03,6.183328604932949741e-04,1.000203105539238857e+00
7.384244615152884187e-11,9.996522975745347761e-01,-2.619860272406295681e-02,1.593079257085559808e-02,3.892313072896699745e-04,3.892313072896699745e-04,3.892313072896699745e-04,-1.985537213899975617e+00,-1.992041633601436379e+00,6.504419701460794831e-03,6.184366465051212335e-04,1.000203120029690584e+00
7.403524627202892261e-11,9.996509747707109650e-01,-2.722631305620948003e-02,1.457637907929277936e-02,4.357654386239831761e-04,4.357654386239831761e-04,4.357654386239831761e-04,-1.985580223517645404e+00,-1.990506266061169649e+00,4.926042543524310029e-03,6.185656050483617384e-04,1.000203153689309232e+00
7.422804639252899042e-11,9.996632347274024832e-01,-2.782486310438076621e-02,1.259951048797661351e-02,4.582853903723164567e-04,4.582853903723164567e-04,4.582853903723164567e-04,-1.985629207817673603e+00,-1.988462534357210654e+00,2.833326539537043241e-03,6.187567603988780151e-04,1.000203209286587347e+00
7.442084651302907116e-11,9.996856665774755957e-01,-2.793993943471311664e-02,1.008351133838438635e-02,4.484491398817321895e-04,4.484491398817321895e-04,4.484491398817321895e-04,-1.985684193178874457e+00,-1.988476888709888257e+00,2.792695531013899505e-03,6.190144275231155213e-04,1.000203285382059271e+00
7.461364663352913898e-11,9.997148204459946896e-01,-2.757797005254137776e-02,7.176146590885718393e-03,4.100849363024259577e-04,4.100849363024259577e-04,4.100849363024259577e-04,-1.985744166218276874e+00,-1.989752639610411933e+00,4.008473392134956695e-03,6.193231314058387582e-04,1.000203387674010624e+00
7.480644675402921971e-11,9.997473464552445455e-01,-2.681018773656456550e-02,4.068331339672728864e-03,3.578335700557361233e-04,3.578335700557361233e-04,3.578335700557361233e-04,-1.985807878000290572e+00,-1.989638608190078095e+00,3.830730189787570281e-03,6.196698477548214130e-04,1.000203527684210725e+00
7.499924687452930045e-11,9.997795800870916683e-01,-2.575522320348372710e-02,9.643282908289170204e-04,3.116910813259324872e-04,3.116910813259324872e-04,3.116910813259324872e-04,-1.985874096055179505e+00,-1.987714983605231023e+00,1.840887550051544279e-03,6.200413683968486120e-04,1.000203700987013500e+00
7.519204699502936827e-11,9.998081365083233418e-01,-2.455058758546453668e-02,-1.946546224203007242e-03,2.893510579158933014e-04,2.893510579158933014e-04,2.893510579158933014e-04,-1.985939539457057812e+00,-1.986642757828544603e+00,7.032183714867093699e-04,6.204053305667848626e-04,1.000203871706827563e+00
7.538484711552944901e-11,9.998313122362566530e-01,-2.332884299440064757e-02,-4.507646650409869761e-03,2.992970736043026295e-04,2.992970736043026295e-04,2.992970736043026295e-04,-1.985999083230882700e+00,-1.988511013272150185e+00,2.511930041267472838e-03,6.207115992468744802e-04,1.000203992404509190e+00
7.557764723602951682e-11,9.998494726757536366e-01,-2.220672469702400162e-02,-6.601447036705602837e-03,3.374800535705132338e-04,3.374800535705132338e-04,3.374800535705132338e-04,-1.986049132171433307e+00,-1.991725631221602955e+00,5.676499050169698905e-03,6.209240646666599594e-04,1.000204044357190458e+00
7.577044735652959756e-11,9.998635650276460618e-01,-2.128323784221328868e-02,-8.152458506704110541e-03,3.889928227938758433e-04,3.889928227938758433e-04,3.889928227938758433e-04,-1.986090185898323313e+00,-1.992833498590381058e+00,6.743312692057815139e-03,6.210486228082039021e-04,1.000204052532011501e+00
7.596324747702967830e-11,9.998732805738372864e-01,-2.063693003114819638e-02,-9.134629629939092221e-03,4.340169807937911402e-04,4.340169807937911402e-04,4.340169807937911402e-04,-1.986125932898206603e+00,-1.990884202708108619e+00,4.758269809902014244e-03,6.211233893850742153e-04,1.000204058042469368e+00
7.615604759752974611e-11,9.998770081971267709e-01,-2.031682855958145267e-02,-9.582433704865904803e-03,4.555292710612087251e-04,4.555292710612087251e-04,4.555292710612087251e-04,-1.986159986005074929e+00,-1.988477887301153046e+00,2.317901296078180018e-03,6.211821735095690881e-04,1.000204080398682249e+00
7.634884771802982685e-11,9.998736802746522878e-01,-2.033017161855604424e-02,-9.595212117238492017e-03,4.456780230043344104e-04,4.456780230043344104e-04,4.456780230043344104e-04,-1.986193001959237314e+00,-1.988222134566627108e+00,2.029132607389836241e-03,6.212328043763016682e-04,1.000204109384582152e+00
7.654164783852989466e-11,9.998643921325428563e-01,-2.063496413302255347e-02,-9.325151105242839022e-03,4.085022656611502368e-04,4.085022656611502368e-04,4.085022656611502368e-04,-1.986224482594506124e+00,-1.989479270545860379e+00,3.254787951354234411e-03,6.212705688449447197e-04,1.000204128026027206e+00
7.673444795902997540e-11,9.998520245594064715e-01,-2.114228110210148934e-02,-8.951046389205265935e-03,3.582128574030703141e-04,3.582128574030703141e-04,3.582128574030703141e-04,-1.986255129587328971e+00,-1.989715257460627607e+00,3.460127873298562279e-03,6.213016807642881417e-04,1.000204134937428435e+00
7.692724807953004321e-11,9.998395820770388243e-01,-2.172660887550124931e-02,-8.650572669460985381e-03,3.138333977566798222e-04,3.138333977566798222e-04,3.138333977566798222e-04,-1.986286593754694962e+00,-1.988356930815852186e+00,2.070337061157194545e-03,6.213417505857841451e-04,1.000204142565094045e+00
7.712004820003012395e-11,9.998293124237734864e-01,-2.223943943417549390e-02,-8.581759157378542058e-03,2.921345806944378393e-04,2.921345806944378393e-04,2.921345806944378393e-04,-1.986319206272535887e+00,-1.987665971037055890e+00,1.346764764519980170e-03,6.213942579207351645e-04,1.000204159375075008e+00
7.731284832053020469e-11,9.998231087393637528e-01,-2.252433929047619951e-02,-8.872683745616317952e-03,3.013376125774166808e-04,3.013376125774166808e-04,3.013376125774166808e-04,-1.986351615484899691e+00,-1.989431630788622174e+00,3.080015303722457524e-03,6.214464885565192413e-04,1.000204179803270810e+00
7.750564844103027250e-11,9.998225953452342107e-01,-2.243565875480797722e-02,-9.610576156992414742e-03,3.379074889530197037e-04,3.379074889530197037e-04,3.379074889530197037e-04,-1.986383585024212861e+00,-1.992159273127375174e+00,5.775688103162312202e-03,6.214961366356403297e-04,1.000204192680363979e+00
7.769844856153035324e-11,9.998278108102194306e-01,-2.186207077505817123e-02,-1.082604877812194666e-02,3.877934072801238435e-04,3.877934072801238435e-04,3.877934072801238435e-04,-1.986418435959431239e+00,-1.992749956209777684e+00,6.331520250346448636e-03,6.215744961248478645e-04,1.000204195627527826e+00
7.789124868203042105e-11,9.998358683020320825e-01,-2.075035442095884280e-02,-1.247952782568786251e-02,4.318172579235115714e-04,4.318172579235115714e-04,4.318172579235115714e-04,-1.986460495131655790e+00,-1.990496931381360746e+00,4.036436249704872248e-03,6.217297866451778265e-04,1.000204197975224307e+00
7.808404880253050179e-11,9.998418071203930557e-01,-1.911994199077711801e-02,-1.446235501197790617e-02,4.531569300787298220e-04,4.531569300787298220e-04,4.531569300787298220e-04,-1.986512179037095871e+00,-1.988010688024123507e+00,1.498508987027639267e-03,6.219838539253607582e-04,1.000204213356511662e+00
7.827684892303058253e-11,9.998415485948000114e-01,-1.706045074675338613e-02,-1.661753019310054785e-02,4.438857904120750209e-04,4.438857904120750209e-04,4.438857904120750209e-04,-1.986571035716253819e+00,-1.987836847951088837e+00,1.265812234834989619e-03,6.223115856167622893e-04,1.000204255833306188e+00
7.846964904353065034e-11,9.998343217821695772e-01,-1.471250649593298931e-02,-1.877172775844288335e-02,4.079147799385148118e-04,4.079147799385148118e-04,4.079147799385148118e-04,-1.986632128505763983e+00,-1.989365835702366248e+00,2.733707196602225536e-03,6.226643602589843063e-04,1.000204339621513450e+00
7.866244916403073108e-11,9.998225426231004409e-01,-1.224035769630207882e-02,-2.076275010906481963e-02,3.592536709047275769e-04,3.592536709047275769e-04,3.592536709047275769e-04,-1.986691797564202888e+00,-1.990089391364129323e+00,3.397593799926383780e-03,6.230050045954375719e-04,1.000204469871442736e+00
7.885524928453079890e-11,9.998099998026864776e-01,-9.806917442880690519e-03,-2.245242231751363657e-02,3.164659229415259798e-04,3.164659229415259798e-04,3.164659229415259798e-04,-1.986748258607410333e+00,-1.989240179224657679e+00,2.491920617247379843e-03,6.233148091026575154e-04,1.000204628427273645e+00
7.904804940503087963e-11,9.998005388421343786e-01,-7.556568465606988347e-03,-2.372846410405783993e-02,2.956104962559504197e-04,2.956104962559504197e-04,2.956104962559504197e-04,-1.986799788462138672e+00,-1.988726899304775086e+00,1.927110842636524032e-03,6.235765426379131539e-04,1.000204776053885247e+00
7.924084952553094745e-11,9.997978397678486395e-01,-5.604644469595757017e-03,-2.450711389579193766e-02,3.043266987874652832e-04,3.043266987874652832e-04,3.043266987874652832e-04,-1.986844209083163504e+00,-1.990165618949652604e+00,3.321409866489005106e-03,6.237688801063992396e-04,1.000204877187171659e+00
7.943364964603102819e-11,9.998049097049930278e-01,-4.030921763064192372e-03,-2.474417621956398819e-02,3.391168815907880931e-04,3.391168815907880931e-04,3.391168815907880931e-04,-1.986880773526326749e+00,-1.992268622790026145e+00,5.387849263699301221e-03,6.238866546336287004e-04,1.000204925439340808e+00
7.962644976653110892e-11,9.998224554315661150e-01,-2.876327140121101057e-03,-2.445032180001324024e-02,3.866986437218071851e-04,3.866986437218071851e-04,3.866986437218071851e-04,-1.986912603360439844e+00,-1.992351638765273103e+00,5.439035404833151427e-03,6.239582794463435387e-04,1.000204944661251538e+00
7.981924988703117674e-11,9.998475945033874490e-01,-2.142771483578612395e-03,-2.369878577193116481e-02,4.289496362878759332e-04,4.289496362878759332e-04,4.289496362878759332e-04,-1.986944296090677353e+00,-1.989958984915320750e+00,3.014688824643493425e-03,6.240287468780439991e-04,1.000204964522188211e+00
8.001205000753125748e-11,9.998749175681533874e-01,-1.794401534374899954e-03,-2.261709347336075815e-02,4.497399968626718345e-04,4.497399968626718345e-04,4.497399968626718345e-04,-1.986978155063629403e+00,-1.987637019578095021e+00,6.588645144655215068e-04,6.241216995362884297e-04,1.000204994610991660e+00
8.020485012803132529e-11,9.998995167877079426e-01,-1.757674829818073282e-03,-2.136506682215645256e-02,4.411474270857488429e-04,4.411474270857488429e-04,4.411474270857488429e-04,-1.987012827179683860e+00,-1.987766661195202733e+00,7.538340155188993095e-04,6.242243998688474984e-04,1.000205022180617132e+00
8.039765024853140603e-11,9.999192824985169148e-01,-1.920467534547370047e-03,-2.010889002912718757e-02,4.065912807075951186e-04,4.065912807075951186e-04,4.065912807075951186e-04,-1.987045746970956372e+00,-1.989681672902625875e+00,2.635925931669408622e-03,6.243112790064378600e-04,1.000205033755154904e+00
8.059045036903147384e-11,9.999346074961638076e-01,-2.135067176422193735e-03,-1.899961017634508795e-02,3.595155825341873131e-04,3.595155825341873131e-04,3.595155825341873131e-04,-1.987076203225814020e+00,-1.990849998307269608e+00,3.773795081455616485e-03,6.243743237089845535e-04,1.000205034771746826e+00
8.078325048953155458e-11,9.999464804511789540e-01,-2.231239696778697986e-03,-1.815760094383441284e-02,3.180848422436331801e-04,3.180848422436331801e-04,3.180848422436331801e-04,-1.987105501885321202e+00,-1.990349963711174119e+00,3.244461825853001136e-03,6.244256076107658048e-04,1.000205044524918652e+00
8.097605061003163532e-11,9.999551972647211517e-01,-2.040953030959293153e-03,-1.766033667704115101e-02,2.980757184804824875e-04,2.980757184804824875e-04,2.980757184804824875e-04,-1.987134926235959220e+00,-1.989841563064790542e+00,2.706636828831381243e-03,6.244779410333017563e-04,1.000205074445699394e+00
8.116885073053170313e-11,9.999604203197214325e-01,-1.428509561004461101e-03,-1.753264397865797811e-02,3.068612030871696551e-04,3.068612030871696551e-04,3.068612030871696551e-04,-1.987164839305165742e+00,-1.990855308535816937e+00,3.690469230651127579e-03,6.245355908721934683e-04,1.000205116949825390e+00
8.136165085103178387e-11,9.999614821971980483e-01,-3.155357700963129790e-04,-1.774287283739299850e-02,3.407945317784601916e-04,3.407945317784601916e-04,3.407945317784601916e-04,-1.987195836940812255e+00,-1.992350810847240972e+00,5.154973906428807207e-03,6.246066439968583255e-04,1.000205155359378262e+00
8.155445097153185168e-11,9.999570437114263521e-01,1.306781602352057037e-03,-1.820940919521117987e-02,3.868156540940446498e-04,3.868156540940446498e-04,3.868156540940446498e-04,-1.987230274851212064e+00,-1.992033478884684294e+00,4.803204033472168767e-03,6.247143489980827753e-04,1.000205179518084631e+00
8.174725109203193242e-11,9.999448537708933715e-01,3.378409019022345951e-03,-1.881773360479158802e-02,4.274797557015608219e-04,4.274797557015608219e-04,4.274797557015608219e-04,-1.987270718157643445e+00,-1.989636534807135648e+00,2.365816649492222777e-03,6.248836108311692965e-04,1.000205190786715770e+00
8.194005121253201316e-11,9.999229143606892523e-01,5.779405250991436448e-03,-1.944227691938676603e-02,4.474778450890129814e-04,4.474778450890129814e-04,4.474778450890129814e-04,-1.987316925767166120e+00,-1.987588134301692344e+00,2.712085345261654049e-04,6.251127906374909574e-04,1.000205197432510795e+00
8.213285133303208097e-11,9.998917763031436312e-01,8.343692621323714476e-03,-1.996474264891449565e-02,4.393169231977900042e-04,4.393169231977900042e-04,4.393169231977900042e-04,-1.987365173834911625e+00,-1.988032147051951082e+00,6.669732170394529914e-04,6.253654237685985677e-04,1.000205209898866521e+00
8.232565145353216171e-11,9.998559083262279490e-01,1.087833638961419221e-02,-2.028380431726764174e-02,4.061447307800827074e-04,4.061447307800827074e-04,4.061447307800827074e-04,-1.987410859996878720e+00,-1.990172777382311908e+00,2.761917385433136380e-03,6.255957102610977148e-04,1.000205238390317275e+00
8.251845157403222953e-11,9.998225881480029553e-01,1.318964342400105218e-02,-2.031746377703038189e-02,3.606340330242092116e-04,3.606340330242092116e-04,3.606340330242092116e-04,-1.987451751157116364e+00,-1.991458048479539666e+00,4.006297322423267582e-03,6.257806612697377948e-04,1.000205288288358529e+00
8.271125169453231026e-11,9.997991268369119666e-01,1.511254001666517167e-02,-2.000352700389447513e-02,3.202056544711051871e-04,3.202056544711051871e-04,3.202056544711051871e-04,-1.987488485847901387e+00,-1.990905291082957662e+00,3.416805235056298833e-03,6.259255552128632554e-04,1.000205353701709043e+00
8.290405181503237808e-11,9.997905796718862259e-01,1.653413319556397074e-02,-1.930289716172206571e-02,3.003144133730659593e-04,3.003144133730659593e-04,3.003144133730659593e-04,-1.987522548306622339e+00,-1.990080146353333301e+00,2.557598046711001723e-03,6.260447814692631863e-04,1.000205418234952459e+00
8.309685193553245882e-11,9.997989937808867689e-01,1.740300251688913294e-02,-1.820640228551300907e-02,3.084317601320673316e-04,3.084317601320673316e-04,3.084317601320673316e-04,-1.987554804006343101e+00,-1.990570784107641433e+00,3.015980101298440692e-03,6.261481543519587141e-04,1.000205468472245229e+00
8.328965205603253955e-11,9.998234443483193790e-01,1.772386094977988075e-02,-1.674232612987529289e-02,3.411836430238526460e-04,3.411836430238526460e-04,3.411836430238526460e-04,-1.987586544762204088e+00,-1.991616205814954910e+00,4.029661052750919438e-03,6.262478304138117393e-04,1.000205509139657778e+00
8.348245217653260737e-11,9.998599815283671921e-01,1.754618688228491014e-02,-1.498073319789480599e-02,3.857963969124180706e-04,3.857963969124180706e-04,3.857963969124180706e-04,-1.987620207829234431e+00,-1.991232287280585878e+00,3.612079451351435638e-03,6.263668885340187677e-04,1.000205560623076195e+00
8.367525229703268811e-11,9.999019796484059919e-01,1.695686581453675901e-02,-1.303130451996525017e-02,4.251701611183167102e-04,4.251701611183167102e-04,4.251701611183167102e-04,-1.987657921524086824e+00,-1.989216544895775041e+00,1.558623371688297194e-03,6.265264537580318791e-04,1.000205636714149637e+00
8.386805241753275592e-11,9.999419139701519743e-01,1.607927809658127316e-02,-1.103240693220704401e-02,4.444592704837431181e-04,4.444592704837431181e-04,4.444592704837431181e-04,-1.987699054073792659e+00,-1.987761036554146266e+00,6.198248035354828283e-05,6.267206739752708734e-04,1.000205726118418958e+00
8.406085253803283666e-11,9.999741549617326974e-01,1.507156237071120321e-02,-9.131123926055001450e-03,4.366004093527986072e-04,4.366004093527986072e-04,4.366004093527986072e-04,-1.987739805543090599e+00,-1.988710439543319275e+00,9.706340002286667533e-04,6.269122192681541748e-04,1.000205800057517136e+00
8.425365265853290447e-11,9.999967562764455753e-01,1.411432317294280918e-02,-7.457738887087541658e-03,4.048107166037610534e-04,4.048107166037610534e-04,4.048107166037610534e-04,-1.987776089258466605e+00,-1.991135408683445629e+00,3.359319424978955172e-03,6.270603675928784759e-04,1.000205838604548036e+00
8.444645277903298521e-11,1.000010768862782173e+00,1.338549999732722463e-02,-6.102098192252505826e-03,3.612728611011660051e-04,3.612728611011660051e-04,3.612728611011660051e-04,-1.987806823026628367e+00,-1.992498513857802189e+00,4.691690831173766195e-03,6.271536279874676684e-04,1.000205847866163511e+00
8.463925289953306595e-11,1.000017968288745562e+00,1.303051799251494364e-02,-5.099596207817508504e-03,3.225470875230715948e-04,3.225470875230715948e-04,3.225470875230715948e-04,-1.987834104250614242e+00,-1.991830570034896830e+00,3.996465784282623480e-03,6.272121120896669054e-04,1.000205852165660936e+00
8.483205302003313376e-11,1.000019220532506026e+00,1.313957922008055987e-02,-4.430057067417660262e-03,3.033545143357223241e-04,3.033545143357223241e-04,3.033545143357223241e-04,-1.987860379978392267e+00,-1.990671916581942424e+00,2.811536603550203635e-03,6.272618269793409605e-04,1.000205871558318194e+00
8.502485314053321450e-11,1.000014492130314014e+00,1.373821929041119799e-02,-4.027141740449259773e-03,3.109847063154037774e-04,3.109847063154037774e-04,3.109847063154037774e-04,-1.987886823219256360e+00,-1.990681605843567903e+00,2.794782624311515241e-03,6.273148430334746445e-04,1.000205906905284658e+00
8.521765326103328231e-11,1.000003548038155943e+00,1.478840870982371831e-02,-3.793364851878891671e-03,3.424562281635566675e-04,3.424562281635566675e-04,3.424562281635566675e-04,-1.987913817175816833e+00,-1.991348303934566522e+00,3.434486758749783972e-03,6.273747276675063159e-04,1.000205944391364898e+00
8.541045338153336305e-11,9.999862166511499506e-01,1.619418792900973250e-02,-3.617045776372680276e-03,3.856202426564316619e-04,3.856202426564316619e-04,3.856202426564316619e-04,-1.987942155176406267e+00,-1.990939937838295481e+00,2.997782661889135131e-03,6.274496228948551373e-04,1.000205971138743433e+00
8.560325350203344379e-11,9.999625098282620694e-01,1.780992788342083619e-02,-3.389594293192746671e-03,4.238702765034174039e-04,4.238702765034174039e-04,4.238702765034174039e-04,-1.987972674778470061e+00,-1.989251080094707191e+00,1.278405316237191634e-03,6.275481317498576763e-04,1.000205984582385854e+00
8.579605362253351160e-11,9.999334763221784383e-01,1.945453700671647204e-02,-3.021694808476280830e-03,4.426134047321233166e-04,4.426134047321233166e-04,4.426134047321233166e-04,-1.988004600620160822e+00,-1.988200444220292740e+00,1.958436001318673392e-04,6.276629635794085064e-04,1.000205989313815769e+00
8.598885374303359234e-11,9.999024431857306272e-01,2.093443517547253704e-02,-2.455077909122479942e-03,4.348921910570345962e-04,4.348921910570345962e-04,4.348921910570345962e-04,-1.988035424437641918e+00,-1.989337291643407779e+00,1.301867205765891693e-03,6.277694909998926803e-04,1.000205990293348446e+00
8.618165386353366015e-11,9.998750830329823369e-01,2.207164942277123343e-02,-1.665610959857583050e-03,4.039291804673254111e-04,4.039291804673254111e-04,4.039291804673254111e-04,-1.988063208386443570e+00,-1.991653422774397386e+00,3.590214387953814031e-03,6.278482115654465548e-04,1.000205991062394162e+00
8.637445398403374089e-11,9.998575339319902833e-01,2.272795715477644862e-02,-6.564646387581438668e-04,3.617027221242248786e-04,3.617027221242248786e-04,3.617027221242248786e-04,-1.988088789820426028e+00,-1.992733309762244387e+00,4.644519941818339194e-03,6.279065731937067069e-04,1.000205994618460492e+00
8.656725410453380871e-11,9.998538209606623317e-01,2.281795028870584052e-02,5.538145300166400810e-04,3.242670202151206379e-04,3.242670202151206379e-04,3.242670202151206379e-04,-1.988115218212967106e+00,-1.991736524402038411e+00,3.621306189071386069e-03,6.279740066761418460e-04,1.000206002492585844e+00
8.676005422503388944e-11,9.998645271648709532e-01,2.231164606424780247e-02,1.939606645651220174e-03,3.056896891211627961e-04,3.056896891211627961e-04,3.056896891211627961e-04,-1.988145035293594098e+00,-1.990255748936525126e+00,2.110713642930956042e-03,6.280769714788338827e-04,1.000206015195295395e+00
8.695285434553397018e-11,9.998872112013819091e-01,2.123305253356521510e-02,3.466949891830071583e-03,3.128425962353593407e-04,3.128425962353593407e-04,3.128425962353593407e-04,-1.988179098505085562e+00,-1.990024522494662218e+00,1.845423989576612826e-03,6.282236422573943138e-04,1.000206037534927983e+00
8.714565446603403800e-11,9.999174438169092793e-01,1.965957214519540447e-02,5.084878179469202661e-03,3.428819453829747704e-04,3.428819453829747704e-04,3.428819453829747704e-04,-1.988217167747943437e+00,-1.990692497702736707e+00,2.475329954793297014e-03,6.284108749874512366e-04,1.000206082715208611e+00
8.733845458653411873e-11,9.999495466631802554e-01,1.772065373374272917e-02,6.718657614672559654e-03,3.843149386647983618e-04,3.843149386647983618e-04,3.843149386647983618e-04,-1.988258879926036116e+00,-1.990648166721128876e+00,2.389286795092708266e-03,6.286348094725654600e-04,1.000206165640588951e+00
8.753125470703418655e-11,9.999774834340542373e-01,1.558975833548629890e-02,8.274150174969343782e-03,4.213190393996872033e-04,4.213190393996872033e-04,4.213190393996872033e-04,-1.988303220893661072e+00,-1.989573038231155166e+00,1.269817337494020702e-03,6.288852848519311395e-04,1.000206286629363728e+00
8.772405482753426729e-11,9.999966069522001622e-01,1.346564993509279801e-02,9.654757661842490457e-03,4.397726756064158677e-04,4.397726756064158677e-04,4.397726756064158677e-04,-1.988347240773216562e+00,-1.989054151242277468e+00,7.069104690608494536e-04,6.291333826638076865e-04,1.000206420813920305e+00
8.791685494803434802e-11,1.000005575435524596e+00,1.154538227472032622e-02,1.078332334280846481e-02,4.327089988591465634e-04,4.327089988591465634e-04,4.327089988591465634e-04,-1.988386688687460158e+00,-1.990360268536482291e+00,1.973579849022036748e-03,6.293372137679646965e-04,1.000206528870049905e+00
8.810965506853441584e-11,1.000006717914628362e+00,9.996471697128181400e-03,1.161837756718927042e-02,4.030173167399645319e-04,4.030173167399645319e-04,4.030173167399645319e-04,-1.988418851059854608e+00,-1.992477806728132350e+00,4.058955668277820610e-03,6.294692205486149749e-04,1.000206585504619827e+00
8.830245518903449658e-11,1.000004167182857229e+00,8.935393004209079074e-03,1.215903450114122486e-02,3.622717647802575162e-04,3.622717647802575162e-04,3.622717647802575162e-04,-1.988444424778004427e+00,-1.993196909916148396e+00,4.752485138143998714e-03,6.295376187121923739e-04,1.000206599793980633e+00
8.849525530953456439e-11,1.000001192804307770e+00,8.414950179710771472e-03,1.244050161358887727e-02,3.261617724067485840e-04,3.261617724067485840e-04,3.261617724067485840e-04,-1.988466789608949403e+00,-1.991865866486122405e+00,3.399076877172970117e-03,6.295769645979006502e-04,1.000206604692480017e+00
8.868805543003464513e-11,9.999988650846063365e-01,8.419171493364291728e-03,1.252583571060722316e-02,3.083990530630916264e-04,3.083990530630916264e-04,3.083990530630916264e-04,-1.988489334475414427e+00,-1.990138354522723807e+00,1.649020047309366016e-03,6.296172658008538335e-04,1.000206625416464323e+00
8.888085555053471294e-11,9.999966562578463947e-01,8.864642799029875952e-03,1.249697208329579069e-02,3.155331595004688791e-04,3.155331595004688791e-04,3.155331595004688791e-04,-1.988512535360717814e+00,-1.989771417579163870e+00,1.258882218445968358e-03,6.296645891053922290e-04,1.000206660380263513e+00
8.907365567103479368e-11,9.999937101055417221e-01,9.609833572284428096e-03,1.244402714543937395e-02,3.446180763242788600e-04,3.446180763242788600e-04,3.446180763242788600e-04,-1.988535414041414207e+00,-1.990494685023631583e+00,1.959270982217299183e-03,6.297097600249358879e-04,1.000206692022915567e+00
8.926645579153487442e-11,9.999894220647074228e-01,1.047386654796146448e-02,1.245121905194240645e-02,3.844742765630190058e-04,3.844742765630190058e-04,3.844742765630190058e-04,-1.988557486700391896e+00,-1.990746854273206079e+00,2.189367572814160477e-03,6.297479229961624103e-04,1.000206709705776076e+00
8.945925591203494223e-11,9.999834002797421961e-01,1.126251332831384490e-02,1.258124791397793873e-02,4.199584508516149457e-04,4.199584508516149457e-04,4.199584508516149457e-04,-1.988579201151336351e+00,-1.990080274863685439e+00,1.501073712349123386e-03,6.297834148912401491e-04,1.000206718147403695e+00
8.965205603253502297e-11,9.999757254274992402e-01,1.179506002557692904e-02,1.286385693879755522e-02,4.376425067755082988e-04,4.376425067755082988e-04,4.376425067755082988e-04,-1.988600828905014772e+00,-1.989806299487774988e+00,1.205470582760134355e-03,6.298191031198102120e-04,1.000206727603789147e+00
8.984485615303509078e-11,9.999676222026656625e-01,1.192517395939346296e-02,1.329390360878523678e-02,4.308562410795831318e-04,4.308562410795831318e-04,4.308562410795831318e-04,-1.988621991708636294e+00,-1.991001981874650273e+00,2.379990166014007025e-03,6.298515052800186288e-04,1.000206742049499997e+00
9.003765627353517152e-11,9.999615153149692404e-01,1.155295248972989554e-02,1.383939183429394593e-02,4.022388698533940331e-04,4.022388698533940331e-04,4.022388698533940331e-04,-1.988642899362415450e+00,-1.992726572337213842e+00,4.083672974798382635e-03,6.298824735121249206e-04,1.000206757835546467e+00
9.023045639403523934e-11,9.999597917971351224e-01,1.063033399369407023e-02,1.445440963328888627e-02,3.627760817518240442e-04,3.627760817518240442e-04,3.627760817518240442e-04,-1.988665550454164155e+00,-1.993027783552709042e+00,4.362233098544924907e-03,6.299311032924875429e-04,1.000206770033101877e+00
9.042325651453532007e-11,9.999631363538707962e-01,9.163689188106952793e-03,1.509010617689153164e-02,3.275973356155143304e-04,3.275973356155143304e-04,3.275973356155143304e-04,-1.988692215908784089e+00,-1.991457020028227332e+00,2.764804119443292109e-03,6.300255383015195563e-04,1.000206777321347440e+00
9.061605663503540081e-11,9.999699920971796274e-01,7.214841492509013222e-03,1.569971383271585169e-02,3.101211044277179998e-04,3.101211044277179998e-04,3.101211044277179998e-04,-1.988725013477941062e+00,-1.989702658013088987e+00,9.776445351479963984e-04,6.301800248798828091e-04,1.000206782754609502e+00
9.080885675553546863e-11,9.999775672501203250e-01,4.898390142093799263e-03,1.623839282901999928e-02,3.168702036610288714e-04,3.168702036610288714e-04,3.168702036610288714e-04,-1.988762562749911034e+00,-1.989477971938889311e+00,7.154091889781892923e-04,6.303825481702490709e-04,1.000206794251527809e+00
9.100165687603554936e-11,9.999832840320088678e-01,2.372389571437155328e-03,1.666216548594464872e-02,3.450298410424998646e-04,3.450298410424998646e-04,3.450298410424998646e-04,-1.988802069890578839e+00,-1.990490261367397595e+00,1.688191476818841916e-03,6.306056613209245739e-04,1.000206824608238954e+00
9.119445699653561718e-11,9.999855024591366437e-01,-1.776261300081160720e-04,1.693012934615100579e-02,3.836654400130340317e-04,3.836654400130340317e-04,3.836654400130340317e-04,-1.988841114790666609e+00,-1.991134196570173431e+00,2.293081779506745809e-03,6.308250436807625715e-04,1.000206884871939650e+00
9.138725711703569792e-11,9.999836101608964301e-01,-2.558753045328851766e-03,1.701081732641988170e-02,4.180219416373619169e-04,4.180219416373619169e-04,4.180219416373619169e-04,-1.988878072674987729e+00,-1.990804396330642545e+00,1.926323655654730779e-03,6.310243670688652070e-04,1.000206971657619404e+00
9.158005723753577865e-11,9.999782696225937295e-01,-4.592083720839182891e-03,1.689001856609308877e-02,4.351547511728104650e-04,4.351547511728104650e-04,4.351547511728104650e-04,-1.988911348326551032e+00,-1.990593998632941952e+00,1.682650306390939474e-03,6.311878609583088367e-04,1.000207062224078181e+00
9.177285735803584647e-11,9.999718191521413946e-01,-6.133880835026700104e-03,1.657586110847060132e-02,4.287498168864097773e-04,4.287498168864097773e-04,4.287498168864097773e-04,-1.988939399762928106e+00,-1.991498781202969859e+00,2.559381440041664027e-03,6.313002665849785965e-04,1.000207128695909331e+00
9.196565747853592721e-11,9.999678541713016289e-01,-7.095278210607425598e-03,1.609842182963005033e-02,4.014051990148189710e-04,4.014051990148189710e-04,4.014051990148189710e-04,-1.988961662474237224e+00,-1.992745797522354367e+00,3.784135048117141450e-03,6.313609057095295914e-04,1.000207161452129512e+00
9.215845759903599502e-11,9.999695598331648227e-01,-7.457294974543671184e-03,1.550404999830508855e-02,3.636018256046251017e-04,3.636018256046251017e-04,3.636018256046251017e-04,-1.988980988250366400e+00,-1.992673005532572761e+00,3.692017282206265863e-03,6.313930355346860377e-04,1.000207177356741806e+00
9.235125771953607576e-11,9.999779249713248719e-01,-7.276280576174997024e-03,1.484704721846334674e-02,3.297515889841781960e-04,3.297515889841781960e-04,3.297515889841781960e-04,-1.989000893088030963e+00,-1.991009140361516438e+00,2.008247273485377470e-03,6.314299889148502652e-04,1.000207202325989586e+00
9.254405784003614357e-11,9.999914208907653146e-01,-6.676049325591937832e-03,1.418159790958042725e-02,3.127455425968245824e-04,3.127455425968245824e-04,3.127455425968245824e-04,-1.989023003502982778e+00,-1.989411881826731010e+00,3.888783237481996890e-04,6.314884341521860263e-04,1.000207245601110406e+00
9.273685796053622431e-11,1.000007293898685701e+00,-5.827782296988450426e-03,1.355530803758579761e-02,3.190222704665711460e-04,3.190222704665711460e-04,3.190222704665711460e-04,-1.989046179845103346e+00,-1.989468056433506327e+00,4.218765884030779541e-04,6.315576759175121034e-04,1.000207292456951835e+00
9.292965808103630505e-11,1.000023033819851470e+00,-4.923823114298246997e-03,1.300411227939522914e-02,3.460737306547101476e-04,3.460737306547101476e-04,3.460737306547101476e-04,-1.989068230016520111e+00,-1.990799739433887439e+00,1.731509417367334920e-03,6.316161098122131338e-04,1.000207322078676908e+00
9.312245820153637286e-11,1.000036771556275017e+00,-4.152745897256402210e-03,1.254783412888013649e-02,3.834202460913493774e-04,3.834202460913493774e-04,3.834202460913493774e-04,-1.989088264473573897e+00,-1.991746301089016180e+00,2.658036615442366246e-03,6.316545849429144660e-04,1.000207330443579679e+00
9.331525832203645360e-11,1.000046907375475636e+00,-3.679829195678804236e-03,1.218664278209259655e-02,4.167045810023862302e-04,4.167045810023862302e-04,4.167045810023862302e-04,-1.989107135409056148e+00,-1.991592316960217657e+00,2.485181551161448447e-03,6.316813628464847770e-04,1.000207333697137324e+00
9.350805844253652141e-11,1.000052098280688195e+00,-3.632365174702202604e-03,1.189996143276459556e-02,4.332679424789494683e-04,4.332679424789494683e-04,4.332679424789494683e-04,-1.989126084997532740e+00,-1.991295084825865702e+00,2.168999828333052337e-03,6.317089261533634500e-04,1.000207350370708514e+00
9.370085856303660215e-11,1.000051873736431229e+00,-4.087428120911960720e-03,1.164972002640985056e-02,4.269786220788489945e-04,4.269786220788489945e-04,4.269786220788489945e-04,-1.989145807667564991e+00,-1.991839842349538925e+00,2.694034681974028563e-03,6.317443589978896309e-04,1.000207384074305983e+00
9.389365868353666996e-11,1.000046959052628859e+00,-5.062169778668525535e-03,1.138834679209934503e-02,4.004563327064148705e-04,4.004563327064148705e-04,4.004563327064148705e-04,-1.989166406094496686e+00,-1.992647210132261870e+00,3.480804037765278854e-03,6.317948822544488348e-04,1.000207424191265737e+00
9.408645880403675070e-11,1.000038621661084370e+00,-6.509955008734489255e-03,1.106907607776285579e-02,3.639336713468010543e-04,3.639336713468010543e-04,3.639336713468010543e-04,-1.989189857640679460e+00,-1.992322324392554300e+00,3.132466751874734764e-03,6.318748720213208632e-04,1.000207458530052662e+00
9.427925892453683144e-11,1.000027696665504173e+00,-8.325463614774661694e-03,1.065451877804506932e-02,3.312980557910742870e-04,3.312980557910742870e-04,3.312980557910742870e-04,-1.989217581509695520e+00,-1.990713693256713990e+00,1.496111747018534109e-03,6.319975719590630384e-04,1.000207481618665017e+00
9.447205904503689925e-11,1.000014464802310377e+00,-1.035847145146656309e-02,1.012060238483275185e-02,3.148548098230109955e-04,3.148548098230109955e-04,3.148548098230109955e-04,-1.989249026188751657e+00,-1.989377932309275065e+00,1.289061205234075540e-04,6.321581289267156180e-04,1.000207494369772743e+00
9.466485916553697999e-11,9.999994916961338909e-01,-1.243218897686018155e-02,9.456189365631475011e-03,3.207328391495840262e-04,3.207328391495840262e-04,3.207328391495840262e-04,-1.989281483966298225e+00,-1.989713541129503716e+00,4.320571632053858517e-04,6.323301583349118715e-04,1.000207501803841437e+00
9.485765928603704781e-11,9.999843302422485314e-01,-1.436188736251573644e-02,8.661665828163430877e-03,3.465966771866873272e-04,3.465966771866873272e-04,3.465966771866873272e-04,-1.989311887172921178e+00,-1.991228651877631872e+00,1.916764704710764841e-03,6.324831830195878565e-04,1.000207511627967394e+00
9.505045940653712854e-11,9.999712183563623791e-01,-1.597266525872160017e-02,7.749546753709563029e-03,3.825214857761943680e-04,3.825214857761943680e-04,3.825214857761943680e-04,-1.989338854021534653e+00,-1.992237324708876489e+00,2.898470687341790034e-03,6.326029699139309754e-04,1.000207530361723940e+00
9.524325952703720928e-11,9.999621789503224667e-01,-1.711772289249316806e-02,6.746811331797661522e-03,4.147567717412546802e-04,4.147567717412546802e-04,4.147567717412546802e-04,-1.989362902166442959e+00,-1.991999330848694294e+00,2.636428682251426483e-03,6.326943038224309155e-04,1.000207557512913015e+00
9.543605964753727710e-11,9.999585374931085902e-01,-1.769737967254146963e-02,5.695281770595743420e-03,4.310008424313220891e-04,4.310008424313220891e-04,4.310008424313220891e-04,-1.989385053316301777e+00,-1.991435616174793921e+00,2.050562858492250076e-03,6.327681950292127471e-04,1.000207584776837688e+00
9.562885976803735783e-11,9.999611110928362523e-01,-1.767506073348491108e-02,4.646389002342920897e-03,4.251484018810552110e-04,4.251484018810552110e-04,4.251484018810552110e-04,-1.989405879236337604e+00,-1.991587305451774981e+00,2.181426215437278892e-03,6.328326349049172165e-04,1.000207604757650248e+00
9.582165988853742565e-11,9.999703482811514998e-01,-1.708415609470117710e-02,3.650569730926513535e-03,3.996213435978790049e-04,3.996213435978790049e-04,3.996213435978790049e-04,-1.989426468868448872e+00,-1.992076838504676539e+00,2.650369636227676087e-03,6.328962480754077432e-04,1.000207622380032024e+00
9.601446000903750639e-11,9.999858819431544088e-01,-1.602224229874079503e-02,2.746019962920536427e-03,3.643553406251120639e-04,3.643553406251120639e-04,3.643553406251120639e-04,-1.989448386343686481e+00,-1.991730374033647166e+00,2.281987689960606955e-03,6.329730340995711477e-04,1.000207654620381303e+00
9.620726012953757420e-11,1.000006007049287104e+00,-1.463479561872967592e-02,1.952413156855772793e-03,3.328854978994080045e-04,3.328854978994080045e-04,3.328854978994080045e-04,-1.989472829029989454e+00,-1.990437916403926089e+00,9.650873739365657374e-04,6.330743170124300502e-04,1.000207713710460578e+00
9.640006025003765494e-11,1.000027969311939158e+00,-1.309454331480524279e-02,1.271507391924417028e-03,3.171305941214053333e-04,3.171305941214053333e-04,3.171305941214053333e-04,-1.989499195587488556e+00,-1.989573587042059000e+00,7.439145457036739056e-05,6.331942235832000321e-04,1.000207790059751467e+00
9.659286037053773568e-11,1.000049029155887892e+00,-1.158182943545895370e-02,6.916881115340711315e-04,3.229122199205858800e-04,3.229122199205858800e-04,3.229122199205858800e-04,-1.989525012195718201e+00,-1.990292196942884173e+00,7.671847471659156911e-04,6.333085776369284849e-04,1.000207856479512047e+00
9.678566049103780349e-11,1.000067262666826329e+00,-1.026734017976691123e-02,1.917431159026416478e-04,3.478603386836677741e-04,3.478603386836677741e-04,3.478603386836677741e-04,-1.989547843811703132e+00,-1.991978820798450345e+00,2.430976986747197029e-03,6.333932416209694331e-04,1.000207892073204263e+00
9.697846061153788423e-11,1.000081370687665006e+00,-9.295728227695320561e-03,-2.582397239575916887e-04,3.824004568507088724e-04,3.824004568507088724e-04,3.824004568507088724e-04,-1.989567286920128186e+00,-1.992963018887612403e+00,3.395731967484176897e-03,6.334437357815877025e-04,1.000207900248898163e+00
9.717126073203795204e-11,1.000090024868978356e+00,-8.769528579095542745e-03,-6.967975898735651171e-04,4.133938544342704246e-04,4.133938544342704246e-04,4.133938544342704246e-04,-1.989584932429691477e+00,-1.992553398301300183e+00,2.968465871608740470e-03,6.334755807681900384e-04,1.000207902468259302e+00
9.736406085253803278e-11,1.000091826958528385e+00,-8.735832703285260556e-03,-1.168043596845802284e-03,4.290863104711452303e-04,4.290863104711452303e-04,4.290863104711452303e-04,-1.989602204152785880e+00,-1.991701409111214183e+00,2.099204958428219948e-03,6.335076534744326108e-04,1.000207917264691826e+00
9.755686097303811352e-11,1.000086084787446428e+00,-9.179809673251554045e-03,-1.714090973149626782e-03,4.235551138555180509e-04,4.235551138555180509e-04,4.235551138555180509e-04,-1.989620215672650350e+00,-1.991522657794656537e+00,1.902442122006202515e-03,6.335492247833054286e-04,1.000207947161382727e+00
9.774966109353818133e-11,1.000073499936126042e+00,-1.002722523239903823e-02,-2.365357138231726202e-03,3.989800285061583223e-04,3.989800285061583223e-04,3.989800285061583223e-04,-1.989639310843891895e+00,-1.991799759664661273e+00,2.160448820769349330e-03,6.336024938449742825e-04,1.000207982689791386e+00
9.794246121403826207e-11,1.000055979165167752e+00,-1.115458306102176146e-02,-3.133221755721152593e-03,3.648264414359674848e-04,3.648264414359674848e-04,3.648264414359674848e-04,-1.989659769093228947e+00,-1.991502653966487291e+00,1.842884873258423184e-03,6.336703375911294451e-04,1.000208013889904324e+00
9.813526133453832988e-11,1.000035901979174913e+00,-1.240333746649332700e-02,-4.008222889299536441e-03,3.341977078257932026e-04,3.341977078257932026e-04,3.341977078257932026e-04,-1.989681765257195867e+00,-1.990494583681996277e+00,8.128184248003435383e-04,6.337542689217898293e-04,1.000208036513156706e+00
9.832806145503841062e-11,1.000015738390959585e+00,-1.359582990116461020e-02,-4.963284394382871077e-03,3.187631570333339923e-04,3.187631570333339923e-04,3.187631570333339923e-04,-1.989704393100624857e+00,-1.989944106174298843e+00,2.397130736740807659e-04,6.338453417318075248e-04,1.000208050618558886e+00
9.852086157553847844e-11,9.999981842852311287e-01,-1.455330870088421095e-02,-5.958893210203497666e-03,3.242728635426495661e-04,3.242728635426495661e-04,3.242728635426495661e-04,-1.989725718665372511e+00,-1.990793254524081402e+00,1.067535858708946062e-03,6.339245493878573751e-04,1.000208057595451949e+00
9.871366169603855917e-11,9.999860491820153907e-01,-1.511699820304211392e-02,-6.947491494111471440e-03,3.484227619437325874e-04,3.484227619437325874e-04,3.484227619437325874e-04,-1.989744410405683617e+00,-1.992373389348519819e+00,2.628978942836220252e-03,6.339784912858863154e-04,1.000208059674957628e+00
9.890646181653863991e-11,9.999813664330757801e-01,-1.517059599252152356e-02,-7.876906173318562118e-03,3.818538913219314958e-04,3.818538913219314958e-04,3.818538913219314958e-04,-1.989761263703268224e+00,-1.993109247981471599e+00,3.347984278203304173e-03,6.340144743726543490e-04,1.000208059852518261e+00
9.909926193703870773e-11,9.999843534568160219e-01,-1.465901431958639874e-02,-8.694841588371938004e-03,4.118090104159733821e-04,4.118090104159733821e-04,4.118090104159733821e-04,-1.989778650049833120e+00,-1.992422827407436259e+00,2.644177357603057135e-03,6.340566382429405155e-04,1.000208060001023469e+00
9.929206205753878846e-11,9.999933403444827285e-01,-1.359714228515129450e-02,-9.356103167146374161e-03,4.269854054202644228e-04,4.269854054202644228e-04,4.269854054202644228e-04,-1.989798501860310154e+00,-1.991330561493223739e+00,1.532059632913499716e-03,6.341264452116957906e-04,1.000208060406341692e+00
9.948486217803885628e-11,1.000005840188792128e+00,-1.206545315976064944e-02,-9.831535400356736232e-03,4.217567523954396987e-04,4.217567523954396987e-04,4.217567523954396987e-04,-1.989821506258064421e+00,-1.991012896926132481e+00,1.191390668067954760e-03,6.342288770315817172e-04,1.000208064088321969e+00
9.967766229853893702e-11,1.000019730476366497e+00,-1.019466125593682278e-02,-1.011502841493424829e-02,3.982351406835629281e-04,3.982351406835629281e-04,3.982351406835629281e-04,-1.989846956864453675e+00,-1.991350945770189007e+00,1.503988905735367289e-03,6.343562833369848246e-04,1.000208080736810112e+00
9.987046241903900483e-11,1.000033592780665614e+00,-8.145341898127522393e-03,-1.022507235746319271e-02,3.654448802095277486e-04,3.654448802095277486e-04,3.654448802095277486e-04,-1.989873933181643295e+00,-1.991365488697955044e+00,1.491555516311676450e-03,6.344990254570398620e-04,1.000208121409220663e+00


==> data/Nutation/hundredlambda.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.457634307299427778e+00,-1.457634307299427778e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.928001205000753109e-13,9.764981323613768360e-01,2.150829718822660219e-01,1.383965396523743896e-02,1.219231380780843579e-04,1.219231380780843579e-04,1.219231380780843579e-04,-1.464028547401040381e+00,-1.615890335731567928e+00,1.518617883305275196e-01,6.310601396578469045e-06,1.000002231446621259e+00
3.856002410001506218e-13,9.768825754046354115e-01,2.117953358610655257e-01,2.874957218153732785e-02,4.854221094820829609e-04,4.854221094820829609e-04,4.854221094820829609e-04,-1.470058214866641233e+00,-1.770678252886064952e+00,3.006200380194236632e-01,1.460140705613559542e-05,1.000008400024950728e+00
5.784003615002259579e-13,9.774111249861678896e-01,2.061270404908677467e-01,4.496617452564851541e-02,9.001718558163059091e-04,9.001718558163059091e-04,9.001718558163059091e-04,-1.476219646145297881e+00,-1.765050655952832503e+00,2.888310098075346222e-01,2.837347191872651995e-05,1.000018839698850526e+00
7.712004820003012435e-13,9.779785561442424502e-01,1.971774086162280670e-01,6.247709185456153114e-02,1.223628278061148151e-03,1.223628278061148151e-03,1.223628278061148151e-03,-1.483016652546633951e+00,-1.667328721163937377e+00,1.843120686173035094e-01,5.196794543711053660e-05,1.000028996103581314e+00
9.640006025003766302e-13,9.783597310160088156e-01,1.863350344938254632e-01,7.657754432276787926e-02,1.393501101347575846e-03,1.393501101347575846e-03,1.393501101347575846e-03,-1.489975063796862287e+00,-1.575383487933913695e+00,8.540842413705129754e-02,8.038072776551785225e-05,1.000043602320557223e+00
1.156800723000451916e-12,9.785668658648031260e-01,1.763451817945660416e-01,8.409952230572048659e-02,1.277071681807697388e-03,1.277071681807697388e-03,1.277071681807697388e-03,-1.496248139851276360e+00,-1.631418152670604638e+00,1.351700128193283057e-01,1.051604893155183232e-04,1.000058088794510969e+00
1.349600843500527201e-12,9.790478155892211598e-01,1.693413698908217968e-01,8.549709004951470959e-02,9.354133157460850501e-04,9.354133157460850501e-04,9.354133157460850501e-04,-1.501539361082615764e+00,-1.777245491845673708e+00,2.757061307630579439e-01,1.223653700476449633e-04,1.000073159492129715e+00
1.542400964000602487e-12,9.798650969551889744e-01,1.670872282409561760e-01,8.056260332051835837e-02,5.127890855575077331e-04,5.127890855575077331e-04,5.127890855575077331e-04,-1.506922727550071839e+00,-1.737945264450222460e+00,2.310225369001506768e-01,1.418983016449085438e-04,1.000098301153020897e+00
1.735201084500677773e-12,9.806861576852616835e-01,1.692773797107643974e-01,7.088489377460159557e-02,1.760794240130041436e-04,1.760794240130041436e-04,1.760794240130041436e-04,-1.513261644846165543e+00,-1.606341104957917043e+00,9.307946011175159684e-02,1.723681698853519345e-04,1.000114081720180570e+00
1.928001205000753260e-12,9.810932148898289240e-01,1.744996906608898002e-01,5.806286930727247442e-02,9.328935572157441005e-05,9.328935572157441005e-05,9.328935572157441005e-05,-1.520072754372407520e+00,-1.578584531088601972e+00,5.851177671619436915e-02,2.090697985525343872e-04,1.000119650391604109e+00
2.120801325500828344e-12,9.809414792082613577e-01,1.809277167735920400e-01,4.583874449553346220e-02,2.342860197284600489e-04,2.342860197284600489e-04,2.342860197284600489e-04,-1.526246917491317578e+00,-1.649856436741431231e+00,1.236095192501135698e-01,2.408110747625689203e-04,1.000153360796630864e+00
2.313601446000903832e-12,9.804778592443659235e-01,1.867953444666524132e-01,3.944427241053703737e-02,5.388161517709342662e-04,5.388161517709342662e-04,5.388161517709342662e-04,-1.531326827679354130e+00,-1.785020933001695953e+00,2.536941053223417675e-01,2.630321052471335029e-04,1.000169607079625989e+00
2.506401566500978915e-12,9.800567468374948854e-01,1.905597210653882378e-01,4.247485262641145093e-02,9.138207598237903413e-04,9.138207598237903413e-04,9.138207598237903413e-04,-1.535961451201484085e+00,-1.805579063113106120e+00,2.696176119116220904e-01,2.819105625806410517e-04,1.000180577352946631e+00
2.699201687001054403e-12,9.798098604647065279e-01,1.901293430259399231e-01,5.607252236074262985e-02,1.192536089531155393e-03,1.192536089531155393e-03,1.192536089531155393e-03,-1.541084988389796129e+00,-1.673057917915904635e+00,1.319729295261085344e-01,3.066562935243879410e-04,1.000196320264404859e+00
2.892001807501129487e-12,9.797489026721556415e-01,1.839038487910696074e-01,7.657437353416644832e-02,1.298387341773857067e-03,1.298387341773857067e-03,1.298387341773857067e-03,-1.547092649260787267e+00,-1.614935833910754681e+00,6.784318464996749731e-02,3.412661538951144882e-04,1.000206266270839750e+00
3.084801928001204974e-12,9.796285915610177808e-01,1.726074456521305145e-01,9.865533370218065867e-02,1.179958621286496473e-03,1.179958621286496473e-03,1.179958621286496473e-03,-1.553618124722044858e+00,-1.686870066853652483e+00,1.332519421316075980e-01,3.816737861049345273e-04,1.000208831715326374e+00
3.277602048501280462e-12,9.791000804412179903e-01,1.590750828304546005e-01,1.197890053203551630e-01,8.757309445308570847e-04,8.757309445308570847e-04,8.757309445308570847e-04,-1.559529249761151926e+00,-1.752482019862056761e+00,1.929527701009047524e-01,4.168967713800858792e-04,1.000220410531986071e+00
3.470402169001355545e-12,9.783853523788850204e-01,1.462955516513927967e-01,1.377241821790264054e-01,5.206877799511147988e-04,5.206877799511147988e-04,5.206877799511147988e-04,-1.564342880541333081e+00,-1.760100140984658834e+00,1.957572604433257535e-01,4.418153486286204631e-04,1.000234394410560501e+00
3.663202289501430629e-12,9.779618475541430600e-01,1.358000214942038653e-01,1.506234011110775817e-01,2.220204848788514445e-04,2.220204848788514445e-04,2.220204848788514445e-04,-1.568496374055038167e+00,-1.676357988162287871e+00,1.078616141072497037e-01,4.607023561681787799e-04,1.000241297072145485e+00
3.856002410001506521e-12,9.780166362782860556e-01,1.271416285283243075e-01,1.587358834190140955e-01,1.135780770802953960e-04,1.135780770802953960e-04,1.135780770802953960e-04,-1.572594630728110232e+00,-1.615713775008599029e+00,4.311914428048890108e-02,4.796559519725685926e-04,1.000255268755101401e+00
4.048802530501581604e-12,9.784569486437206809e-01,1.194020159350490246e-01,1.635628665116042046e-01,2.526810127002350579e-04,2.526810127002350579e-04,2.526810127002350579e-04,-1.576562188447996782e+00,-1.702603624587929465e+00,1.260414361399326555e-01,4.980987656408700269e-04,1.000270993651682261e+00
4.241602651001656688e-12,9.791959961336887952e-01,1.113408892358546676e-01,1.667036580657931533e-01,5.688046565363017891e-04,5.688046565363017891e-04,5.688046565363017891e-04,-1.580587802484511251e+00,-1.797855782084000431e+00,2.172679795994890972e-01,5.177201411526731510e-04,1.000282804198930009e+00
4.434402771501731772e-12,9.801318521502452308e-01,1.021220275009658146e-01,1.685792756986932983e-01,9.383160960361584292e-04,9.383160960361584292e-04,9.383160960361584292e-04,-1.584995491755042618e+00,-1.778876008757989347e+00,1.938805170029467007e-01,5.418407714949607197e-04,1.000291621587811708e+00
4.627202892001807663e-12,9.810366133088673779e-01,9.200684021358400411e-02,1.691042783463828081e-01,1.185707725373677177e-03,1.185707725373677177e-03,1.185707725373677177e-03,-1.589862478295129389e+00,-1.711072397032549208e+00,1.212099187374199027e-01,5.714748824682297675e-04,1.000301064183063193e+00
4.820003012501882747e-12,9.816384222853569153e-01,8.241829294292887798e-02,1.682233677491283275e-01,1.232638827520919503e-03,1.232638827520919503e-03,1.232638827520919503e-03,-1.595085344784764381e+00,-1.654570150304757181e+00,5.948480551999279359e-02,6.056238223184984629e-04,1.000322976569767874e+00
5.012803133001957831e-12,9.818552829524902492e-01,7.656797611056556652e-02,1.655319961420196606e-01,1.099930573428224007e-03,1.099930573428224007e-03,1.099930573428224007e-03,-1.600193789908909370e+00,-1.690965938944874569e+00,9.077214903596525497e-02,6.392649703092761343e-04,1.000344086389202136e+00
5.205603253502033722e-12,9.819008471285318729e-01,7.647871625747668101e-02,1.613615024377978158e-01,8.276964340954371660e-04,8.276964340954371660e-04,8.276964340954371660e-04,-1.604822316740698085e+00,-1.771497693043360355e+00,1.666753763026622703e-01,6.684511005398573917e-04,1.000354511121713363e+00
5.398403374002108806e-12,9.818978733584020624e-01,8.189749185659948860e-02,1.566530000286932844e-01,5.197554833764918281e-04,5.197554833764918281e-04,5.197554833764918281e-04,-1.609238172823428181e+00,-1.748162990588835397e+00,1.389248177654071881e-01,6.956846613258033801e-04,1.000358772710678412e+00
5.591203494502183889e-12,9.817171564988614874e-01,9.116328013331120861e-02,1.520319567263561655e-01,2.822732839049756862e-04,2.822732839049756862e-04,2.822732839049756862e-04,-1.613752436930443901e+00,-1.678531953014185341e+00,6.477951608374138415e-02,7.240283759668039547e-04,1.000360314685231122e+00
5.784003615002258973e-12,9.813053507919030638e-01,1.011096608804624153e-01,1.483716370569611032e-01,2.069746065924366681e-04,2.069746065924366681e-04,2.069746065924366681e-04,-1.618352907500014926e+00,-1.685674191117479515e+00,6.732128361746450573e-02,7.535387688727116949e-04,1.000377061351102048e+00
5.976803735502334865e-12,9.808141643903860452e-01,1.079742172348263501e-01,1.472239906201179838e-01,3.409950544879811001e-04,3.409950544879811001e-04,3.409950544879811001e-04,-1.622518182490610084e+00,-1.749736316053075447e+00,1.272181335624652521e-01,7.791895097902699040e-04,1.000389218725154405e+00
6.169603856002409948e-12,9.807372073375021371e-01,1.081669777491424678e-01,1.497536784283367561e-01,6.206541459121253700e-04,6.206541459121253700e-04,6.206541459121253700e-04,-1.625995839960598488e+00,-1.819575693294227525e+00,1.935798533336290927e-01,7.984743987399259236e-04,1.000394891103175254e+00
6.362403976502485032e-12,9.813692804349573029e-01,9.940873804274076575e-02,1.560987363399946870e-01,9.442031918863948072e-04,9.442031918863948072e-04,9.442031918863948072e-04,-1.629572482953753232e+00,-1.802748563165993412e+00,1.731760802122401521e-01,8.188299212461852159e-04,1.000399322206282360e+00
6.555204097002560924e-12,9.822906605486343423e-01,8.209652207203969876e-02,1.652142038442562244e-01,1.185521567671580460e-03,1.185521567671580460e-03,1.185521567671580460e-03,-1.634213180933595133e+00,-1.700757960675022051e+00,6.654477974142689045e-02,8.495570861206209676e-04,1.000411010121640354e+00
6.748004217502636007e-12,9.827363477607004016e-01,5.885240991386695569e-02,1.751440343975099456e-01,1.232003533699031110e-03,1.232003533699031110e-03,1.232003533699031110e-03,-1.639712345966624296e+00,-1.674266773633946270e+00,3.455442766732191168e-02,8.891367043599999109e-04,1.000451288206042788e+00
6.940804338002711091e-12,9.824797363430427533e-01,3.385217523130078926e-02,1.833615150067364752e-01,1.069391062872535785e-03,1.069391062872535785e-03,1.069391062872535785e-03,-1.645018526755217980e+00,-1.742886280775554741e+00,9.786775402033680293e-02,9.275177358188757635e-04,1.000498631654675785e+00
7.133604458502786175e-12,9.818770431427362722e-01,1.126912747787550337e-02,1.881707260486730204e-01,7.637574466462363799e-04,7.637574466462363799e-04,7.637574466462363799e-04,-1.649391978903464562e+00,-1.793682670960372372e+00,1.442906920569079210e-01,9.570181078691544904e-04,1.000538527076568318e+00
7.326404579002861258e-12,9.813412401541377061e-01,-6.334305145328409173e-03,1.899981902186328453e-01,4.502176867246405752e-04,4.502176867246405752e-04,4.502176867246405752e-04,-1.652701461096997670e+00,-1.781118855177974414e+00,1.284173940809766878e-01,9.760044724264416507e-04,1.000563223778395905e+00
7.519204699502937150e-12,9.810331997311318997e-01,-1.794431780490224684e-02,1.904606409009104995e-01,2.560812941009524301e-04,2.560812941009524301e-04,2.560812941009524301e-04,-1.655355389937735344e+00,-1.721865128764814790e+00,6.650973882707943152e-02,9.885729373525897062e-04,1.000577840977221022e+00
7.712004820003013041e-12,9.809994672891672041e-01,-2.448961843706974617e-02,1.900542771767501915e-01,2.289295471198569097e-04,2.289295471198569097e-04,2.289295471198569097e-04,-1.657840593086492120e+00,-1.703231599217306380e+00,4.539100613081416963e-02,9.996064380785264682e-04,1.000591101312950038e+00
7.904804940503087317e-12,9.812700124634666787e-01,-2.831520225203106381e-02,1.882426644630816326e-01,3.720909213108823991e-04,3.720909213108823991e-04,3.720909213108823991e-04,-1.660188989158169814e+00,-1.788240006638559976e+00,1.280510174803901613e-01,1.009463422536880641e-03,1.000601302896081402e+00
8.097605061003163209e-12,9.819012809457130508e-01,-3.149986412165842187e-02,1.845877347860274964e-01,6.377832900389052758e-04,6.377832900389052758e-04,6.377832900389052758e-04,-1.662311192950036265e+00,-1.846584998118656840e+00,1.842738051686206857e-01,1.017302910085777883e-03,1.000605519669675258e+00
8.290405181503239100e-12,9.828959985050180759e-01,-3.470231343380081324e-02,1.791638345627319384e-01,9.390202732505423559e-04,9.390202732505423559e-04,9.390202732505423559e-04,-1.664346617729437483e+00,-1.797834840537761325e+00,1.334882228083238975e-01,1.024500324077104799e-03,1.000606576113289625e+00
8.483205302003313376e-12,9.840264100040314599e-01,-3.717470724057564402e-02,1.730492282420317551e-01,1.170330200898559532e-03,1.170330200898559532e-03,1.170330200898559532e-03,-1.666462496097280033e+00,-1.720370311645908368e+00,5.390781554862830727e-02,1.032559482230760699e-03,1.000608382304744248e+00
8.676005422503389268e-12,9.849021871389888050e-01,-3.793087219404387561e-02,1.677788671329994707e-01,1.226889324191640434e-03,1.226889324191640434e-03,1.226889324191640434e-03,-1.668647169484793524e+00,-1.690685906489054480e+00,2.203873700426087559e-02,1.041377462920613315e-03,1.000613649249971093e+00
8.868805543003463543e-12,9.853146861545132307e-01,-3.625459347627367490e-02,1.644689116189547995e-01,1.082221566913776087e-03,1.082221566913776087e-03,1.082221566913776087e-03,-1.670603616087424248e+00,-1.745648222415144168e+00,7.504460632771990658e-02,1.048382175089964275e-03,1.000620703934957723e+00
9.061605663503539435e-12,9.853961300562021908e-01,-3.189799391630034064e-02,1.633983141053911292e-01,7.956763631151429240e-04,7.956763631151429240e-04,7.956763631151429240e-04,-1.672333953876589119e+00,-1.822126327430862114e+00,1.497923735542729673e-01,1.053456815786389753e-03,1.000626149439157508e+00
9.254405784003615326e-12,9.853904220684591708e-01,-2.565878174565738509e-02,1.639403542305054862e-01,4.801288468198669089e-04,4.801288468198669089e-04,4.801288468198669089e-04,-1.674185395840053658e+00,-1.806594030630547465e+00,1.324086347904938898e-01,1.059795437875327238e-03,1.000631504316140896e+00
9.447205904503689602e-12,9.853502753299684391e-01,-1.964912271754662085e-02,1.653357141380718820e-01,2.700371021227867792e-04,2.700371021227867792e-04,2.700371021227867792e-04,-1.676306067999703275e+00,-1.744036616117637051e+00,6.773054811793367824e-02,1.068945805366355818e-03,1.000641863409856169e+00
9.640006025003765494e-12,9.852526000300384501e-01,-1.686368626769529575e-02,1.668057493567964289e-01,2.451787364770470208e-04,2.451787364770470208e-04,2.451787364770470208e-04,-1.678491236109915352e+00,-1.743538576062689804e+00,6.504733995277443837e-02,1.078983176451283211e-03,1.000655128512447201e+00
9.832806145503841385e-12,9.851427394561454998e-01,-2.009632221369051300e-02,1.675892510882796838e-01,4.049073817006805889e-04,4.049073817006805889e-04,4.049073817006805889e-04,-1.680588959167852670e+00,-1.793427838859394052e+00,1.128388796915413689e-01,1.088381279949522142e-03,1.000661597617807708e+00
1.002560626600391566e-11,9.850826048018399561e-01,-3.066339298350477874e-02,1.670591009791646264e-01,6.772683148506599424e-04,6.772683148506599424e-04,6.772683148506599424e-04,-1.682768561032409682e+00,-1.835013734011150976e+00,1.522451729787412944e-01,1.098841989392869423e-03,1.000662749125958317e+00
1.021840638650399155e-11,9.850924013280234481e-01,-4.782203546495532309e-02,1.640835846912404861e-01,9.499352107757952053e-04,9.499352107757952053e-04,9.499352107757952053e-04,-1.685491996800918546e+00,-1.805718309654205544e+00,1.202263128532869707e-01,1.114971542051784725e-03,1.000663787739448862e+00
1.041120650700406744e-11,9.850772678165243823e-01,-6.911925628503870489e-02,1.573135508681941797e-01,1.132943200541318331e-03,1.132943200541318331e-03,1.132943200541318331e-03,-1.689028700993313592e+00,-1.723608217860527203e+00,3.457951686721353474e-02,1.139468815715181851e-03,1.000672255240547370e+00
1.060400662750414172e-11,9.848375308972519004e-01,-9.115081247339695825e-02,1.467428430500935521e-01,1.169112264882871208e-03,1.169112264882871208e-03,1.169112264882871208e-03,-1.693016102246642340e+00,-1.707593661471587199e+00,1.457755922494490854e-02,1.168649825366905150e-03,1.000689810924001666e+00
1.079680674800421761e-11,9.842931302035606844e-01,-1.107636957122452720e-01,1.344913086196338481e-01,1.042510607479419813e-03,1.042510607479419813e-03,1.042510607479419813e-03,-1.696595477275925967e+00,-1.777448739178902004e+00,8.085326190297609239e-02,1.193883392261067345e-03,1.000708562508974442e+00
1.098960686850429350e-11,9.836336341629962066e-01,-1.258051949526602931e-01,1.237216415643415529e-01,7.940666619642614650e-04,7.940666619642614650e-04,7.940666619642614650e-04,-1.699245188013131180e+00,-1.829879263375876919e+00,1.306340753627458218e-01,1.209937307795244275e-03,1.000718024713133314e+00
1.118240698900436778e-11,9.832016727822764368e-01,-1.353184720070332026e-01,1.162751516221436493e-01,5.082833445500065800e-04,5.082833445500065800e-04,5.082833445500065800e-04,-1.701166505754013292e+00,-1.820706608208308097e+00,1.195401024542947915e-01,1.218802334803488485e-03,1.000722974256904818e+00
1.137520710950444367e-11,9.832688974471874843e-01,-1.393376489978109534e-01,1.117274924349170723e-01,3.006359796796601470e-04,3.006359796796601470e-04,3.006359796796601470e-04,-1.702909729487194657e+00,-1.771113666703008294e+00,6.820393721581363700e-02,1.225969589870401586e-03,1.000728497330083622e+00
1.156800723000451795e-11,9.838610268210603582e-01,-1.386601344463140040e-01,1.087402753779072445e-01,2.632734538148275255e-04,2.632734538148275255e-04,2.632734538148275255e-04,-1.704761230425197116e+00,-1.747165195225066192e+00,4.240396479986913852e-02,1.234351127906088133e-03,1.000737786749737346e+00
1.176080735050459384e-11,9.848131127475259206e-01,-1.349651505588146672e-01,1.063610303421393677e-01,4.113805906356878006e-04,4.113805906356878006e-04,4.113805906356878006e-04,-1.706593584712575051e+00,-1.795101633409187158e+00,8.850804869661201002e-02,1.242793426970628841e-03,1.000749783696017525e+00
1.195360747100466973e-11,9.858872598750733074e-01,-1.303365364356198208e-01,1.043838165558006043e-01,6.806944902905107987e-04,6.806944902905107987e-04,6.806944902905107987e-04,-1.708332113673753483e+00,-1.834308481703380567e+00,1.259763680296270005e-01,1.250507700218568118e-03,1.000760499597989517e+00
1.214640759150474401e-11,9.868491481774213092e-01,-1.260820561376542193e-01,1.027881693007941244e-01,9.533752034540001873e-04,9.533752034540001873e-04,9.533752034540001873e-04,-1.710192482856004004e+00,-1.798621354989405896e+00,8.842887213340190622e-02,1.259545959502372890e-03,1.000769404068687862e+00
1.233920771200481990e-11,9.875059488372119887e-01,-1.223066398011836975e-01,1.014008039014224760e-01,1.122359992334529509e-03,1.122359992334529509e-03,1.122359992334529509e-03,-1.712343071613688705e+00,-1.744365988477656781e+00,3.202291686396811776e-02,1.271867289534423223e-03,1.000778935958335003e+00
1.253200783250489579e-11,9.877514610064974665e-01,-1.186741331242918279e-01,1.003919657880462390e-01,1.134241358143204354e-03,1.134241358143204354e-03,1.134241358143204354e-03,-1.714692219499285297e+00,-1.735427950087403026e+00,2.073573058811768732e-02,1.286677677864531827e-03,1.000790623354990139e+00
1.272480795300497006e-11,9.876128343988032077e-01,-1.154702689841855812e-01,1.002344178800121527e-01,9.939521494783394150e-04,9.939521494783394150e-04,9.939521494783394150e-04,-1.716964481022262845e+00,-1.786392495115618040e+00,6.942801409335526419e-02,1.300986922370699203e-03,1.000804120051716151e+00
1.291760807350504596e-11,9.872561058316007276e-01,-1.136443199933679926e-01,1.010616864831380135e-01,7.623056675454492701e-04,7.623056675454492701e-04,7.623056675454492701e-04,-1.719002198677351601e+00,-1.843978010799808498e+00,1.249758121224569946e-01,1.313009942111702201e-03,1.000816740911940395e+00
1.311040819400512185e-11,9.868838854110800751e-01,-1.139704965648800500e-01,1.020637233047555908e-01,5.243796121919137550e-04,5.243796121919137550e-04,5.243796121919137550e-04,-1.720948957185476136e+00,-1.831154841076567896e+00,1.102058838910918576e-01,1.324117613061046028e-03,1.000828360348955171e+00
1.330320831450519612e-11,9.866249375191370463e-01,-1.166487495886722597e-01,1.016928811538976990e-01,3.626120930354059346e-04,3.626120930354059346e-04,3.626120930354059346e-04,-1.722993753205317002e+00,-1.781323752930584314e+00,5.832999972526734661e-02,1.336205291861930489e-03,1.000839378054102946e+00
1.349600843500527201e-11,9.865240324626610713e-01,-1.215001750178113377e-01,9.846946999492174613e-02,3.373925790609051266e-04,3.373925790609051266e-04,3.373925790609051266e-04,-1.725144254919052100e+00,-1.773470318650884892e+00,4.832606373183270798e-02,1.349433746473283719e-03,1.000850388046981232e+00
1.368880855550534629e-11,9.866186145416691033e-01,-1.283007934199624778e-01,9.120835004190058770e-02,4.623621711796278345e-04,4.623621711796278345e-04,4.623621711796278345e-04,-1.727342967811902996e+00,-1.802506856742001506e+00,7.516388893009846861e-02,1.363333826437456873e-03,1.000857251732801378e+00
1.388160867600542218e-11,9.868943573284062465e-01,-1.367904736120123810e-01,7.918970271880054757e-02,6.975378580768284769e-04,6.975378580768284769e-04,6.975378580768284769e-04,-1.729723843573686137e+00,-1.823281252294401966e+00,9.355740872071574565e-02,1.379226774568322132e-03,1.000859451791763499e+00
1.407440879650549807e-11,9.871722589372041723e-01,-1.462179531753848571e-01,6.270529982243853995e-02,9.511901850948387398e-04,9.511901850948387398e-04,9.511901850948387398e-04,-1.732569159699979933e+00,-1.802665068411507976e+00,7.009590871152809877e-02,1.399751391346953835e-03,1.000860242060761074e+00
1.426720891700557235e-11,9.871627692834092915e-01,-1.550782281284619202e-01,4.343031112282254302e-02,1.113131033662071454e-03,1.113131033662071454e-03,1.113131033662071454e-03,-1.735877147452052904e+00,-1.758207074816790394e+00,2.232992736473759718e-02,1.424919211973661032e-03,1.000861854691579067e+00
1.446000903750564824e-11,9.867600603264644610e-01,-1.615738597645892949e-01,2.421975228324330445e-02,1.113882737489543676e-03,1.113882737489543676e-03,1.113882737489543676e-03,-1.739088549539731465e+00,-1.763403344971349096e+00,2.431479543161760987e-02,1.449531886924832836e-03,1.000865815219128097e+00
1.465280915800572252e-11,9.862192384432011405e-01,-1.645727520826088253e-01,7.925870457102397390e-03,9.566368225435631758e-04,9.566368225435631758e-04,9.566368225435631758e-04,-1.741675898452783589e+00,-1.819990056318770755e+00,7.831415786598723561e-02,1.468337284704182653e-03,1.000875460141297246e+00
1.484560927850580002e-11,9.859048853257391665e-01,-1.642968566619784354e-01,-3.655277468953211945e-03,7.136682142799821976e-04,7.136682142799821976e-04,7.136682142799821976e-04,-1.743644080668163898e+00,-1.852219026537345936e+00,1.085749458691819685e-01,1.481031930993253684e-03,1.000885750862476664e+00
1.503840939900587430e-11,9.859625864959915553e-01,-1.621476982507002174e-01,-9.876732343266532432e-03,4.869734456534068924e-04,4.869734456534068924e-04,4.869734456534068924e-04,-1.745298067120339081e+00,-1.830336996459325460e+00,8.503892933898626882e-02,1.490490097908796869e-03,1.000897846927661483e+00
1.523120951950594858e-11,9.863111230784676886e-01,-1.595457453935479053e-01,-1.113280383568363702e-02,3.598654277623778309e-04,3.598654277623778309e-04,3.598654277623778309e-04,-1.746918283057528498e+00,-1.787078270132519187e+00,4.015998707499078557e-02,1.499587987006699170e-03,1.000910363115200985e+00
1.542400964000602608e-11,9.868397445074933438e-01,-1.568784945924502627e-01,-8.632256542187794271e-03,3.725795800295077665e-04,3.725795800295077665e-04,3.725795800295077665e-04,-1.748571898498221922e+00,-1.776647907180689101e+00,2.807600868246713441e-02,1.509026414707000845e-03,1.000920689909587047e+00
1.561680976050610036e-11,9.875487773977734696e-01,-1.536742860596758409e-01,-4.153865860389734793e-03,5.140803201868424099e-04,5.140803201868424099e-04,5.140803201868424099e-04,-1.750130386405461813e+00,-1.814731571612722361e+00,6.460118520726054747e-02,1.517567493504400154e-03,1.000928677774135522e+00
1.580960988100617463e-11,9.884565307855260885e-01,-1.496420157823154518e-01,3.633375266709064659e-04,7.325947177887962144e-04,7.325947177887962144e-04,7.325947177887962144e-04,-1.751576911974258355e+00,-1.837362759166308868e+00,8.578584719205049891e-02,1.525071946531335538e-03,1.000935600087859756e+00
1.600241000150625214e-11,9.894117162023829959e-01,-1.453250722923926097e-01,3.591584583602906548e-03,9.530867703490687303e-04,9.530867703490687303e-04,9.530867703490687303e-04,-1.753055197502536355e+00,-1.808215074555153734e+00,5.515987705261735791e-02,1.532964238770070063e-03,1.000942541656630658e+00
1.619521012200632642e-11,9.901226889015438681e-01,-1.417208408679944132e-01,5.028974800169646112e-03,1.093766472919123923e-03,1.093766472919123923e-03,1.093766472919123923e-03,-1.754629123501306287e+00,-1.776487835718417951e+00,2.185871221711176843e-02,1.541873559119323134e-03,1.000949810879370849e+00
1.638801024250640069e-11,9.903819978662072865e-01,-1.395709376178115302e-01,4.691496063620997220e-03,1.096086789424818289e-03,1.096086789424818289e-03,1.096086789424818289e-03,-1.756156846537817007e+00,-1.789046596036513836e+00,3.288974949869687830e-02,1.550503296927630654e-03,1.000956131436849805e+00
1.658081036300647820e-11,9.902237724557505505e-01,-1.390459624765209568e-01,2.826103319630099680e-03,9.523011764242154216e-04,9.523011764242154216e-04,9.523011764242154216e-04,-1.757478420572736511e+00,-1.838396731538629814e+00,8.091831096589328920e-02,1.557312768584839585e-03,1.000960658883665033e+00
1.677361048350655248e-11,9.898688053879242110e-01,-1.397203571018436896e-01,-5.344076061019162500e-04,7.161595379642621793e-04,7.161595379642621793e-04,7.161595379642621793e-04,-1.758655865340704061e+00,-1.869736970250573060e+00,1.110811049098690412e-01,1.562761165625343052e-03,1.000965604816463017e+00
1.696641060400662675e-11,9.895275957427571711e-01,-1.408113609558425960e-01,-5.726410994011837605e-03,4.865026285716411193e-04,4.865026285716411193e-04,4.865026285716411193e-04,-1.759906636181127970e+00,-1.838321197259068063e+00,7.841456107794009256e-02,1.568913996990488769e-03,1.000972877380739590e+00
1.715921072450670426e-11,9.892677204115023493e-01,-1.416816266350158782e-01,-1.334612583251160688e-02,3.600292819371497788e-04,3.600292819371497788e-04,3.600292819371497788e-04,-1.761344673584567255e+00,-1.787654051907509700e+00,2.630937832294247269e-02,1.576966613043889699e-03,1.000981658667025931e+00
1.735201084500677854e-11,9.890289836180277128e-01,-1.421463342694444798e-01,-2.400953806025728568e-02,3.858594132131693086e-04,3.858594132131693086e-04,3.858594132131693086e-04,-1.762956070778338491e+00,-1.786106066934718850e+00,2.314999615638025851e-02,1.586848916150911722e-03,1.000989392925308863e+00
1.754481096550685281e-11,9.887191235508935305e-01,-1.420862983572228899e-01,-3.776619619840983211e-02,5.457463483864990680e-04,5.457463483864990680e-04,5.457463483864990680e-04,-1.764711139214174995e+00,-1.822321166741974974e+00,5.761002752780008951e-02,1.598226532057344697e-03,1.000994286457960403e+00
1.773761108600692709e-11,9.883508444206140497e-01,-1.407138206998866936e-01,-5.372013132654308160e-02,7.686011491474058471e-04,7.686011491474058471e-04,7.686011491474058471e-04,-1.766557640326530398e+00,-1.842303352582367104e+00,7.574571225583674738e-02,1.610617196597718091e-03,1.000996253885445109e+00
1.793041120650700459e-11,9.880676897130029612e-01,-1.366627977125030313e-01,-7.015590509751661041e-02,9.690117276014249478e-04,9.690117276014249478e-04,9.690117276014249478e-04,-1.768457841679369036e+00,-1.820177280949789367e+00,5.171943927042041422e-02,1.623739393909885307e-03,1.000997010767950668e+00
1.812321132700707887e-11,9.879696263477371065e-01,-1.292971549050873359e-01,-8.503282288836576386e-02,1.078180008964666663e-03,1.078180008964666663e-03,1.078180008964666663e-03,-1.770393257870532588e+00,-1.788558882224229984e+00,1.816562435369745501e-02,1.637356312047784281e-03,1.000998653651197001e+00
1.831601144750715315e-11,9.880072421561493234e-01,-1.198591076846258624e-01,-9.664071497956545909e-02,1.060915221113411166e-03,1.060915221113411166e-03,1.060915221113411166e-03,-1.772176671519402724e+00,-1.803439165184552717e+00,3.126249366514990274e-02,1.649493041415139903e-03,1.001001684945580505e+00
1.850881156800723065e-11,9.881268535766094541e-01,-1.109958369608292778e-01,-1.039358863340038713e-01,9.230587538518733245e-04,9.230587538518733245e-04,9.230587538518733245e-04,-1.773542023108955146e+00,-1.851384476474823071e+00,7.784245336586795294e-02,1.657455715157825707e-03,1.001005649887064752e+00
1.870161168850730493e-11,9.883755380219393372e-01,-1.049938334598929102e-01,-1.065786145880431857e-01,7.106965768658064526e-04,7.106965768658064526e-04,7.106965768658064526e-04,-1.774523436933552523e+00,-1.866809031975296129e+00,9.228559504174357886e-02,1.661587732807530329e-03,1.001010152802330522e+00
1.889441180900737920e-11,9.888083484052605510e-01,-1.024665646584003720e-01,-1.049123708333808136e-01,5.015241610018515445e-04,5.015241610018515445e-04,5.015241610018515445e-04,-1.775441569813683396e+00,-1.831897428231702651e+00,5.645585841801916555e-02,1.665077578770032601e-03,1.001014914357640118e+00
1.908721192950745671e-11,9.893906119749452666e-01,-1.025266182666913217e-01,-9.992678017850277483e-02,3.787514748932301880e-04,3.787514748932301880e-04,3.787514748932301880e-04,-1.776528281866469827e+00,-1.789841567180343596e+00,1.331328531387381692e-02,1.670257292580125136e-03,1.001019652410606087e+00
1.928001205000753099e-11,9.900292447107337246e-01,-1.037944464308110520e-01,-9.315994051715807689e-02,3.953029379059676707e-04,3.953029379059676707e-04,3.953029379059676707e-04,-1.777716065534558965e+00,-1.790977956304725671e+00,1.326189077016678639e-02,1.676536697240860706e-03,1.001024182529978157e+00
1.947281217050760526e-11,9.906543471979276649e-01,-1.051581761157505401e-01,-8.641315316167279270e-02,5.473613737401432236e-04,5.473613737401432236e-04,5.473613737401432236e-04,-1.778819281057842039e+00,-1.832866478090673823e+00,5.404719703283179799e-02,1.682100778683983137e-03,1.001028876741629547e+00
1.966561229100768277e-11,9.912127952017099064e-01,-1.058825140705668133e-01,-8.130698817606053785e-02,7.714470062992117780e-04,7.714470062992117780e-04,7.714470062992117780e-04,-1.779836799297916938e+00,-1.855293776390648963e+00,7.545697709273192777e-02,1.686843430547521833e-03,1.001034277468504818e+00
1.985841241150775705e-11,9.916134667519901358e-01,-1.054435495593589039e-01,-7.883104596054231472e-02,9.735746291776664011e-04,9.735746291776664011e-04,9.735746291776664011e-04,-1.780910933609915814e+00,-1.831508307361983778e+00,5.059737375206792287e-02,1.692194220054599706e-03,1.001039960170899912e+00
2.005121253200783132e-11,9.917654079722993954e-01,-1.034668067827415328e-01,-7.915224780336729826e-02,1.073578700666416108e-03,1.073578700666416108e-03,1.073578700666416108e-03,-1.782102577705446667e+00,-1.806664531392408124e+00,2.456195368696138109e-02,1.698939881817588355e-03,1.001044855126510535e+00
2.024401265250790883e-11,9.916600844825251837e-01,-9.977022471145757798e-02,-8.194823426369347852e-02,1.038952241547677798e-03,1.038952241547677798e-03,1.038952241547677798e-03,-1.783362434543083630e+00,-1.820148623446197211e+00,3.678618890311353973e-02,1.706603846590311639e-03,1.001048885643928577e+00
2.043681277300798311e-11,9.913805027597503150e-01,-9.454568575134009167e-02,-8.689522335171626088e-02,8.931897665032021262e-04,8.931897665032021262e-04,8.931897665032021262e-04,-1.784601333054556482e+00,-1.856695816481548578e+00,7.209448342699208145e-02,1.714156136832036253e-03,1.001053319357329663e+00
2.062961289350805738e-11,9.910257085460419946e-01,-8.848212411703688940e-02,-9.382544689303369545e-02,6.968862465461226783e-04,6.968862465461226783e-04,6.968862465461226783e-04,-1.785806014942044273e+00,-1.867439948403521122e+00,8.163393346147676533e-02,1.721346704810188845e-03,1.001059698537337450e+00
2.082241301400813489e-11,9.906245966034983308e-01,-8.237920517091140704e-02,-1.024461694062544087e-01,5.207149759755192895e-04,5.207149759755192895e-04,5.207149759755192895e-04,-1.787091572644857296e+00,-1.832176248030192411e+00,4.508467538533510177e-02,1.729301795238289427e-03,1.001068005699239594e+00
2.101521313450820916e-11,9.901662585966934937e-01,-7.639886782926452735e-02,-1.119859465076275262e-01,4.249644414367062593e-04,4.249644414367062593e-04,4.249644414367062593e-04,-1.788502614240488287e+00,-1.795977084622490949e+00,7.474470382002754501e-03,1.738543855164174446e-03,1.001076214742810055e+00
2.120801325500828344e-11,9.897233758571101214e-01,-6.970458120636476018e-02,-1.213590620389425612e-01,4.442059580032606302e-04,4.442059580032606302e-04,4.442059580032606302e-04,-1.789916069840234103e+00,-1.804419522729828973e+00,1.450345288959492551e-02,1.747948859276735956e-03,1.001082125718315119e+00
2.140081337550836095e-11,9.894389477016932721e-01,-6.108758170794783421e-02,-1.296677666123671469e-01,5.752480302607140654e-04,5.752480302607140654e-04,5.752480302607140654e-04,-1.791248671602461817e+00,-1.839467779768002131e+00,4.821910816554038359e-02,1.756693208139734758e-03,1.001085115236653333e+00
2.159361349600843522e-11,9.893711028019572806e-01,-5.012820449610864981e-02,-1.364018069795100985e-01,7.716562188944771014e-04,7.716562188944771014e-04,7.716562188944771014e-04,-1.792570097226399151e+00,-1.856253350251687584e+00,6.368325302528846099e-02,1.765369564364806547e-03,1.001086226868899587e+00
2.178641361650850950e-11,9.894366165726139473e-01,-3.776285440544503713e-02,-1.411755196738003204e-01,9.559246013412348681e-04,9.559246013412348681e-04,9.559246013412348681e-04,-1.793961822090644809e+00,-1.839292090671812430e+00,4.533026858116773194e-02,1.774731919509058183e-03,1.001086716302015622e+00
2.197921373700858701e-11,9.895354038008837838e-01,-2.592758752152789226e-02,-1.434579546022104746e-01,1.051295076988083277e-03,1.051295076988083277e-03,1.051295076988083277e-03,-1.795336100373412958e+00,-1.818551775206439736e+00,2.321567483302681631e-02,1.784026579864792655e-03,1.001087327197982768e+00
2.217201385750866128e-11,9.896791664237665209e-01,-1.671398219452147754e-02,-1.428661644145231557e-01,1.017048931587191717e-03,1.017048931587191717e-03,1.017048931587191717e-03,-1.796516370697241127e+00,-1.829404176738041343e+00,3.288780604080025760e-02,1.791611972478755537e-03,1.001088400381073606e+00
2.236481397800873556e-11,9.899429136047925848e-01,-1.156002264380667430e-02,-1.397358891177309936e-01,8.689789394734349871e-04,8.689789394734349871e-04,8.689789394734349871e-04,-1.797490262697484020e+00,-1.855495178099871634e+00,5.800491540238762039e-02,1.797265269575441544e-03,1.001090042612777564e+00
2.255761409850880983e-11,9.903385646876112780e-01,-1.082453475107818079e-02,-1.351874474165908613e-01,6.720043826586927357e-04,6.720043826586927357e-04,6.720043826586927357e-04,-1.798388280626967761e+00,-1.854880709248506676e+00,5.649242862153899813e-02,1.802147697807444460e-03,1.001092104258807458e+00
2.275041421900888734e-11,9.908082665461048766e-01,-1.378353395820431683e-02,-1.305223922609586307e-01,5.080098319268230248e-04,5.080098319268230248e-04,5.080098319268230248e-04,-1.799319497364932463e+00,-1.826422972812892898e+00,2.710347544796045879e-02,1.807333771170755886e-03,1.001094188007120245e+00
2.294321433950896162e-11,9.912858440474092703e-01,-1.898024691441265940e-02,-1.265105142072429079e-01,4.387294763891260167e-04,4.387294763891260167e-04,4.387294763891260167e-04,-1.800340993808887680e+00,-1.806959582942969433e+00,6.618589134081811001e-03,1.813413293043759011e-03,1.001096264953191817e+00
2.313601446000903589e-11,9.917319716542000174e-01,-2.466097627976521905e-02,-1.232704996041536216e-01,4.832241309662313293e-04,4.832241309662313293e-04,4.832241309662313293e-04,-1.801396229994770115e+00,-1.822013182588225977e+00,2.061695259345593806e-02,1.819805280121631697e-03,1.001098689504061889e+00
2.332881458050911340e-11,9.921581480357161142e-01,-2.901479340600128867e-02,-1.207207516383572710e-01,6.185902018875430583e-04,6.185902018875430583e-04,6.185902018875430583e-04,-1.802340120609419838e+00,-1.854749433426480021e+00,5.240931281706025929e-02,1.825105623397745361e-03,1.001101653470729103e+00
2.352161470100918768e-11,9.925857552456267552e-01,-3.036069919729549385e-02,-1.189491357138214717e-01,7.946410432062676757e-04,7.946410432062676757e-04,7.946410432062676757e-04,-1.803175233816038503e+00,-1.864810901045126590e+00,6.163566722908818407e-02,1.829385983817945942e-03,1.001104924617094660e+00
2.371441482150926195e-11,9.929478639423716668e-01,-2.757092144026790023e-02,-1.181870526666315424e-01,9.495915060464298670e-04,9.495915060464298670e-04,9.495915060464298670e-04,-1.804093423844154609e+00,-1.845438777447316880e+00,4.134535360316220209e-02,1.834564091199990168e-03,1.001107811361233058e+00
2.390721494200933946e-11,9.930917048559437799e-01,-2.062464005464775124e-02,-1.185552191697885616e-01,1.026467084968642673e-03,1.026467084968642673e-03,1.026467084968642673e-03,-1.805229317735779437e+00,-1.830070716762500771e+00,2.484139902672123992e-02,1.842005877830904179e-03,1.001109574887986131e+00
2.410001506250941373e-11,9.929086735699964583e-01,-1.071653859254247630e-02,-1.198966136896307128e-01,9.923624155903614918e-04,9.923624155903614918e-04,9.923624155903614918e-04,-1.806509901671809804e+00,-1.839611605804405636e+00,3.310170413259593686e-02,1.851032496415793739e-03,1.001110343664101121e+00
2.429281518300948801e-11,9.924379896430428616e-01,4.373457526965908275e-04,-1.218474818839616614e-01,8.558031056306174581e-04,8.558031056306174581e-04,8.558031056306174581e-04,-1.807771233951160461e+00,-1.858186397812283674e+00,5.041516386112331743e-02,1.860016763004345612e-03,1.001111340292788476e+00
2.448561530350956552e-11,9.918322174045878237e-01,1.157711522812460668e-02,-1.239751303920672010e-01,6.697378472381505148e-04,6.697378472381505148e-04,6.697378472381505148e-04,-1.808957213254065222e+00,-1.856265169851301522e+00,4.730795659723630725e-02,1.868331154110332119e-03,1.001115097801153375e+00
2.467841542400963979e-11,9.912368465924510375e-01,2.231785056929229058e-02,-1.258842538557084223e-01,5.111333246146218447e-04,5.111333246146218447e-04,5.111333246146218447e-04,-1.810123453255604753e+00,-1.830863401306132676e+00,2.073994805052787466e-02,1.876466091474546065e-03,1.001120507606773513e+00
2.487121554450971407e-11,9.907253471503686404e-01,3.279418207035917493e-02,-1.272695205537136831e-01,4.459863889302280796e-04,4.459863889302280796e-04,4.459863889302280796e-04,-1.811301397202426777e+00,-1.815560984280275347e+00,4.259587077848576118e-03,1.884733637932217449e-03,1.001124987326636129e+00
2.506401566500979158e-11,9.903337157851386241e-01,4.305466038591337224e-02,-1.278133306435088323e-01,4.989618588656747830e-04,4.989618588656747830e-04,4.989618588656747830e-04,-1.812446513933942960e+00,-1.833082488614395267e+00,2.063597468045226535e-02,1.892697051894253694e-03,1.001127515061544404e+00
2.525681578550986585e-11,9.901232178842566123e-01,5.276609785815206816e-02,-1.270247386971224690e-01,6.440008103601312529e-04,6.440008103601312529e-04,6.440008103601312529e-04,-1.813476653118085480e+00,-1.862036450966380707e+00,4.855979784829522056e-02,1.899525853569226149e-03,1.001129425688521923e+00
2.544961590600994013e-11,9.901883108132971678e-01,6.126102724678925138e-02,-1.243221968876383476e-01,8.196425206509095219e-04,8.196425206509095219e-04,8.196425206509095219e-04,-1.814349134083333759e+00,-1.868617865092909947e+00,5.426873100957622931e-02,1.904802603569082445e-03,1.001130481026684782e+00
2.564241602651001764e-11,9.905672561455917124e-01,6.772931457201186722e-02,-1.195105189552407576e-01,9.577522512839803598e-04,9.577522512839803598e-04,9.577522512839803598e-04,-1.815132294289577120e+00,-1.848811211982699154e+00,3.367891769312199302e-02,1.909214894886649165e-03,1.001131185412780900e+00
2.583521614701009191e-11,9.911511465336242388e-01,7.147135036241886175e-02,-1.133053535040765419e-01,1.010065582776620676e-03,1.010065582776620676e-03,1.010065582776620676e-03,-1.815901967809084860e+00,-1.831183368017402335e+00,1.528140020831745584e-02,1.913516383254495719e-03,1.001131875127828197e+00
2.602801626751016619e-11,9.917546227750361210e-01,7.213873924561318984e-02,-1.072691362034471768e-01,9.617653361673002190e-04,9.617653361673002190e-04,9.617653361673002190e-04,-1.816596617215279208e+00,-1.839073855989185047e+00,2.247723877390582839e-02,1.917123115320399241e-03,1.001132485062935729e+00
2.622081638801024369e-11,9.922683992510624718e-01,6.983704188225914322e-02,-1.029879676147578416e-01,8.316363044066197750e-04,8.316363044066197750e-04,8.316363044066197750e-04,-1.817153659239331365e+00,-1.857460468052844593e+00,4.030680881351318690e-02,1.919407606503377830e-03,1.001132809344165597e+00
2.641361650851031797e-11,9.926875796636228655e-01,6.510121250458048014e-02,-1.011163874892493791e-01,6.652776581701325782e-04,6.652776581701325782e-04,6.652776581701325782e-04,-1.817665698601492297e+00,-1.856827861745926844e+00,3.916216314443465157e-02,1.921238759966340968e-03,1.001132901626200944e+00
2.660641662901039225e-11,9.930360769630134365e-01,5.892899990099503132e-02,-1.011149271712350195e-01,5.233320855447066771e-04,5.233320855447066771e-04,5.233320855447066771e-04,-1.818252325155882421e+00,-1.837477712299624644e+00,1.922538714374226465e-02,1.923782013281749147e-03,1.001133048474146747e+00
2.679921674951046975e-11,9.933219997724289652e-01,5.286126218701070467e-02,-1.018311651653793504e-01,4.624167967371113435e-04,4.624167967371113435e-04,4.624167967371113435e-04,-1.818893053492125045e+00,-1.828030699973511641e+00,9.137646481386523661e-03,1.926867665075972236e-03,1.001133320264659288e+00
2.699201687001054403e-11,9.935508472091113541e-01,4.876819978987546184e-02,-1.022625472522575851e-01,5.109077198847101174e-04,5.109077198847101174e-04,5.109077198847101174e-04,-1.819474692281393580e+00,-1.846648287384723641e+00,2.717359510332999217e-02,1.929414884228713642e-03,1.001133641447069067e+00
2.718481699051061830e-11,9.937356082685294689e-01,4.818740870011239963e-02,-1.018213135962458410e-01,6.516959098910654743e-04,6.516959098910654743e-04,6.516959098910654743e-04,-1.819979557840133433e+00,-1.873853501844792380e+00,5.387394400465898847e-02,1.931246696209810033e-03,1.001134264198086266e+00
2.737761711101069258e-11,9.938675586716497756e-01,5.163255492237641547e-02,-1.001170531504306238e-01,8.267208466404660401e-04,8.267208466404660401e-04,8.267208466404660401e-04,-1.820546973711223204e+00,-1.875470974192244400e+00,5.492400048102110549e-02,1.933722832231845852e-03,1.001135597218933304e+00
2.757041723151077009e-11,9.938997208824573715e-01,5.846812495854995101e-02,-9.675781073268062416e-02,9.636573939849224111e-04,9.636573939849224111e-04,9.636573939849224111e-04,-1.821316707238009203e+00,-1.851114614895193577e+00,2.979790765718433668e-02,1.938287922565213152e-03,1.001137328446989772e+00
2.776321735201084436e-11,9.937749039980428023e-01,6.743859099636037580e-02,-9.150501813738275148e-02,1.009003198380395514e-03,1.009003198380395514e-03,1.009003198380395514e-03,-1.822305502212228534e+00,-1.833710627750157585e+00,1.140512553792897253e-02,1.945180090636589075e-03,1.001138441039151505e+00
2.795601747251091864e-11,9.934633518014012177e-01,7.735375101891399374e-02,-8.463039623174645198e-02,9.495607682880941773e-04,9.495607682880941773e-04,9.495607682880941773e-04,-1.823407719695747886e+00,-1.842902415334528810e+00,1.949469563878094419e-02,1.953333974189788973e-03,1.001138636521917258e+00
2.814881759301099615e-11,9.929941013703839081e-01,8.740975847657579678e-02,-7.703211508625174009e-02,8.135753480328941460e-04,8.135753480328941460e-04,8.135753480328941460e-04,-1.824466553046361961e+00,-1.861497892291954948e+00,3.703133924559302154e-02,1.961105794691776674e-03,1.001138908987570630e+00
2.834161771351107042e-11,9.924542517895021954e-01,9.703485537912037717e-02,-6.985609712549832595e-02,6.552027232272311609e-04,6.552027232272311609e-04,6.552027232272311609e-04,-1.825411486783221626e+00,-1.860967888566415818e+00,3.555640178319420530e-02,1.967723670034049726e-03,1.001140310451546389e+00
2.853441783401114470e-11,9.919463887373294320e-01,1.055837387116503184e-01,-6.384891853151265784e-02,5.323567735509946320e-04,5.323567735509946320e-04,5.323567735509946320e-04,-1.826280329346456233e+00,-1.842363402431550501e+00,1.608307308509429254e-02,1.973558934054816822e-03,1.001142743594610085e+00
2.872721795451122221e-11,9.915718380019343803e-01,1.123119777745964221e-01,-5.894783229512298717e-02,4.874656131835082779e-04,4.874656131835082779e-04,4.874656131835082779e-04,-1.827077567668716318e+00,-1.835220983215842150e+00,8.143415547125847434e-03,1.978694010680156871e-03,1.001145321970627222e+00
2.892001807501129648e-11,9.914360394528636267e-01,1.166778527602464061e-01,-5.446429261109085596e-02,5.359136065393238155e-04,5.359136065393238155e-04,5.359136065393238155e-04,-1.827748407270071374e+00,-1.853279970862002468e+00,2.553156359193112582e-02,1.982613493741571323e-03,1.001147275819460392e+00
2.911281819551137076e-11,9.916013210985707982e-01,1.186024456980858399e-01,-4.974355231412396633e-02,6.615289156139348087e-04,6.615289156139348087e-04,6.615289156139348087e-04,-1.828292660539579950e+00,-1.874628208944152163e+00,4.633554840457226182e-02,1.985302773506143672e-03,1.001148498721430524e+00
2.930561831601144503e-11,9.920264458922122275e-01,1.183898365510794720e-01,-4.474862268765287393e-02,8.192265889818711342e-04,8.192265889818711342e-04,8.192265889818711342e-04,-1.828789447000680024e+00,-1.872211080238822101e+00,4.342163323814200726e-02,1.987521895194451892e-03,1.001149681431195981e+00
2.949841843651152577e-11,9.925814569807228649e-01,1.164274894893058132e-01,-4.011576927551156052e-02,9.480546158015320949e-04,9.480546158015320949e-04,9.480546158015320949e-04,-1.829313315773904325e+00,-1.848922205793273488e+00,1.960889001936914205e-02,1.990024097221950068e-03,1.001151527998659585e+00
2.969121855701160005e-11,9.931273202193784400e-01,1.130267439198440055e-01,-3.673909951395126772e-02,9.948445680801540347e-04,9.948445680801540347e-04,9.948445680801540347e-04,-1.829865350052138906e+00,-1.834378519365909455e+00,4.513169313770603285e-03,1.992877914598014614e-03,1.001153778896717750e+00
2.988401867751167432e-11,9.935830194503054713e-01,1.085614853230836702e-01,-3.526100516258021816e-02,9.394365691806695921e-04,9.394365691806695921e-04,9.394365691806695921e-04,-1.830400047275393405e+00,-1.845344452810079083e+00,1.494440553468566642e-02,1.995660491143082162e-03,1.001155627000562598e+00
3.007681879801174860e-11,9.939296836189993600e-01,1.036897030187494823e-01,-3.576826543583697809e-02,8.058659285305834865e-04,8.058659285305834865e-04,8.058659285305834865e-04,-1.830896284897324922e+00,-1.863130466116251327e+00,3.223418121892645399e-02,1.998118740294422234e-03,1.001156828303982449e+00
3.026961891851182288e-11,9.941787248588248582e-01,9.933254273509631305e-02,-3.774814685080109949e-02,6.508977632361368339e-04,6.508977632361368339e-04,6.508977632361368339e-04,-1.831369788511591157e+00,-1.863729597520271897e+00,3.235980900868069138e-02,2.000354058670420713e-03,1.001157740593773937e+00
3.046241903901189715e-11,9.943492710647370281e-01,9.633794177999535635e-02,-4.021191135787366422e-02,5.369809362181866873e-04,5.369809362181866873e-04,5.369809362181866873e-04,-1.831851971757705311e+00,-1.851581375114148997e+00,1.972940335644368659e-02,2.002661519555123948e-03,1.001158620555406165e+00
3.065521915951197143e-11,9.944635971677228126e-01,9.511564539829531206e-02,-4.191174800494391894e-02,5.056891139422955159e-04,5.056891139422955159e-04,5.056891139422955159e-04,-1.832350605505369323e+00,-1.848917112906923066e+00,1.656650740155373933e-02,2.005126393458838297e-03,1.001159404576801082e+00
3.084801928001205217e-11,9.945588152412521143e-01,9.558311588218115773e-02,-4.160066563803447443e-02,5.642478046039218261e-04,5.642478046039218261e-04,5.642478046039218261e-04,-1.832827020158676490e+00,-1.863382937329137290e+00,3.055591717046085218e-02,2.007386858537556478e-03,1.001160125288556468e+00
3.104081940051212644e-11,9.946731221608086093e-01,9.740265909139259048e-02,-3.828738763283837804e-02,6.872273689830860543e-04,6.872273689830860543e-04,6.872273689830860543e-04,-1.833294823730085454e+00,-1.876753905901632047e+00,4.345908217154666187e-02,2.009599710363856213e-03,1.001161114599779633e+00
3.123361952101220072e-11,9.947771450823621464e-01,1.002089329697279790e-01,-3.149119354269293986e-02,8.282711772818970603e-04,8.282711772818970603e-04,8.282711772818970603e-04,-1.833892578591363121e+00,-1.869577579774897691e+00,3.568500118353457040e-02,2.013143543433926989e-03,1.001162711946232742e+00
3.142641964151227499e-11,9.947469243621047674e-01,1.036467742414522858e-01,-2.147666518826395893e-02,9.361395535275092048e-04,9.361395535275092048e-04,9.361395535275092048e-04,-1.834741724317027645e+00,-1.849548557157246753e+00,1.480683284021905299e-02,2.019239848363199499e-03,1.001164946348147788e+00
3.161921976201234927e-11,9.944595507071417595e-01,1.072870284230568599e-01,-9.329176217255194525e-03,9.709445322031290664e-04,9.709445322031290664e-04,9.709445322031290664e-04,-1.835786281180131763e+00,-1.840902671492917975e+00,5.116390312786289231e-03,2.027372313635811274e-03,1.001167391714785415e+00
3.181201988251242354e-11,9.939212285139115144e-01,1.105911683612398333e-01,3.305739038572071999e-03,9.178651882702592137e-04,9.178651882702592137e-04,9.178651882702592137e-04,-1.836832370477742282e+00,-1.851939274964016668e+00,1.510690448627429947e-02,2.035632663858029639e-03,1.001169249389384674e+00
3.200482000301250428e-11,9.932896750553046328e-01,1.130292440906302126e-01,1.480249312461892099e-02,7.949376353612228443e-04,7.949376353612228443e-04,7.949376353612228443e-04,-1.837718510587591503e+00,-1.866545882692777880e+00,2.882737210518639126e-02,2.042379466658986176e-03,1.001169989360910284e+00
3.219762012351257856e-11,9.927678410047822144e-01,1.142929720607271799e-01,2.411370707767489588e-02,6.496033467104354343e-04,6.496033467104354343e-04,6.496033467104354343e-04,-1.838430831584393355e+00,-1.866504399633293509e+00,2.807356804890005775e-02,2.047408184204791738e-03,1.001170052538956190e+00
3.239042024401265283e-11,9.924807765193227604e-01,1.144091779351516236e-01,3.093207106745616414e-02,5.410897158071927308e-04,5.410897158071927308e-04,5.410897158071927308e-04,-1.839050919275942775e+00,-1.855508615471806344e+00,1.645769619586353802e-02,2.051494699408311275e-03,1.001170253800619303e+00
3.258322036451272711e-11,9.924522004054665558e-01,1.135993135475828059e-01,3.544928103788828888e-02,5.142009137615295798e-04,5.142009137615295798e-04,5.142009137615295798e-04,-1.839633428582248653e+00,-1.852846365750877133e+00,1.321293716862850451e-02,2.055192798967734810e-03,1.001170745736893020e+00
3.277602048501280139e-11,9.926632010184645027e-01,1.119900690368655916e-01,3.802018365589441423e-02,5.785135549829930560e-04,5.785135549829930560e-04,5.785135549829930560e-04,-1.840171273879554148e+00,-1.864184981516021855e+00,2.401370763646765161e-02,2.058447740013480323e-03,1.001171202932907622e+00
3.296882060551287566e-11,9.930926675755797906e-01,1.094958483495367257e-01,3.898709245969742693e-02,7.052947258217878452e-04,7.052947258217878452e-04,7.052947258217878452e-04,-1.840646745518666805e+00,-1.873481763625838070e+00,3.283501810717125852e-02,2.061084539606492221e-03,1.001171495312606075e+00
3.316162072601295640e-11,9.936909384928347411e-01,1.060405373333891399e-01,3.866392311231953843e-02,8.425229902981768576e-04,8.425229902981768576e-04,8.425229902981768576e-04,-1.841092209387851897e+00,-1.866450067578375061e+00,2.535785819052305962e-02,2.063424188658450741e-03,1.001171820790838218e+00
3.335442084651303068e-11,9.943352074298078547e-01,1.019027953090312771e-01,3.735356134992396521e-02,9.378288065394324970e-04,9.378288065394324970e-04,9.378288065394324970e-04,-1.841570835486869839e+00,-1.850207571335366952e+00,8.636735848497141890e-03,2.066111922303089619e-03,1.001172383196351490e+00
3.354722096701310495e-11,9.948626867418547404e-01,9.780584640824441234e-02,3.535703635772659281e-02,9.577403717322833035e-04,9.577403717322833035e-04,9.577403717322833035e-04,-1.842072361928133173e+00,-1.844893994414536609e+00,2.821632486403519158e-03,2.069085401372856847e-03,1.001173117191043183e+00
3.374002108751317923e-11,9.951772912928255055e-01,9.459161877895655435e-02,3.301003574593100454e-02,8.972689803710157076e-04,8.972689803710157076e-04,8.972689803710157076e-04,-1.842514182571120207e+00,-1.857824266658260948e+00,1.531008408714081698e-02,2.071531660647746298e-03,1.001173798161646200e+00
3.393282120801325350e-11,9.952996780828586854e-01,9.270853067089657173e-02,3.074018960670453493e-02,7.797349019483799416e-04,7.797349019483799416e-04,7.797349019483799416e-04,-1.842869168141996639e+00,-1.873334232672303923e+00,3.046506453030731545e-02,2.073133894777189849e-03,1.001174314818063182e+00
3.412562132851332778e-11,9.953143595257538667e-01,9.195194584382129777e-02,2.910935471080862771e-02,6.486440477065756475e-04,6.486440477065756475e-04,6.486440477065756475e-04,-1.843187426032679044e+00,-1.874087329805572022e+00,3.089990377289300594e-02,2.074347529328618087e-03,1.001174693852926456e+00
3.431842144901340852e-11,9.953016608703961765e-01,9.167199271441656139e-02,2.881931329875290354e-02,5.534076066614891740e-04,5.534076066614891740e-04,5.534076066614891740e-04,-1.843510629871536910e+00,-1.863575278423682535e+00,2.006464855214565302e-02,2.075591180116723947e-03,1.001174952621308289e+00
3.451122156951348279e-11,9.953045198677464844e-01,9.121448542833125728e-02,3.062788704485405397e-02,5.316445332077523187e-04,5.316445332077523187e-04,5.316445332077523187e-04,-1.843852588985922969e+00,-1.859261839112458681e+00,1.540925012653581415e-02,2.077028268629422386e-03,1.001175078458348633e+00
3.470402169001355707e-11,9.953188160105782556e-01,9.018549790316356118e-02,3.512788424744508337e-02,5.934555103134352833e-04,5.934555103134352833e-04,5.934555103134352833e-04,-1.844236309340346436e+00,-1.867759674464129382e+00,2.352336512378304725e-02,2.078901080784570626e-03,1.001175200416043243e+00
3.489682181051363135e-11,9.953032213832628816e-01,8.837464891666564626e-02,4.245195125711235390e-02,7.152091694936343674e-04,7.152091694936343674e-04,7.152091694936343674e-04,-1.844710987354531539e+00,-1.875195366476104519e+00,3.048437912157291388e-02,2.081698522019712061e-03,1.001175771432847750e+00
3.508962193101370562e-11,9.952024350629411487e-01,8.554847446886287843e-02,5.206732635803416886e-02,8.478901087615155424e-04,8.478901087615155424e-04,8.478901087615155424e-04,-1.845328745587384800e+00,-1.867316022089507310e+00,2.198727650212248599e-02,2.085948229783073874e-03,1.001177417624468768e+00
3.528242205151377990e-11,9.949748012913358641e-01,8.145251010567050587e-02,6.282926205206586234e-02,9.377777128627832245e-04,9.377777128627832245e-04,9.377777128627832245e-04,-1.846086535760118830e+00,-1.852023801603179809e+00,5.937265843060948907e-03,2.091653078199189487e-03,1.001180347309438501e+00
3.547522217201385417e-11,9.946206330865777767e-01,7.610409004453043413e-02,7.333032353820152782e-02,9.497622657675681545e-04,9.497622657675681545e-04,9.497622657675681545e-04,-1.846892483687226250e+00,-1.849475218018697520e+00,2.582734331471305423e-03,2.097931549067539193e-03,1.001183925548550624e+00
3.566802229251393491e-11,9.941994054165739225e-01,7.007305176781274125e-02,8.235968225348556937e-02,8.814968966486274758e-04,8.814968966486274758e-04,8.814968966486274758e-04,-1.847609730843957632e+00,-1.863873288001485440e+00,1.626355715752788797e-02,2.103410207216038167e-03,1.001187005863192203e+00
3.586082241301400919e-11,9.938190501085212292e-01,6.436295010429930741e-02,8.918184624699536378e-02,7.621696167112192426e-04,7.621696167112192426e-04,7.621696167112192426e-04,-1.848156920011182036e+00,-1.877792475520911886e+00,2.963555550972980790e-02,2.107219608712287192e-03,1.001188798927485690e+00
3.605362253351408346e-11,9.935894459091562103e-01,5.988114262706398239e-02,9.350402356865752940e-02,6.385994860205615811e-04,6.385994860205615811e-04,6.385994860205615811e-04,-1.848574057443768570e+00,-1.875158159690688775e+00,2.658410224692014240e-02,2.109706469011772816e-03,1.001189494086838216e+00
3.624642265401415774e-11,9.935727237656508670e-01,5.693359667536723734e-02,9.529820253600786162e-02,5.567698240336478848e-04,5.567698240336478848e-04,5.567698240336478848e-04,-1.848955578151870283e+00,-1.862065968522544246e+00,1.311039037067407084e-02,2.111806417082866868e-03,1.001189948521473916e+00
3.643922277451423202e-11,9.937764926473376947e-01,5.517246474697420910e-02,9.474086694233960215e-02,5.461500005484542066e-04,5.461500005484542066e-04,5.461500005484542066e-04,-1.849337276758911797e+00,-1.857705268305281265e+00,8.367991546369421899e-03,2.113898928230410843e-03,1.001190742214111973e+00
3.663202289501430629e-11,9.941694307261078611e-01,5.398384865026712581e-02,9.228608413740842231e-02,6.103875945448915047e-04,6.103875945448915047e-04,6.103875945448915047e-04,-1.849699947017098278e+00,-1.866938961893183979e+00,1.723901487608572522e-02,2.115807904519382936e-03,1.001191729740531722e+00
3.682482301551438703e-11,9.946814387359539378e-01,5.293319943773624331e-02,8.866123831840096170e-02,7.258586230191351038e-04,7.258586230191351038e-04,7.258586230191351038e-04,-1.850035332327267801e+00,-1.874206830870610130e+00,2.417149854334235681e-02,2.117451793818370641e-03,1.001192468179985084e+00
3.701762313601446131e-11,9.952080210444498309e-01,5.191896585567339073e-02,8.468708617576194142e-02,8.491015484327097285e-04,8.491015484327097285e-04,8.491015484327097285e-04,-1.850360825293394296e+00,-1.867258134163467087e+00,1.689730887007287116e-02,2.119004210834091791e-03,1.001192798127433559e+00
3.721042325651453558e-11,9.956401009021729198e-01,5.100390340028686936e-02,8.105037395330827454e-02,9.323290122920896254e-04,9.323290122920896254e-04,9.323290122920896254e-04,-1.850696976899554258e+00,-1.855311629023764564e+00,4.614652124210289960e-03,2.120676314119070323e-03,1.001192980598864191e+00
3.740322337701460986e-11,9.959066487954293390e-01,5.016315817498587931e-02,7.820108213013970966e-02,9.423896485921279959e-04,9.423896485921279959e-04,9.423896485921279959e-04,-1.851034866295534043e+00,-1.856426337272654159e+00,5.391470977120072124e-03,2.122394976568682361e-03,1.001193402360603724e+00
3.759602349751468413e-11,9.960070736243149536e-01,4.919008188919558877e-02,7.641261070756272256e-02,8.752111246263762556e-04,8.752111246263762556e-04,8.752111246263762556e-04,-1.851334139092665865e+00,-1.871835390501318530e+00,2.050125140865274170e-02,2.123772575570194703e-03,1.001194175549215748e+00
3.778882361801475841e-11,9.960004937349301590e-01,4.779280639127420072e-02,7.589461529119961858e-02,7.582799651357147782e-04,7.582799651357147782e-04,7.582799651357147782e-04,-1.851582340984228026e+00,-1.883308392105208062e+00,3.172605112098005747e-02,2.124671730875099009e-03,1.001195064296500847e+00
3.798162373851483915e-11,9.959510002515331584e-01,4.572253438686660343e-02,7.682118289638381614e-02,6.389967231205919080e-04,6.389967231205919080e-04,6.389967231205919080e-04,-1.851829415610083185e+00,-1.878057854220999134e+00,2.622843861091587667e-02,2.125560402028246060e-03,1.001195778423519034e+00
3.817442385901491342e-11,9.958850536924011010e-01,4.278001033561322497e-02,7.923987835540985403e-02,5.641951446363474695e-04,5.641951446363474695e-04,5.641951446363474695e-04,-1.852137297375268998e+00,-1.865223696028268874e+00,1.308639865299987028e-02,2.127045605619737670e-03,1.001196189092949274e+00
3.836722397951498770e-11,9.958009056557259875e-01,3.871731972858919596e-02,8.295597150870186176e-02,5.610437464351842804e-04,5.610437464351842804e-04,5.610437464351842804e-04,-1.852516197422649169e+00,-1.861576885743836174e+00,9.060688321186978825e-03,2.129248557475444965e-03,1.001196320023001407e+00
3.856002410001506198e-11,9.957008219123856252e-01,3.319488007479141911e-02,8.751311608758922944e-02,6.279670012483466951e-04,6.279670012483466951e-04,6.279670012483466951e-04,-1.852937110543500188e+00,-1.868944785990450885e+00,1.600767544695068378e-02,2.131905237777287354e-03,1.001196347292553579e+00
3.875282422051513625e-11,9.955894539275851329e-01,2.593952581639446045e-02,9.229813852791195206e-02,7.376265417353586274e-04,7.376265417353586274e-04,7.376265417353586274e-04,-1.853404324960854277e+00,-1.873790688929823034e+00,2.038636396896868416e-02,2.135059156882535090e-03,1.001196678283712060e+00
3.894562434101521053e-11,9.954412600499915609e-01,1.707101429882297225e-02,9.670013621608426757e-02,8.483152974483283227e-04,8.483152974483283227e-04,8.483152974483283227e-04,-1.853959161281667933e+00,-1.867647996049246917e+00,1.368883476757908925e-02,2.139111124754784592e-03,1.001197872909192599e+00
3.913842446151529127e-11,9.952091535259470767e-01,7.340653963052686144e-03,1.002417103991819769e-01,9.187543842637669982e-04,9.187543842637669982e-04,9.187543842637669982e-04,-1.854583780713715546e+00,-1.859595608420534507e+00,5.011827706818985234e-03,2.143895242225214541e-03,1.001200168634649446e+00
3.933122458201536554e-11,9.948910231060186238e-01,-1.992198668889891538e-03,1.026375570922283265e-01,9.223803507969037746e-04,9.223803507969037746e-04,9.223803507969037746e-04,-1.855170800211899174e+00,-1.862767762747534084e+00,7.596962535634911064e-03,2.148360996176988322e-03,1.001203003643853728e+00
3.952402470251543982e-11,9.945686716960804308e-01,-9.632004262237831710e-03,1.037734656525756138e-01,8.574414442539401863e-04,8.574414442539401863e-04,8.574414442539401863e-04,-1.855623660102415418e+00,-1.874917469934661574e+00,1.929380983224607965e-02,2.151537429616144550e-03,1.001205371112330544e+00
3.971682482301551409e-11,9.943660411236978636e-01,-1.473843119277272982e-02,1.036475398818065830e-01,7.488178627013905055e-04,7.488178627013905055e-04,7.488178627013905055e-04,-1.855943629056727717e+00,-1.881257627284765865e+00,2.531399822803819324e-02,2.153404258793208473e-03,1.001206782980202714e+00
3.990962494351558837e-11,9.943719866971100219e-01,-1.712321020649745784e-02,1.023457734808699560e-01,6.392715297323918076e-04,6.392715297323918076e-04,6.392715297323918076e-04,-1.856213091492473044e+00,-1.874316512692271841e+00,1.810342119979882480e-02,2.154752835372779427e-03,1.001207691850804826e+00
4.010242506401566264e-11,9.945949990053106760e-01,-1.714013583812895244e-02,1.000650667997018961e-01,5.724281399314467894e-04,5.724281399314467894e-04,5.724281399314467894e-04,-1.856514221834205891e+00,-1.863447120442949023e+00,6.932898608743240550e-03,2.156394100208243458e-03,1.001208983513671047e+00
4.029522518451573692e-11,9.949774221984634126e-01,-1.547019325864507945e-02,9.711388535590131932e-02,5.745672485773793865e-04,5.745672485773793865e-04,5.745672485773793865e-04,-1.856860365900200538e+00,-1.861969146342587589e+00,5.108780442387010103e-03,2.158473379211442791e-03,1.001211076119658872e+00
4.048802530501581766e-11,9.954419759820469782e-01,-1.294833862113622600e-02,9.385087701819412598e-02,6.437445492745788589e-04,6.437445492745788589e-04,6.437445492745788589e-04,-1.857205157217747704e+00,-1.869654259759882420e+00,1.244910254213471047e-02,2.160540030779844675e-03,1.001213437395060080e+00
4.068082542551589193e-11,9.959181112212837084e-01,-1.043357239258322841e-02,9.061450678988250407e-02,7.513560791625132490e-04,7.513560791625132490e-04,7.513560791625132490e-04,-1.857512498858214567e+00,-1.874657114761844268e+00,1.714461590362974588e-02,2.162231730063612564e-03,1.001215147677933848e+00
4.087362554601596621e-11,9.963340789756450766e-01,-8.680919584746572826e-03,8.769823648767136048e-02,8.548542521114008185e-04,8.548542521114008185e-04,8.548542521114008185e-04,-1.857797188043349701e+00,-1.871026557999178053e+00,1.322936995582838123e-02,2.163696670741602560e-03,1.001216020718168842e+00
4.106642566651604049e-11,9.966143827556185331e-01,-8.215044928941849997e-03,8.534959664347900599e-02,9.150327055217013670e-04,9.150327055217013670e-04,9.150327055217013670e-04,-1.858088785595238379e+00,-1.866204258542957017e+00,8.115472947718568864e-03,2.165254740037704864e-03,1.001216835947728701e+00
4.125922578701611476e-11,9.967127653232671358e-01,-9.256117483034745352e-03,8.374294437890630882e-02,9.103789098620707673e-04,9.103789098620707673e-04,9.103789098620707673e-04,-1.858381927718205429e+00,-1.869609941266170638e+00,1.122801354796516826e-02,2.166883998362415832e-03,1.001218313358431145e+00
4.145202590751618904e-11,9.966474356184573669e-01,-1.175765015377830056e-02,8.291484041085424306e-02,8.439070795626252286e-04,8.439070795626252286e-04,8.439070795626252286e-04,-1.858654744328896991e+00,-1.879136549893396069e+00,2.048180556449903308e-02,2.168362520462870351e-03,1.001220260016632224e+00
4.164482602801626978e-11,9.964881472390151318e-01,-1.555174975011826451e-02,8.270433542725173781e-02,7.413459264286114759e-04,7.413459264286114759e-04,7.413459264286114759e-04,-1.858917953029716186e+00,-1.883190949454160323e+00,2.427299642444414804e-02,2.169762923444458480e-03,1.001222007563823402e+00
4.183762614851634405e-11,9.963071161778682683e-01,-2.051131201674798524e-02,8.276589300830790308e-02,6.417652881324344485e-04,6.417652881324344485e-04,6.417652881324344485e-04,-1.859209116753709701e+00,-1.876000250041310657e+00,1.679113328760102955e-02,2.171438183802520874e-03,1.001223264600360041e+00
4.203042626901641833e-11,9.961448912961511359e-01,-2.661015325800302617e-02,8.267955508295300737e-02,5.833537766100421133e-04,5.833537766100421133e-04,5.833537766100421133e-04,-1.859552449813338892e+00,-1.865855285639870464e+00,6.302835826531463619e-03,2.173634333861344196e-03,1.001224154501259678e+00
4.222322638951649260e-11,9.960080704779706862e-01,-3.382230168956969901e-02,8.209463943186093293e-02,5.888292849142272170e-04,5.888292849142272170e-04,5.888292849142272170e-04,-1.859946409052231076e+00,-1.864325700669257513e+00,4.379291617026409567e-03,2.176345724234685346e-03,1.001224774479510859e+00
4.241602651001656688e-11,9.958842186118234130e-01,-4.192753830904707296e-02,8.080777824154426747e-02,6.560514910102866262e-04,6.560514910102866262e-04,6.560514910102866262e-04,-1.860373187425757191e+00,-1.871424636305773603e+00,1.105144888001652163e-02,2.179396815999453448e-03,1.001225079267618723e+00
4.260882663051664116e-11,9.957601899086102604e-01,-5.038012906980007116e-02,7.874759425501853816e-02,7.582721881187547792e-04,7.582721881187547792e-04,7.582721881187547792e-04,-1.860809825871297507e+00,-1.876762287938130935e+00,1.595246206683332418e-02,2.182555925724497144e-03,1.001225129792806534e+00
4.280162675101672189e-11,9.956315702149505231e-01,-5.835920152092711338e-02,7.594135797826162548e-02,8.547311575847997686e-04,8.547311575847997686e-04,8.547311575847997686e-04,-1.861238758949391281e+00,-1.873988974892257797e+00,1.275021594286661862e-02,2.185648555059691023e-03,1.001225302250072113e+00
4.299442687151679617e-11,9.955025121812542954e-01,-6.498634647343855264e-02,7.254327610566227436e-02,9.074281181113129932e-04,9.074281181113129932e-04,9.074281181113129932e-04,-1.861640332305547485e+00,-1.869025729005165948e+00,7.385396699618441106e-03,2.188497908499585642e-03,1.001226043405485155e+00
4.318722699201687045e-11,9.953911416143265134e-01,-6.958002155318877835e-02,6.889672146275699349e-02,8.965906936198970393e-04,8.965906936198970393e-04,8.965906936198970393e-04,-1.861980097762658382e+00,-1.870988448906464763e+00,9.008351143806412470e-03,2.190787643102229485e-03,1.001227282547366260e+00
4.338002711251694472e-11,9.953372500643029586e-01,-7.180997160668643742e-02,6.551141347911947077e-02,8.279771344654293826e-04,8.279771344654293826e-04,8.279771344654293826e-04,-1.862235151421866020e+00,-1.878390413862052188e+00,1.615526244018608212e-02,2.192284104435106903e-03,1.001228400959171205e+00
4.357282723301701900e-11,9.953879442112485432e-01,-7.171549727225816351e-02,6.287737500749600306e-02,7.294463945418884401e-04,7.294463945418884401e-04,7.294463945418884401e-04,-1.862436631979029533e+00,-1.880769371458228090e+00,1.833273947919852181e-02,2.193255464822635968e-03,1.001229129504512372e+00
4.376562735351709327e-11,9.955638341067989394e-01,-6.965120900111838875e-02,6.120446347151829031e-02,6.392671627967358395e-04,6.392671627967358395e-04,6.392671627967358395e-04,-1.862654267619556769e+00,-1.873542977777305829e+00,1.088871015774916032e-02,2.194358827905805963e-03,1.001230033205422698e+00
4.395842747401717401e-11,9.958429851692308654e-01,-6.623168272491609943e-02,6.030455883831624397e-02,5.914941307150175034e-04,5.914941307150175034e-04,5.914941307150175034e-04,-1.862923046106681690e+00,-1.865039029572810092e+00,2.115983466128445838e-03,2.195938776840222068e-03,1.001231642974271807e+00
4.415122759451724829e-11,9.961796520257195642e-01,-6.227496842303986008e-02,5.973429027531169250e-02,6.037561943084501868e-04,6.037561943084501868e-04,6.037561943084501868e-04,-1.863207651661149100e+00,-1.866037859908523666e+00,2.830208247374471024e-03,2.197663448213256748e-03,1.001233582706114955e+00
4.434402771501732256e-11,9.965281952648943342e-01,-5.868276822024672684e-02,5.906516057728080499e-02,6.711808177013557988e-04,6.711808177013557988e-04,6.711808177013557988e-04,-1.863455235082127404e+00,-1.875389931158268464e+00,1.193469607614104991e-02,2.199020853774550505e-03,1.001235021764475874e+00
4.453682783551739684e-11,9.968451590386736560e-01,-5.623336976245380675e-02,5.804378055017613003e-02,7.681405720126869468e-04,7.681405720126869468e-04,7.681405720126869468e-04,-1.863659950813269850e+00,-1.881413406841056846e+00,1.775345602778689511e-02,2.199953030197249366e-03,1.001235694432565992e+00
4.472962795601747112e-11,9.970834255720333328e-01,-5.537921087774088508e-02,5.655852645738256718e-02,8.574402479448672235e-04,8.574402479448672235e-04,8.574402479448672235e-04,-1.863859610555934410e+00,-1.878046794587026724e+00,1.418718403109239107e-02,2.200839049968978615e-03,1.001236076043838796e+00
4.492242807651754539e-11,9.972015555009775545e-01,-5.618606713225331867e-02,5.452728432965499999e-02,9.043282541093632500e-04,9.043282541093632500e-04,9.043282541093632500e-04,-1.864087506050611909e+00,-1.872664631860315732e+00,8.577125809703782869e-03,2.202027014472396002e-03,1.001236707938032655e+00
4.511522819701761967e-11,9.971850410824432132e-01,-5.844858544057357497e-02,5.184578805487875114e-02,8.904078664373484778e-04,8.904078664373484778e-04,8.904078664373484778e-04,-1.864342839911568239e+00,-1.874513133420600441e+00,1.017029350903223169e-02,2.203530242970188225e-03,1.001237718008785249e+00
4.530802831751770041e-11,9.970582396383813606e-01,-6.187321043365048151e-02,4.842457631802713630e-02,8.214680099294457234e-04,8.214680099294457234e-04,8.214680099294457234e-04,-1.864606368180886653e+00,-1.881162460144083504e+00,1.655609196319693388e-02,2.205162870352397018e-03,1.001238964019132149e+00
4.550082843801777468e-11,9.968702977641497043e-01,-6.618735156399541131e-02,4.425613507799203150e-02,7.252269242507264476e-04,7.252269242507264476e-04,7.252269242507264476e-04,-1.864879065101371136e+00,-1.882044597071101055e+00,1.716553196972993300e-02,2.206915206139925707e-03,1.001240372201062545e+00
4.569362855851784896e-11,9.966637635673767370e-01,-7.112706701062287973e-02,3.944393856486933664e-02,6.397288585612783849e-04,6.397288585612783849e-04,6.397288585612783849e-04,-1.865187964801307219e+00,-1.873965601719462803e+00,8.777636918155520482e-03,2.209029173734877120e-03,1.001242011617385241e+00
4.588642867901792323e-11,9.964591498372362688e-01,-7.636081052545037884e-02,3.416506975152137915e-02,5.977702482395405408e-04,5.977702482395405408e-04,5.977702482395405408e-04,-1.865542753236365758e+00,-1.866606349355973249e+00,1.063596119607569928e-03,2.211592740901241472e-03,1.001243801341257456e+00
4.607922879951799751e-11,9.962704666883136495e-01,-8.144213649377868292e-02,2.860142363363401760e-02,6.142714415180190865e-04,6.142714415180190865e-04,6.142714415180190865e-04,-1.865906337681819682e+00,-1.869414030900496071e+00,3.507693218676312397e-03,2.214247731541713841e-03,1.001245263380018624e+00
4.627202892001807179e-11,9.961227017097553649e-01,-8.584623959425233264e-02,2.291102609731925782e-02,6.814525846559316667e-04,6.814525846559316667e-04,6.814525846559316667e-04,-1.866229955424739462e+00,-1.878570360806488981e+00,1.234040538174958554e-02,2.216515386093743413e-03,1.001245933980868585e+00
4.646482904051815252e-11,9.960405122925189980e-01,-8.907651090446880304e-02,1.728365740360366873e-02,7.728147340886389743e-04,7.728147340886389743e-04,7.728147340886389743e-04,-1.866504680237992986e+00,-1.882624170044931322e+00,1.611948980693823225e-02,2.218304154678977895e-03,1.001246031230167421e+00
4.665762916101822680e-11,9.960250499976968097e-01,-9.078759159037766424e-02,1.204202110725968028e-02,8.535200587716709883e-04,8.535200587716709883e-04,8.535200587716709883e-04,-1.866754123539125176e+00,-1.877942919612121564e+00,1.118879607299632511e-02,2.219855300073777637e-03,1.001246217909727676e+00
4.685042928151830108e-11,9.960577430257275822e-01,-9.087630681418629175e-02,7.671292738015415835e-03,8.931440260538966829e-04,8.931440260538966829e-04,8.931440260538966829e-04,-1.866986344576351042e+00,-1.872615141195835831e+00,5.628796619484886278e-03,2.221268533775099842e-03,1.001246714710746000e+00
4.704322940201837535e-11,9.961276634657287854e-01,-8.950759013935598307e-02,4.683985870647226941e-03,8.767356534167003185e-04,8.767356534167003185e-04,8.767356534167003185e-04,-1.867186735620354865e+00,-1.874366253483822575e+00,7.179517863467797106e-03,2.222405247802252889e-03,1.001247192448678991e+00
4.723602952251844963e-11,9.962421508253357372e-01,-8.706055672248350086e-02,3.373318142070425452e-03,8.106661489954737621e-04,8.106661489954737621e-04,8.106661489954737621e-04,-1.867356190541849204e+00,-1.879625028710959267e+00,1.226883816911012240e-02,2.223253015902010299e-03,1.001247455517771057e+00
4.742882964301852390e-11,9.964092718713535302e-01,-8.401863989930002941e-02,3.634583095785760658e-03,7.207434058012553721e-04,7.207434058012553721e-04,7.207434058012553721e-04,-1.867523628555453064e+00,-1.879387140625527364e+00,1.186351207007431754e-02,2.224072004884843079e-03,1.001247729453540014e+00
4.762162976351860464e-11,9.966204557712259327e-01,-8.085937699031114922e-02,4.983323910401114311e-03,6.424195361935515578e-04,6.424195361935515578e-04,6.424195361935515578e-04,-1.867716204688350201e+00,-1.873002787736733232e+00,5.286583048383091885e-03,2.225120950725582598e-03,1.001248315158677960e+00
4.781442988401867892e-11,9.968532143560906444e-01,-7.797993253038124073e-02,6.725298656519088439e-03,6.065379252541758855e-04,6.065379252541758855e-04,6.065379252541758855e-04,-1.867930820433058248e+00,-1.869362351165436475e+00,1.431530732378132401e-03,2.226373726976110193e-03,1.001249227669748221e+00
4.800723000451875319e-11,9.970861778580005774e-01,-7.565428223379330741e-02,8.139303941259728656e-03,6.267579461726659629e-04,6.267579461726659629e-04,6.267579461726659629e-04,-1.868136963223714142e+00,-1.874374078706247282e+00,6.237115482533206641e-03,2.227536845010517300e-03,1.001250182952439394e+00
4.820003012501882747e-11,9.973064309845632858e-01,-7.401236237207220459e-02,8.592070656962207120e-03,6.942932193507862478e-04,6.942932193507862478e-04,6.942932193507862478e-04,-1.868311286343297573e+00,-1.882733722750095984e+00,1.442243640679841121e-02,2.228382473485147463e-03,1.001250885864811702e+00
4.839283024551890174e-11,9.974974713558901751e-01,-7.304754159795565083e-02,7.602438446098203073e-03,7.820464481256291607e-04,7.820464481256291607e-04,7.820464481256291607e-04,-1.868471707533042592e+00,-1.884957819848962490e+00,1.648611231591980489e-02,2.229088422778838577e-03,1.001251319973627041e+00
4.858563036601897602e-11,9.976234618466460757e-01,-7.265793215602187050e-02,4.900614368370611110e-03,8.558719384648521807e-04,8.558719384648521807e-04,8.558719384648521807e-04,-1.868664007873999333e+00,-1.879869170324304006e+00,1.120516245030470093e-02,2.230123116418340334e-03,1.001251712649631642e+00
4.877843048651905676e-11,9.976394655722551352e-01,-7.270619934190121481e-02,4.869252909317121837e-04,8.879214021371974143e-04,8.879214021371974143e-04,8.879214021371974143e-04,-1.868911762160944567e+00,-1.875295025355244283e+00,6.383263194299679776e-03,2.231750307991960287e-03,1.001252257394057876e+00
4.897123060701913104e-11,9.975257880973149582e-01,-7.306490108966669228e-02,-5.355026242017090106e-03,8.668425372555675548e-04,8.668425372555675548e-04,8.668425372555675548e-04,-1.869197349885665105e+00,-1.876721135136656171e+00,7.523785250990974380e-03,2.233809276658216963e-03,1.001253036290319365e+00
4.916403072751920531e-11,9.973081512724596420e-01,-7.362177832824530477e-02,-1.213357171571774820e-02,8.014490825160935439e-04,8.014490825160935439e-04,8.014490825160935439e-04,-1.869493639760875459e+00,-1.880454236592190576e+00,1.096059683131506493e-02,2.236011288543155503e-03,1.001254192175739854e+00
4.935683084801927959e-11,9.970419839226887238e-01,-7.425013789308018697e-02,-1.929159667903904488e-02,7.170586945272373891e-04,7.170586945272373891e-04,7.170586945272373891e-04,-1.869792374737927476e+00,-1.879811457704130051e+00,1.001908296620267376e-02,2.238242869281082542e-03,1.001255862004065023e+00
4.954963096851935386e-11,9.967829390295597225e-01,-7.477866988706373397e-02,-2.633724134641537637e-02,6.459884088438352066e-04,6.459884088438352066e-04,6.459884088438352066e-04,-1.870093330117672759e+00,-1.874861318160369716e+00,4.767988042696888473e-03,2.240487530974941740e-03,1.001257838543709422e+00
4.974243108901942814e-11,9.965728904070347838e-01,-7.499440831568568444e-02,-3.289609836867482540e-02,6.154324592068665008e-04,6.154324592068665008e-04,6.154324592068665008e-04,-1.870383391806087481e+00,-1.872532326164053407e+00,2.148934357966019587e-03,2.242619477169911606e-03,1.001259564417531500e+00
4.993523120951950241e-11,9.964418990201898696e-01,-7.468125116780861827e-02,-3.868074430375278983e-02,6.369959277605791994e-04,6.369959277605791994e-04,6.369959277605791994e-04,-1.870639862593228342e+00,-1.876896713929403937e+00,6.256851336175638448e-03,2.244419897975612373e-03,1.001260604442443691e+00
5.012803133001958315e-11,9.964097019048151482e-01,-7.367406938854902110e-02,-4.342698703003653599e-02,7.019802826200611948e-04,7.019802826200611948e-04,7.019802826200611948e-04,-1.870850330645978277e+00,-1.883187683987874950e+00,1.233735334189671289e-02,2.245765584663046970e-03,1.001261014641743774e+00
5.032083145051965743e-11,9.964788722732867976e-01,-7.191715323359923473e-02,-4.686364092626026101e-02,7.846333918718763865e-04,7.846333918718763865e-04,7.846333918718763865e-04,-1.871024858577345462e+00,-1.884044316410677933e+00,1.301945783333250013e-02,2.246754771788054151e-03,1.001261189432244070e+00
5.051363157101973170e-11,9.966264522934945580e-01,-6.951976833451938009e-02,-4.875850758051438610e-02,8.523761730526943116e-04,8.523761730526943116e-04,8.523761730526943116e-04,-1.871188058614639882e+00,-1.879004902181095726e+00,7.816843566455740355e-03,2.247639003110923038e-03,1.001261439358029026e+00
5.070643169151980598e-11,9.968084280905978867e-01,-6.677574400874657090e-02,-4.902539668092588399e-02,8.788921212266220979e-04,8.788921212266220979e-04,8.788921212266220979e-04,-1.871355758369997790e+00,-1.874643602069503423e+00,3.287843699505538925e-03,2.248594361029638937e-03,1.001261768833168642e+00
5.089923181201988026e-11,9.969822114856327078e-01,-6.409984792200752735e-02,-4.782138669881669246e-02,8.545582578493252784e-04,8.545582578493252784e-04,8.545582578493252784e-04,-1.871522321967064251e+00,-1.875801145377848034e+00,4.278823410783822931e-03,2.249577941437749806e-03,1.001262019944994419e+00
5.109203193251995453e-11,9.971294423490618675e-01,-6.187825070849761050e-02,-4.556064839402031857e-02,7.898680370512774045e-04,7.898680370512774045e-04,7.898680370512774045e-04,-1.871677002657007538e+00,-1.879595150045407781e+00,7.918147388400150963e-03,2.250469568347956539e-03,1.001262169396967439e+00
5.128483205302003527e-11,9.972570653185747203e-01,-6.030461437839908928e-02,-4.283175885759128720e-02,7.107044075604610107e-04,7.107044075604610107e-04,7.107044075604610107e-04,-1.871824350186067409e+00,-1.880186388825762833e+00,8.362038639695354436e-03,2.251283563043920272e-03,1.001262401062779084e+00
5.147763217352010955e-11,9.973801610266488371e-01,-5.929969240773923927e-02,-4.027331516575551051e-02,6.478448947973078223e-04,6.478448947973078223e-04,6.478448947973078223e-04,-1.871976270244399387e+00,-1.877333882620700445e+00,5.357612376300958587e-03,2.252118509875957429e-03,1.001262875888918602e+00
5.167043229402018382e-11,9.975081480869442130e-01,-5.855947965917113890e-02,-3.847309393783426845e-02,6.251525440755474399e-04,6.251525440755474399e-04,6.251525440755474399e-04,-1.872130366732881912e+00,-1.876488110726377112e+00,4.357743993495154927e-03,2.252952960125191063e-03,1.001263534160632629e+00
5.186323241452025810e-11,9.976419689881488306e-01,-5.768910920623147864e-02,-3.790800463348323324e-02,6.508612140458001558e-04,6.508612140458001558e-04,6.508612140458001558e-04,-1.872273590062456083e+00,-1.880710858351111625e+00,8.437268288655562498e-03,2.253669251161325056e-03,1.001264173164907012e+00
5.205603253502033237e-11,9.977715672332448937e-01,-5.633365801492235675e-02,-3.889371410393947792e-02,7.147969403370357409e-04,7.147969403370357409e-04,7.147969403370357409e-04,-1.872409477159933999e+00,-1.885812632354375129e+00,1.340315519444113326e-02,2.254312152653302828e-03,1.001264639830662606e+00
5.224883265552040665e-11,9.978705214006319268e-01,-5.425202082157334904e-02,-4.151975039198969875e-02,7.922828413595242071e-04,7.922828413595242071e-04,7.922828413595242071e-04,-1.872567304360195140e+00,-1.885468160503694257e+00,1.290085614349909850e-02,2.255181162963968040e-03,1.001264896306913510e+00
5.244163277602048739e-11,9.979000372097807103e-01,-5.134732795528686167e-02,-4.560096780328624227e-02,8.534040067996234626e-04,8.534040067996234626e-04,8.534040067996234626e-04,-1.872776694388452068e+00,-1.879821106149325072e+00,7.044411760873068966e-03,2.256584365447045302e-03,1.001264990299953084e+00
5.263443289652056166e-11,9.978282076478327545e-01,-4.768626823904631440e-02,-5.070795313924879311e-02,8.744677642078236245e-04,8.744677642078236245e-04,8.744677642078236245e-04,-1.873038145226585405e+00,-1.875642229970034824e+00,2.604084743449485134e-03,2.258541945899604064e-03,1.001265061271664480e+00
5.282723301702063594e-11,9.976520336390428678e-01,-4.350217953490697481e-02,-5.629171922092476160e-02,8.473691855782770812e-04,8.473691855782770812e-04,8.473691855782770812e-04,-1.873321554620736018e+00,-1.877366864415751735e+00,4.045309795015739410e-03,2.260757285753503282e-03,1.001265324683225932e+00
5.302003313752071022e-11,9.974044728802831106e-01,-3.914827253620184466e-02,-6.183221917702182158e-02,7.829551584718677905e-04,7.829551584718677905e-04,7.829551584718677905e-04,-1.873591524042660605e+00,-1.881512199079038661e+00,7.920675036378147307e-03,2.262864259366557593e-03,1.001265949600645078e+00
5.321283325802078449e-11,9.971410232238386850e-01,-3.499250585162370225e-02,-6.691683541702365956e-02,7.067177228107922749e-04,7.067177228107922749e-04,7.067177228107922749e-04,-1.873832577804980470e+00,-1.882026277937774550e+00,8.193700132794069085e-03,2.264689574993538745e-03,1.001266919607476602e+00
5.340563337852085877e-11,9.969178911498254303e-01,-3.129707621359075626e-02,-7.122529567204070877e-02,6.484735401687456669e-04,6.484735401687456669e-04,6.484735401687456669e-04,-1.874048272986359009e+00,-1.878806532747748781e+00,4.758259761389787949e-03,2.266255502659962704e-03,1.001268006806199429e+00
5.359843349902093951e-11,9.967789036492362698e-01,-2.815040815192787135e-02,-7.448196113386626460e-02,6.304364431993666985e-04,6.304364431993666985e-04,6.304364431993666985e-04,-1.874239454972122187e+00,-1.877576388764079507e+00,3.336933791957229656e-03,2.267568800984153324e-03,1.001268905232655770e+00
5.379123361952101378e-11,9.967530360679867085e-01,-2.549428709846192007e-02,-7.645101402380176381e-02,6.587263636408834588e-04,6.587263636408834588e-04,6.587263636408834588e-04,-1.874396845063829309e+00,-1.881264230172016383e+00,6.867385108187006384e-03,2.268540265819736761e-03,1.001269454186478836e+00
5.398403374002108806e-11,9.968490050993535911e-01,-2.322806736603134220e-02,-7.699411918026843882e-02,7.215610989635866867e-04,7.215610989635866867e-04,7.215610989635866867e-04,-1.874520713832535268e+00,-1.885296408108515065e+00,1.077569427597968761e-02,2.269172526590246958e-03,1.001269752829210713e+00
5.417683386052116233e-11,9.970434496453465245e-01,-2.131946263307762934e-02,-7.614600966369376722e-02,7.943301794040979070e-04,7.943301794040979070e-04,7.943301794040979070e-04,-1.874633620960248548e+00,-1.883877118040544252e+00,9.243497080295721285e-03,2.269693398501207004e-03,1.001270023830239442e+00
5.436963398102123661e-11,9.972811303299248253e-01,-1.984599354861134313e-02,-7.414698034399284932e-02,8.491596306771172394e-04,8.491596306771172394e-04,8.491596306771172394e-04,-1.874759796469842588e+00,-1.878253627054271790e+00,3.493830584429244868e-03,2.270358476876644608e-03,1.001270367686825979e+00
5.456243410152131089e-11,9.975001504736256130e-01,-1.893435771760555025e-02,-7.140555883349265776e-02,8.653476156859419340e-04,8.653476156859419340e-04,8.653476156859419340e-04,-1.874898766693827712e+00,-1.875290870396426612e+00,3.921037025989330092e-04,2.271178453990913004e-03,1.001270693656208355e+00
5.475523422202138516e-11,9.976641459859314498e-01,-1.863193047467926952e-02,-6.841007390978703917e-02,8.370562190620367158e-04,8.370562190620367158e-04,8.370562190620367158e-04,-1.875031039266097155e+00,-1.878396540917756763e+00,3.365501651659681421e-03,2.271957545771675913e-03,1.001270880638509331e+00
5.494803434252146590e-11,9.977728359386011103e-01,-1.879528234983462651e-02,-6.563009327539491566e-02,7.755381500789434003e-04,7.755381500789434003e-04,7.755381500789434003e-04,-1.875144163228805949e+00,-1.883201069499493618e+00,8.056906270687703986e-03,2.272553400903010515e-03,1.001270934817127367e+00
5.514083446302154018e-11,9.978471287593735362e-01,-1.907112059759722908e-02,-6.344341816037649129e-02,7.048997265423459675e-04,7.048997265423459675e-04,7.048997265423459675e-04,-1.875243603984712681e+00,-1.883918263433772333e+00,8.674659449059747215e-03,2.273003394740864564e-03,1.001270972792144054e+00
5.533363458352161445e-11,9.979081732281399608e-01,-1.897749579764599487e-02,-6.209998191984281851e-02,6.527655312337916861e-04,6.527655312337916861e-04,6.527655312337916861e-04,-1.875342387681348866e+00,-1.881272324970369114e+00,5.929937289020207648e-03,2.273432697672575237e-03,1.001271107723116005e+00
5.552643470402168873e-11,9.979665674741048376e-01,-1.803053004288103153e-02,-6.170673443528549434e-02,6.393949161439665138e-04,6.393949161439665138e-04,6.393949161439665138e-04,-1.875448543275097579e+00,-1.880678651273238078e+00,5.230107998140500272e-03,2.273926423249365142e-03,1.001271374978875528e+00
5.571923482452176300e-11,9.980220104494587074e-01,-1.585669443674858278e-02,-6.221552989927411903e-02,6.696704509057581833e-04,6.696704509057581833e-04,6.696704509057581833e-04,-1.875565139937870773e+00,-1.883864816395792285e+00,8.299676457921614445e-03,2.274522600114164267e-03,1.001271729391317367e+00
5.591203494502183728e-11,9.980643791641981011e-01,-1.226740783807366529e-02,-6.342330779747849812e-02,7.313007992536458461e-04,7.313007992536458461e-04,7.313007992536458461e-04,-1.875701011913083471e+00,-1.886275664739581082e+00,1.057465282649771091e-02,2.275314618961168846e-03,1.001272080966900679e+00
5.610483506552191802e-11,9.980720186438615249e-01,-7.302425262301958341e-03,-6.501284597377861296e-02,7.999359273530667240e-04,7.999359273530667240e-04,7.999359273530667240e-04,-1.875874087868141693e+00,-1.883706114008278032e+00,7.832026140136382278e-03,2.276488197834235661e-03,1.001272339648763499e+00
5.629763518602199229e-11,9.980155722910772909e-01,-1.246705862742719575e-03,-6.664325072666921201e-02,8.489483061085812765e-04,8.489483061085812765e-04,8.489483061085812765e-04,-1.876094039828057003e+00,-1.878621544272556010e+00,2.527504444498960938e-03,2.278151669474774623e-03,1.001272461040880746e+00
5.649043530652206657e-11,9.978760149421379566e-01,5.395135584642368060e-03,-6.805632197446627452e-02,8.598032033423628259e-04,8.598032033423628259e-04,8.598032033423628259e-04,-1.876341783567030630e+00,-1.877122266089762181e+00,7.804825227314867711e-04,2.280124936453277028e-03,1.001272486269327189e+00
5.668323542702214085e-11,9.976662759325940488e-01,1.198801852282601992e-02,-6.913646341241225235e-02,8.289511211251640154e-04,8.289511211251640154e-04,8.289511211251640154e-04,-1.876577490805503956e+00,-1.880730067858056964e+00,4.152577052553103540e-03,2.282008830858618751e-03,1.001272539703807807e+00
5.687603554752221512e-11,9.974338134281791612e-01,1.790859843330785614e-02,-6.988066492185780743e-02,7.687946805088302204e-04,7.687946805088302204e-04,7.687946805088302204e-04,-1.876773205625005714e+00,-1.884606515322426068e+00,7.833309697420388906e-03,2.283507406520667114e-03,1.001272752382366571e+00
5.706883566802228940e-11,9.972394838685445517e-01,2.268692084799289049e-02,-7.030033490813619723e-02,7.026522819874504331e-04,7.026522819874504331e-04,7.026522819874504331e-04,-1.876929879872895723e+00,-1.884328762425874215e+00,7.398882552978401639e-03,2.284611384958167533e-03,1.001273157122901214e+00
5.726163578852237014e-11,9.971323552026917225e-01,2.608741756982058124e-02,-7.033733998608499016e-02,6.558023806352749610e-04,6.558023806352749610e-04,6.558023806352749610e-04,-1.877062501069392875e+00,-1.881472586078113629e+00,4.410085008720835038e-03,2.285462772631881474e-03,1.001273653703368627e+00
5.745443590902244441e-11,9.971375563353365168e-01,2.810596757266611151e-02,-6.986825058537210476e-02,6.459504722286260560e-04,6.459504722286260560e-04,6.459504722286260560e-04,-1.877180008214567319e+00,-1.880736742641209158e+00,3.556734426641841411e-03,2.286153263572112456e-03,1.001274089526832389e+00
5.764723602952251869e-11,9.972549232600770308e-01,2.890484037788056126e-02,-6.879055131265961187e-02,6.765600115357596391e-04,6.765600115357596391e-04,6.765600115357596391e-04,-1.877284580476578313e+00,-1.883107256570970556e+00,5.822676094392222057e-03,2.286709056623486332e-03,1.001274392857304241e+00
5.784003615002259296e-11,9.974598323808078204e-01,2.873033411421648323e-02,-6.711252358368209603e-02,7.355171740442619519e-04,7.355171740442619519e-04,7.355171740442619519e-04,-1.877382324323237039e+00,-1.884647398992948641e+00,7.265074669711600250e-03,2.287193998314706808e-03,1.001274632484195459e+00
5.803283627052266724e-11,9.977062830880357724e-01,2.785431996647230388e-02,-6.497864067955863576e-02,7.997721928759812717e-04,7.997721928759812717e-04,7.997721928759812717e-04,-1.877485372378872031e+00,-1.882421116136843153e+00,4.935743757971180860e-03,2.287733481263375199e-03,1.001274941985455635e+00
5.822563639102274151e-11,9.979381326127878538e-01,2.655702928141741651e-02,-6.262887893935625838e-02,8.443368832392903010e-04,8.443368832392903010e-04,8.443368832392903010e-04,-1.877600855681891057e+00,-1.878934495775469893e+00,1.333640093578849616e-03,2.288407963722443109e-03,1.001275380706998064e+00
5.841843651152282225e-11,9.981092954902649472e-01,2.513789346253851933e-02,-6.033145482042467922e-02,8.521390233660755889e-04,8.521390233660755889e-04,8.521390233660755889e-04,-1.877720336624811859e+00,-1.878857475194127380e+00,1.137138569315556281e-03,2.289144291219988130e-03,1.001275862107797954e+00
5.861123663202289007e-11,9.982027553012047250e-01,2.392566015622638043e-02,-5.831626278512163503e-02,8.207102262372135276e-04,8.207102262372135276e-04,8.207102262372135276e-04,-1.877826042235525517e+00,-1.882761109318957793e+00,4.935067083432369967e-03,2.289767128899980377e-03,1.001276222193926202e+00
5.880403675252297080e-11,9.982336373239757421e-01,2.326631196875059496e-02,-5.671378519306278371e-02,7.629534665269566314e-04,7.629534665269566314e-04,7.629534665269566314e-04,-1.877910620870417047e+00,-1.886375377911448936e+00,8.464757041031922488e-03,2.290190600517552893e-03,1.001276377927970751e+00
5.899683687302305154e-11,9.982332503942392687e-01,2.348511682293273617e-02,-5.550914196539259021e-02,7.017670652430539656e-04,7.017670652430539656e-04,7.017670652430539656e-04,-1.877986595852182861e+00,-1.886158124595405994e+00,8.171528743223235511e-03,2.290522475176561424e-03,1.001276428531115537e+00
5.918963699352311936e-11,9.982282216370492733e-01,2.483416154295336672e-02,-5.453654059518599911e-02,6.608802977695824032e-04,6.608802977695824032e-04,6.608802977695824032e-04,-1.878073596999218609e+00,-1.883583515496148886e+00,5.509918496930219130e-03,2.290951043087892901e-03,1.001276585356663196e+00
5.938243711402320009e-11,9.982299072441056520e-01,2.744244578662546202e-02,-5.352979133732600758e-02,6.556908605729211978e-04,6.556908605729211978e-04,6.556908605729211978e-04,-1.878181702302998746e+00,-1.882556861821177652e+00,4.375159518178919904e-03,2.291581333921358446e-03,1.001276987959097697e+00
5.957523723452326791e-11,9.982345184316604447e-01,3.127950161918656435e-02,-5.221094808339682425e-02,6.876340199301093307e-04,6.876340199301093307e-04,6.876340199301093307e-04,-1.878311996498635672e+00,-1.883939205790379212e+00,5.627209291743556600e-03,2.292432368033772358e-03,1.001277596039511941e+00
5.976803735502334865e-11,9.982261290300483703e-01,3.613427014223252048e-02,-5.037814784834795945e-02,7.439880316834732339e-04,7.439880316834732339e-04,7.439880316834732339e-04,-1.878466840965612894e+00,-1.884778180447515217e+00,6.311339481902399073e-03,2.293533869699907520e-03,1.001278253790744088e+00
5.996083747552341646e-11,9.981818943428346635e-01,4.161571280256547850e-02,-4.796512489639220139e-02,8.029152894081878098e-04,8.029152894081878098e-04,8.029152894081878098e-04,-1.878648415553111573e+00,-1.882910235351051398e+00,4.261819797939852238e-03,2.294913554272197571e-03,1.001278821025087140e+00
6.015363759602349720e-11,9.980841704458058850e-01,4.719621778229351333e-02,-4.506607020395372171e-02,8.417704607904868616e-04,8.417704607904868616e-04,8.417704607904868616e-04,-1.878846346632921716e+00,-1.880351211588615845e+00,1.504864955694167322e-03,2.296475421571877746e-03,1.001279226292203006e+00
6.034643771652357794e-11,9.979357418905622223e-01,5.231090169457813105e-02,-4.192286046389246540e-02,8.456840677169890014e-04,8.456840677169890014e-04,8.456840677169890014e-04,-1.879035271361200410e+00,-1.880707917455059608e+00,1.672646093859131260e-03,2.297971022932042764e-03,1.001279446139991203e+00
6.053923783702364575e-11,9.977657874620414757e-01,5.648400447507475469e-02,-3.886661459962857668e-02,8.132908642011552319e-04,8.132908642011552319e-04,8.132908642011552319e-04,-1.879190133709513377e+00,-1.884096261070722367e+00,4.906127361209089259e-03,2.299146417512580674e-03,1.001279508929465489e+00
6.073203795752372649e-11,9.976199162221613959e-01,5.942041283347598846e-02,-3.621956896353149130e-02,7.573345931305237779e-04,7.573345931305237779e-04,7.573345931305237779e-04,-1.879304251887879973e+00,-1.886690153640656842e+00,7.385901752776961697e-03,2.299923326743730321e-03,1.001279517384527029e+00
6.092483807802379430e-11,9.975408678653699956e-01,6.102169810311931092e-02,-3.419179928307968658e-02,6.997200076038943232e-04,6.997200076038943232e-04,6.997200076038943232e-04,-1.879392227506121449e+00,-1.885641925262723007e+00,6.249697756601607992e-03,2.300435018425085656e-03,1.001279590816680720e+00
6.111763819852387504e-11,9.975529569314989242e-01,6.134403527501757630e-02,-3.281853717530218428e-02,6.628576156006055252e-04,6.628576156006055252e-04,6.628576156006055252e-04,-1.879475075508801662e+00,-1.882670158212917721e+00,3.195082704115980061e-03,2.300884410103153695e-03,1.001279755247480807e+00
6.131043831902394285e-11,9.976579136485836941e-01,6.054957468951702171e-02,-3.196590696518435831e-02,6.608100989436600792e-04,6.608100989436600792e-04,6.608100989436600792e-04,-1.879562757053564903e+00,-1.881571422495995627e+00,2.008665442430830877e-03,2.301370994217979277e-03,1.001279932196608602e+00
6.150323843952402359e-11,9.978386548065901751e-01,5.888449999873490021e-02,-3.139978392181284883e-02,6.938808288931612661e-04,6.938808288931612661e-04,6.938808288931612661e-04,-1.879652276992885840e+00,-1.883162307992361173e+00,3.510030999475350928e-03,2.301868035065642113e-03,1.001280055901995425e+00
6.169603856002410433e-11,9.980628958949274709e-01,5.667404212321014434e-02,-3.088093957905382533e-02,7.487708481694861987e-04,7.487708481694861987e-04,7.487708481694861987e-04,-1.879740494741890089e+00,-1.884526941526796229e+00,4.786446784906139840e-03,2.302347494251582964e-03,1.001280180536394671e+00
6.188883868052417214e-11,9.982862188749711541e-01,5.430284136631186032e-02,-3.023684180081009226e-02,8.040473962357449610e-04,8.040473962357449610e-04,8.040473962357449610e-04,-1.879831179195489144e+00,-1.883476939672052541e+00,3.645760476563296264e-03,2.302853086700686232e-03,1.001280446648655120e+00
6.208163880102425288e-11,9.984624700587839685e-01,5.216455335916440200e-02,-2.937811366193316537e-02,8.385576425510034813e-04,8.385576425510034813e-04,8.385576425510034813e-04,-1.879926306332388553e+00,-1.881814614591619694e+00,1.888308259231205729e-03,2.303415470938972344e-03,1.001280915623716350e+00
6.227443892152432070e-11,9.985623085476950100e-01,5.059518669772429533e-02,-2.826389090237728038e-02,8.394506199823361346e-04,8.394506199823361346e-04,8.394506199823361346e-04,-1.880018246213379429e+00,-1.882743336748348595e+00,2.725090534969190799e-03,2.303967331217024374e-03,1.001281444250493813e+00
6.246723904202440143e-11,9.985861997475713459e-01,4.981946478246791071e-02,-2.684860997598580851e-02,8.068552478096460527e-04,8.068552478096460527e-04,8.068552478096460527e-04,-1.880098115636411604e+00,-1.886120137210042236e+00,6.022021573630579466e-03,2.304417332889180207e-03,1.001281794220584054e+00
6.266003916252448217e-11,9.985590905904196957e-01,4.993031387659922077e-02,-2.504748024322838232e-02,7.536370149491874310e-04,7.536370149491874310e-04,7.536370149491874310e-04,-1.880169209858493895e+00,-1.888250414292465873e+00,8.081204433971924186e-03,2.304786094760237925e-03,1.001281898168741025e+00
6.285283928302454999e-11,9.985114175874878484e-01,5.090109364548964233e-02,-2.274058221450983228e-02,7.004259643525198933e-04,7.004259643525198933e-04,7.004259643525198933e-04,-1.880246906001368679e+00,-1.886678932290862143e+00,6.432026289493479945e-03,2.305216415327116138e-03,1.001281938729907006e+00
6.304563940352463072e-11,9.984626974253940634e-01,5.261191721847447572e-02,-1.981005172038787995e-02,6.677417799878190320e-04,6.677417799878190320e-04,6.677417799878190320e-04,-1.880345590204266504e+00,-1.883473680124984062e+00,3.128089920717496298e-03,2.305849489429084073e-03,1.001282130420207528e+00
6.323843952402469854e-11,9.984177702609475791e-01,5.486729679447066577e-02,-1.618936976961949520e-02,6.681090294897358041e-04,6.681090294897358041e-04,6.681090294897358041e-04,-1.880467836270572457e+00,-1.882414064026169287e+00,1.946227755596931404e-03,2.306714696780224737e-03,1.001282517092124236e+00
6.343123964452477928e-11,9.983724606269944735e-01,5.740138954066082572e-02,-1.190598984491805963e-02,7.011811795366465570e-04,7.011811795366465570e-04,7.011811795366465570e-04,-1.880605704835673464e+00,-1.884022157770519179e+00,3.416452934845726815e-03,2.307737075311050608e-03,1.001283016036473628e+00
6.362403976502484709e-11,9.983196491202896983e-01,5.989425347140304307e-02,-7.109241862364855391e-03,7.538672601397911890e-04,7.538672601397911890e-04,7.538672601397911890e-04,-1.880749889171285494e+00,-1.885313948805442674e+00,4.564059634157137044e-03,2.308826131888394671e-03,1.001283556406797448e+00
6.381683988552492783e-11,9.982519053290037636e-01,6.202335574878257290e-02,-2.080237092482763173e-03,8.055092994562593114e-04,8.055092994562593114e-04,8.055092994562593114e-04,-1.880894460251652633e+00,-1.884319875334704575e+00,3.425415083051916269e-03,2.309925539913513202e-03,1.001284106004241892e+00
6.400964000602500857e-11,9.981649805937159448e-01,6.354052876104510084e-02,2.785134268421900899e-03,8.360593096573742857e-04,8.360593096573742857e-04,8.360593096573742857e-04,-1.881031624390201218e+00,-1.882860909914974012e+00,1.829285524772696373e-03,2.310963647103155862e-03,1.001284608864175585e+00
6.420244012652507638e-11,9.980656311251799861e-01,6.433062496442018552e-02,7.034449882388067038e-03,8.339324293559210533e-04,8.339324293559210533e-04,8.339324293559210533e-04,-1.881147528214303755e+00,-1.883729495006387200e+00,2.581966792083410789e-03,2.311808142578088924e-03,1.001284971692427028e+00
6.439524024702515712e-11,9.979769276280143764e-01,6.441240631632098868e-02,1.026058613720403669e-02,8.003870006029798574e-04,8.003870006029798574e-04,8.003870006029798574e-04,-1.881231845636959443e+00,-1.886383467989715790e+00,5.151622352756264969e-03,2.312353452824792484e-03,1.001285144665200022e+00
6.458804036752522493e-11,9.979311171412176273e-01,6.388401331006214601e-02,1.221776977039764310e-02,7.487890656633669180e-04,7.487890656633669180e-04,7.487890656633669180e-04,-1.881291475233570099e+00,-1.887427179997222204e+00,6.135704763652185395e-03,2.312656319213102739e-03,1.001285196666438670e+00
6.478084048802530567e-11,9.979528382610218795e-01,6.285757745065209678e-02,1.289854347919010616e-02,6.992213619425867747e-04,6.992213619425867747e-04,6.992213619425867747e-04,-1.881347322166222469e+00,-1.885286952958148632e+00,3.939630791926235047e-03,2.312913089410561195e-03,1.001285263130016645e+00
6.497364060852537348e-11,9.980469603006687507e-01,6.143092478802422707e-02,1.253280512398372883e-02,6.706758031738544899e-04,6.706758031738544899e-04,6.706758031738544899e-04,-1.881415046272153280e+00,-1.882471226845640055e+00,1.056180573486798294e-03,2.313275992010462977e-03,1.001285399095936057e+00
6.516644072902545422e-11,9.981991865123270857e-01,5.970473959600029051e-02,1.151483974006319022e-02,6.738574573492728563e-04,6.738574573492728563e-04,6.738574573492728563e-04,-1.881492915498858887e+00,-1.882283708994968663e+00,7.907934961097619168e-04,2.313730994596549604e-03,1.001285528256305568e+00
6.535924084952553496e-11,9.983837590649056182e-01,5.780986546857242586e-02,1.030054426819959103e-02,7.072476824433943706e-04,7.072476824433943706e-04,7.072476824433943706e-04,-1.881569638082638329e+00,-1.884556285562106748e+00,2.986647479468419655e-03,2.314170370883706935e-03,1.001285576530328569e+00
6.555204097002560277e-11,9.985696132399431990e-01,5.590506470568683967e-02,9.319101304709233313e-03,7.577975331945410861e-04,7.577975331945410861e-04,7.577975331945410861e-04,-1.881639737056539197e+00,-1.886186720083897983e+00,4.546983027358873948e-03,2.314543378196154584e-03,1.001285606726205923e+00
6.574484109052568351e-11,9.987243783149349907e-01,5.414096153157578473e-02,8.918372946852144365e-03,8.059521392920985508e-04,8.059521392920985508e-04,8.059521392920985508e-04,-1.881707990539674968e+00,-1.885554693909397006e+00,3.846703369721958272e-03,2.314901932623309594e-03,1.001285754991527943e+00
6.593764121102575132e-11,9.988209979583420051e-01,5.261997143596577192e-02,9.337963931344046495e-03,8.331599351799039849e-04,8.331599351799039849e-04,8.331599351799039849e-04,-1.881780769596054670e+00,-1.884545155354495849e+00,2.764385758441278811e-03,2.315315995153132723e-03,1.001286056823149861e+00
6.613044133152583206e-11,9.988473784532345690e-01,5.138137165147720758e-02,1.069829516694286754e-02,8.290562000456696981e-04,8.290562000456696981e-04,8.290562000456696981e-04,-1.881857926465898112e+00,-1.885488700219756897e+00,3.630773753858813381e-03,2.315790421185004271e-03,1.001286396965740400e+00
6.632324145202591280e-11,9.988119180981125389e-01,5.041248693566634242e-02,1.300358200020351566e-02,7.955120627811872137e-04,7.955120627811872137e-04,7.955120627811872137e-04,-1.881936407612286644e+00,-1.887591330026781922e+00,5.654922414495325809e-03,2.316295004012241827e-03,1.001286632136796362e+00
6.651604157252598061e-11,9.987381157215808880e-01,4.966353434726686333e-02,1.616137716092657176e-02,7.458654200762438249e-04,7.458654200762438249e-04,7.458654200762438249e-04,-1.882019450373473290e+00,-1.887942718351092397e+00,5.923267977619178608e-03,2.316854079398206027e-03,1.001286722394884698e+00
6.670884169302606135e-11,9.986514774440680142e-01,4.904845644021010864e-02,2.001292308343324833e-02,6.995853513903973206e-04,6.995853513903973206e-04,6.995853513903973206e-04,-1.882116164493104371e+00,-1.885633959958519013e+00,3.517795465414673590e-03,2.317548940711835689e-03,1.001286735594096866e+00
6.690164181352612917e-11,9.985695055053819269e-01,4.844037807744461244e-02,2.435946318370689478e-02,6.745503351953199573e-04,6.745503351953199573e-04,6.745503351953199573e-04,-1.882230253701813405e+00,-1.883201492857175197e+00,9.712391553617702586e-04,2.318412467171862123e-03,1.001286763056194129e+00
6.709444193402620990e-11,9.985004070962785194e-01,4.768685785997929527e-02,2.897320075087967892e-02,6.801059070003857886e-04,6.801059070003857886e-04,6.801059070003857886e-04,-1.882353417187803357e+00,-1.883354213517468789e+00,1.000796329665541154e-03,2.319362791435249094e-03,1.001286860439612569e+00
6.728724205452627772e-11,9.984458810115194316e-01,4.665544968962040406e-02,3.359437379862479506e-02,7.136381582738078513e-04,7.136381582738078513e-04,7.136381582738078513e-04,-1.882472648489967870e+00,-1.885502944558419713e+00,3.030296068451941629e-03,2.320272274538295702e-03,1.001287052176276449e+00
6.748004217502635846e-11,9.984023634052378027e-01,4.528961887121844138e-02,3.792717772608031335e-02,7.618474383841439398e-04,7.618474383841439398e-04,7.618474383841439398e-04,-1.882580885491062617e+00,-1.886795284561163077e+00,4.214399070100550981e-03,2.321072671057870275e-03,1.001287348329116700e+00
6.767284229552643919e-11,9.983626879732095949e-01,4.364119850208188905e-02,4.165220126445943333e-02,8.060321322074820872e-04,8.060321322074820872e-04,8.060321322074820872e-04,-1.882677011183017113e+00,-1.886016209971253854e+00,3.339198788236818084e-03,2.321757952649663830e-03,1.001287725379937710e+00
6.786564241602650701e-11,9.983222581822427388e-01,4.185875511891571504e-02,4.446827997441633873e-02,8.292710952973252839e-04,8.292710952973252839e-04,8.292710952973252839e-04,-1.882758908831156264e+00,-1.884933923381228782e+00,2.175014550072434071e-03,2.322314220838793235e-03,1.001288100106775047e+00
6.805844253652658775e-11,9.982864451114609183e-01,4.013594592764720137e-02,4.615829589796664745e-02,8.228276280763679746e-04,8.228276280763679746e-04,8.228276280763679746e-04,-1.882822876337367335e+00,-1.885465236031248715e+00,2.642359693881463079e-03,2.322707477014569147e-03,1.001288370113877946e+00
6.825124265702665556e-11,9.982710498599981497e-01,3.864317877679349783e-02,4.665130298877383230e-02,7.894355137369352690e-04,7.894355137369352690e-04,7.894355137369352690e-04,-1.882870847484912735e+00,-1.886833647951215776e+00,3.962800466303079312e-03,2.322951586418914045e-03,1.001288511847251206e+00
6.844404277752673630e-11,9.982935951385991658e-01,3.747166886813668718e-02,4.604974973063740568e-02,7.422277494396624896e-04,7.422277494396624896e-04,7.422277494396624896e-04,-1.882914000360914164e+00,-1.886745417002799297e+00,3.831416641885051003e-03,2.323147812970768628e-03,1.001288611590450683e+00
6.863684289802681704e-11,9.983626111616136223e-01,3.660941167182336919e-02,4.461149605449531153e-02,6.996459328514662533e-04,6.996459328514662533e-04,6.996459328514662533e-04,-1.882965371526522658e+00,-1.884824921737859427e+00,1.859550211336777467e-03,2.323418243611326262e-03,1.001288765867765607e+00
6.882964301852688485e-11,9.984735923528653689e-01,3.595075584454964640e-02,4.270067004947609296e-02,6.782351855205086917e-04,6.782351855205086917e-04,6.782351855205086917e-04,-1.883028279279797212e+00,-1.883365705514921329e+00,3.374262351241877973e-04,2.323793960056511499e-03,1.001288971091452096e+00
6.902244313902696559e-11,9.986126427368559044e-01,3.532862908421353920e-02,4.072806709634827632e-02,6.861556928700573684e-04,6.861556928700573684e-04,6.861556928700573684e-04,-1.883093954604655229e+00,-1.884327745910602925e+00,1.233791305947736687e-03,2.324189605730533383e-03,1.001289138240485377e+00
6.921524325952703340e-11,9.987613076380498223e-01,3.455644608026381404e-02,3.909228730118052136e-02,7.200339483288450537e-04,7.200339483288450537e-04,7.200339483288450537e-04,-1.883152318644819356e+00,-1.886730751542351481e+00,3.578432897532127926e-03,2.324507209606065539e-03,1.001289204847733538e+00
6.940804338002711414e-11,9.988976079079531223e-01,3.346920408780445361e-02,3.812320653458134423e-02,7.664195783057120830e-04,7.664195783057120830e-04,7.664195783057120830e-04,-1.883204150379460096e+00,-1.887966311817435905e+00,4.762161437975794519e-03,2.324757012256988171e-03,1.001289222101571230e+00
6.960084350052718195e-11,9.989965465821413204e-01,3.195459422877062333e-02,3.803136159478649747e-02,8.071922924055572116e-04,8.071922924055572116e-04,8.071922924055572116e-04,-1.883260223650556453e+00,-1.887177248001659979e+00,3.917024351103440445e-03,2.325052132627127791e-03,1.001289330602388006e+00
6.979364362102726269e-11,9.990365360333587352e-01,2.996675649362380567e-02,3.887678448084348759e-02,8.266759091094342399e-04,8.266759091094342399e-04,8.266759091094342399e-04,-1.883329182923985101e+00,-1.886100130628805216e+00,2.770947704820152496e-03,2.325488333442103043e-03,1.001289633685659597e+00
6.998644374152734343e-11,9.990103042082543183e-01,2.752138434473239831e-02,4.057277147106511106e-02,8.176395903817098784e-04,8.176395903817098784e-04,8.176395903817098784e-04,-1.883410225102464697e+00,-1.886396381358566465e+00,2.986156256101768925e-03,2.326064697157987238e-03,1.001290088477682305e+00
7.017924386202741124e-11,9.989302588556909779e-01,2.467988752083202092e-02,4.292463469278827437e-02,7.839266126919535978e-04,7.839266126919535978e-04,7.839266126919535978e-04,-1.883498264386811227e+00,-1.887345606433565859e+00,3.847342046754523553e-03,2.326729138428760679e-03,1.001290538655760454e+00
7.037204398252749198e-11,9.988220350804384307e-01,2.153438603695284267e-02,4.568320606023713176e-02,7.388088344544005209e-04,7.388088344544005209e-04,7.388088344544005209e-04,-1.883591802163192774e+00,-1.887058050874593773e+00,3.466248711401049079e-03,2.327457165246233153e-03,1.001290852174545387e+00
7.056484410302755980e-11,9.987118511461704484e-01,1.819904742144234575e-02,4.858808228535965723e-02,6.997792699225735330e-04,6.997792699225735330e-04,6.997792699225735330e-04,-1.883691999290735719e+00,-1.885366332357315100e+00,1.674333066579426939e-03,2.328248929306558999e-03,1.001291006209360068e+00
7.075764422352764053e-11,9.986181576946683291e-01,1.480391653696368909e-02,5.138953763973667932e-02,6.818042748366900203e-04,6.818042748366900203e-04,6.818042748366900203e-04,-1.883795297152053960e+00,-1.884277170386587708e+00,4.818732345336696789e-04,2.329064697123523452e-03,1.001291054544461767e+00
7.095044434402770835e-11,9.985511031930300874e-01,1.148665675508472178e-02,5.385643291347291806e-02,6.916052356436205861e-04,6.916052356436205861e-04,6.916052356436205861e-04,-1.883891698479359667e+00,-1.885297958238234317e+00,1.406259758874572755e-03,2.329806200844009630e-03,1.001291060481900530e+00
7.114324446452778909e-11,9.985147679846455571e-01,8.385080780206827580e-03,5.578581654792308386e-02,7.251340643394283162e-04,7.251340643394283162e-04,7.251340643394283162e-04,-1.883971907574589766e+00,-1.887336123251003750e+00,3.364215676413887836e-03,2.330383420252002576e-03,1.001291072205987120e+00
7.133604458502786982e-11,9.985071980306851058e-01,5.635955685243178824e-03,5.702406260274283517e-02,7.692012279832205826e-04,7.692012279832205826e-04,7.692012279832205826e-04,-1.884034876646543566e+00,-1.888079530730566447e+00,4.044654084022852002e-03,2.330788425454652715e-03,1.001291123890575951e+00
7.152884470552793764e-11,9.985199694047918184e-01,3.376227360824569316e-03,5.749485287626225627e-02,8.066399789098207705e-04,8.066399789098207705e-04,8.066399789098207705e-04,-1.884086602529756682e+00,-1.886950171199497372e+00,2.863568669740798774e-03,2.331085172514476764e-03,1.001291223231659977e+00
7.172164482602801838e-11,9.985421196931371091e-01,1.732374529143891964e-03,5.721766780760796645e-02,8.230143904025484557e-04,8.230143904025484557e-04,8.230143904025484557e-04,-1.884132310884261363e+00,-1.885665484910638678e+00,1.533174026377281431e-03,2.331332038777764182e-03,1.001291339395253388e+00
7.191444494652808619e-11,9.985678425080627418e-01,7.874316108306500615e-04,5.630188320699337778e-02,8.122372106352389017e-04,8.122372106352389017e-04,8.122372106352389017e-04,-1.884172960712184208e+00,-1.885787936348012783e+00,1.614975635828589046e-03,2.331542050271722798e-03,1.001291430684565276e+00
7.210724506702816693e-11,9.986007315610814228e-01,5.331689550438220094e-04,5.491619570114527477e-02,7.788637272933663465e-04,7.788637272933663465e-04,7.788637272933663465e-04,-1.884209925322125834e+00,-1.886690795949404587e+00,2.480870627278652669e-03,2.331724299362935779e-03,1.001291498630380028e+00
7.230004518752824767e-11,9.986497941274978807e-01,8.322225145043810231e-04,5.324963835825258923e-02,7.361656642455465839e-04,7.361656642455465839e-04,7.361656642455465839e-04,-1.884248646399819371e+00,-1.886691221726164436e+00,2.442575326345152505e-03,2.331922953522238759e-03,1.001291599369013907e+00
7.249284530802831548e-11,9.987213630571571965e-01,1.417073554873888620e-03,5.148466799642409386e-02,7.008159195537130457e-04,7.008159195537130457e-04,7.008159195537130457e-04,-1.884293982526645150e+00,-1.885640914494944420e+00,1.346931968299270189e-03,2.332178722789212452e-03,1.001291779393220338e+00
7.268564542852839622e-11,9.988143055993620179e-01,1.935790837696361446e-03,4.978913993787841691e-02,6.863673063972859168e-04,6.863673063972859168e-04,6.863673063972859168e-04,-1.884343805287240547e+00,-1.885238153120956550e+00,8.943478337159270052e-04,2.332468984876230784e-03,1.001292002475536735e+00
7.287844554902846403e-11,9.989202965812696844e-01,2.028775690461691750e-03,4.831368818803814108e-02,6.981031637317263588e-04,6.981031637317263588e-04,6.981031637317263588e-04,-1.884391134938212309e+00,-1.886599932022596793e+00,2.208797084384564631e-03,2.332726785330555604e-03,1.001292167711177905e+00
7.307124566952854477e-11,9.990254921296047863e-01,1.405159980457121533e-03,4.717614408077814431e-02,7.311782943895633706e-04,7.311782943895633706e-04,7.311782943895633706e-04,-1.884433464447798912e+00,-1.888524055095539556e+00,4.090590647740542478e-03,2.332930478983298323e-03,1.001292221817737582e+00
7.326404579002861258e-11,9.991114875158273456e-01,-1.069474263224465878e-04,4.643324058158861123e-02,7.726343700145633844e-04,7.726343700145633844e-04,7.726343700145633844e-04,-1.884477956013967503e+00,-1.888927512750096183e+00,4.449556736128585516e-03,2.333155505238979945e-03,1.001292244638374962e+00
7.345684591052869332e-11,9.991579866918182118e-01,-2.542980128348999204e-03,4.606156533729827141e-02,8.064368431284558341e-04,8.064368431284558341e-04,8.064368431284558341e-04,-1.884535762079725396e+00,-1.887544068190361468e+00,3.008306110636042949e-03,2.333519828574549294e-03,1.001292395900296617e+00
7.364964603102877406e-11,9.991497611671420476e-01,-5.808808002267761873e-03,4.596830128315690378e-02,8.196232969288506573e-04,8.196232969288506573e-04,8.196232969288506573e-04,-1.884611358592704455e+00,-1.886201739815700495e+00,1.590381222996137484e-03,2.334077294297559352e-03,1.001292765590940936e+00
7.384244615152884187e-11,9.990852408716792699e-01,-9.702167536897546643e-03,4.602839513138703986e-02,8.072659104937658214e-04,8.072659104937658214e-04,8.072659104937658214e-04,-1.884698826913434822e+00,-1.886339513289106984e+00,1.640686375672138720e-03,2.334773409833352208e-03,1.001293287976697144e+00
7.403524627202892261e-11,9.989798293903958681e-01,-1.394476764880115023e-02,4.612391416272431516e-02,7.743529091197344245e-04,7.743529091197344245e-04,7.743529091197344245e-04,-1.884788463219828181e+00,-1.887217321738575926e+00,2.428858518747663200e-03,2.335505688752046588e-03,1.001293805650708579e+00
7.422804639252899042e-11,9.988601529610096064e-01,-1.822396201840621385e-02,4.616301745278891117e-02,7.338172028171251800e-04,7.338172028171251800e-04,7.338172028171251800e-04,-1.884874559695160601e+00,-1.887211139350161382e+00,2.336579655000718680e-03,2.336206514269355793e-03,1.001294198276589720e+00
7.442084651302907116e-11,9.987534716463151163e-01,-2.223891194060669332e-02,4.607580223121603841e-02,7.014418095196092457e-04,7.014418095196092457e-04,7.014418095196092457e-04,-1.884955484204016818e+00,-1.886246448412854937e+00,1.290964208838185374e-03,2.336850966296654796e-03,1.001294441797280665e+00
7.461364663352913898e-11,9.986797729461374118e-01,-2.574001253313671495e-02,4.580325961892835890e-02,6.896590412516296264e-04,6.896590412516296264e-04,6.896590412516296264e-04,-1.885028353958283276e+00,-1.885904373823322100e+00,8.760198650388190209e-04,2.337407358294630623e-03,1.001294573274450039e+00
7.480644675402921971e-11,9.986491359460788475e-01,-2.854986863214246939e-02,4.529785291571510053e-02,7.027371108581447574e-04,7.027371108581447574e-04,7.027371108581447574e-04,-1.885088019011859739e+00,-1.887068695859888123e+00,1.980676848028315330e-03,2.337825603900890205e-03,1.001294635821421641e+00
7.499924687452930045e-11,9.986614308774918181e-01,-3.056324878925833696e-02,4.453946937906265446e-02,7.352577731858569304e-04,7.352577731858569304e-04,7.352577731858569304e-04,-1.885132620104167600e+00,-1.888488528915085451e+00,3.355908810917831477e-03,2.338089736018348925e-03,1.001294661815648412e+00
7.519204699502936827e-11,9.987064422418366894e-01,-3.173719051341197112e-02,4.355335701477738158e-02,7.744036471896513767e-04,7.744036471896513767e-04,7.744036471896513767e-04,-1.885167371500124256e+00,-1.888368560790543604e+00,3.201189290419338002e-03,2.338255561389928922e-03,1.001294680808272997e+00
7.538484711552944901e-11,9.987667439070049280e-01,-3.208839560616415926e-02,4.241212592637016998e-02,8.050412433793791966e-04,8.050412433793791966e-04,8.050412433793791966e-04,-1.885200320426021259e+00,-1.886807543397354570e+00,1.607222971333290007e-03,2.338409128927269962e-03,1.001294713154422977e+00
7.557764723602951682e-11,9.988251744136572574e-01,-3.170459064381369457e-02,4.121420391474727579e-02,8.155574453935347280e-04,8.155574453935347280e-04,8.155574453935347280e-04,-1.885235182502308815e+00,-1.885686534192046127e+00,4.513516897374087442e-04,2.338592581190819444e-03,1.001294753614975441e+00
7.577044735652959756e-11,9.988731936836724445e-01,-3.075743032307577327e-02,4.004717027297404613e-02,8.022256371823920790e-04,8.022256371823920790e-04,8.022256371823920790e-04,-1.885270201482269758e+00,-1.886178615368956146e+00,9.084138866862812066e-04,2.338788196365851162e-03,1.001294784266246518e+00
7.596324747702967830e-11,9.989136061280744494e-01,-2.949695194103227336e-02,3.895464627266694707e-02,7.705079563230797816e-04,7.705079563230797816e-04,7.705079563230797816e-04,-1.885303371660632887e+00,-1.887334190858356520e+00,2.030819197723624913e-03,2.338969654341380329e-03,1.001294814827026425e+00
7.615604759752974611e-11,9.989557108030024946e-01,-2.822078037373119269e-02,3.792269690953053995e-02,7.328590323194851801e-04,7.328590323194851801e-04,7.328590323194851801e-04,-1.885336187723990475e+00,-1.887608040437462220e+00,2.271852713471748681e-03,2.339143783181318968e-03,1.001294890444468288e+00
7.634884771802982685e-11,9.990076362008597499e-01,-2.723023293211805640e-02,3.688838765814064086e-02,7.038863834918621023e-04,7.038863834918621023e-04,7.038863834918621023e-04,-1.885371295134643077e+00,-1.887050012424394962e+00,1.678717289751911626e-03,2.339332206249428951e-03,1.001295038441738949e+00
7.654164783852989466e-11,9.990716039218549005e-01,-2.678963223271562527e-02,3.576108397027153579e-02,6.947114230829632862e-04,6.947114230829632862e-04,6.947114230829632862e-04,-1.885408601417904118e+00,-1.887060335947618128e+00,1.651734529714045168e-03,2.339534086365792440e-03,1.001295216122876086e+00
7.673444795902997540e-11,9.991430076530094517e-01,-2.709410992743278498e-02,3.444560615853012320e-02,7.086954198513413733e-04,7.086954198513413733e-04,7.086954198513413733e-04,-1.885446637441507312e+00,-1.888178466648200438e+00,2.731829206693129047e-03,2.339737587910774904e-03,1.001295338293636927e+00
7.692724807953004321e-11,9.992105936921648057e-01,-2.824207267728464157e-02,3.286269262047832040e-02,7.401900730118700410e-04,7.401900730118700410e-04,7.401900730118700410e-04,-1.885487983165656134e+00,-1.889148680193025065e+00,3.660697027369019026e-03,2.339971826142525201e-03,1.001295370322367706e+00
7.712004820003012395e-11,9.992571768590775561e-01,-3.021261951205977611e-02,3.096747610807439391e-02,7.768040361739492238e-04,7.768040361739492238e-04,7.768040361739492238e-04,-1.885540294629941993e+00,-1.888617898294500108e+00,3.077603664558169281e-03,2.340318064722482234e-03,1.001295382412991763e+00
7.731284832053020469e-11,9.992640089443601825e-01,-3.285876828278706113e-02,2.876578279269464272e-02,8.042903666925773840e-04,8.042903666925773840e-04,8.042903666925773840e-04,-1.885609170273023549e+00,-1.887064602771498123e+00,1.455432498474651089e-03,2.340839762382504290e-03,1.001295493616802590e+00
7.750564844103027250e-11,9.992200097168215667e-01,-3.592913703345881893e-02,2.632285673044088697e-02,8.121141419885460943e-04,8.121141419885460943e-04,8.121141419885460943e-04,-1.885690693887265956e+00,-1.886234646115890534e+00,5.439522286245723976e-04,2.341504430354280752e-03,1.001295762486880125e+00
7.769844856153035324e-11,9.991304030807687253e-01,-3.911786687512167765e-02,2.375664169087884567e-02,7.974958455580902954e-04,7.974958455580902954e-04,7.974958455580902954e-04,-1.885773206768621035e+00,-1.886873309767473916e+00,1.100102998852868844e-03,2.342196024768105917e-03,1.001296143010717676e+00
7.789124868203042105e-11,9.990170430369679222e-01,-4.212522255909451063e-02,2.121376044064026203e-02,7.663643530254161474e-04,7.663643530254161474e-04,7.663643530254161474e-04,-1.885846556017271691e+00,-1.887885497953696090e+00,2.038941936424291685e-03,2.342806048476652175e-03,1.001296539764601645e+00
7.808404880253050179e-11,9.989093542773931356e-01,-4.470500122799952319e-02,1.883714498268233145e-02,7.309167790883616071e-04,7.309167790883616071e-04,7.309167790883616071e-04,-1.885908021206192275e+00,-1.887971524305574356e+00,2.063503099382162607e-03,2.343297290624977037e-03,1.001296884030383749e+00
7.827684892303058253e-11,9.988328325298347909e-01,-4.668511755070902519e-02,1.673928443702486432e-02,7.048222027953009736e-04,7.048222027953009736e-04,7.048222027953009736e-04,-1.885959601943825170e+00,-1.887357147646136823e+00,1.397545702311588046e-03,2.343682909994695193e-03,1.001297154056842942e+00
7.846964904353065034e-11,9.988022598834740418e-01,-4.796567007750961870e-02,1.498960297350823874e-02,6.979714664897585267e-04,6.979714664897585267e-04,6.979714664897585267e-04,-1.886002570539828893e+00,-1.887262758020634257e+00,1.260187480805339622e-03,2.343974178210245576e-03,1.001297349972863682e+00
7.866244916403073108e-11,9.988204853695498153e-01,-4.851025322975070081e-02,1.361512478448220244e-02,7.127667448450975864e-04,7.127667448450975864e-04,7.127667448450975864e-04,-1.886036814949835660e+00,-1.888013366507939050e+00,1.976551558103349995e-03,2.344171913937240052e-03,1.001297478248972528e+00
7.885524928453079890e-11,9.988794179871229861e-01,-4.834356244675560438e-02,1.260824660725578042e-02,7.433011468422655917e-04,7.433011468422655917e-04,7.433011468422655917e-04,-1.886064350479678797e+00,-1.888530814019049542e+00,2.466463539370706854e-03,2.344299183469878388e-03,1.001297559174655571e+00
7.904804940503087963e-11,9.989618057812983398e-01,-4.755537072968595708e-02,1.193473922524457623e-02,7.776887283649305555e-04,7.776887283649305555e-04,7.776887283649305555e-04,-1.886090475264827093e+00,-1.887889674265292861e+00,1.799199000465795395e-03,2.344412501039006436e-03,1.001297623730929676e+00
7.924084952553094745e-11,9.990457953113996981e-01,-4.629966574037953225e-02,1.153641487340486063e-02,8.026557335536018594e-04,8.026557335536018594e-04,8.026557335536018594e-04,-1.886119710010413231e+00,-1.886697483769021355e+00,5.777737586080735612e-04,2.344561724539260400e-03,1.001297686994248926e+00
7.943364964603102819e-11,9.991131124868263269e-01,-4.477819193405393333e-02,1.132645167550119097e-02,8.086643066451562698e-04,8.086643066451562698e-04,8.086643066451562698e-04,-1.886151470364981764e+00,-1.886370123649674380e+00,2.186532846927155777e-04,2.344745175782260351e-03,1.001297735757874285e+00
7.962644976653110892e-11,9.991567915828134527e-01,-4.320908677847932339e-02,1.118157828598208801e-02,7.936009048150977291e-04,7.936009048150977291e-04,7.936009048150977291e-04,-1.886181513407568566e+00,-1.887313069765044871e+00,1.131556357476353998e-03,2.344920449425984613e-03,1.001297759319232927e+00
7.981924988703117674e-11,9.991825728514034388e-01,-4.179267137632329543e-02,1.094047170750636101e-02,7.635642985193075768e-04,7.635642985193075768e-04,7.635642985193075768e-04,-1.886207605550718203e+00,-1.888457444861721068e+00,2.249839311002821158e-03,2.345059789978768197e-03,1.001297786360235920e+00
8.001205000753125748e-11,9.992028583287623222e-01,-4.068707088743622052e-02,1.041697147708972072e-02,7.304143035160999249e-04,7.304143035160999249e-04,7.304143035160999249e-04,-1.886232309400289520e+00,-1.888697650407835216e+00,2.465341007545766329e-03,2.345181596271508732e-03,1.001297869247887329e+00
8.020485012803132529e-11,9.992282007065865779e-01,-3.999648725569776575e-02,9.429519345778306083e-03,7.070650472497179125e-04,7.070650472497179125e-04,7.070650472497179125e-04,-1.886260180656312402e+00,-1.888236223319375684e+00,1.976042663063380146e-03,2.345327311339569492e-03,1.001298024223488792e+00
8.039765024853140603e-11,9.992619012506166465e-01,-3.976532245576648583e-02,7.839031405579108269e-03,7.024345378215734537e-04,7.024345378215734537e-04,7.024345378215734537e-04,-1.886294071356966917e+00,-1.888082495613170098e+00,1.788424256203236407e-03,2.345525945659432919e-03,1.001298200671502325e+00
8.059045036903147384e-11,9.992990632157485731e-01,-3.997200785161371395e-02,5.582517966566924103e-03,7.180616071955256115e-04,7.180616071955256115e-04,7.180616071955256115e-04,-1.886335183894989553e+00,-1.888530128111560735e+00,2.194944216571241297e-03,2.345792861213803152e-03,1.001298323344018026e+00
8.078325048953155458e-11,9.993283642436586733e-01,-4.052647005708771843e-02,2.692403991659920743e-03,7.476575497739549724e-04,7.476575497739549724e-04,7.476575497739549724e-04,-1.886385161414837475e+00,-1.888767716072301539e+00,2.382554657464049618e-03,2.346149062481452368e-03,1.001298364853753897e+00
8.097605061003163532e-11,9.993355571958595363e-01,-4.128296746012134755e-02,-7.017501315097369194e-04,7.796594909245657939e-04,7.796594909245657939e-04,7.796594909245657939e-04,-1.886445530251452007e+00,-1.888117610740103869e+00,1.672080488651754527e-03,2.346615036394999240e-03,1.001298369980622827e+00
8.116885073053170313e-11,9.993090699956803657e-01,-4.207423590317973389e-02,-4.387929476939567315e-03,8.017236433292643802e-04,8.017236433292643802e-04,8.017236433292643802e-04,-1.886514117203164531e+00,-1.887127069392849243e+00,6.129521896846198406e-04,2.347173769549176260e-03,1.001298410487099444e+00
8.136165085103178387e-11,9.992466328943809817e-01,-4.275567407009459725e-02,-8.100803322107103313e-03,8.054374195876891308e-04,8.054374195876891308e-04,8.054374195876891308e-04,-1.886583217194798490e+00,-1.886953710424733144e+00,3.704932299347062086e-04,2.347750804050099081e-03,1.001298525936222594e+00
8.155445097153185168e-11,9.991591386159389687e-01,-4.323598203623318925e-02,-1.156230096873660934e-02,7.895006833186052038e-04,7.895006833186052038e-04,7.895006833186052038e-04,-1.886643314641472502e+00,-1.887846523750018823e+00,1.203209108546365045e-03,2.348249321502332305e-03,1.001298708391161085e+00
8.174725109203193242e-11,9.990681962146128470e-01,-4.347768750255533859e-02,-1.452667504132671740e-02,7.601923917239518077e-04,7.601923917239518077e-04,7.601923917239518077e-04,-1.886689507516116082e+00,-1.888783147996620393e+00,2.093640480504372313e-03,2.348614156303935677e-03,1.001298926356864571e+00
8.194005121253201316e-11,9.989980836004547227e-01,-4.347334198794210874e-02,-1.681930124473013724e-02,7.289263181599005183e-04,7.289263181599005183e-04,7.289263181599005183e-04,-1.886723993511651543e+00,-1.888768015305822834e+00,2.044021794171372360e-03,2.348859828019701865e-03,1.001299146793346306e+00
8.213285133303208097e-11,9.989669589535196126e-01,-4.322050714238468566e-02,-1.835908464479942687e-02,7.078061253830208663e-04,7.078061253830208663e-04,7.078061253830208663e-04,-1.886752268480660133e+00,-1.888056668991810572e+00,1.304400511150503265e-03,2.349036444144326444e-03,1.001299340697488827e+00
8.232565145353216171e-11,9.989818752063682750e-01,-4.271497147130718514e-02,-1.916007143132683957e-02,7.049060697065204391e-04,7.049060697065204391e-04,7.049060697065204391e-04,-1.886777897234649615e+00,-1.887691768624932598e+00,9.138713902829184157e-04,2.349178781918528566e-03,1.001299489994949665e+00
8.251845157403222953e-11,9.990382456708555292e-01,-4.196203532966825273e-02,-1.931575935648024295e-02,7.211520570718833213e-04,7.211520570718833213e-04,7.211520570718833213e-04,-1.886801654959721741e+00,-1.888037865747066224e+00,1.236210787344514629e-03,2.349296288157017628e-03,1.001299600125363565e+00
8.271125169453231026e-11,9.991218447659945268e-01,-4.099014395195468147e-02,-1.897549448839738404e-02,7.500402307769838892e-04,7.500402307769838892e-04,7.500402307769838892e-04,-1.886824436649245484e+00,-1.888350047477947768e+00,1.525610828702178654e-03,2.349400675398889346e-03,1.001299695769290565e+00
8.290405181503237808e-11,9.992124608533006214e-01,-3.985266474034430267e-02,-1.832306525183050039e-02,7.802680471775516645e-04,7.802680471775516645e-04,7.802680471775516645e-04,-1.886848529845869704e+00,-1.887950073477494772e+00,1.101543631625124999e-03,2.349518707902502768e-03,1.001299792336721506e+00
8.309685193553245882e-11,9.992898270483416834e-01,-3.861643455355218829e-02,-1.756260460786855659e-02,8.001847767178359985e-04,8.001847767178359985e-04,8.001847767178359985e-04,-1.886875094917765283e+00,-1.887314425178156618e+00,4.393302603912381771e-04,2.349666755391247204e-03,1.001299875790489846e+00
8.328965205603253955e-11,9.993408964184576915e-01,-3.734546748886490020e-02,-1.690906422830208006e-02,8.022881503681447615e-04,8.022881503681447615e-04,8.022881503681447615e-04,-1.886901928285824814e+00,-1.887483037829073007e+00,5.811095432482339500e-04,2.349825942848514804e-03,1.001299921909890367e+00
8.348245217653260737e-11,9.993644907738321592e-01,-3.608822002501334281e-02,-1.657534668163954464e-02,7.860385368043860694e-04,7.860385368043860694e-04,7.860385368043860694e-04,-1.886925678226399894e+00,-1.888572626760702589e+00,1.646948534302585324e-03,2.349961523779834412e-03,1.001299936448908579e+00
8.367525229703268811e-11,9.993696503711300139e-01,-3.487098189773626261e-02,-1.675022294715769813e-02,7.579588913874920134e-04,7.579588913874920134e-04,7.579588913874920134e-04,-1.886946482141168335e+00,-1.889494517721154843e+00,2.548035579986492570e-03,2.350069668294653327e-03,1.001299966395188923e+00
8.386805241753275592e-11,9.993686796417090568e-01,-3.369505060806263219e-02,-1.756925649890918317e-02,7.290386370851781187e-04,7.290386370851781187e-04,7.290386370851781187e-04,-1.886969252892353843e+00,-1.889331963804965486e+00,2.362710912611626964e-03,2.350193984494717073e-03,1.001300062791396606e+00
8.406085253803283666e-11,9.993700680192543206e-01,-3.253537645634869968e-02,-1.908821189875681279e-02,7.104673793221051928e-04,7.104673793221051928e-04,7.104673793221051928e-04,-1.886999761915798546e+00,-1.888499416424088251e+00,1.499654508289766834e-03,2.350389845308061866e-03,1.001300231114671480e+00
8.425365265853290447e-11,9.993755453588827331e-01,-3.134288875544100766e-02,-2.126880791446814772e-02,7.093327857873863492e-04,7.093327857873863492e-04,7.093327857873863492e-04,-1.887040019377895783e+00,-1.888098752381210499e+00,1.058733003314708820e-03,2.350678960382819420e-03,1.001300421048329170e+00
8.444645277903298521e-11,9.993810855300131468e-01,-3.005635975633721285e-02,-2.398091781606604203e-02,7.259188985485303790e-04,7.259188985485303790e-04,7.259188985485303790e-04,-1.887087970755655153e+00,-1.888412795339271311e+00,1.324824583616064600e-03,2.351044520191360957e-03,1.001300566678940962e+00
8.463925289953306595e-11,9.993791885951829324e-01,-2.862640218283533933e-02,-2.701936609495603561e-02,7.536378596219921134e-04,7.536378596219921134e-04,7.536378596219921134e-04,-1.887140724735301589e+00,-1.888649066564493939e+00,1.508341829192398403e-03,2.351460500577919489e-03,1.001300637455221132e+00
8.483205302003313376e-11,9.993614248649482779e-01,-2.704462687238568322e-02,-3.013168233832230411e-02,7.816267211046125461e-04,7.816267211046125461e-04,7.816267211046125461e-04,-1.887195958164136433e+00,-1.888225493810657074e+00,1.029535646520604239e-03,2.351906027555524231e-03,1.001300654174847482e+00
8.502485314053321450e-11,9.993223119175418390e-01,-2.536300840261063172e-02,-3.305396960300659159e-02,7.990037351155195164e-04,7.990037351155195164e-04,7.990037351155195164e-04,-1.887249918689743344e+00,-1.887693902522133982e+00,4.439838323905372021e-04,2.352346953143369737e-03,1.001300663018303672e+00
8.521765326103328231e-11,9.992640905105122373e-01,-2.368981773986875150e-02,-3.555059759509947986e-02,7.991124689788432160e-04,7.991124689788432160e-04,7.991124689788432160e-04,-1.887296595115980358e+00,-1.887950130926816961e+00,6.535358108367070318e-04,2.352725483340290056e-03,1.001300698110479948e+00
8.541045338153336305e-11,9.991987997700194635e-01,-2.215982183377381010e-02,-3.744902638033249104e-02,7.820767504384860220e-04,7.820767504384860220e-04,7.820767504384860220e-04,-1.887331253427421807e+00,-1.888873864022040605e+00,1.542610594618732756e-03,2.352992366618508052e-03,1.001300764721053005e+00
8.560325350203344379e-11,9.991446414231200945e-01,-2.089056770325459222e-02,-3.865943867623582858e-02,7.546700020699440795e-04,7.546700020699440795e-04,7.546700020699440795e-04,-1.887354734744442153e+00,-1.889383646952561779e+00,2.028912208119727952e-03,2.353149910114242776e-03,1.001300848162278490e+00
8.579605362253351160e-11,9.991184287108315631e-01,-1.994374955335223923e-02,-3.917470924265552962e-02,7.275906276257516816e-04,7.275906276257516816e-04,7.275906276257516816e-04,-1.887372846394821613e+00,-1.888869678618182668e+00,1.496832223361109146e-03,2.353249670153913231e-03,1.001300930907058850e+00
8.598885374303359234e-11,9.991292184867022197e-01,-1.930674470432225051e-02,-3.905614278153694829e-02,7.112651747197890799e-04,7.112651747197890799e-04,7.112651747197890799e-04,-1.887391219955226740e+00,-1.888000158407677320e+00,6.089384524505001917e-04,2.353344586591214239e-03,1.001301003282040636e+00
8.618165386353366015e-11,9.991762858440531581e-01,-1.889856103325828623e-02,-3.841576923269594129e-02,7.118420727177402147e-04,7.118420727177402147e-04,7.118420727177402147e-04,-1.887411493565545051e+00,-1.887794049331269930e+00,3.825557657249084196e-04,2.353451196361528060e-03,1.001301066723840227e+00
8.637445398403374089e-11,9.992504706156581928e-01,-1.859420869636188925e-02,-3.740249850816260851e-02,7.289015826221879142e-04,7.289015826221879142e-04,7.289015826221879142e-04,-1.887432460622020081e+00,-1.888291617656650656e+00,8.591570346306215454e-04,2.353559471928583745e-03,1.001301131236875142e+00
8.656725410453380871e-11,9.993366163768473420e-01,-1.825638769681352941e-02,-3.619143544513788585e-02,7.557048136300099916e-04,7.557048136300099916e-04,7.557048136300099916e-04,-1.887453493186901143e+00,-1.888655272012734532e+00,1.201778825833324385e-03,2.353665956105056682e-03,1.001301205640779290e+00
8.676005422503388944e-11,9.994167673361032955e-01,-1.776342142980714620e-02,-3.497092428489157606e-02,7.818420259087095715e-04,7.818420259087095715e-04,7.818420259087095715e-04,-1.887475431350857491e+00,-1.888452648668253575e+00,9.772173173961792771e-04,2.353782718856429253e-03,1.001301285018675102e+00
8.695285434553397018e-11,9.994750481761106586e-01,-1.702570245605231417e-02,-3.392390479150795418e-02,7.972605721458058238e-04,7.972605721458058238e-04,7.972605721458058238e-04,-1.887498482000636413e+00,-1.888242962652125989e+00,7.444806514896478745e-04,2.353915950181673187e-03,1.001301348765271770e+00
8.714565446603403800e-11,9.995032344050922557e-01,-1.598806610569714071e-02,-3.320578781373464961e-02,7.961407160546111984e-04,7.961407160546111984e-04,7.961407160546111984e-04,-1.887521178750035000e+00,-1.888678876025280617e+00,1.157697275245696310e-03,2.354053511082194843e-03,1.001301378088337302e+00
8.733845458653411873e-11,9.995034988721102076e-01,-1.462156677053831275e-02,-3.292462424258592313e-02,7.791259831999697684e-04,7.791259831999697684e-04,7.791259831999697684e-04,-1.887542725495703122e+00,-1.889474142821998548e+00,1.931417326295447635e-03,2.354186230825928549e-03,1.001301381684749137e+00
8.753125470703418655e-11,9.994858542814439861e-01,-1.291322373896492889e-02,-3.312821358865045140e-02,7.530265157632891294e-04,7.530265157632891294e-04,7.530265157632891294e-04,-1.887565615843376898e+00,-1.889723614033550048e+00,2.157998190173184439e-03,2.354334653063410668e-03,1.001301402280026620e+00
8.772405482753426729e-11,9.994620396650876204e-01,-1.086288777579094526e-02,-3.379915734718024617e-02,7.281036632123987547e-04,7.281036632123987547e-04,7.281036632123987547e-04,-1.887594406888459364e+00,-1.889114482121736716e+00,1.520075233277241129e-03,2.354540206908849014e-03,1.001301488519175331e+00
8.791685494803434802e-11,9.994402255807426361e-01,-8.490601511314721864e-03,-3.485669437975246615e-02,7.140223235630272034e-04,7.140223235630272034e-04,7.140223235630272034e-04,-1.887631584549687602e+00,-1.888343834179783132e+00,7.122496300955562199e-04,2.354826721443459194e-03,1.001301652428246536e+00
8.810965506853441584e-11,9.994232042671172822e-01,-5.849550287224138806e-03,-3.616514970943850854e-02,7.160952006260640820e-04,7.160952006260640820e-04,7.160952006260640820e-04,-1.887675381433150168e+00,-1.888204787319607059e+00,5.294058864568208615e-04,2.355176928937252265e-03,1.001301853655831353e+00
8.830245518903449658e-11,9.994093421829918222e-01,-3.035866505728586091e-03,-3.755100779707393893e-02,7.332958127274275852e-04,7.332958127274275852e-04,7.332958127274275852e-04,-1.887721393208479981e+00,-1.888621991796364696e+00,9.005985878848048144e-04,2.355547652042712728e-03,1.001302028343708184e+00
8.849525530953456439e-11,9.993944270380724637e-01,-1.892014150872251238e-04,-3.883032693310792260e-02,7.587683117875414739e-04,7.587683117875414739e-04,7.587683117875414739e-04,-1.887765524506000325e+00,-1.888898140420821825e+00,1.132615914821495260e-03,2.355900076128585822e-03,1.001302135492377898e+00
8.868805543003464513e-11,9.993738558935592042e-01,2.517631287995363010e-03,-3.984332980195005869e-02,7.825642546848470210e-04,7.825642546848470210e-04,7.825642546848470210e-04,-1.887805120384038471e+00,-1.888726007574701438e+00,9.208871906628612663e-04,2.356210718548162018e-03,1.001302178140751398e+00
8.888085555053471294e-11,9.993454693418644119e-01,4.899657767135652715e-03,-4.048607190246596849e-02,7.955050921230165254e-04,7.955050921230165254e-04,7.955050921230165254e-04,-1.887838126484738366e+00,-1.888540839906035940e+00,7.027134212975671371e-04,2.356462107683807757e-03,1.001302186423937091e+00
8.907365567103479368e-11,9.993122052964328317e-01,6.790153251810990623e-03,-4.072612072577561776e-02,7.926905861606501572e-04,7.926905861606501572e-04,7.926905861606501572e-04,-1.887862927570754579e+00,-1.888796748817395565e+00,9.338212466409955394e-04,2.356639302787532676e-03,1.001302187467860927e+00
8.926645579153487442e-11,9.992825081868480508e-01,8.075799457851627963e-03,-4.059454294606693048e-02,7.753379322477009852e-04,7.753379322477009852e-04,7.753379322477009852e-04,-1.887879884880876880e+00,-1.889248787285767728e+00,1.368902404890863208e-03,2.356743828399472402e-03,1.001302191694366295e+00
8.945925591203494223e-11,9.992674173214737277e-01,8.726982968811209523e-03,-4.015858847530043296e-02,7.502667579813459588e-04,7.502667579813459588e-04,7.502667579813459588e-04,-1.887892403865044644e+00,-1.889256495884630738e+00,1.364092019586083315e-03,2.356805027814584848e-03,1.001302199212296351e+00
8.965205603253502297e-11,9.992758472424319027e-01,8.812026305182187394e-03,-3.949036077062049316e-02,7.272292459566135009e-04,7.272292459566135009e-04,7.272292459566135009e-04,-1.887905250133126156e+00,-1.888678513221202504e+00,7.732630880762567365e-04,2.356865700321689183e-03,1.001302209534488785e+00
8.984485615303509078e-11,9.993109400934563347e-01,8.488580163445322291e-03,-3.864780084511909575e-02,7.151132103593163059e-04,7.151132103593163059e-04,7.151132103593163059e-04,-1.887921162121009466e+00,-1.888124357740907033e+00,2.031956198975473919e-04,2.356950504317459772e-03,1.001302223824495297e+00
9.003765627353517152e-11,9.993690722887926814e-01,7.973788351184750434e-03,-3.767400492734616912e-02,7.184973706455046469e-04,7.184973706455046469e-04,7.184973706455046469e-04,-1.887939348403551598e+00,-1.888213092211948441e+00,2.737438083967385586e-04,2.357051454625423443e-03,1.001302244601717906e+00
9.023045639403523934e-11,9.994408800830083539e-01,7.502751325943408760e-03,-3.660755801960104139e-02,7.359104915668093858e-04,7.359104915668093858e-04,7.359104915668093858e-04,-1.887957546355394367e+00,-1.888816376513787532e+00,8.588301583932259325e-04,2.357147679104252842e-03,1.001302277760520276e+00
9.042325651453532007e-11,9.995131633103748747e-01,7.288354578610410812e-03,-3.549121631309542363e-02,7.604699336533101003e-04,7.604699336533101003e-04,7.604699336533101003e-04,-1.887975063895629413e+00,-1.889267863061370845e+00,1.292799165741340432e-03,2.357235178573338034e-03,1.001302330194265400e+00
9.061605663503540081e-11,9.995716892949138010e-01,7.492953806222851613e-03,-3.437199056116237855e-02,7.826227594962656452e-04,7.826227594962656452e-04,7.826227594962656452e-04,-1.887993274786659459e+00,-1.889230953523012069e+00,1.237678736352566464e-03,2.357331631816763241e-03,1.001302398426855200e+00
9.080885675553546863e-11,9.996052328262245990e-01,8.215433898034424018e-03,-3.329498964665244393e-02,7.938827338302811409e-04,7.938827338302811409e-04,7.938827338302811409e-04,-1.888013653932015368e+00,-1.889062135572193490e+00,1.048481640178186049e-03,2.357455782503157377e-03,1.001302461522793674e+00
9.100165687603554936e-11,9.996095771808853891e-01,9.490321222077061081e-03,-3.229692690819140066e-02,7.900888549577096513e-04,7.900888549577096513e-04,7.900888549577096513e-04,-1.888036489279706576e+00,-1.889215904097179655e+00,1.179414817473011749e-03,2.357612413960681521e-03,1.001302495757585342e+00
9.119445699653561718e-11,9.995888738769903581e-01,1.129296397286505202e-02,-3.140163024991164675e-02,7.729360213172808405e-04,7.729360213172808405e-04,7.729360213172808405e-04,-1.888061835372555342e+00,-1.889546657557487741e+00,1.484822184932431139e-03,2.357800720023836734e-03,1.001302503214129391e+00
9.138725711703569792e-11,9.995530932425079618e-01,1.354664993628452475e-02,-3.061577866083714169e-02,7.492292804489678873e-04,7.492292804489678873e-04,7.492292804489678873e-04,-1.888090781482115066e+00,-1.889498522323332708e+00,1.407740841217649565e-03,2.358028214380687541e-03,1.001302521351827624e+00
9.158005723753577865e-11,9.995132983026759899e-01,1.613082790320417501e-02,-2.992408577699377445e-02,7.281958668528846698e-04,7.281958668528846698e-04,7.281958668528846698e-04,-1.888124709532962520e+00,-1.888932833946277645e+00,8.081244133151573982e-04,2.358304728755368854e-03,1.001302594807898183e+00
9.177285735803584647e-11,9.994778770925409894e-01,1.889114695389052315e-02,-2.928773148294369980e-02,7.179138712719996792e-04,7.179138712719996792e-04,7.179138712719996792e-04,-1.888162916621171306e+00,-1.888421392515712949e+00,2.584758945415422207e-04,2.358620527948733850e-03,1.001302733603405715e+00
9.196565747853592721e-11,9.994512916730668994e-01,2.165156529729560242e-02,-2.865180518529574297e-02,7.222259196663063843e-04,7.222259196663063843e-04,7.222259196663063843e-04,-1.888201638538417049e+00,-1.888544809040821226e+00,3.431705024042751469e-04,2.358937932762887515e-03,1.001302901155268543e+00
9.215845759903599502e-11,9.994344716560897846e-01,2.422828870643891491e-02,-2.796322372012325502e-02,7.393046096714441700e-04,7.393046096714441700e-04,7.393046096714441700e-04,-1.888236248876891565e+00,-1.889128985141134365e+00,8.927362642427431232e-04,2.359212138576472634e-03,1.001303045404047687e+00
9.235125771953607576e-11,9.994254832358842044e-01,2.644592151724566367e-02,-2.719299287945183344e-02,7.624064558012956646e-04,7.624064558012956646e-04,7.624064558012956646e-04,-1.888264311509681992e+00,-1.889472994927313021e+00,1.208683417631009529e-03,2.359420818935567456e-03,1.001303140633224453e+00
9.254405784003614357e-11,9.994205229786472522e-01,2.815678026512039717e-02,-2.635187973804259745e-02,7.825189295570443527e-04,7.825189295570443527e-04,7.825189295570443527e-04,-1.888286222689828486e+00,-1.889265943461278408e+00,9.797207714500042516e-04,2.359570597490145104e-03,1.001303197976422865e+00
9.273685796053622431e-11,9.994160644394475268e-01,2.926259187472248294e-02,-2.549002816184735634e-02,7.918736552736914402e-04,7.918736552736914402e-04,7.918736552736914402e-04,-1.888303339149784321e+00,-1.888936870576963134e+00,6.335314271788957752e-04,2.359677831408178543e-03,1.001303240131429018e+00
9.292965808103630505e-11,9.994116293975155996e-01,2.973379085686292736e-02,-2.467806954269814723e-02,7.869535308786203189e-04,7.869535308786203189e-04,7.869535308786203189e-04,-1.888316546994722289e+00,-1.888979133445165104e+00,6.625864504428545130e-04,2.359752502271063399e-03,1.001303275823985039e+00
9.312245820153637286e-11,9.994109927850588493e-01,2.961879918874455592e-02,-2.397641448296562727e-02,7.698156096580656502e-04,7.698156096580656502e-04,7.698156096580656502e-04,-1.888326975961400089e+00,-1.889236485094385909e+00,9.095091329858244695e-04,2.359803852334914180e-03,1.001303301731377715e+00
9.331525832203645360e-11,9.994203729545967363e-01,2.903774234193471845e-02,-2.340594378189124816e-02,7.472235340445894597e-04,7.472235340445894597e-04,7.472235340445894597e-04,-1.888336961476755560e+00,-1.889176582472302135e+00,8.396209955465567740e-04,2.359850794770418023e-03,1.001303317775476653e+00
9.350805844253652141e-11,9.994448340520742935e-01,2.816168315250990734e-02,-2.293307669253042899e-02,7.279607030594742890e-04,7.279607030594742890e-04,7.279607030594742890e-04,-1.888348928760235301e+00,-1.888739853370332122e+00,3.909246100967848458e-04,2.359913381754685097e-03,1.001303329080630578e+00
9.370085856303660215e-11,9.994855085121315819e-01,2.718472563533848654e-02,-2.247489763450328040e-02,7.194082004539179443e-04,7.194082004539179443e-04,7.194082004539179443e-04,-1.888363248903984326e+00,-1.888507701811115158e+00,1.444529071308688398e-04,2.359993424133198948e-03,1.001303337969289498e+00
9.389365868353666996e-11,9.995388723592694147e-01,2.629737505420537760e-02,-2.192054034246706737e-02,7.247286528963964563e-04,7.247286528963964563e-04,7.247286528963964563e-04,-1.888378135986539919e+00,-1.888911452232792998e+00,5.333162462531347873e-04,2.360073597912275972e-03,1.001303346568578778e+00
9.408645880403675070e-11,9.995973337862913422e-01,2.566539258107468705e-02,-2.115942556444192629e-02,7.417191951409066392e-04,7.417191951409066392e-04,7.417191951409066392e-04,-1.888392198171043868e+00,-1.889597958947043521e+00,1.205760775999659010e-03,2.360142025260895775e-03,1.001303367450301351e+00
9.427925892453683144e-11,9.996503326215494534e-01,2.541373070540110801e-02,-2.010725903277128107e-02,7.637292620819976976e-04,7.637292620819976976e-04,7.637292620819976976e-04,-1.888406653047235872e+00,-1.889865717427725800e+00,1.459064380489827513e-03,2.360213809110445204e-03,1.001303419406998296e+00
9.447205904503689925e-11,9.996864223642515368e-01,2.561423935886352268e-02,-1.872423852131801722e-02,7.822569928921888766e-04,7.822569928921888766e-04,7.822569928921888766e-04,-1.888424450388313414e+00,-1.889569367208557393e+00,1.144916820243997669e-03,2.360322016978803547e-03,1.001303504955270984e+00
9.466485916553697999e-11,9.996968676344880622e-01,2.627833454698202953e-02,-1.702292874096922662e-02,7.902234639111397002e-04,7.902234639111397002e-04,7.902234639111397002e-04,-1.888447403066769059e+00,-1.889238294481082381e+00,7.908914143132443576e-04,2.360488211240649101e-03,1.001303597461979056e+00
9.485765928603704781e-11,9.996794621901268219e-01,2.735762943494771809e-02,-1.506462794739736426e-02,7.846806791337019140e-04,7.846806791337019140e-04,7.846806791337019140e-04,-1.888474796971244318e+00,-1.889289588031612510e+00,8.147910603682081932e-04,2.360707046139223601e-03,1.001303660895894954e+00
9.505045940653712854e-11,9.996399334789766167e-01,2.875367087230166693e-02,-1.294472807340244988e-02,7.679193893425259295e-04,7.679193893425259295e-04,7.679193893425259295e-04,-1.888504788916743893e+00,-1.889481648850581452e+00,9.768599338376331501e-04,2.360958758228442513e-03,1.001303685506306662e+00
9.524325952703720928e-11,9.995896470693779179e-01,3.033396019334968358e-02,-1.077126075115830174e-02,7.465453528276900673e-04,7.465453528276900673e-04,7.465453528276900673e-04,-1.888536220086148409e+00,-1.889353031892280432e+00,8.168118061321129634e-04,2.361227279575954432e-03,1.001303698638120965e+00
9.543605964753727710e-11,9.995411646803241679e-01,3.194949506010509588e-02,-8.644607227793938559e-03,7.288808930892013349e-04,7.288808930892013349e-04,7.288808930892013349e-04,-1.888568255905035409e+00,-1.888959091280193237e+00,3.908353751578943548e-04,2.361499662902757837e-03,1.001303736209456785e+00
9.562885976803735783e-11,9.995044011192388833e-01,3.345090660722593173e-02,-6.646125603569245054e-03,7.217157170666561048e-04,7.217157170666561048e-04,7.217157170666561048e-04,-1.888598922158774673e+00,-1.888826766763370468e+00,2.278446045958930398e-04,2.361754035607827214e-03,1.001303807297460491e+00
9.582165988853742565e-11,9.994847068941280499e-01,3.470337682267916890e-02,-4.838122872231150409e-03,7.276907860543234321e-04,7.276907860543234321e-04,7.276907860543234321e-04,-1.888625281585171400e+00,-1.889203521015476284e+00,5.782394303049085988e-04,2.361961241460005297e-03,1.001303891406804647e+00
9.601446000903750639e-11,9.994823945703930068e-01,3.560142637551204359e-02,-3.270906276822355910e-03,7.443331820144897604e-04,7.443331820144897604e-04,7.443331820144897604e-04,-1.888645516838673100e+00,-1.889680901487467590e+00,1.035384648794470275e-03,2.362104654318655100e-03,1.001303965946683361e+00
9.620726012953757420e-11,9.994931754342211150e-01,3.608253112314253885e-02,-1.989105004088852647e-03,7.650867716428099785e-04,7.650867716428099785e-04,7.650867716428099785e-04,-1.888660381326947801e+00,-1.889719224370053574e+00,1.058843043105733243e-03,2.362194164474215683e-03,1.001304026836571159e+00
9.640006025003765494e-11,9.995099394624151756e-01,3.613557333629423968e-02,-1.030609127061457748e-03,7.818967383936798821e-04,7.818967383936798821e-04,7.818967383936798821e-04,-1.888672164834957590e+00,-1.889334328739732172e+00,6.621639047745623554e-04,2.362255522628375209e-03,1.001304081486746433e+00
9.659286037053773568e-11,9.995260637302219031e-01,3.579959643111520207e-02,-4.159868127961326698e-04,7.883243709105646011e-04,7.883243709105646011e-04,7.883243709105646011e-04,-1.888682568542449092e+00,-1.889022021777497340e+00,3.394532350483293014e-04,2.362308075314668594e-03,1.001304132269308145e+00
9.678566049103780349e-11,9.995387637706100170e-01,3.515170576003164016e-02,-1.317620553402499368e-04,7.819977271442842253e-04,7.819977271442842253e-04,7.819977271442842253e-04,-1.888692082223250690e+00,-1.889080691977968574e+00,3.886097547178239816e-04,2.362357010764212263e-03,1.001304174982631690e+00
9.697846061153788423e-11,9.995502051403556409e-01,3.428840979122241978e-02,-1.151561484288670501e-04,7.654797875695601396e-04,7.654797875695601396e-04,7.654797875695601396e-04,-1.888701063712511452e+00,-1.889281658069620118e+00,5.805943571087119909e-04,2.362403561958510007e-03,1.001304208418816399e+00
9.717126073203795204e-11,9.995656060630098150e-01,3.330802904196468461e-02,-2.488623917945397132e-04,7.452403095506797805e-04,7.452403095506797805e-04,7.452403095506797805e-04,-1.888710446767291717e+00,-1.889283085408259399e+00,5.726386409676680360e-04,2.362453301491521888e-03,1.001304235600321890e+00
9.736406085253803278e-11,9.995898225179039587e-01,3.229987524515079422e-02,-3.713211279743970617e-04,7.291328502993323123e-04,7.291328502993323123e-04,7.291328502993323123e-04,-1.888720998551425057e+00,-1.889145212059794243e+00,4.242135083692473592e-04,2.362510784376089211e-03,1.001304255793101339e+00
9.755686097303811352e-11,9.996245357014634791e-01,3.134002903356326170e-02,-3.019955823591054353e-04,7.233493785639373347e-04,7.233493785639373347e-04,7.233493785639373347e-04,-1.888732471237064114e+00,-1.889223616887511170e+00,4.911456504470266583e-04,2.362572330952470139e-03,1.001304264720434212e+00
9.774966109353818133e-11,9.996669995799825070e-01,3.048897425394017299e-02,1.248027064508038908e-04,7.300331584491220362e-04,7.300331584491220362e-04,7.300331584491220362e-04,-1.888744266391451987e+00,-1.889623220649888413e+00,8.789542584364939265e-04,2.362632606035453518e-03,1.001304267828988959e+00
9.794246121403826207e-11,9.997101625273724368e-01,2.978725564927667269e-02,1.027061076448229594e-03,7.464800311550151947e-04,7.464800311550151947e-04,7.464800311550151947e-04,-1.888757052284911753e+00,-1.889992952004916127e+00,1.235899720004350133e-03,2.362700192184415647e-03,1.001304287944142946e+00
9.813526133453832988e-11,9.997440275656628295e-01,2.925034275380354598e-02,2.451872444147527256e-03,7.662334709623544633e-04,7.662334709623544633e-04,7.662334709623544633e-04,-1.888773136707000644e+00,-1.889949630632816735e+00,1.176493925816129516e-03,2.362801026436447526e-03,1.001304350572331803e+00
9.832806145503841062e-11,9.997585313057230083e-01,2.886748645686696563e-02,4.367056334390134742e-03,7.816287780826798072e-04,7.816287780826798072e-04,7.816287780826798072e-04,-1.888794636215618050e+00,-1.889561735036938028e+00,7.670988213198976381e-04,2.362959965050892477e-03,1.001304457582967711e+00
9.852086157553847844e-11,9.997475631634996640e-01,2.860768403436768012e-02,6.668468094829292300e-03,7.867753569980158674e-04,7.867753569980158674e-04,7.867753569980158674e-04,-1.888821247548445159e+00,-1.889257232738897230e+00,4.359851904520639036e-04,2.363177647814936836e-03,1.001304578503679377e+00
9.871366169603855917e-11,9.997122569393688263e-01,2.843051405908968154e-02,9.200050193740908280e-03,7.798109654894309472e-04,7.798109654894309472e-04,7.798109654894309472e-04,-1.888850221607393021e+00,-1.889292603603906384e+00,4.423819965134269980e-04,2.363427587690042873e-03,1.001304672587676192e+00
9.890646181653863991e-11,9.996613069186898182e-01,2.829575345506157857e-02,1.178093272014055400e-02,7.635679443046169664e-04,7.635679443046169664e-04,7.635679443046169664e-04,-1.888878479835185642e+00,-1.889481029300799309e+00,6.025494656135866071e-04,2.363675552200530938e-03,1.001304720545471039e+00
9.909926193703870773e-11,9.996078219636269635e-01,2.816717353232632906e-02,1.423292547121355646e-02,7.444220923644544186e-04,7.444220923644544186e-04,7.444220923644544186e-04,-1.888904243601521316e+00,-1.889506638330184618e+00,6.023947286633650174e-04,2.363898825684733820e-03,1.001304734149049303e+00
9.929206205753878846e-11,9.995645918187756607e-01,2.801144463322638098e-02,1.640296981011219596e-02,7.297957199040834911e-04,7.297957199040834911e-04,7.297957199040834911e-04,-1.888926877777468594e+00,-1.889370706688345836e+00,4.438289108773230650e-04,2.364087540906411201e-03,1.001304738235295311e+00
9.948486217803885628e-11,9.995402756575560987e-01,2.779732500392164199e-02,1.817762377202507620e-02,7.252900272216341974e-04,7.252900272216341974e-04,7.252900272216341974e-04,-1.888945854078750486e+00,-1.889361242569720822e+00,4.153884909703200513e-04,2.364235187333099241e-03,1.001304748563079938e+00
9.967766229853893702e-11,9.995376782416730554e-01,2.749921485639404001e-02,1.948924224148245593e-02,7.325474218461004283e-04,7.325474218461004283e-04,7.325474218461004283e-04,-1.888960583274751359e+00,-1.889602477366990829e+00,6.418940922393895788e-04,2.364336502364753831e-03,1.001304766278341418e+00
9.987046241903900483e-11,9.995538205839494816e-01,2.710382441154796096e-02,2.031568389840725589e-02,7.486542206914111822e-04,7.486542206914111822e-04,7.486542206914111822e-04,-1.888971347659465172e+00,-1.889825485441592345e+00,8.541377821271332795e-04,2.364395946680939407e-03,1.001304786276614012e+00


==> data/Nutation/hundredlambdafine.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.457634307299427778e+00,-1.457634307299427778e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.542442783506707674e-13,9.764325754177836103e-01,2.155405752315802947e-01,1.100320942926849566e-02,7.513433938035795278e-05,7.513433938035795278e-05,7.513433938035795278e-05,-1.458614268887866272e+00,-1.578047156370711912e+00,1.194328874828455705e-01,4.937176653274070895e-07,1.000000166226388654e+00
3.084885567013415348e-13,9.767127143189983096e-01,2.133218603862831464e-01,2.267487288861736935e-02,3.178599155181444026e-04,3.178599155181444026e-04,3.178599155181444026e-04,-1.459695746109778147e+00,-1.722355016115936888e+00,2.626592700061586849e-01,1.098497596448918685e-06,1.000000531196999276e+00
4.627328350520123021e-13,9.770822099174790720e-01,2.098398595190305305e-01,3.501660288590817405e-02,6.585803359762006093e-04,6.585803359762006093e-04,6.585803359762006093e-04,-1.461028238078461383e+00,-1.769750503249656770e+00,3.087222651711954424e-01,1.918477741859422467e-06,1.000001217864220360e+00
6.169771134026830695e-13,9.775301654319796807e-01,2.045563919096671790e-01,4.841433449464602884e-02,9.759700407756014776e-04,9.759700407756014776e-04,9.759700407756014776e-04,-1.462903484280630773e+00,-1.749639275539705441e+00,2.867357912590747238e-01,3.255996305268408518e-06,1.000002119721927540e+00
7.712213917533538369e-13,9.779820696757283160e-01,1.970503669232821220e-01,6.256174064888296582e-02,1.227204145889595078e-03,1.227204145889595078e-03,1.227204145889595078e-03,-1.465193901143407640e+00,-1.657480140327880713e+00,1.922862391844730456e-01,5.256311730671560713e-06,1.000002924436195872e+00
9.254656701040246043e-13,9.783026471835529758e-01,1.883171637567566392e-01,7.442359097712235305e-02,1.388498942866266996e-03,1.388498942866266996e-03,1.388498942866266996e-03,-1.467672729128091103e+00,-1.578769899865537729e+00,1.110971707374465295e-01,7.573651654911577040e-06,1.000004226132055640e+00
1.079709948454695372e-12,9.784608987743497188e-01,1.798956964501249589e-01,8.182298460885956137e-02,1.371057370502892434e-03,1.371057370502892434e-03,1.371057370502892434e-03,-1.470050690417613160e+00,-1.570879796604660372e+00,1.008291061870472266e-01,9.813773116856309921e-06,1.000005591597316723e+00
1.233954226805366139e-12,9.786775501442277481e-01,1.728580096263332977e-01,8.540160448760791834e-02,1.163605882593751403e-03,1.163605882593751403e-03,1.163605882593751403e-03,-1.471715066484922563e+00,-1.676658287665646396e+00,2.049432211807237503e-01,1.151193693224964473e-05,1.000006183534218218e+00
1.388198505156036906e-12,9.791713150509793184e-01,1.682994607929350350e-01,8.483686027597868440e-02,8.554262650513795585e-04,8.554262650513795585e-04,8.554262650513795585e-04,-1.472943502429203022e+00,-1.783768192657074980e+00,3.108246902278720691e-01,1.290954546107221239e-05,1.000008220357265332e+00
1.542442783506707674e-12,9.798384371657579139e-01,1.670208124700056640e-01,8.020623233352419668e-02,5.071014310397537308e-04,5.071014310397537308e-04,5.071014310397537308e-04,-1.474430823536948543e+00,-1.722798120799295951e+00,2.483672972623473807e-01,1.462459621961784666e-05,1.000010538742165833e+00
1.696687061857378441e-12,9.805085237806692167e-01,1.686152240231212074e-01,7.257534468093113089e-02,2.080566522550830624e-04,2.080566522550830624e-04,2.080566522550830624e-04,-1.477057097011931663e+00,-1.605321448481866975e+00,1.282643514699352838e-01,1.714784447359739056e-05,1.000012045411705408e+00
1.850931340208049209e-12,9.809517567190153553e-01,1.723466740729647506e-01,6.253230399315255761e-02,7.403132479425996500e-05,7.403132479425996500e-05,7.403132479425996500e-05,-1.480572749806429167e+00,-1.557337657142461085e+00,7.676490733603193173e-02,2.027014552068911050e-05,1.000012595480463062e+00
2.005175618558719976e-12,9.810223315095700780e-01,1.773976912740460599e-01,5.144151556958265203e-02,1.141692025439561189e-04,1.141692025439561189e-04,1.141692025439561189e-04,-1.484112065548175430e+00,-1.563764402496377048e+00,7.965233694820170185e-02,2.335102280685580700e-05,1.000014554060222549e+00
2.159419896909390743e-12,9.807600828176067376e-01,1.826929357136698739e-01,4.215011285681796033e-02,2.681229525641189246e-04,2.681229525641189246e-04,2.681229525641189246e-04,-1.487205844924622156e+00,-1.654599390540472115e+00,1.673935456158500701e-01,2.586118694605249541e-05,1.000017490910171558e+00
2.313664175260061511e-12,9.803406687668756447e-01,1.874521228252448712e-01,3.736388297457707980e-02,5.295094170078197158e-04,5.295094170078197158e-04,5.295094170078197158e-04,-1.489812203493246168e+00,-1.768474031267535107e+00,2.786618277742889949e-01,2.779184364076774764e-05,1.000018648418652178e+00
2.467908453610732278e-12,9.799722116610696254e-01,1.908985116691596928e-01,3.876134945782173241e-02,8.488643801568173308e-04,8.488643801568173308e-04,8.488643801568173308e-04,-1.492411085354371059e+00,-1.804973701966759547e+00,3.125626166123884331e-01,2.950197304463975703e-05,1.000019593226809000e+00
2.622152731961403045e-12,9.797248823298554399e-01,1.918819124389118391e-01,4.739855592336691265e-02,1.113759406458269142e-03,1.113759406458269142e-03,1.113759406458269142e-03,-1.495298954994391361e+00,-1.717939303929870043e+00,2.226403489354786269e-01,3.149970858781705481e-05,1.000020948576349822e+00
2.776397010312073813e-12,9.795882904079521447e-01,1.893027417277813318e-01,6.225885769131722647e-02,1.276604783283511596e-03,1.276604783283511596e-03,1.276604783283511596e-03,-1.498686273744457287e+00,-1.591249693717802893e+00,9.256341997334553706e-02,3.413829997238502313e-05,1.000022397669620533e+00
2.930641288662744580e-12,9.795810156518977019e-01,1.827856393979452321e-01,7.987530505035400630e-02,1.320822551444531890e-03,1.320822551444531890e-03,1.320822551444531890e-03,-1.502394485425549764e+00,-1.594215314830767838e+00,9.182082940521811565e-02,3.742069210578762917e-05,1.000023035413662109e+00
3.084885567013415348e-12,9.794918878671982077e-01,1.731945356412874781e-01,9.770043051523311095e-02,1.203727183087936661e-03,1.203727183087936661e-03,1.203727183087936661e-03,-1.506231071828721957e+00,-1.665351292196522781e+00,1.591202203678007687e-01,4.099480042447700484e-05,1.000023168893109382e+00
3.239129845364086115e-12,9.790945564988269290e-01,1.621951797388871130e-01,1.150210511443056083e-01,9.521467792216359608e-04,9.521467792216359608e-04,9.521467792216359608e-04,-1.509656333314158827e+00,-1.717269141467493654e+00,2.076128081533347991e-01,4.415978038172286061e-05,1.000024308279084728e+00
3.393374123714756882e-12,9.784959286426538894e-01,1.514247490005775354e-01,1.307066296681032025e-01,6.614336711886872108e-04,6.614336711886872108e-04,6.614336711886872108e-04,-1.512424850533384824e+00,-1.752386045042947149e+00,2.399611945095623255e-01,4.658896972125240945e-05,1.000026081137906031e+00
3.547618402065427650e-12,9.779698693405816101e-01,1.421194268909081737e-01,1.432591810380202946e-01,3.762989472924470748e-04,3.762989472924470748e-04,3.762989472924470748e-04,-1.514576718659963905e+00,-1.713716612962114860e+00,1.991398943021508439e-01,4.839059997539770153e-05,1.000026997535764961e+00
3.701862680416098417e-12,9.777506342135103834e-01,1.343956054781809684e-01,1.522630145921908540e-01,1.498107900143275876e-04,1.498107900143275876e-04,1.498107900143275876e-04,-1.516556906367069635e+00,-1.622871280386408932e+00,1.063143740193392417e-01,5.002693407939332656e-05,1.000027320048934465e+00
3.856106958766768781e-12,9.778451400451091402e-01,1.276684695717480167e-01,1.582795683675907450e-01,7.552985194939507911e-05,7.552985194939507911e-05,7.552985194939507911e-05,-1.518676287788190971e+00,-1.576009946939569195e+00,5.733365915137821761e-02,5.179482801744112407e-05,1.000028270015911103e+00
4.010351237117439952e-12,9.781862686636125792e-01,1.216049363322209420e-01,1.620990620117872816e-01,1.791353269494254581e-04,1.791353269494254581e-04,1.791353269494254581e-04,-1.520704553519202751e+00,-1.640636887242725273e+00,1.199323337235226328e-01,5.346780197795627458e-05,1.000029996456937686e+00
4.164595515468111123e-12,9.787159540679132297e-01,1.155650482731831186e-01,1.647923484310627185e-01,4.068327074683810080e-04,4.068327074683810080e-04,4.068327074683810080e-04,-1.522831560532110773e+00,-1.757183232001914064e+00,2.343516714698032077e-01,5.514478050037650034e-05,1.000031506903896750e+00
4.318839793818781487e-12,9.793962286851132237e-01,1.087227359173004865e-01,1.668455511932432356e-01,7.185530956514822078e-04,7.185530956514822078e-04,7.185530956514822078e-04,-1.525148865202088810e+00,-1.779782338518125950e+00,2.546334733160371955e-01,5.711876800519542075e-05,1.000032365738428686e+00
4.473084072169451850e-12,9.801604932809014903e-01,1.011787266302001942e-01,1.680389996904868288e-01,1.031020018430779586e-03,1.031020018430779586e-03,1.031020018430779586e-03,-1.527908270067953822e+00,-1.737221026311232430e+00,2.093127562432786082e-01,5.949926361528322193e-05,1.000032959432580082e+00
4.627328350520123021e-12,9.808628842881693677e-01,9.306809021374212731e-02,1.683845829004003147e-01,1.221248985734666283e-03,1.221248985734666283e-03,1.221248985734666283e-03,-1.530973070648490086e+00,-1.684642002005919181e+00,1.536689313574291227e-01,6.229032853046601688e-05,1.000034373589264058e+00
4.781572628870794193e-12,9.813492810146774437e-01,8.484640751899308331e-02,1.680562859341395432e-01,1.267381705083901570e-03,1.267381705083901570e-03,1.267381705083901570e-03,-1.534204739887813140e+00,-1.619282590021410284e+00,8.507785013359706050e-02,6.545660321183080477e-05,1.000037223842023648e+00
4.935816907221464556e-12,9.815487881100452006e-01,7.865203280525139007e-02,1.665357518436531292e-01,1.202583165533219851e-03,1.202583165533219851e-03,1.202583165533219851e-03,-1.537431764087742403e+00,-1.621472633376062289e+00,8.404086928831981662e-02,6.873631836088696975e-05,1.000039778771557586e+00
5.090061185572134920e-12,9.815518446967028687e-01,7.632161637378645502e-02,1.636771953479468911e-01,1.024881599876862216e-03,1.024881599876862216e-03,1.024881599876862216e-03,-1.540380141765908650e+00,-1.697355899036884219e+00,1.569757572709755133e-01,7.174776394647335812e-05,1.000041282929248654e+00
5.244305463922806091e-12,9.815750765330698568e-01,7.789236658440706895e-02,1.599246396712363238e-01,7.639837957515250915e-04,7.639837957515250915e-04,7.639837957515250915e-04,-1.543055636710442435e+00,-1.756118924686907334e+00,2.130632879764649545e-01,7.440752191114213289e-05,1.000042077896180714e+00
5.398549742273477262e-12,9.815860811571355260e-01,8.302722047798122285e-02,1.558956108538345209e-01,5.057760427517999204e-04,5.057760427517999204e-04,5.057760427517999204e-04,-1.545705556819135351e+00,-1.723045374454357903e+00,1.773398176352225519e-01,7.695956762316752365e-05,1.000042437389494054e+00
5.552794020624147626e-12,9.814279464406113762e-01,9.101354773261687015e-02,1.518538088183696289e-01,2.921353258151801273e-04,2.921353258151801273e-04,2.921353258151801273e-04,-1.548525301729830383e+00,-1.640527130596375338e+00,9.200182886654498238e-02,7.954117546412863547e-05,1.000042629685604645e+00
5.707038298974817989e-12,9.811311044505329759e-01,9.997376746463412789e-02,1.480696130137109656e-01,1.637240180635107767e-04,1.637240180635107767e-04,1.637240180635107767e-04,-1.551595363415441575e+00,-1.630218502519458212e+00,7.862313910401673434e-02,8.230540991585048231e-05,1.000042714378198916e+00
5.861282577325489160e-12,9.806763831118184838e-01,1.078387967844485068e-01,1.455899711945441433e-01,1.899329545656886972e-04,1.899329545656886972e-04,1.899329545656886972e-04,-1.554688739719506607e+00,-1.671486407892144532e+00,1.167976681726379112e-01,8.511324677509796545e-05,1.000044223863887805e+00
6.015526855676160332e-12,9.802586765683903858e-01,1.127576654238384296e-01,1.452112615825380537e-01,3.612077739893463551e-04,3.612077739893463551e-04,3.612077739893463551e-04,-1.557353077037139988e+00,-1.725869743022272251e+00,1.685166659851322080e-01,8.738572952382672840e-05,1.000045616220753386e+00
6.169771134026830695e-12,9.802376151421690054e-01,1.127423445253130513e-01,1.473907010288635355e-01,6.069919318009506107e-04,6.069919318009506107e-04,6.069919318009506107e-04,-1.559724263887605433e+00,-1.798753865876638214e+00,2.390296019890327250e-01,8.916570649070716789e-05,1.000046558050284196e+00
6.324015412377501059e-12,9.807636024864628821e-01,1.064278958577515033e-01,1.522346748460215171e-01,8.886466926111524474e-04,8.886466926111524474e-04,8.886466926111524474e-04,-1.562200428614688663e+00,-1.798818654969182917e+00,2.366182263544942266e-01,9.101438784282491975e-05,1.000046915394402491e+00
6.478259690728172230e-12,9.816440786430760124e-01,9.414460161923896009e-02,1.592242220805014652e-01,1.148622036066886858e-03,1.148622036066886858e-03,1.148622036066886858e-03,-1.565066597813417060e+00,-1.704954911680523155e+00,1.398883138671061233e-01,9.354186439681840969e-05,1.000047139324064416e+00
6.632503969078843401e-12,9.823658624490658742e-01,7.699252202758927188e-02,1.675062552001498895e-01,1.285499919034310519e-03,1.285499919034310519e-03,1.285499919034310519e-03,-1.568751910198839639e+00,-1.624847979785505103e+00,5.609606958666536747e-02,9.692991554924761447e-05,1.000049032742026833e+00
6.786748247429513765e-12,9.825538277267947818e-01,5.661854646447495032e-02,1.759138774420242191e-01,1.264900242746126811e-03,1.264900242746126811e-03,1.264900242746126811e-03,-1.572721709492100439e+00,-1.635347212905394754e+00,6.262550341329432835e-02,1.006449423715032000e-04,1.000053258160953584e+00
6.940992525780184128e-12,9.822371214714967769e-01,3.578793380220713499e-02,1.829091618907771888e-01,1.110458592033406822e-03,1.110458592033406822e-03,1.110458592033406822e-03,-1.576497824413267024e+00,-1.712344948604531680e+00,1.358471241912647121e-01,1.040927615912044541e-04,1.000057830416698934e+00
7.095236804130855299e-12,9.816900309754289511e-01,1.688808949221772340e-02,1.873938835485101095e-01,8.444789271703226829e-04,8.444789271703226829e-04,8.444789271703226829e-04,-1.579595904529118355e+00,-1.760714070087920691e+00,1.811181655588023909e-01,1.069010464764789546e-04,1.000061252225424413e+00
7.249481082481526471e-12,9.812291124572989354e-01,1.029286274878789785e-03,1.892888762951164539e-01,5.405501681587602386e-04,5.405501681587602386e-04,5.405501681587602386e-04,-1.581846953135320533e+00,-1.762123423411247947e+00,1.802764702759273308e-01,1.089369221248797791e-04,1.000063723453117115e+00
7.403725360832196834e-12,9.809051171716074435e-01,-1.090960657564097810e-02,1.899316854839186719e-01,3.121196735980049275e-04,3.121196735980049275e-04,3.121196735980049275e-04,-1.583493336902055848e+00,-1.732846698161222720e+00,1.493533612591669835e-01,1.103724224420173002e-04,1.000065775929704248e+00
7.557969639182867198e-12,9.806919039372715696e-01,-1.849395222914328174e-02,1.903428850734175115e-01,1.927445332170739389e-04,1.927445332170739389e-04,1.927445332170739389e-04,-1.584893984106862774e+00,-1.663226402346676291e+00,7.833241823981346164e-02,1.115597659599989799e-04,1.000067384235387324e+00
7.712213917533537561e-12,9.806890394959321133e-01,-2.283708049454056047e-02,1.901183086376240228e-01,1.784896231653417757e-04,1.784896231653417757e-04,1.784896231653417757e-04,-1.586339376568475679e+00,-1.645398508178995911e+00,5.905913161052019078e-02,1.127721011291320566e-04,1.000068634734982753e+00
7.866458195884209540e-12,9.808753396757049492e-01,-2.552881124129442736e-02,1.889751444839353200e-01,2.895579661354779006e-04,2.895579661354779006e-04,2.895579661354779006e-04,-1.587807114833567734e+00,-1.729997532147919515e+00,1.421904173143518357e-01,1.139505321833252452e-04,1.000069630809495180e+00
8.020702474234879904e-12,9.812595453748296226e-01,-2.783278112005848834e-02,1.867668845080606710e-01,5.016844212874265645e-04,5.016844212874265645e-04,5.016844212874265645e-04,-1.589108822826399425e+00,-1.817285924121513130e+00,2.281771012951138156e-01,1.149310659893031480e-04,1.000070372337622526e+00
8.174946752585550267e-12,9.819192746373375247e-01,-3.049489037034273237e-02,1.831657736199277242e-01,7.557007264701735057e-04,7.557007264701735057e-04,7.557007264701735057e-04,-1.590330498499179734e+00,-1.817011266457330798e+00,2.266807679581510082e-01,1.158217920400490131e-04,1.000070602248147367e+00
8.329191030936222246e-12,9.828239835063489194e-01,-3.326600344041884261e-02,1.783362486594725349e-01,1.016739004067812721e-03,1.016739004067812721e-03,1.016739004067812721e-03,-1.591547102490520560e+00,-1.743331320949395691e+00,1.517842184588750476e-01,1.167310338467469698e-04,1.000070669625563902e+00
8.483435309286892610e-12,9.837916213334985116e-01,-3.526644002588636556e-02,1.732784378616266940e-01,1.228771569708774544e-03,1.228771569708774544e-03,1.228771569708774544e-03,-1.592860736350279582e+00,-1.675657264604958785e+00,8.279652825467918864e-02,1.177358059476784106e-04,1.000070771608738029e+00
8.637679587637562973e-12,9.845432172890018485e-01,-3.608658541420182303e-02,1.689649454392594952e-01,1.301206956300416523e-03,1.301206956300416523e-03,1.301206956300416523e-03,-1.594208977248954717e+00,-1.639929364751755880e+00,4.572038750280115610e-02,1.188463716682020541e-04,1.000071362758368165e+00
8.791923865988233337e-12,9.849483227179074429e-01,-3.542486334103755324e-02,1.658687606980430718e-01,1.216272406605568455e-03,1.216272406605568455e-03,1.216272406605568455e-03,-1.595267755051870129e+00,-1.658299389591002537e+00,6.303163453913232517e-02,1.197867958217956237e-04,1.000072384468175590e+00
8.946168144338903700e-12,9.850198874787254866e-01,-3.285178641772687480e-02,1.644560790809377893e-01,1.015730016960268971e-03,1.015730016960268971e-03,1.015730016960268971e-03,-1.596026924958843463e+00,-1.747501160088960726e+00,1.514742351301171519e-01,1.205107549786892899e-04,1.000072968555799635e+00
9.100412422689575679e-12,9.849337422760336969e-01,-2.829697653657000170e-02,1.644860258934565111e-01,7.339406217192163484e-04,7.339406217192163484e-04,7.339406217192163484e-04,-1.596634118631566901e+00,-1.811733471450947430e+00,2.150993528193804738e-01,1.211512210259118124e-04,1.000073321074205213e+00
9.254656701040246043e-12,9.849068888534369126e-01,-2.236919162117541673e-02,1.650876726278630025e-01,4.377388947829562410e-04,4.377388947829562410e-04,4.377388947829562410e-04,-1.597433566688597928e+00,-1.775353581929414393e+00,1.779200152408164093e-01,1.219940033449466320e-04,1.000073985888056072e+00
9.408900979390916406e-12,9.848906567367885501e-01,-1.633075561702504452e-02,1.661355602252633512e-01,2.313708310034275583e-04,2.313708310034275583e-04,2.313708310034275583e-04,-1.598647297755251495e+00,-1.700414366617500672e+00,1.017670688622492187e-01,1.231207019639907055e-04,1.000075762359539766e+00
9.563145257741588385e-12,9.848153889831373631e-01,-1.185753167412053298e-02,1.674495276177674907e-01,1.613599058958272358e-04,1.613599058958272358e-04,1.613599058958272358e-04,-1.600070909488511717e+00,-1.679645149286979056e+00,7.957423979846740825e-02,1.243188945369823545e-04,1.000078669792250130e+00
9.717389536092258749e-12,9.847481031236524629e-01,-1.077690997344967969e-02,1.683282650767653765e-01,2.237532612582731912e-04,2.237532612582731912e-04,2.237532612582731912e-04,-1.601548568281541574e+00,-1.716585874044732396e+00,1.150373057631908641e-01,1.254911233453215140e-04,1.000080283995320007e+00
9.871633814442929112e-12,9.847043911372541647e-01,-1.459387509888460978e-02,1.686264326075151976e-01,4.163977850343444876e-04,4.163977850343444876e-04,4.163977850343444876e-04,-1.603025387053512718e+00,-1.767755027622640807e+00,1.647296405691281718e-01,1.266047953811741682e-04,1.000080470832438673e+00
1.002587809279359948e-11,9.847044746952986483e-01,-2.374140067370463306e-02,1.682708439076324447e-01,6.824003949601274276e-04,6.824003949601274276e-04,6.824003949601274276e-04,-1.604567779679784811e+00,-1.808672704586788749e+00,2.041049249070039096e-01,1.278181028116501185e-04,1.000080667530612644e+00
1.018012237114426984e-11,9.847682391214858111e-01,-3.751595342719338255e-02,1.664773665198232278e-01,9.295863962510135959e-04,9.295863962510135959e-04,9.295863962510135959e-04,-1.606466616060919783e+00,-1.799570534557344281e+00,1.931039184964244149e-01,1.294512238568478715e-04,1.000080826107217380e+00
1.033436664949494182e-11,9.848507415027997203e-01,-5.477706846425387660e-02,1.622339200349791899e-01,1.119305169517218314e-03,1.119305169517218314e-03,1.119305169517218314e-03,-1.608978283949656918e+00,-1.712438878572245748e+00,1.034605946225888445e-01,1.317303592023156384e-04,1.000081766038896536e+00
1.048861092784561218e-11,9.848410286077067255e-01,-7.365478072184879210e-02,1.550104766796591427e-01,1.232284779401200204e-03,1.232284779401200204e-03,1.232284779401200204e-03,-1.612061037161381494e+00,-1.636030308970062297e+00,2.396927180868080667e-02,1.346103377183838440e-04,1.000083464406721800e+00
1.064285520619628255e-11,9.846037243644344406e-01,-9.202921212602716006e-02,1.453490576958116620e-01,1.222728068480672054e-03,1.222728068480672054e-03,1.222728068480672054e-03,-1.615202351230667910e+00,-1.659638481939721188e+00,4.443613070905332724e-02,1.376061971481453263e-04,1.000084928511091320e+00
1.079709948454695452e-11,9.841383219713942809e-01,-1.085042573820589051e-01,1.346818745202678358e-01,1.091016300420548238e-03,1.091016300420548238e-03,1.091016300420548238e-03,-1.617810816986910760e+00,-1.741930145658073581e+00,1.241193286711627514e-01,1.401081794096269194e-04,1.000086681923128884e+00
1.095134376289762489e-11,9.835365913886268130e-01,-1.218377009378820847e-01,1.253983092095075635e-01,8.803270215318107069e-04,8.803270215318107069e-04,8.803270215318107069e-04,-1.619759125019550439e+00,-1.797747689840203611e+00,1.779885648206532001e-01,1.418619612188842078e-04,1.000088335950242824e+00
1.110558804124829525e-11,9.829781007235045553e-01,-1.312605772249780811e-01,1.190125612088834273e-01,6.150954912079373543e-04,6.150954912079373543e-04,6.150954912079373543e-04,-1.621032141656781222e+00,-1.799873303047741180e+00,1.788411613909600406e-01,1.429755936484572074e-04,1.000089240960034598e+00
1.125983231959896561e-11,9.827207860951047147e-01,-1.368927697967245727e-01,1.149681117868140839e-01,3.537688313417179783e-04,3.537688313417179783e-04,3.537688313417179783e-04,-1.621981230811897046e+00,-1.769851950609894642e+00,1.478707197979975685e-01,1.438287104852915366e-04,1.000089379222681263e+00
1.141407659794963598e-11,9.828651952295398564e-01,-1.389476250794937917e-01,1.123191769985649319e-01,1.944807538361077075e-04,1.944807538361077075e-04,1.944807538361077075e-04,-1.623018218322355599e+00,-1.712328901185912855e+00,8.931068286355720032e-02,1.447788810184681967e-04,1.000089689283305106e+00
1.156832087630030796e-11,9.833837883838871807e-01,-1.377222661421723116e-01,1.104099665323683283e-01,1.788931882226709119e-04,1.788931882226709119e-04,1.788931882226709119e-04,-1.624225405899904828e+00,-1.681342975304635390e+00,5.711756940473051297e-02,1.458015955862572693e-04,1.000090893806155234e+00
1.172256515465097832e-11,9.841988656999254292e-01,-1.342187447720275817e-01,1.085721912157532193e-01,2.981188173419797903e-04,2.981188173419797903e-04,2.981188173419797903e-04,-1.625503202653147072e+00,-1.736881727291939015e+00,1.113785246387918593e-01,1.468325940317833777e-04,1.000092298524567713e+00
1.187680943300164868e-11,9.851196216341794321e-01,-1.300463655091577964e-01,1.068711197062840873e-01,5.365041099209022805e-04,5.365041099209022805e-04,5.365041099209022805e-04,-1.626824302760270458e+00,-1.807568986034787439e+00,1.807446832745170096e-01,1.478112588643165366e-04,1.000093353784116568e+00
1.203105371135232066e-11,9.859658631989089983e-01,-1.263463998866702076e-01,1.058875888340016364e-01,8.230437277420638497e-04,8.230437277420638497e-04,8.230437277420638497e-04,-1.628244626934957751e+00,-1.802954214643003317e+00,1.747095877080455661e-01,1.488176006052271006e-04,1.000094518099501562e+00
1.218529798970299103e-11,9.866315136912950923e-01,-1.233589771203993796e-01,1.052671062819448417e-01,1.055595487008160896e-03,1.055595487008160896e-03,1.055595487008160896e-03,-1.629851313512110877e+00,-1.743509932548826136e+00,1.136586190367153137e-01,1.500713678516265399e-04,1.000096316725780587e+00
1.233954226805366139e-11,9.870672653505153660e-01,-1.207100146435958615e-01,1.043830523104301161e-01,1.193151813138660072e-03,1.193151813138660072e-03,1.193151813138660072e-03,-1.631649129831164391e+00,-1.689461263111215805e+00,5.781213328005149754e-02,1.516226922396501974e-04,1.000098450824159269e+00
1.249378654640433175e-11,9.872393579784142226e-01,-1.177851822301962254e-01,1.036191304564921534e-01,1.223648509524354056e-03,1.223648509524354056e-03,1.223648509524354056e-03,-1.633643210545854263e+00,-1.672241021117775839e+00,3.859781057192167297e-02,1.534474639998965526e-04,1.000100090226222482e+00
1.264803082475500212e-11,9.871553718939193311e-01,-1.145692214757733501e-01,1.033608605300877503e-01,1.124154263435941719e-03,1.124154263435941719e-03,1.124154263435941719e-03,-1.635640038212584191e+00,-1.703157918589327302e+00,6.751788037674313903e-02,1.553229355710859902e-04,1.000101485499157228e+00
1.280227510310567410e-11,9.869000994867217491e-01,-1.118994815778817237e-01,1.036987338387201640e-01,9.297653729467843893e-04,9.297653729467843893e-04,9.297653729467843893e-04,-1.637294416251651397e+00,-1.776400842635938560e+00,1.391064263842871351e-01,1.569542946538536187e-04,1.000103016191431049e+00
1.295651938145634446e-11,9.865387731629807755e-01,-1.104409489518817789e-01,1.050984385622803496e-01,7.076869143824786020e-04,7.076869143824786020e-04,7.076869143824786020e-04,-1.638720839987728217e+00,-1.831756904320860579e+00,1.930360643331323900e-01,1.583716937929473061e-04,1.000104769018178352e+00
1.311076365980701482e-11,9.861829813254878729e-01,-1.103985524197207968e-01,1.068338683216985552e-01,4.887303952009760481e-04,4.887303952009760481e-04,4.887303952009760481e-04,-1.640147501662336582e+00,-1.799788222757618961e+00,1.596407210952824063e-01,1.597320332443001025e-04,1.000106433627928837e+00
1.326500793815768680e-11,9.859574527555119428e-01,-1.120231915442817111e-01,1.074428714929666628e-01,3.152392894516399383e-04,3.152392894516399383e-04,3.152392894516399383e-04,-1.641750599123678267e+00,-1.732026120982229189e+00,9.027552185855095002e-02,1.611968351354085068e-04,1.000107551824570118e+00
1.341925221650835717e-11,9.858445154159557466e-01,-1.151840028429702151e-01,1.062846553538506766e-01,2.472574675909165829e-04,2.472574675909165829e-04,2.472574675909165829e-04,-1.643531423850172368e+00,-1.712725052290700045e+00,6.919362844052771855e-02,1.627664390607141433e-04,1.000108724875300226e+00
1.357349649485902753e-11,9.858651459071310352e-01,-1.195548800332623118e-01,1.028561117931042213e-01,2.933524200988346588e-04,2.933524200988346588e-04,2.933524200988346588e-04,-1.645237253807662281e+00,-1.737898373362279925e+00,9.266111955461775462e-02,1.642591537612613872e-04,1.000110109016775883e+00
1.372774077320969789e-11,9.860739787529917422e-01,-1.252270110257706626e-01,9.628843722601243549e-02,4.407749606057201363e-04,4.407749606057201363e-04,4.407749606057201363e-04,-1.646985023971798245e+00,-1.771464460357619508e+00,1.244794363858213043e-01,1.657598897261380302e-04,1.000110891368733101e+00
1.388198505156036826e-11,9.864521122199430003e-01,-1.321805644958962966e-01,8.612706922929408426e-02,6.786648624468371921e-04,6.786648624468371921e-04,6.786648624468371921e-04,-1.648908338879653712e+00,-1.794462371907802778e+00,1.455540330281490657e-01,1.674452527135564413e-04,1.000111131744384929e+00
1.403622932991104024e-11,9.868568798803092346e-01,-1.401736474909728858e-01,7.278753035052736020e-02,9.471166525660488491e-04,9.471166525660488491e-04,9.471166525660488491e-04,-1.651142610375662567e+00,-1.784486004529404202e+00,1.333433941537416623e-01,1.695073119885364885e-04,1.000111227484222987e+00
1.419047360826171060e-11,9.870628884506980061e-01,-1.484858028065575430e-01,5.680324844929912631e-02,1.149358877095267356e-03,1.149358877095267356e-03,1.149358877095267356e-03,-1.653775989967617877e+00,-1.726878345568761519e+00,7.310235560114358710e-02,1.720773326743671385e-04,1.000111331341299037e+00
1.434471788661238096e-11,9.869071379693317159e-01,-1.558570406792094132e-01,3.961928158026599422e-02,1.234063427595956776e-03,1.234063427595956776e-03,1.234063427595956776e-03,-1.656742373493992782e+00,-1.680067569122005056e+00,2.332519562801237470e-02,1.748849404821078697e-04,1.000111523032001903e+00
1.449896216496305294e-11,9.864071513947890724e-01,-1.612096837450654463e-01,2.368847217903778321e-02,1.186909895475005659e-03,1.186909895475005659e-03,1.186909895475005659e-03,-1.659463885580823916e+00,-1.714253730452772961e+00,5.478984487194910741e-02,1.774380081128641988e-04,1.000111878665030929e+00
1.465320644331372169e-11,9.858242435274491289e-01,-1.639059398147030833e-01,1.038076598336265879e-02,1.009530493249828588e-03,1.009530493249828588e-03,1.009530493249828588e-03,-1.661608192272697071e+00,-1.788768567591019654e+00,1.271603753183226104e-01,1.794671749700777548e-04,1.000112815913173359e+00
1.480745072166439367e-11,9.854686663583744899e-01,-1.639015231315048560e-01,3.792106152426529745e-06,7.617493308485787182e-04,7.617493308485787182e-04,7.617493308485787182e-04,-1.663280817688310709e+00,-1.825724474364721628e+00,1.624436566764108636e-01,1.810574187879947184e-04,1.000114565552813861e+00
1.496169500001506565e-11,9.854346466083832023e-01,-1.621199136592116341e-01,-6.714328694444553387e-03,5.272203920214626116e-04,5.272203920214626116e-04,5.272203920214626116e-04,-1.664486269220416981e+00,-1.814818266158319204e+00,1.503319969379021681e-01,1.823785354420263776e-04,1.000116747834253195e+00
1.511593927836573440e-11,9.856345282891256776e-01,-1.599161012086685318e-01,-9.543696153343458541e-03,3.500478630213838265e-04,3.500478630213838265e-04,3.500478630213838265e-04,-1.665662951366375655e+00,-1.773958625475255513e+00,1.082956741088797470e-01,1.835899815211589525e-04,1.000118834228689746e+00
1.527018355671640637e-11,9.859574538654141129e-01,-1.580730060309549212e-01,-9.179297839597103104e-03,2.618218527248598795e-04,2.618218527248598795e-04,2.618218527248598795e-04,-1.667040209689215402e+00,-1.724880358473491082e+00,5.784014878427563844e-02,1.848573525009342806e-04,1.000120501980301446e+00
1.542442783506707512e-11,9.863252854751419774e-01,-1.565787794101529129e-01,-6.204303477249893672e-03,2.929661757666059412e-04,2.929661757666059412e-04,2.929661757666059412e-04,-1.668490396121631969e+00,-1.713166746996602985e+00,4.467635087497100893e-02,1.861466859033246326e-04,1.000121578928453880e+00
1.557867211341774710e-11,9.867888293774169650e-01,-1.547723612917806524e-01,-1.447745027121444261e-03,4.229488338394756875e-04,4.229488338394756875e-04,4.229488338394756875e-04,-1.669863653638174572e+00,-1.762619034679796970e+00,9.275538104162250885e-02,1.872857725363827450e-04,1.000122485194395727e+00
1.573291639176841908e-11,9.874570091368251035e-01,-1.519471650700713050e-01,3.337479588745057447e-03,6.109434943407827945e-04,6.109434943407827945e-04,6.109434943407827945e-04,-1.671187325360517395e+00,-1.816818469018439908e+00,1.456311436579225960e-01,1.882938921222847316e-04,1.000123603261474647e+00
1.588716067011908783e-11,9.883107763238451193e-01,-1.481703611886001914e-01,6.875994893203003604e-03,8.349433358212124097e-04,8.349433358212124097e-04,8.349433358212124097e-04,-1.672638901412576207e+00,-1.804586421151400666e+00,1.319475197388244037e-01,1.893208154985478238e-04,1.000124564461252197e+00
1.604140494846975981e-11,9.891567871885945662e-01,-1.443653192506800798e-01,9.330473191055505336e-03,1.047562356961802927e-03,1.047562356961802927e-03,1.047562356961802927e-03,-1.674289194570538708e+00,-1.750518224257651134e+00,7.622902968711248173e-02,1.904634884464225593e-04,1.000125149407062430e+00
1.619564922682043179e-11,9.897620144730904235e-01,-1.413346257429547448e-01,1.053999812432834630e-02,1.181523320276315313e-03,1.181523320276315313e-03,1.181523320276315313e-03,-1.675856815826722856e+00,-1.718447746645723306e+00,4.259093081900047761e-02,1.917009155905193061e-04,1.000125782160016685e+00
1.634989350517110053e-11,9.900099691728634355e-01,-1.394247255419282794e-01,1.028790313087172247e-02,1.205565649789683237e-03,1.205565649789683237e-03,1.205565649789683237e-03,-1.677224778660988846e+00,-1.724111893886889124e+00,4.688711522590038178e-02,1.928631218248556096e-04,1.000126995144228648e+00
1.650413778352177251e-11,9.898997100324128384e-01,-1.388031822717251118e-01,9.346589262967617065e-03,1.114400329021351379e-03,1.114400329021351379e-03,1.114400329021351379e-03,-1.678418849545812774e+00,-1.767433426664396512e+00,8.901457711858383470e-02,1.938636148676134863e-04,1.000127988938414259e+00
1.665838206187244449e-11,9.895472189278029518e-01,-1.393409443822932192e-01,7.969678550058275843e-03,9.086226324216050906e-04,9.086226324216050906e-04,9.086226324216050906e-04,-1.679345908994845926e+00,-1.830703966016106632e+00,1.513580570212606502e-01,1.946639664590472615e-04,1.000128523426751848e+00
1.681262634022311324e-11,9.891606077047627732e-01,-1.405489370612096611e-01,5.470511893814758268e-03,6.452946533214983871e-04,6.452946533214983871e-04,6.452946533214983871e-04,-1.680178587830142067e+00,-1.856899153717468165e+00,1.767205658873259866e-01,1.953621409387430209e-04,1.000128924030172506e+00
1.696687061857378522e-11,9.888622292337702069e-01,-1.417763380395989925e-01,1.800376031506609837e-03,4.130848044492453131e-04,4.130848044492453131e-04,4.130848044492453131e-04,-1.681099131448186679e+00,-1.807905364349820854e+00,1.268062329016342582e-01,1.961522795553321998e-04,1.000129675655613282e+00
1.712111489692445397e-11,9.886912804401719601e-01,-1.424684102473738889e-01,-3.082976363606641616e-03,2.680405314453182422e-04,2.680405314453182422e-04,2.680405314453182422e-04,-1.682155221258385014e+00,-1.733983457106152315e+00,5.182823584776728026e-02,1.970696272517474432e-04,1.000130933572266567e+00
1.727535917527512595e-11,9.886280139955589963e-01,-1.426198881338424373e-01,-1.015528248981498877e-02,2.448746577385402419e-04,2.448746577385402419e-04,2.448746577385402419e-04,-1.683354304645367616e+00,-1.717227277736867119e+00,3.387297309149949615e-02,1.981234805864773253e-04,1.000131923843839310e+00
1.742960345362579793e-11,9.885481647166262098e-01,-1.427208932865362545e-01,-1.992608558202430685e-02,3.576823954061824143e-04,3.576823954061824143e-04,3.576823954061824143e-04,-1.684725183976102825e+00,-1.755645246457707476e+00,7.092006248160462323e-02,1.993430249565601665e-04,1.000132440133236100e+00
1.758384773197646667e-11,9.883481047905767758e-01,-1.429768611113202137e-01,-3.190315327622048058e-02,5.606118731741304697e-04,5.606118731741304697e-04,5.606118731741304697e-04,-1.686227507367980216e+00,-1.798080766153640653e+00,1.118532587856605198e-01,2.006601570818100904e-04,1.000132963471292324e+00
1.773809201032713865e-11,9.880487151135085577e-01,-1.426748360444439478e-01,-4.561511605069215602e-02,7.838466891290378404e-04,7.838466891290378404e-04,7.838466891290378404e-04,-1.687791488219108960e+00,-1.818604720129630259e+00,1.308132319105213270e-01,2.020838596081442513e-04,1.000133397508176536e+00
1.789233628867780740e-11,9.878031443426016356e-01,-1.403680145225714160e-01,-6.007907570835358674e-02,9.884384224844292889e-04,9.884384224844292889e-04,9.884384224844292889e-04,-1.689465558351228358e+00,-1.798879384461952613e+00,1.094138261107242827e-01,2.035975679135705227e-04,1.000133688599478043e+00
1.804658056702847938e-11,9.877589294595418012e-01,-1.351183091967038119e-01,-7.355584509893182965e-02,1.133175956183449413e-03,1.133175956183449413e-03,1.133175956183449413e-03,-1.691225849282399718e+00,-1.743757157210351849e+00,5.253130792795215193e-02,2.052059895548981176e-04,1.000134050047374989e+00
1.820082484537915136e-11,9.878447010836308717e-01,-1.272085546992395844e-01,-8.525766962979201835e-02,1.179077510374854304e-03,1.179077510374854304e-03,1.179077510374854304e-03,-1.693024494293757565e+00,-1.717474968768606836e+00,2.445047447484928124e-02,2.068742497182785923e-04,1.000134453006776392e+00
1.835506912372982011e-11,9.879240476931183679e-01,-1.181602266382930505e-01,-9.482080902313878845e-02,1.125910887481966103e-03,1.125910887481966103e-03,1.125910887481966103e-03,-1.694573380496365411e+00,-1.760322799496972568e+00,6.574941900060723987e-02,2.083342755361254791e-04,1.000134917086757946e+00
1.850931340208049209e-11,9.879649365654639137e-01,-1.102847248650441619e-01,-1.013866933210286758e-01,9.877403483365286476e-04,9.877403483365286476e-04,9.877403483365286476e-04,-1.695597494736662991e+00,-1.828133324173971008e+00,1.325358294373079893e-01,2.093468098396654724e-04,1.000135585698772811e+00
1.866355768043116406e-11,9.880266694081123457e-01,-1.052675881734164154e-01,-1.045077283548528357e-01,7.761427021117538920e-04,7.761427021117538920e-04,7.761427021117538920e-04,-1.696132132591726238e+00,-1.853114085311139414e+00,1.569819527194132314e-01,2.099536402736953912e-04,1.000136164183913490e+00
1.881780195878183281e-11,9.882160637415188242e-01,-1.032007304286097771e-01,-1.043155644803661630e-01,5.411962285813578079e-04,5.411962285813578079e-04,5.411962285813578079e-04,-1.696502384634534621e+00,-1.822190844746329086e+00,1.256884601117945754e-01,2.104331406229187416e-04,1.000136609549956646e+00
1.897204623713250479e-11,9.885635544966669963e-01,-1.033547389197667782e-01,-1.012194863756378238e-01,3.533746820585619681e-04,3.533746820585619681e-04,3.533746820585619681e-04,-1.697047328292577095e+00,-1.768498775697652237e+00,7.145144740507516912e-02,2.110405045473689306e-04,1.000137197974875658e+00
1.912629051548317677e-11,9.890228218917309633e-01,-1.047591479243400736e-01,-9.588935487505600985e-02,2.553917634795446626e-04,2.553917634795446626e-04,2.553917634795446626e-04,-1.697890563201146952e+00,-1.724494159807016924e+00,2.660359660587004529e-02,2.118445077744164943e-04,1.000137844563512957e+00
1.928053479383384552e-11,9.895188949087465602e-01,-1.064537596237400408e-01,-8.952416696610428215e-02,2.771500011308270276e-04,2.771500011308270276e-04,2.771500011308270276e-04,-1.698941210158658066e+00,-1.726519828754323527e+00,2.757861859566556120e-02,2.127553427511472801e-04,1.000138449933744011e+00
1.943477907218451750e-11,9.900143232870602938e-01,-1.080246564130453585e-01,-8.325373243110960331e-02,4.293040484193531977e-04,4.293040484193531977e-04,4.293040484193531977e-04,-1.700038904307243026e+00,-1.784595547219406830e+00,8.455664291216385964e-02,2.135901434780671480e-04,1.000138941921842051e+00
1.958902335053518625e-11,9.905141493041305090e-01,-1.093396058322273212e-01,-7.780463675933028955e-02,6.650600961273043371e-04,6.650600961273043371e-04,6.650600961273043371e-04,-1.701166326421160058e+00,-1.837261895368401676e+00,1.360955689472417018e-01,2.143263904711482340e-04,1.000139403595198928e+00
1.974326762888585822e-11,9.909515316197909929e-01,-1.099967339624250556e-01,-7.422028186839872699e-02,9.063177504172095084e-04,9.063177504172095084e-04,9.063177504172095084e-04,-1.702291613766049760e+00,-1.825505353884864235e+00,1.232137401188143633e-01,2.150859781199271803e-04,1.000140175561714528e+00
1.989751190723653020e-11,9.912480715838268841e-01,-1.095710405067470972e-01,-7.293735704213941129e-02,1.097082025799703828e-03,1.097082025799703828e-03,1.097082025799703828e-03,-1.703503700007775068e+00,-1.774427954013309661e+00,7.092425400553449555e-02,2.159539223339843180e-04,1.000141069844964870e+00
2.005175618558719895e-11,9.913514793839338646e-01,-1.081380708912969973e-01,-7.329813324684504583e-02,1.188178850105557583e-03,1.188178850105557583e-03,1.188178850105557583e-03,-1.704802523896362887e+00,-1.745764019599248540e+00,4.096149570288575015e-02,2.169578421873555698e-04,1.000141673244459239e+00
2.020600046393787093e-11,9.912335177114722784e-01,-1.056836114996342890e-01,-7.518620542082729563e-02,1.153000236416399423e-03,1.153000236416399423e-03,1.153000236416399423e-03,-1.706114963820940300e+00,-1.758264187626449093e+00,5.214922380550885556e-02,2.180355077391057190e-04,1.000142069890500363e+00
2.036024474228853968e-11,9.909932029877676074e-01,-1.017581807777347136e-01,-7.853601047330086016e-02,1.019290439779198471e-03,1.019290439779198471e-03,1.019290439779198471e-03,-1.707421065164553386e+00,-1.801245835378311400e+00,9.382477021375790205e-02,2.191152801935662166e-04,1.000142589306304064e+00
2.051448902063921166e-11,9.907388548979920717e-01,-9.670570004153285215e-02,-8.297966251103730539e-02,8.352074201601650434e-04,8.352074201601650434e-04,8.352074201601650434e-04,-1.708635161416036441e+00,-1.847735233473243754e+00,1.391000720572073690e-01,2.201059783795131014e-04,1.000143588757645974e+00
2.066873329898988364e-11,9.904866035722676987e-01,-9.153539105662882036e-02,-8.882291872741483740e-02,6.340512269060187729e-04,6.340512269060187729e-04,6.340512269060187729e-04,-1.709678942016705783e+00,-1.850899522289148447e+00,1.412205802724425530e-01,2.210076363804225677e-04,1.000144815196762016e+00
2.082297757734055238e-11,9.902104985833323214e-01,-8.683846698940571318e-02,-9.624084291175541428e-02,4.562658579632916894e-04,4.562658579632916894e-04,4.562658579632916894e-04,-1.710800830685194063e+00,-1.795121576511048644e+00,8.432074582585456779e-02,2.220068153114124199e-04,1.000145876923010047e+00
2.097722185569122436e-11,9.898399979189320685e-01,-8.296901257764414950e-02,-1.044572145832348836e-01,3.450991356556130690e-04,3.450991356556130690e-04,3.450991356556130690e-04,-1.712039105171291098e+00,-1.737206336482268076e+00,2.516723131097692301e-02,2.231229355462458559e-04,1.000146596354954509e+00
2.113146613404189634e-11,9.894146130971225306e-01,-7.937743646387132590e-02,-1.125335667583206578e-01,3.191842172758489228e-04,3.191842172758489228e-04,3.191842172758489228e-04,-1.713228498084436779e+00,-1.734620046044399011e+00,2.139154795996218647e-02,2.241983694386154389e-04,1.000147540831040516e+00
2.128571041239256509e-11,9.891059132183804836e-01,-7.433402427851136529e-02,-1.199406644865300270e-01,3.887638095857009189e-04,3.887638095857009189e-04,3.887638095857009189e-04,-1.714344169585114486e+00,-1.776035850842717867e+00,6.169168125760336047e-02,2.252051416858830743e-04,1.000148454725092506e+00
2.143995469074323707e-11,9.890349562904867664e-01,-6.681180059742446165e-02,-1.263050340625587742e-01,5.554369574066787569e-04,5.554369574066787569e-04,5.554369574066787569e-04,-1.715469949320066023e+00,-1.817661168303424279e+00,1.021912189833582285e-01,2.261974957671750912e-04,1.000148762101328970e+00
2.159419896909390905e-11,9.891750901061479029e-01,-5.704303779027822263e-02,-1.315978010007468058e-01,7.789015119636922809e-04,7.789015119636922809e-04,7.789015119636922809e-04,-1.716698829854189645e+00,-1.833709037352044158e+00,1.170102074978545542e-01,2.272416174970752706e-04,1.000148780589047659e+00
2.174844324744457780e-11,9.893425276283883685e-01,-4.584014625709783436e-02,-1.362859143308177423e-01,9.908459893517120639e-04,9.908459893517120639e-04,9.908459893517120639e-04,-1.717976715447607106e+00,-1.814193785661746716e+00,9.621707021413958283e-02,2.284417350465436957e-04,1.000148889920895456e+00
2.190268752579524978e-11,9.893893386239275278e-01,-3.461062194530701436e-02,-1.401020019457075716e-01,1.139789279688585002e-03,1.139789279688585002e-03,1.139789279688585002e-03,-1.719346573710170079e+00,-1.771408037358688015e+00,5.206146364851803321e-02,2.297535128724481992e-04,1.000149146873986039e+00
2.205693180414591852e-11,9.893553844743138148e-01,-2.496434923911593218e-02,-1.419454662018495295e-01,1.183569098979534839e-03,1.183569098979534839e-03,1.183569098979534839e-03,-1.720639381353375796e+00,-1.755073966338001279e+00,3.443458498462538542e-02,2.309907481962565601e-04,1.000149402633701889e+00
2.221117608249659050e-11,9.893538249807388718e-01,-1.786976668483266847e-02,-1.413953477409308213e-01,1.098841800268638823e-03,1.098841800268638823e-03,1.098841800268638823e-03,-1.721638591284327280e+00,-1.791051857771097655e+00,6.941326648677038913e-02,2.320145878084133853e-04,1.000149541839599143e+00
2.236542036084726248e-11,9.894798747889759216e-01,-1.374784825437631516e-02,-1.388025911506534094e-01,9.157031561714008144e-04,9.157031561714008144e-04,9.157031561714008144e-04,-1.722446902759441567e+00,-1.835628412089725714e+00,1.131815093302842024e-01,2.328851629490809631e-04,1.000149742982598511e+00
2.251966463919793123e-11,9.897474296432902108e-01,-1.293700191182675652e-02,-1.348038525603611759e-01,6.955220021956565928e-04,6.955220021956565928e-04,6.955220021956565928e-04,-1.723199423057085733e+00,-1.839706913984327397e+00,1.165074909272416359e-01,2.337342026613774618e-04,1.000150228622718629e+00
2.267390891754860321e-11,9.900818708314798045e-01,-1.517435400515465896e-02,-1.305697230375060247e-01,4.915890746477741399e-04,4.915890746477741399e-04,4.915890746477741399e-04,-1.723900427626214427e+00,-1.804669299478053768e+00,8.076887185183925788e-02,2.345624634896172457e-04,1.000150745818356723e+00
2.282815319589927196e-11,9.904223360711372770e-01,-1.950978428737805415e-02,-1.270900124913012519e-01,3.583689418883689165e-04,3.583689418883689165e-04,3.583689418883689165e-04,-1.724751654555117364e+00,-1.764127586191344799e+00,3.937593163622740700e-02,2.354137723121339136e-04,1.000151094825798337e+00
2.298239747424994394e-11,9.907496016654693261e-01,-2.514163908382562387e-02,-1.243609997718449628e-01,3.316533088238685545e-04,3.316533088238685545e-04,3.316533088238685545e-04,-1.725814602198557202e+00,-1.746615712835946521e+00,2.080111063738940280e-02,2.363698452363222036e-04,1.000151400461880336e+00
2.313664175260061591e-11,9.910666929899643041e-01,-3.112407344591590352e-02,-1.219413904577382746e-01,3.985838540542064679e-04,3.985838540542064679e-04,3.985838540542064679e-04,-1.726991126492064321e+00,-1.767119976048539653e+00,4.012884955647522123e-02,2.373696150405075610e-04,1.000151774109533820e+00
2.329088603095128466e-11,9.913770265867516418e-01,-3.626642817862487517e-02,-1.198067029931711019e-01,5.310244230398078859e-04,5.310244230398078859e-04,5.310244230398078859e-04,-1.728045947908010138e+00,-1.817272138023233063e+00,8.922619011522282817e-02,2.382276564425702314e-04,1.000152173187974114e+00
2.344513030930195664e-11,9.917300221782219261e-01,-3.960197927121539285e-02,-1.179842043967506415e-01,7.095527077144601815e-04,7.095527077144601815e-04,7.095527077144601815e-04,-1.728999968117660657e+00,-1.849496023875807138e+00,1.204960557581463976e-01,2.389002743845390761e-04,1.000152546630794781e+00
2.359937458765262862e-11,9.921622458889556295e-01,-4.014024554471881667e-02,-1.164109754086356946e-01,8.986293168347305078e-04,8.986293168347305078e-04,8.986293168347305078e-04,-1.730033239883295604e+00,-1.830755569971396657e+00,1.007223300881011224e-01,2.395808413750657897e-04,1.000153008769342433e+00
2.375361886600329737e-11,9.925514071526206905e-01,-3.691154650825511502e-02,-1.156108929421123671e-01,1.051042501726449961e-03,1.051042501726449961e-03,1.051042501726449961e-03,-1.731229101363586098e+00,-1.792452235802571625e+00,6.122313443898563107e-02,2.404513931369313265e-04,1.000153406073266193e+00
2.390786314435396935e-11,9.927384880555766289e-01,-3.013371172352729763e-02,-1.159727515173442497e-01,1.137393729657785795e-03,1.137393729657785795e-03,1.137393729657785795e-03,-1.732564735802728961e+00,-1.776415615057795661e+00,4.385087925506665069e-02,2.415456875856525777e-04,1.000153668771384119e+00
2.406210742270464133e-11,9.926458788965171198e-01,-2.122475554765905839e-02,-1.172365578924448731e-01,1.129489043878611912e-03,1.129489043878611912e-03,1.129489043878611912e-03,-1.734004150592134863e+00,-1.788849453401646361e+00,5.484530280951158826e-02,2.428002505341275621e-04,1.000153829176746667e+00
2.421635170105531007e-11,9.922875695854792566e-01,-1.168829844587714398e-02,-1.190830783872223742e-01,1.009489489022509902e-03,1.009489489022509902e-03,1.009489489022509902e-03,-1.735342837563791374e+00,-1.818491645121635747e+00,8.314880755784438693e-02,2.440103735858508295e-04,1.000153952790751921e+00
2.437059597940598205e-11,9.917615368726212521e-01,-2.544393171706789674e-03,-1.213660310191136404e-01,8.102437249493625723e-04,8.102437249493625723e-04,8.102437249493625723e-04,-1.736514680342831740e+00,-1.842394039454217980e+00,1.058793591113863092e-01,2.450694421565009686e-04,1.000154142425342618e+00
2.452484025775665080e-11,9.912108023606528429e-01,5.772015722432317225e-03,-1.236037177050444136e-01,5.920803034898167562e-04,5.920803034898167562e-04,5.920803034898167562e-04,-1.737621270864834866e+00,-1.832608697875163895e+00,9.498742701032904245e-02,2.460428536372513534e-04,1.000154470448789246e+00
2.467908453610732278e-11,9.907556489174873526e-01,1.370306358757438295e-02,-1.253008386238742833e-01,4.104252660446428198e-04,4.104252660446428198e-04,4.104252660446428198e-04,-1.738671872230241888e+00,-1.788741487843539701e+00,5.006961561329790339e-02,2.470343446213151884e-04,1.000154993243947077e+00
2.483332881445799476e-11,9.904043509309049531e-01,2.195728193254481431e-02,-1.265570746196471030e-01,3.174268705921090301e-04,3.174268705921090301e-04,3.174268705921090301e-04,-1.739767007790676834e+00,-1.754228799413647621e+00,1.446179162297079809e-02,2.481111233922943986e-04,1.000155740594198095e+00
2.498757309280866351e-11,9.901243736748626123e-01,3.050524517145688369e-02,-1.275101464354320424e-01,3.444216622698882636e-04,3.444216622698882636e-04,3.444216622698882636e-04,-1.740943412698156223e+00,-1.767806990327387417e+00,2.686357762923114248e-02,2.492051078005166789e-04,1.000156482437198679e+00
2.514181737115933549e-11,9.899126966320102028e-01,3.900926502156626396e-02,-1.280424390300444470e-01,4.727551295706659330e-04,4.727551295706659330e-04,4.727551295706659330e-04,-1.742148877986078315e+00,-1.810643409918182289e+00,6.849453193210390534e-02,2.502309909143342510e-04,1.000156907959159458e+00
2.529606164951000423e-11,9.897679307240796476e-01,4.729246618642105049e-02,-1.279965591077476261e-01,6.593647555592192051e-04,6.593647555592192051e-04,6.593647555592192051e-04,-1.743184694983320737e+00,-1.844287150291849420e+00,1.011024553085285993e-01,2.511540070773656181e-04,1.000157038480286698e+00
2.545030592786067621e-11,9.897961381015194515e-01,5.483627078304597474e-02,-1.266404993734252249e-01,8.605592227755284917e-04,8.605592227755284917e-04,8.605592227755284917e-04,-1.744008955455992993e+00,-1.849479908860471644e+00,1.054709534044786928e-01,2.519004147282141162e-04,1.000157083827330595e+00
2.560455020621134819e-11,9.901132737287138275e-01,6.098120660041644880e-02,-1.232455744243882712e-01,1.022227783029642980e-03,1.022227783029642980e-03,1.022227783029642980e-03,-1.744720783166155087e+00,-1.822669113523587736e+00,7.794833035743269078e-02,2.525262376294763592e-04,1.000157145488799415e+00
2.575879448456201694e-11,9.906362067551461870e-01,6.544851298839923781e-02,-1.180396583706533609e-01,1.104822633811061022e-03,1.104822633811061022e-03,1.104822633811061022e-03,-1.745442114096773967e+00,-1.785479286383417685e+00,4.003717228664370464e-02,2.531973735996733148e-04,1.000157210613130454e+00
2.591303876291268892e-11,9.911833272591417110e-01,6.800553862663746840e-02,-1.120284903018357453e-01,1.104760889441379259e-03,1.104760889441379259e-03,1.104760889441379259e-03,-1.746150467424028907e+00,-1.775679352813069434e+00,2.952888538904062735e-02,2.538845084892866035e-04,1.000157291808164040e+00
2.606728304126336090e-11,9.916110528716447492e-01,6.842854329429845506e-02,-1.067781068409868889e-01,1.027265150771271415e-03,1.027265150771271415e-03,1.027265150771271415e-03,-1.746676749292603192e+00,-1.804422296747101528e+00,5.774554745449830134e-02,2.544104889341753718e-04,1.000157400652199158e+00
2.622152731961402965e-11,9.918953501930036776e-01,6.669499836732896425e-02,-1.035965838679133999e-01,8.809290551411537093e-04,8.809290551411537093e-04,8.809290551411537093e-04,-1.746937541387857173e+00,-1.838471809375174848e+00,9.153426798731759129e-02,2.547217469900249736e-04,1.000157455691062180e+00
2.637577159796470163e-11,9.920950840007042304e-01,6.292476994806477097e-02,-1.028296367394931077e-01,6.963684767327313601e-04,6.963684767327313601e-04,6.963684767327313601e-04,-1.747124012049937170e+00,-1.840136007068715163e+00,9.301199501877799314e-02,2.549833463301593426e-04,1.000157470061693754e+00
2.653001587631537360e-11,9.922764685676395136e-01,5.725924134430317863e-02,-1.038164716327769493e-01,5.149074817749464293e-04,5.149074817749464293e-04,5.149074817749464293e-04,-1.747451742458055346e+00,-1.812158631156675970e+00,6.470688869862060988e-02,2.553628144656153653e-04,1.000157509813155210e+00
2.668426015466604235e-11,9.924795583005904254e-01,5.036611040651382126e-02,-1.053419667779475072e-01,3.758857920773122784e-04,3.758857920773122784e-04,3.758857920773122784e-04,-1.747986576955150584e+00,-1.780130382263789723e+00,3.214380530863924362e-02,2.558999501638697547e-04,1.000157598788920854e+00
2.683850443301671433e-11,9.926893900786896152e-01,4.365777101415920652e-02,-1.065240215529889845e-01,3.239236136927139921e-04,3.239236136927139921e-04,3.239236136927139921e-04,-1.748669672448206702e+00,-1.769537106721267516e+00,2.086743427306073095e-02,2.565162928479117004e-04,1.000157666101300080e+00
2.699274871136738308e-11,9.928853566127149310e-01,3.872077188875323178e-02,-1.070302768383094155e-01,3.894501392240605096e-04,3.894501392240605096e-04,3.894501392240605096e-04,-1.749340532887650790e+00,-1.797970854685686737e+00,4.863032179803598865e-02,2.570556195133970822e-04,1.000157688387371069e+00
2.714699298971805506e-11,9.930789289555801425e-01,3.689928097273331709e-02,-1.068310078246316741e-01,5.535465635621856628e-04,5.535465635621856628e-04,5.535465635621856628e-04,-1.750012516378802729e+00,-1.846496749345211352e+00,9.648423296640869229e-02,2.574669779716925381e-04,1.000157741594639438e+00
2.730123726806872704e-11,9.932553908377359519e-01,3.876819739763302797e-02,-1.060676398435394657e-01,7.643482780093940237e-04,7.643482780093940237e-04,7.643482780093940237e-04,-1.750754031291302137e+00,-1.868646462432267397e+00,1.178924311409652731e-01,2.579036200131893633e-04,1.000158004405843792e+00
2.745548154641939579e-11,9.933836958814372675e-01,4.371732803712907733e-02,-1.045779768265830273e-01,9.668489111647342359e-04,9.668489111647342359e-04,9.668489111647342359e-04,-1.751555916811897928e+00,-1.842990739449839932e+00,9.143482263794203146e-02,2.585191546753714924e-04,1.000158504862756370e+00
2.760972582477006776e-11,9.934482420232774169e-01,5.055238390797372333e-02,-1.017837456642684962e-01,1.103085587362782937e-03,1.103085587362782937e-03,1.103085587362782937e-03,-1.752544423132496254e+00,-1.798889451775429027e+00,4.634502864293281454e-02,2.593525825064179040e-04,1.000158898243800554e+00
2.776397010312073651e-11,9.934105524939230714e-01,5.834087092755427945e-02,-9.740839976493134711e-02,1.136008658056278289e-03,1.136008658056278289e-03,1.136008658056278289e-03,-1.753710675285856224e+00,-1.778144165347416816e+00,2.443349006156057823e-02,2.603735069854181067e-04,1.000159037155786912e+00
2.791821438147140849e-11,9.932409019288060970e-01,6.652347272028608094e-02,-9.152757490661833639e-02,1.070366914243321352e-03,1.070366914243321352e-03,1.070366914243321352e-03,-1.754986598823218946e+00,-1.791922430515654696e+00,3.693583169243564585e-02,2.615072521801612630e-04,1.000159100037761206e+00
2.807245865982208047e-11,9.929363492451188655e-01,7.486878803282506767e-02,-8.461587320613862817e-02,9.308844252372502383e-04,9.308844252372502383e-04,9.308844252372502383e-04,-1.756236003619277453e+00,-1.826225340963025134e+00,6.998933734374765403e-02,2.626190375162612166e-04,1.000159162017356218e+00
2.822670293817274922e-11,9.925254395897178394e-01,8.341622522684284669e-02,-7.772772438177179277e-02,7.491893039113278925e-04,7.491893039113278925e-04,7.491893039113278925e-04,-1.757250923875254944e+00,-1.851084935125037356e+00,9.383401124978234253e-02,2.635528776341255434e-04,1.000159403434003780e+00
2.838094721652342120e-11,9.920716946010826875e-01,9.199865316857211428e-02,-7.191496805238865864e-02,5.731312504645952972e-04,5.731312504645952972e-04,5.731312504645952972e-04,-1.758046915536576993e+00,-1.837207177938429581e+00,7.916026240185250473e-02,2.643394266946109505e-04,1.000159878474061070e+00
2.853519149487409318e-11,9.916199728721897255e-01,9.995519693252259696e-02,-6.763997104679757288e-02,4.440123565153403381e-04,4.440123565153403381e-04,4.440123565153403381e-04,-1.758844372265059297e+00,-1.797260375670282739e+00,3.841600340522347695e-02,2.650968862793898141e-04,1.000160153871631152e+00
2.868943577322476192e-11,9.912211660947423120e-01,1.065426307891707280e-01,-6.469184457853283110e-02,3.797633999477899769e-04,3.797633999477899769e-04,3.797633999477899769e-04,-1.759621996514367792e+00,-1.775702699452616384e+00,1.608070293824855751e-02,2.658051699577367749e-04,1.000160335185182436e+00
2.884368005157543390e-11,9.909771669280807993e-01,1.112382099621099518e-01,-6.225715433527945208e-02,3.935158854944888662e-04,3.935158854944888662e-04,3.935158854944888662e-04,-1.760280892872447378e+00,-1.794359432944928834e+00,3.407854007248141415e-02,2.663912147596336787e-04,1.000160674116949755e+00
2.899792432992610588e-11,9.909861185255145477e-01,1.139095181452861177e-01,-5.932290500106662118e-02,4.917124002791160029e-04,4.917124002791160029e-04,4.917124002791160029e-04,-1.760794916462580906e+00,-1.835270309014258139e+00,7.447539255167733019e-02,2.668224043041393764e-04,1.000160894028123026e+00
2.915216860827677786e-11,9.912576328012484561e-01,1.149207081505064787e-01,-5.537609346590037507e-02,6.539719237668090764e-04,6.539719237668090764e-04,6.539719237668090764e-04,-1.761218103123961987e+00,-1.862736834431106381e+00,1.015187313071443942e-01,2.671629066627784796e-04,1.000160949445718650e+00
2.930641288662744338e-11,9.916853641469025593e-01,1.149213246807780919e-01,-5.074509310145874225e-02,8.443024891058657343e-04,8.443024891058657343e-04,8.443024891058657343e-04,-1.761676199824306899e+00,-1.857127660270820657e+00,9.545146044651373063e-02,2.675079307663947832e-04,1.000161092336877999e+00
2.946065716497811536e-11,9.921361781257371781e-01,1.142938753806801155e-01,-4.627702909222587702e-02,1.020536695904444152e-03,1.020536695904444152e-03,1.020536695904444152e-03,-1.762194024367032208e+00,-1.821375486113497644e+00,5.918146174646548435e-02,2.679129005109177116e-04,1.000161476471683963e+00
2.961490144332878734e-11,9.925360191440432134e-01,1.128404639614189325e-01,-4.272250565465213201e-02,1.127022584382260991e-03,1.127022584382260991e-03,1.127022584382260991e-03,-1.762748085856575830e+00,-1.782334116243292854e+00,1.958603038671703767e-02,2.684044622478633322e-04,1.000161956689095355e+00
2.976914572167945932e-11,9.928553336939484053e-01,1.102483042633616711e-01,-4.069242991576249580e-02,1.122833203734602270e-03,1.122833203734602270e-03,1.122833203734602270e-03,-1.763248703340983825e+00,-1.780608337313181355e+00,1.735963397219758911e-02,2.689225831793740930e-04,1.000162321758350403e+00
2.992339000003013129e-11,9.931104170436815259e-01,1.064447637326956797e-01,-4.041118521808721026e-02,1.013950518808929419e-03,1.013950518808929419e-03,1.013950518808929419e-03,-1.763686223245482410e+00,-1.815377090612687816e+00,5.169086736720540642e-02,2.694300159650759685e-04,1.000162547820188541e+00
3.007763427838079681e-11,9.933225288097782268e-01,1.017779556345219799e-01,-4.155693112227833164e-02,8.357437689900715011e-04,8.357437689900715011e-04,8.357437689900715011e-04,-1.764150670379138308e+00,-1.845266236329049070e+00,8.111556594991067848e-02,2.699597074138391042e-04,1.000162780866681977e+00
3.023187855673146879e-11,9.934878141600299584e-01,9.714912680648830900e-02,-4.381750064378905907e-02,6.365830462269051436e-04,6.365830462269051436e-04,6.365830462269051436e-04,-1.764603005880386988e+00,-1.843866666730539006e+00,7.926366085015194851e-02,2.704917688771406488e-04,1.000163092510787832e+00
3.038612283508214077e-11,9.936002766304602440e-01,9.356970782830238698e-02,-4.696348430218331982e-02,4.748556582520977874e-04,4.748556582520977874e-04,4.748556582520977874e-04,-1.765070214795726677e+00,-1.818712671848295326e+00,5.364245705256864838e-02,2.710296610674750627e-04,1.000163428240606001e+00
3.054036711343281275e-11,9.936697145251478513e-01,9.151498545061628742e-02,-5.027189424080709401e-02,3.913550346981688947e-04,3.913550346981688947e-04,3.913550346981688947e-04,-1.765691511927011126e+00,-1.796998177258052110e+00,3.130666533104091431e-02,2.716157897324360834e-04,1.000163657708386555e+00
3.069461139178348473e-11,9.937085941473217110e-01,9.090499984435423952e-02,-5.285786960052947514e-02,3.928635211763716680e-04,3.928635211763716680e-04,3.928635211763716680e-04,-1.766437092797095154e+00,-1.798470311226441298e+00,3.203321842934606783e-02,2.722411400683632642e-04,1.000163801762008031e+00
3.084885567013415024e-11,9.937496396238347796e-01,9.139522284031671717e-02,-5.400239231071102958e-02,4.729910036093143162e-04,4.729910036093143162e-04,4.729910036093143162e-04,-1.767187718407011943e+00,-1.825788018017439063e+00,5.860029961042721725e-02,2.727928757636222112e-04,1.000163927406726438e+00
3.100309994848482222e-11,9.938841642652419539e-01,9.257921985228602380e-02,-5.279202419522899953e-02,6.161694303994515003e-04,6.161694303994515003e-04,6.161694303994515003e-04,-1.767812787296801691e+00,-1.859212888159188060e+00,9.140010086238632703e-02,2.732023309239149027e-04,1.000164052480141619e+00
3.115734422683549420e-11,9.941466093314261787e-01,9.423036243984364568e-02,-4.860944719900571476e-02,7.844917493670911738e-04,7.844917493670911738e-04,7.844917493670911738e-04,-1.768445520685899996e+00,-1.863298766968897180e+00,9.485324628299719729e-02,2.736366799760102928e-04,1.000164157592122072e+00
3.131158850518616618e-11,9.944198040631839763e-01,9.642103136838618693e-02,-4.148110819710579961e-02,9.395675003219432567e-04,9.395675003219432567e-04,9.395675003219432567e-04,-1.769237810485195572e+00,-1.832450237303808516e+00,6.321242681861292956e-02,2.743007613480375113e-04,1.000164318151119724e+00
3.146583278353683816e-11,9.945302945012838292e-01,9.933905017739362575e-02,-3.178638430328875608e-02,1.053685670663463084e-03,1.053685670663463084e-03,1.053685670663463084e-03,-1.770262917781826983e+00,-1.799371072980505915e+00,2.910815519867895190e-02,2.752424320025303518e-04,1.000164603977780731e+00
3.162007706188751014e-11,9.943496428448632685e-01,1.029417376125395800e-01,-2.031239612071827558e-02,1.097788923850096399e-03,1.097788923850096399e-03,1.097788923850096399e-03,-1.771484561645429334e+00,-1.789820285761026142e+00,1.833572411559670351e-02,2.763931252462545514e-04,1.000164926624861561e+00
3.177432134023817566e-11,9.938643137045113374e-01,1.068527193713055962e-01,-8.412960143621063536e-03,1.052973299048197463e-03,1.052973299048197463e-03,1.052973299048197463e-03,-1.772691811046207544e+00,-1.807170248702871795e+00,3.447843765666420285e-02,2.775519376749067545e-04,1.000165192455147123e+00
3.192856561858884764e-11,9.932093301321233136e-01,1.104225718396469741e-01,2.493448244579342561e-03,9.271409159226009101e-04,9.271409159226009101e-04,9.271409159226009101e-04,-1.773704267159958547e+00,-1.836138498164609389e+00,6.243423100465094605e-02,2.785243942167605182e-04,1.000165405438143029e+00
3.208280989693951961e-11,9.925925715972099272e-01,1.128921906443831197e-01,1.158587677205323574e-02,7.476432811608024146e-04,7.476432811608024146e-04,7.476432811608024146e-04,-1.774506975022383637e+00,-1.851938943990566022e+00,7.743196896818231589e-02,2.792712605042052738e-04,1.000165481264213341e+00
3.223705417529019159e-11,9.921759692530522923e-01,1.139235171049886169e-01,1.866986871150979124e-02,5.567724038658827682e-04,5.567724038658827682e-04,5.567724038658827682e-04,-1.775176991695145867e+00,-1.840170533986531964e+00,6.499354229138613881e-02,2.798916621749827547e-04,1.000165528315536401e+00
3.239129845364086357e-11,9.919863041261015590e-01,1.138769052349035832e-01,2.392916801143584946e-02,4.148501556281022841e-04,4.148501556281022841e-04,4.148501556281022841e-04,-1.775819023200629454e+00,-1.811842787791048792e+00,3.602376459041926882e-02,2.805158161724998715e-04,1.000165644654391839e+00
3.254554273199152909e-11,9.919566738612832779e-01,1.134056919294439830e-01,2.780933340988687996e-02,3.679120931593728183e-04,3.679120931593728183e-04,3.679120931593728183e-04,-1.776454537948878087e+00,-1.800493508712069479e+00,2.403897076319138140e-02,2.811551197146763240e-04,1.000165760482462973e+00
3.269978701034220107e-11,9.920379956330153126e-01,1.129666298836876914e-01,3.056133422118363988e-02,4.221253153818579733e-04,4.221253153818579733e-04,4.221253153818579733e-04,-1.777117562774942261e+00,-1.819172115851649618e+00,4.205455307670744047e-02,2.817841621976631622e-04,1.000165890797874102e+00
3.285403128869287305e-11,9.922275963467510618e-01,1.125389585248528224e-01,3.208641291205440588e-02,5.569648809033876311e-04,5.569648809033876311e-04,5.569648809033876311e-04,-1.777828418816704392e+00,-1.846675937912833021e+00,6.884751909612853160e-02,2.823872292554316875e-04,1.000166005089464516e+00
3.300827556704354503e-11,9.925663813666659729e-01,1.115641831379678428e-01,3.242556635471840337e-02,7.350958717430088963e-04,7.350958717430088963e-04,7.350958717430088963e-04,-1.778446028881575769e+00,-1.858985414248917056e+00,8.053938536734130127e-02,2.828989888046171391e-04,1.000166062973076420e+00
3.316251984539421701e-11,9.930894613996348319e-01,1.093812918897804076e-01,3.184339311533791739e-02,9.045016175826944491e-04,9.045016175826944491e-04,9.045016175826944491e-04,-1.778993693026234446e+00,-1.846035219015610407e+00,6.704152598937603014e-02,2.833446073132954543e-04,1.000166118289441242e+00
3.331676412374488898e-11,9.937184164214513116e-01,1.059194419550463367e-01,3.065182439428205258e-02,1.025389739138860608e-03,1.025389739138860608e-03,1.025389739138860608e-03,-1.779620998419783939e+00,-1.816573312750199731e+00,3.695231433041570868e-02,2.838613432745808510e-04,1.000166269730428770e+00
3.347100840209555450e-11,9.942768693635423150e-01,1.018373549443353093e-01,2.911270218458981290e-02,1.078664652391786005e-03,1.078664652391786005e-03,1.078664652391786005e-03,-1.780340276175794711e+00,-1.793746367209782644e+00,1.340609103398793765e-02,2.844879344619536060e-04,1.000166520552823402e+00
3.362525268044622648e-11,9.946210598643312473e-01,9.815919628098665473e-02,2.730259608624429485e-02,1.054160968175403296e-03,1.054160968175403296e-03,1.054160968175403296e-03,-1.780996367810343539e+00,-1.798909354825067419e+00,1.791298701472395644e-02,2.850810866064970562e-04,1.000166743877987763e+00
3.377949695879689846e-11,9.947301266209076509e-01,9.585778505697568896e-02,2.517448744791131107e-02,9.560500035749757743e-04,9.560500035749757743e-04,9.560500035749757743e-04,-1.781427687373875246e+00,-1.829921883980905051e+00,4.849419660702986717e-02,2.854977434640697210e-04,1.000166844363331364e+00
3.393374123714757044e-11,9.946870812219290592e-01,9.521776921612599975e-02,2.268886205156132874e-02,8.087020009039960723e-04,8.087020009039960723e-04,8.087020009039960723e-04,-1.781705584690943311e+00,-1.856270761869357910e+00,7.456517717841469606e-02,2.857935698770448655e-04,1.000166903024377607e+00
3.408798551549824242e-11,9.945882615949946937e-01,9.562502736107125756e-02,2.005942121440625753e-02,6.443416172146729150e-04,6.443416172146729150e-04,6.443416172146729150e-04,-1.781989060472730202e+00,-1.855726184866298922e+00,7.373712439356872039e-02,2.860928327178890529e-04,1.000166989221201730e+00
3.424222979384890793e-11,9.945061204520733167e-01,9.625631332172465693e-02,1.778089297398667210e-02,4.957712193930046253e-04,4.957712193930046253e-04,4.957712193930046253e-04,-1.782297086328042068e+00,-1.836063494962228315e+00,5.376640863418615662e-02,2.863964039699976039e-04,1.000167059164397187e+00
3.439647407219957991e-11,9.945004845009653982e-01,9.646231014962838857e-02,1.650017598893228216e-02,4.037364992051034412e-04,4.037364992051034412e-04,4.037364992051034412e-04,-1.782644668101609486e+00,-1.815498584666752624e+00,3.285391656514319303e-02,2.866868771336619531e-04,1.000167088475350408e+00
3.455071835055025189e-11,9.945895549616239339e-01,9.590604446677024331e-02,1.695774831678305977e-02,3.996644015307253229e-04,3.996644015307253229e-04,3.996644015307253229e-04,-1.783076834760773055e+00,-1.813813152491546843e+00,3.073631773077377741e-02,2.869817251646585281e-04,1.000167122858285129e+00
3.470496262890092387e-11,9.947319672649932443e-01,9.474463732867974275e-02,1.978564200673521567e-02,4.854691926270198409e-04,4.854691926270198409e-04,4.854691926270198409e-04,-1.783555229648032370e+00,-1.836324311234605711e+00,5.276908158657344500e-02,2.873133390546104291e-04,1.000167172637525859e+00
3.485920690725159585e-11,9.948711023032059675e-01,9.327643677132885225e-02,2.521930272543421170e-02,6.412664656226959269e-04,6.412664656226959269e-04,6.412664656226959269e-04,-1.784107783229784250e+00,-1.861120734370299346e+00,7.701295114051513735e-02,2.877147049581809724e-04,1.000167267602103616e+00
3.501345118560226137e-11,9.949556983215699368e-01,9.159065088290900547e-02,3.307436978708263448e-02,8.291535322091984862e-04,8.291535322091984862e-04,8.291535322091984862e-04,-1.784736380599037053e+00,-1.860913692043409950e+00,7.617731144437295265e-02,2.882527495330439930e-04,1.000167473182493216e+00
3.516769546395293335e-11,9.949312522586741814e-01,8.944227797919210299e-02,4.273022584089225528e-02,9.921794415827791744e-04,9.921794415827791744e-04,9.921794415827791744e-04,-1.785489878725817769e+00,-1.831047464408947834e+00,4.555758568313001550e-02,2.889991639568531556e-04,1.000167784118958458e+00
3.532193974230360533e-11,9.947738662104252949e-01,8.627038952681168049e-02,5.313214336226021461e-02,1.082867576157651264e-03,1.082867576157651264e-03,1.082867576157651264e-03,-1.786422246472759046e+00,-1.800864845155746519e+00,1.444259868298754766e-02,2.899168838749436477e-04,1.000168230226922805e+00
3.547618402065427730e-11,9.945015657044254942e-01,8.162510095217408168e-02,6.317849305385254965e-02,1.083999838635951686e-03,1.083999838635951686e-03,1.083999838635951686e-03,-1.787461683915907873e+00,-1.798528565831954085e+00,1.106688191604618919e-02,2.909157970955478668e-04,1.000168852453179547e+00
3.563042829900494928e-11,9.941364856447090226e-01,7.580064579018369608e-02,7.204865360093483384e-02,9.991036405071192315e-04,9.991036405071192315e-04,9.991036405071192315e-04,-1.788500529210463208e+00,-1.822311333773106945e+00,3.381080456264379253e-02,2.918875846042683206e-04,1.000169435549346453e+00
3.578467257735561480e-11,9.937250525265093337e-01,6.987861130349695693e-02,7.934387954010403698e-02,8.532596009382839271e-04,8.532596009382839271e-04,8.532596009382839271e-04,-1.789347842090664775e+00,-1.853637614054439720e+00,6.428977196377497205e-02,2.926773472647508940e-04,1.000169757867703568e+00
3.593891685570628678e-11,9.933574348792270081e-01,6.508584081458071435e-02,8.499490868410237987e-02,6.889571619512349990e-04,6.889571619512349990e-04,6.889571619512349990e-04,-1.789927618238643880e+00,-1.867702519726350596e+00,7.777490148770660472e-02,2.932395814697863175e-04,1.000169935221026929e+00
3.609316113405695876e-11,9.931019682256047032e-01,6.216987737691796051e-02,8.903042735374738781e-02,5.449336409467205522e-04,5.449336409467205522e-04,5.449336409467205522e-04,-1.790374712621146669e+00,-1.851392625083975174e+00,6.101791246282856768e-02,2.937124511684376885e-04,1.000170064255553104e+00
3.624740541240763074e-11,9.929970502435273572e-01,6.102830445946885729e-02,9.122994756756493129e-02,4.461680765600552667e-04,4.461680765600552667e-04,4.461680765600552667e-04,-1.790855331202112488e+00,-1.821355786538896293e+00,3.050045533678380841e-02,2.942161662620406781e-04,1.000170208015594753e+00
3.640164969075830272e-11,9.930748599830632184e-01,6.086107138683960471e-02,9.133305834249250132e-02,4.152140242637441842e-04,4.152140242637441842e-04,4.152140242637441842e-04,-1.791349646637054205e+00,-1.808290878710204552e+00,1.694123207315037863e-02,2.947241119504832862e-04,1.000170348257698461e+00
3.655589396910897470e-11,9.933439555228356088e-01,6.080744961594481551e-02,8.956441500635009545e-02,4.638102506206839208e-04,4.638102506206839208e-04,4.638102506206839208e-04,-1.791808403821114171e+00,-1.825773260531280862e+00,3.396485671016664237e-02,2.951548331494149098e-04,1.000170485715782265e+00
3.671013824745964021e-11,9.937721765281865016e-01,6.034279936933716754e-02,8.658763924524796873e-02,5.802783933423165527e-04,5.802783933423165527e-04,5.802783933423165527e-04,-1.792282079049843935e+00,-1.853836309899661083e+00,6.155423084981716947e-02,2.955322218754245431e-04,1.000170683198456700e+00
3.686438252581031219e-11,9.942748164473648176e-01,5.951032182406053306e-02,8.308439061013633831e-02,7.404021642274499207e-04,7.404021642274499207e-04,7.404021642274499207e-04,-1.792792237334162042e+00,-1.862869974995112754e+00,7.007773766095062862e-02,2.959013287452802910e-04,1.000170814971109046e+00
3.701862680416098417e-11,9.947487930603333695e-01,5.877363008358773427e-02,7.972600364540535778e-02,9.090657213003945462e-04,9.090657213003945462e-04,9.090657213003945462e-04,-1.793279174154077893e+00,-1.846245789502920509e+00,5.296661534884253980e-02,2.962277765877837526e-04,1.000170856357113669e+00
3.717287108251165615e-11,9.951203867319504681e-01,5.846690512216055902e-02,7.689663377649764986e-02,1.038291551475088465e-03,1.038291551475088465e-03,1.038291551475088465e-03,-1.793745268517086711e+00,-1.816749789067450882e+00,2.300452055036423735e-02,2.965486628999822421e-04,1.000170893134634031e+00
3.732711536086232813e-11,9.953510385008549344e-01,5.856965142330079754e-02,7.444804235182764240e-02,1.090237839866627827e-03,1.090237839866627827e-03,1.090237839866627827e-03,-1.794224228248144648e+00,-1.800632141394181263e+00,6.407913146036551232e-03,2.969211856443741801e-04,1.000170991960416256e+00
3.748135963921299365e-11,9.954262482299867099e-01,5.882662263667095409e-02,7.230889141051687063e-02,1.053598168038899410e-03,1.053598168038899410e-03,1.053598168038899410e-03,-1.794678885426530535e+00,-1.817489551904776901e+00,2.281066647824639068e-02,2.973057525405479302e-04,1.000171186448337801e+00
3.763560391756366562e-11,9.953854374469996991e-01,5.881331883855363263e-02,7.062859796046329353e-02,9.354927281667530306e-04,9.354927281667530306e-04,9.354927281667530306e-04,-1.795031362006669573e+00,-1.852797904741200430e+00,5.776654273453082911e-02,2.976193757379257967e-04,1.000171362433790012e+00
3.778984819591433760e-11,9.953185914298241510e-01,5.823708162797681248e-02,6.950358219917383840e-02,7.650898513763574812e-04,7.650898513763574812e-04,7.650898513763574812e-04,-1.795281402562482143e+00,-1.874087647025193037e+00,7.880624446271085326e-02,2.978474520926368283e-04,1.000171469798869728e+00
3.794409247426500958e-11,9.952798470081500870e-01,5.709612957595348870e-02,6.922043271398256592e-02,5.944353649265103796e-04,5.944353649265103796e-04,5.944353649265103796e-04,-1.795533393626939533e+00,-1.863885419593169779e+00,6.835202596623032867e-02,2.980623221060258593e-04,1.000171589272841111e+00
3.809833675261568156e-11,9.952624322251254485e-01,5.548412711311116047e-02,7.017961698007699201e-02,4.709271165202313968e-04,4.709271165202313968e-04,4.709271165202313968e-04,-1.795887377722841682e+00,-1.836119926501062816e+00,4.023254877822123043e-02,2.983363345869493579e-04,1.000171754207201502e+00
3.825258103096635354e-11,9.952530551004605819e-01,5.342709019714168145e-02,7.242066867800227292e-02,4.197296024406689443e-04,4.197296024406689443e-04,4.197296024406689443e-04,-1.796358063367897939e+00,-1.818230674969735672e+00,2.187261160183762501e-02,2.987108601642280304e-04,1.000171890414929488e+00
3.840682530931701906e-11,9.952383288342986356e-01,5.083653451273584950e-02,7.566813177011505465e-02,4.500594804988722396e-04,4.500594804988722396e-04,4.500594804988722396e-04,-1.796906148491453692e+00,-1.822405848178481280e+00,2.549969968702762990e-02,2.991623230315869461e-04,1.000171953756522569e+00
3.856106958766769104e-11,9.952279441252108727e-01,4.732481495623485496e-02,7.957232829949949238e-02,5.502174518295898905e-04,5.502174518295898905e-04,5.502174518295898905e-04,-1.797411932698721460e+00,-1.843773357525942291e+00,4.636142482722088037e-02,2.995863681249205353e-04,1.000171987076337476e+00
3.871531386601836302e-11,9.952649580747221503e-01,4.219114527755508937e-02,8.376445875487278925e-02,6.907745282157234500e-04,6.907745282157234500e-04,6.907745282157234500e-04,-1.797850584774525862e+00,-1.861860068369620258e+00,6.400948359509447960e-02,2.999860521866611041e-04,1.000172036496474792e+00
3.886955814436903499e-11,9.953474828472688163e-01,3.495506770754608361e-02,8.784844573220482178e-02,8.415420178309708857e-04,8.415420178309708857e-04,8.415420178309708857e-04,-1.798409963967042113e+00,-1.855328668112535606e+00,5.691870414549347890e-02,3.005114670148277393e-04,1.000172194091546451e+00
3.902380242271970697e-11,9.953759651943538955e-01,2.585797847221300155e-02,9.158907215170380978e-02,9.727756037830945354e-04,9.727756037830945354e-04,9.727756037830945354e-04,-1.799201261330416024e+00,-1.829988799146865297e+00,3.078753781644936321e-02,3.012564456966856843e-04,1.000172570656962412e+00
3.917804670107037249e-11,9.952272428550192895e-01,1.588598438078554081e-02,9.502234272981366359e-02,1.051500455003706504e-03,1.051500455003706504e-03,1.051500455003706504e-03,-1.800102910646464549e+00,-1.811553284977278855e+00,1.145037433081434568e-02,3.021171743370794621e-04,1.000173148038946636e+00
3.933229097942104447e-11,9.948884202135945820e-01,6.444638416149933886e-03,9.807044729192249122e-02,1.054441129154028330e-03,1.054441129154028330e-03,1.054441129154028330e-03,-1.800884163175215047e+00,-1.819414704288404128e+00,1.853054111318907377e-02,3.028895539359010344e-04,1.000173678101222929e+00
3.948653525777171645e-11,9.944520432765331375e-01,-1.264851235224727713e-03,1.005414422317332940e-01,9.808592789517594189e-04,9.808592789517594189e-04,9.808592789517594189e-04,-1.801478963416589973e+00,-1.845751163875719136e+00,4.427220045912912127e-02,3.034793667163175764e-04,1.000174048857112696e+00
3.964077953612238843e-11,9.940334937163024520e-01,-6.691336721702786060e-03,1.022713779366605374e-01,8.451571485752584593e-04,8.451571485752584593e-04,8.451571485752584593e-04,-1.801906532200272526e+00,-1.866850168624014872e+00,6.494363642374229029e-02,3.039029162091848465e-04,1.000174333063847953e+00
3.979502381447306041e-11,9.937685046160354974e-01,-9.868519673714678739e-03,1.028969779407519353e-01,6.785064079444652618e-04,6.785064079444652618e-04,6.785064079444652618e-04,-1.802180678450276741e+00,-1.868129454075378115e+00,6.594877562510133295e-02,3.042016922876607742e-04,1.000174507898091480e+00
3.994926809282372592e-11,9.937402092198954762e-01,-1.112131310780089741e-02,1.021835543163536197e-01,5.287702247545421471e-04,5.287702247545421471e-04,5.287702247545421471e-04,-1.802410865848963262e+00,-1.847921770393944119e+00,4.551090454498082916e-02,3.044890033845600659e-04,1.000174622871271124e+00
4.010351237117439790e-11,9.939083318305854675e-01,-1.075653027749216666e-02,1.005051169165357555e-01,4.377834229102965376e-04,4.377834229102965376e-04,4.377834229102965376e-04,-1.802727753718516901e+00,-1.823286152170373597e+00,2.055839845185670686e-02,3.048558749740912081e-04,1.000174821869689090e+00
4.025775664952506988e-11,9.941943700907308612e-01,-9.008446908476410234e-03,9.839265001588813619e-02,4.269541526694765128e-04,4.269541526694765128e-04,4.269541526694765128e-04,-1.803183103465099357e+00,-1.818338806336592617e+00,1.515570287149326997e-02,3.053056268428395894e-04,1.000175280481901519e+00
4.041200092787574186e-11,9.945489980087204307e-01,-6.237146288834310472e-03,9.611243169359801053e-02,5.004250747520394994e-04,5.004250747520394994e-04,5.004250747520394994e-04,-1.803731775065045895e+00,-1.835751947204644630e+00,3.202017213959865161e-02,3.057797819751341688e-04,1.000175985051891647e+00
4.056624520622641384e-11,9.949456666996392418e-01,-2.992220797155155983e-03,9.381136391904017213e-02,6.376186305253646195e-04,6.376186305253646195e-04,6.376186305253646195e-04,-1.804301070570148990e+00,-1.855892442843602330e+00,5.159137227345344384e-02,3.062015163765333071e-04,1.000176587465352096e+00
4.072048948457707936e-11,9.953653177212353764e-01,1.476046450509816690e-04,9.154290281696439435e-02,7.954537138140729564e-04,7.954537138140729564e-04,7.954537138140729564e-04,-1.804822672036584974e+00,-1.858772574704431912e+00,5.394990266784684130e-02,3.065595804299480593e-04,1.000176967111849669e+00
4.087473376292775134e-11,9.957701793163813431e-01,2.574532936386783686e-03,8.930163527401394075e-02,9.337686939856282634e-04,9.337686939856282634e-04,9.337686939856282634e-04,-1.805306823185093057e+00,-1.844012029739961145e+00,3.870520655486803241e-02,3.069029235605835433e-04,1.000177259072305702e+00
4.102897804127842331e-11,9.960853906656612633e-01,3.787693867233936102e-03,8.720465153013688686e-02,1.024269660182037687e-03,1.024269660182037687e-03,1.024269660182037687e-03,-1.805818885179120814e+00,-1.827947020902692232e+00,2.212813572357134190e-02,3.072955139122507721e-04,1.000177551358367722e+00
4.118322231962909529e-11,9.962259946359827145e-01,3.682926906968940050e-03,8.553485582774950080e-02,1.047028893140608107e-03,1.047028893140608107e-03,1.047028893140608107e-03,-1.806355493807808354e+00,-1.824196678081924539e+00,1.784118427411615290e-02,3.077376270983991262e-04,1.000177882134264618e+00
4.133746659797976727e-11,9.961785835782863696e-01,2.432567469646052579e-03,8.452649050715790868e-02,9.975532000295133338e-04,9.975532000295133338e-04,9.975532000295133338e-04,-1.806812122748173266e+00,-1.838613560092748234e+00,3.180143734457505089e-02,3.081341739290793650e-04,1.000178217919040824e+00
4.149171087633043925e-11,9.960154882381637709e-01,3.509843096837728061e-04,8.424707617119063519e-02,8.903654712445968969e-04,8.903654712445968969e-04,8.903654712445968969e-04,-1.807181835719006591e+00,-1.862658242755880877e+00,5.547640703687419655e-02,3.084403941940019791e-04,1.000178614659708476e+00
4.164595515468110477e-11,9.958175909316768770e-01,-2.201968006705160193e-03,8.464466533940154247e-02,7.481545843623623251e-04,7.481545843623623251e-04,7.481545843623623251e-04,-1.807544414825276613e+00,-1.873679411892692048e+00,6.613499706741540751e-02,3.087164009163439094e-04,1.000178981164003167e+00
4.180019943303177675e-11,9.956501489294601326e-01,-5.110585351082646416e-03,8.533545168173427287e-02,6.008769639201298838e-04,6.008769639201298838e-04,6.008769639201298838e-04,-1.807922313291172589e+00,-1.861505442586687042e+00,5.358312929551452969e-02,3.090201000927138134e-04,1.000179149444806459e+00
4.195444371138244873e-11,9.955555917153277035e-01,-8.593621509723477908e-03,8.573373980509339798e-02,4.879313091076871336e-04,4.879313091076871336e-04,4.879313091076871336e-04,-1.808308939157161621e+00,-1.837498591757561250e+00,2.918965260039965010e-02,3.093548707971395485e-04,1.000179195080218131e+00
4.210868798973312071e-11,9.955376276762745169e-01,-1.308690747778132497e-02,8.554801962048316777e-02,4.405527257051594647e-04,4.405527257051594647e-04,4.405527257051594647e-04,-1.808718653670811971e+00,-1.823387498588653788e+00,1.466884491784174217e-02,3.097157856911052329e-04,1.000179273257627344e+00
4.226293226808379268e-11,9.955759664884950011e-01,-1.898147592326697788e-02,8.472906801302819424e-02,4.698537921623375190e-04,4.698537921623375190e-04,4.698537921623375190e-04,-1.809195880088598551e+00,-1.829945217905557531e+00,2.074933781695893764e-02,3.101439829771803131e-04,1.000179409749905490e+00
4.241717654643445820e-11,9.956291246081446777e-01,-2.625155487645439503e-02,8.335198559971002119e-02,5.719929058314003481e-04,5.719929058314003481e-04,5.719929058314003481e-04,-1.809756281362400854e+00,-1.847551459105758020e+00,3.779517774335714592e-02,3.106579086309737832e-04,1.000179477451254906e+00
4.257142082478513018e-11,9.956522280899227084e-01,-3.437045536294366238e-02,8.169388165283408831e-02,7.229019805713305909e-04,7.229019805713305909e-04,7.229019805713305909e-04,-1.810362766069145479e+00,-1.861926337553798660e+00,5.156357148465314649e-02,3.111982214998391927e-04,1.000179491750561533e+00
4.272566510313580216e-11,9.956285129496981190e-01,-4.258402092620410667e-02,7.992065894265887316e-02,8.785890630229291473e-04,8.785890630229291473e-04,8.785890630229291473e-04,-1.810924685430280956e+00,-1.859722087539690039e+00,4.879740210940897160e-02,3.117348371398428325e-04,1.000179495813735109e+00
4.287990938148647414e-11,9.955557473742273622e-01,-5.019466090720652723e-02,7.791134185600528950e-02,9.964422300819527831e-04,9.964422300819527831e-04,9.964422300819527831e-04,-1.811470239341106181e+00,-1.841356384679651903e+00,2.988614533854577412e-02,3.122876664831122028e-04,1.000179573453484627e+00
4.303415365983714612e-11,9.954204617183742831e-01,-5.667156092213000707e-02,7.553195774555258868e-02,1.048307900048525785e-03,1.048307900048525785e-03,1.048307900048525785e-03,-1.812066052200860922e+00,-1.827653815753357058e+00,1.558776355249621472e-02,3.128658518601100738e-04,1.000179891975824242e+00
4.318839793818781810e-11,9.952211990441662826e-01,-6.168841664974167305e-02,7.275166979582807503e-02,1.021342044028640279e-03,1.021342044028640279e-03,1.021342044028640279e-03,-1.812627147650537784e+00,-1.833671107575576720e+00,2.104395992503889021e-02,3.134177820588784566e-04,1.000180421247605977e+00
4.334264221653848361e-11,9.950026511024360198e-01,-6.511260266431502519e-02,6.977238429008611464e-02,9.255098911225836337e-04,9.255098911225836337e-04,9.255098911225836337e-04,-1.813048647358504795e+00,-1.854335095176951276e+00,4.128644781844657830e-02,3.138616151012710472e-04,1.000180897208244435e+00
4.349688649488915559e-11,9.948340467747712745e-01,-6.679169837603270155e-02,6.725220926339367522e-02,7.913347302953173661e-04,7.913347302953173661e-04,7.913347302953173661e-04,-1.813323642087078635e+00,-1.870424228816284229e+00,5.710058672920557965e-02,3.141826511638506859e-04,1.000181274195683256e+00
4.365113077323982757e-11,9.947734963160098642e-01,-6.660695097523099129e-02,6.589598070462619750e-02,6.504169963847954324e-04,6.504169963847954324e-04,6.504169963847954324e-04,-1.813524777416907652e+00,-1.867221774198363216e+00,5.369699678145549437e-02,3.144529776458464981e-04,1.000181655376359613e+00
4.380537505159049955e-11,9.948499112524443744e-01,-6.469658200728234387e-02,6.576751632205937725e-02,5.324270338384872727e-04,5.324270338384872727e-04,5.324270338384872727e-04,-1.813761759199963297e+00,-1.848185600079401913e+00,3.442384087943851229e-02,3.147870129044315042e-04,1.000182136889156359e+00
4.395961932994117153e-11,9.950444352740004383e-01,-6.133100377164582562e-02,6.638771546439636850e-02,4.670577718774915539e-04,4.670577718774915539e-04,4.670577718774915539e-04,-1.814161759846351973e+00,-1.826971603257493637e+00,1.280984341114158216e-02,3.152184588867502435e-04,1.000182641088591229e+00
4.411386360829183705e-11,9.953167571921807122e-01,-5.702386775123224893e-02,6.712434946993446616e-02,4.695915097325902270e-04,4.695915097325902270e-04,4.695915097325902270e-04,-1.814641746442992032e+00,-1.822085127865047172e+00,7.443381422055161435e-03,3.156580041502653287e-04,1.000183088083897776e+00
4.426810788664250903e-11,9.956384153541218973e-01,-5.262501232719231370e-02,6.745067004795782251e-02,5.375127978676051818e-04,5.375127978676051818e-04,5.375127978676051818e-04,-1.815102693881683660e+00,-1.840867954590989397e+00,2.576526070930566098e-02,3.160225485404400715e-04,1.000183536644472460e+00
4.442235216499318100e-11,9.959826499176220871e-01,-4.898279504173307791e-02,6.717729403787776887e-02,6.585761095429266141e-04,6.585761095429266141e-04,6.585761095429266141e-04,-1.815529371011055160e+00,-1.864521717520905453e+00,4.899234650985029305e-02,3.163086573561377387e-04,1.000183880724915042e+00
4.457659644334385298e-11,9.963008573521621170e-01,-4.668644912446160561e-02,6.650102776082369993e-02,8.068132374898576153e-04,8.068132374898576153e-04,8.068132374898576153e-04,-1.815945849725412176e+00,-1.870137405702259281e+00,5.419155597684705006e-02,3.165608646469962725e-04,1.000184040314233247e+00
4.473084072169452496e-11,9.965381619714590578e-01,-4.590695937985635883e-02,6.568714481148370254e-02,9.423793349339127691e-04,9.423793349339127691e-04,9.423793349339127691e-04,-1.816358266732190474e+00,-1.854962334395383383e+00,3.860406766319295774e-02,3.168224869382080407e-04,1.000184115739715107e+00
4.488508500004519048e-11,9.966722105093148709e-01,-4.639761610589898666e-02,6.471812722024647413e-02,1.028977084412785068e-03,1.028977084412785068e-03,1.028977084412785068e-03,-1.816729997353280890e+00,-1.836469027189002290e+00,1.973902983572147288e-02,3.171081145748250781e-04,1.000184211313634108e+00
4.503932927839586246e-11,9.966965624581957117e-01,-4.780627923712910121e-02,6.347157822994956011e-02,1.044166066155351397e-03,1.044166066155351397e-03,1.044166066155351397e-03,-1.817113104976770366e+00,-1.833432926808874486e+00,1.631982183210405751e-02,3.174393711181911176e-04,1.000184397863014052e+00
4.519357355674653444e-11,9.966115946549095606e-01,-4.986674584122757076e-02,6.178998750275548069e-02,9.805739466806654911e-04,9.805739466806654911e-04,9.805739466806654911e-04,-1.817541945189832697e+00,-1.848250670879420410e+00,3.070872568958777499e-02,3.178022917451821076e-04,1.000184573831387702e+00
4.534781783509720642e-11,9.964638968373793482e-01,-5.245390763564007630e-02,5.937480424028281079e-02,8.554680017869956436e-04,8.554680017869956436e-04,8.554680017869956436e-04,-1.817933822429435464e+00,-1.869636183881400626e+00,5.170236145196525912e-02,3.181292768412722943e-04,1.000184685751364100e+00
4.550206211344787840e-11,9.963143487036060231e-01,-5.561365650764132917e-02,5.613043285465425108e-02,7.067433426296435353e-04,7.067433426296435353e-04,7.067433426296435353e-04,-1.818285707094656534e+00,-1.877186257541785697e+00,5.890055044712925320e-02,3.184170109163702222e-04,1.000184865989711014e+00
4.565630639179854391e-11,9.961906661129327212e-01,-5.944427586492332521e-02,5.226425641086335921e-02,5.727791123161962055e-04,5.727791123161962055e-04,5.727791123161962055e-04,-1.818666055095903511e+00,-1.859130368903499697e+00,4.046431380759619306e-02,3.187371781892124980e-04,1.000185245609363616e+00
4.581055067014921589e-11,9.960976789365242334e-01,-6.390034915564073159e-02,4.794771817811868675e-02,4.849207715970490161e-04,4.849207715970490161e-04,4.849207715970490161e-04,-1.819088135141343487e+00,-1.833158769070140304e+00,1.407063392879684578e-02,3.191531242823563504e-04,1.000185783638652737e+00
4.596479494849988787e-11,9.960203257859002735e-01,-6.871404283927587398e-02,4.335140253735821764e-02,4.653936341657436619e-04,4.653936341657436619e-04,4.653936341657436619e-04,-1.819608954892276920e+00,-1.824231489069042533e+00,4.622534176765643113e-03,3.196475157096407334e-04,1.000186339078628306e+00
4.611903922685055985e-11,9.959459991481530716e-01,-7.355154529431648380e-02,3.868881556809737610e-02,5.160642051517732795e-04,5.160642051517732795e-04,5.160642051517732795e-04,-1.820148539734998350e+00,-1.838644526511627575e+00,1.849598677662932233e-02,3.201244647267742884e-04,1.000186818963328506e+00
4.627328350520123183e-11,9.958949074499477971e-01,-7.804440936845026544e-02,3.399828454418522133e-02,6.194232533165135125e-04,6.194232533165135125e-04,6.194232533165135125e-04,-1.820586315525725807e+00,-1.861987080760199254e+00,4.140076523447349527e-02,3.205164053950411234e-04,1.000187152323864792e+00
4.642752778355190381e-11,9.958905463417646597e-01,-8.187142705125360909e-02,2.914325073119361856e-02,7.515890912762503281e-04,7.515890912762503281e-04,7.515890912762503281e-04,-1.820928204333659650e+00,-1.873356787789032252e+00,5.242858345537263626e-02,3.208390539834197943e-04,1.000187333229593190e+00
4.658177206190256932e-11,9.959124769293582480e-01,-8.486630884480905745e-02,2.410538678435316523e-02,8.834786513678900052e-04,8.834786513678900052e-04,8.834786513678900052e-04,-1.821291185546807911e+00,-1.865667260356028256e+00,4.437607480922033110e-02,3.211721805310513650e-04,1.000187571312712631e+00
4.673601634025324130e-11,9.959079687493541666e-01,-8.688143097164845174e-02,1.915200192022936676e-02,9.828555700724282088e-04,9.828555700724282088e-04,9.828555700724282088e-04,-1.821697104515160426e+00,-1.845828485213853121e+00,2.413138069869258384e-02,3.215586005342027697e-04,1.000187920344868475e+00
4.689026061860391328e-11,9.958487250032690419e-01,-8.780803521523697364e-02,1.475422205304187558e-02,1.026396821634833470e-03,1.026396821634833470e-03,1.026396821634833470e-03,-1.822069536284357083e+00,-1.832839974815803963e+00,1.077043853144693877e-02,3.219379769710599914e-04,1.000188226895599941e+00
4.704450489695458526e-11,9.957597509573411498e-01,-8.765892464421895514e-02,1.157714502643311313e-02,1.003377524989095991e-03,1.003377524989095991e-03,1.003377524989095991e-03,-1.822322393623369230e+00,-1.842758923663055715e+00,2.043653003968642912e-02,3.222351206936950900e-04,1.000188430427058961e+00
4.719874917530525724e-11,9.956972270131014824e-01,-8.651060332316867774e-02,1.014856370419921217e-02,9.140409646127647426e-04,9.140409646127647426e-04,9.140409646127647426e-04,-1.822470227471072679e+00,-1.864213578225706769e+00,4.174335075463415229e-02,3.224621731196178473e-04,1.000188519472124504e+00
4.735299345365592276e-11,9.957045231908160376e-01,-8.452496173876229701e-02,1.042228649045255813e-02,7.778860805584290536e-04,7.778860805584290536e-04,7.778860805584290536e-04,-1.822590687135864584e+00,-1.873890001045019904e+00,5.129931390915535433e-02,3.226741144381264090e-04,1.000188548451680148e+00
4.750723773200659474e-11,9.957860079306982692e-01,-8.201131146208445744e-02,1.196606373719671067e-02,6.335687865267659608e-04,6.335687865267659608e-04,6.335687865267659608e-04,-1.822748801878406599e+00,-1.862684847283384570e+00,3.993604540497795036e-02,3.229081170485397574e-04,1.000188586748298913e+00
4.766148201035726672e-11,9.959198882436939293e-01,-7.936898557369914675e-02,1.427439952062973041e-02,5.198933931321279844e-04,5.198933931321279844e-04,5.198933931321279844e-04,-1.822985688193241582e+00,-1.841391632340221740e+00,1.840594414698011258e-02,3.231832445680536876e-04,1.000188695438080977e+00
4.781572628870793869e-11,9.960806861482168761e-01,-7.699009667378069188e-02,1.680783986982780850e-02,4.656815519486907614e-04,4.656815519486907614e-04,4.656815519486907614e-04,-1.823297365149894933e+00,-1.829192346210999354e+00,5.894981061104423263e-03,3.235154414147662521e-04,1.000188870632640059e+00
4.796997056705861067e-11,9.962474530818941076e-01,-7.510520228101698337e-02,1.915783958608034340e-02,4.867880615872661998e-04,4.867880615872661998e-04,4.867880615872661998e-04,-1.823709581741088881e+00,-1.835765080620751721e+00,1.205549887966290458e-02,3.238832258675834416e-04,1.000189051040967447e+00
4.812421484540928265e-11,9.964245229545389826e-01,-7.370772095315089589e-02,2.107763457896455125e-02,5.754221470497946711e-04,5.754221470497946711e-04,5.754221470497946711e-04,-1.824163461296263833e+00,-1.857186187912951869e+00,3.302272661668803622e-02,3.242119044115557140e-04,1.000189215584176949e+00
4.827845912375994817e-11,9.966337665554364511e-01,-7.268699298952997767e-02,2.226686740592494565e-02,7.039281203213453757e-04,7.039281203213453757e-04,7.039281203213453757e-04,-1.824604633561628164e+00,-1.875564487008020809e+00,5.095985344639268610e-02,3.244690989093257979e-04,1.000189384866396525e+00
4.843270340211062015e-11,9.968727888053228181e-01,-7.197772050194332916e-02,2.232299766958950257e-02,8.397968935947451499e-04,8.397968935947451499e-04,8.397968935947451499e-04,-1.824954411827553136e+00,-1.872585102138118796e+00,4.763069031056571534e-02,3.247044295173766217e-04,1.000189570633321479e+00
4.858694768046129213e-11,9.970959641936054663e-01,-7.150892374791244233e-02,2.092331466421278388e-02,9.513018327177292892e-04,9.513018327177292892e-04,9.513018327177292892e-04,-1.825342340211448589e+00,-1.854567802388058517e+00,2.922546217661000506e-02,3.250042685952814810e-04,1.000189805710136826e+00
4.874119195881196411e-11,9.972265029071948339e-01,-7.126320576280147090e-02,1.795909985859550639e-02,1.010630372018041581e-03,1.010630372018041581e-03,1.010630372018041581e-03,-1.825824980353485394e+00,-1.841654876092034154e+00,1.582989573854883328e-02,3.253991171222201046e-04,1.000190114107547323e+00
4.889543623716263609e-11,9.972113529021943146e-01,-7.134600029799849363e-02,1.352726219153911266e-02,1.005485541130248222e-03,1.005485541130248222e-03,1.005485541130248222e-03,-1.826324998485386431e+00,-1.843847180632288252e+00,1.752218214690172415e-02,3.258339235670286091e-04,1.000190473270644365e+00
4.904968051551330160e-11,9.970619383491309273e-01,-7.181762226060739440e-02,7.991898449634210824e-03,9.408489712660056533e-04,9.408489712660056533e-04,9.408489712660056533e-04,-1.826788400392948208e+00,-1.857733770388347860e+00,3.094536999539958602e-02,3.262447648999458475e-04,1.000190868112858178e+00
4.920392479386397358e-11,9.968394875440830250e-01,-7.263188469617698484e-02,1.888804502455553079e-03,8.304153886737654106e-04,8.304153886737654106e-04,8.304153886737654106e-04,-1.827198226764421785e+00,-1.870093511726993007e+00,4.289528496257128537e-02,3.266087289691372653e-04,1.000191261647058738e+00
4.935816907221464556e-11,9.966146357230201147e-01,-7.365677080483604144e-02,-4.369673265718856774e-03,6.983457332530098064e-04,6.983457332530098064e-04,6.983457332530098064e-04,-1.827584337084278809e+00,-1.869657927816958054e+00,4.207359073267921690e-02,3.269578417784359714e-04,1.000191619731086501e+00
4.951241335056531754e-11,9.964256091337289067e-01,-7.465909024166253460e-02,-1.050386983433801262e-02,5.779525588446595254e-04,5.779525588446595254e-04,5.779525588446595254e-04,-1.827990265587644325e+00,-1.854802788164729765e+00,2.681252257708543335e-02,3.273244155234352522e-04,1.000191961680933384e+00
4.966665762891598952e-11,9.962804288997293423e-01,-7.543944981933908833e-02,-1.632627526128033191e-02,4.985621090086392749e-04,4.985621090086392749e-04,4.985621090086392749e-04,-1.828366457447869964e+00,-1.837935871510958385e+00,9.569414063088378317e-03,3.276861159982555360e-04,1.000192323197190536e+00
4.982090190726665504e-11,9.961845816098966466e-01,-7.589182341727924996e-02,-2.185369509889698719e-02,4.809514309146893174e-04,4.809514309146893174e-04,4.809514309146893174e-04,-1.828723071813170842e+00,-1.837732618988370259e+00,9.009547175199392882e-03,3.280248124537871375e-04,1.000192634233616040e+00
4.997514618561732701e-11,9.961361209886754331e-01,-7.600001596928143699e-02,-2.715205423801229923e-02,5.338218328941825210e-04,5.338218328941825210e-04,5.338218328941825210e-04,-1.829078717063687298e+00,-1.853876736000843239e+00,2.479801893715590996e-02,3.283450444243635625e-04,1.000192804220629172e+00
5.012939046396799899e-11,9.961276219037922264e-01,-7.579008205336582038e-02,-3.208266248570108142e-02,6.441626194907134912e-04,6.441626194907134912e-04,6.441626194907134912e-04,-1.829417188318704479e+00,-1.870344979672815100e+00,4.092779135411051677e-02,3.286369010126771631e-04,1.000192848793185707e+00
5.028363474231867097e-11,9.961634664769795089e-01,-7.518205926406448802e-02,-3.638139858376966684e-02,7.807995616268949366e-04,7.807995616268949366e-04,7.807995616268949366e-04,-1.829707039035304073e+00,-1.874954996408991104e+00,4.524795737368705190e-02,3.288963564575637867e-04,1.000192859597949457e+00
5.043787902066934295e-11,9.962525681436495972e-01,-7.404265936830753403e-02,-3.968317596325988961e-02,9.082109099703701127e-04,9.082109099703701127e-04,9.082109099703701127e-04,-1.829920958323741242e+00,-1.865459479917380481e+00,3.553852159363929397e-02,3.291400492626807501e-04,1.000192882384156379e+00
5.059212329902000847e-11,9.963775034461571645e-01,-7.237135290428602097e-02,-4.162428093842090310e-02,9.939005030968975102e-04,9.939005030968975102e-04,9.939005030968975102e-04,-1.830157325608350760e+00,-1.850034701873653598e+00,1.987737626530277149e-02,3.294088737256010394e-04,1.000192959162317763e+00
5.074636757737068045e-11,9.964878022641879829e-01,-7.032026691929053885e-02,-4.210197912897652855e-02,1.014083367360902807e-03,1.014083367360902807e-03,1.014083367360902807e-03,-1.830447585158504031e+00,-1.841509964606537375e+00,1.106237944803331423e-02,3.297238335095544273e-04,1.000193090742797608e+00
5.090061185572135243e-11,9.965444350197188994e-01,-6.820199809008344050e-02,-4.126532878104146457e-02,9.660299155114486372e-04,9.660299155114486372e-04,9.660299155114486372e-04,-1.830731315180890162e+00,-1.848670150342850649e+00,1.793883516196049729e-02,3.300397256163625304e-04,1.000193215097389565e+00
5.105485613407202441e-11,9.965441109155078747e-01,-6.648663178668037799e-02,-3.935978441274284173e-02,8.660285243478510779e-04,8.660285243478510779e-04,8.660285243478510779e-04,-1.830981063141490228e+00,-1.864290264727485713e+00,3.330920158599550568e-02,3.303205083389527952e-04,1.000193345758964236e+00
5.120910041242269638e-11,9.965165246311457059e-01,-6.552289960736358554e-02,-3.675256440100514027e-02,7.395641578635243994e-04,7.395641578635243994e-04,7.395641578635243994e-04,-1.831203660308147851e+00,-1.869914725551429235e+00,3.871106524328144644e-02,3.305718807643300027e-04,1.000193540753001820e+00
5.136334469077336836e-11,9.965115026731623527e-01,-6.532120699160029464e-02,-3.382157473187540758e-02,6.177678192556561223e-04,6.177678192556561223e-04,6.177678192556561223e-04,-1.831384133711646767e+00,-1.861185401166648878e+00,2.980126745500213600e-02,3.308360662384818101e-04,1.000193796190961049e+00
5.151758896912403388e-11,9.965550813230297234e-01,-6.563973386768433282e-02,-3.086139210276896139e-02,5.303348403390762463e-04,5.303348403390762463e-04,5.303348403390762463e-04,-1.831668665860184397e+00,-1.848313413647529435e+00,1.664474778734501351e-02,3.311486202804204190e-04,1.000194060254957495e+00
5.167183324747470586e-11,9.966450204793678713e-01,-6.610367652406819172e-02,-2.818894652789779090e-02,4.960476169476364270e-04,4.960476169476364270e-04,4.960476169476364270e-04,-1.832055197183890316e+00,-1.841923289526085084e+00,9.868092342194744945e-03,3.314810460406546937e-04,1.000194307692237272e+00
5.182607752582537784e-11,9.967838150896395355e-01,-6.628443354539910459e-02,-2.617468628996898541e-02,5.216052139347343661e-04,5.216052139347343661e-04,5.216052139347343661e-04,-1.832454359544212430e+00,-1.849012394117032887e+00,1.655803457282040148e-02,3.317736851356036291e-04,1.000194572238833679e+00
5.198032180417604982e-11,9.969695682831818395e-01,-6.593280534965223483e-02,-2.520865751428427032e-02,6.039693914375884962e-04,6.039693914375884962e-04,6.039693914375884962e-04,-1.832793414035398527e+00,-1.865969220963652253e+00,3.317580692825380928e-02,3.320045613688937000e-04,1.000194851036121602e+00
5.213456608252672180e-11,9.971787204767550428e-01,-6.498436510068394956e-02,-2.561567267201890832e-02,7.249949503991133222e-04,7.249949503991133222e-04,7.249949503991133222e-04,-1.833102207799019778e+00,-1.879056334196820721e+00,4.595412639780095676e-02,3.322089840802394038e-04,1.000195083005278596e+00
5.228881036087738731e-11,9.973733144504274284e-01,-6.335703953965027280e-02,-2.757029936333496231e-02,8.533733760448076414e-04,8.533733760448076414e-04,8.533733760448076414e-04,-1.833428701431780050e+00,-1.875583409881174113e+00,4.215470844939400719e-02,3.324472794025132619e-04,1.000195223896562569e+00
5.244305463922805929e-11,9.975098397583734844e-01,-6.103401909938659109e-02,-3.099427625543767564e-02,9.570589358706112562e-04,9.570589358706112562e-04,9.570589358706112562e-04,-1.833795678379845473e+00,-1.857910617635387229e+00,2.411493925554175632e-02,3.327534066717418313e-04,1.000195299332144128e+00
5.259729891757873127e-11,9.975539982950710760e-01,-5.809256927804705428e-02,-3.549208704778510082e-02,1.009788925809364680e-03,1.009788925809364680e-03,1.009788925809364680e-03,-1.834202184371310329e+00,-1.844413870586503190e+00,1.021168621519296868e-02,3.331277138278448263e-04,1.000195351771854924e+00
5.275154319592940325e-11,9.974895502779527190e-01,-5.462092300109986504e-02,-4.058746874811392652e-02,9.952169788925021524e-04,9.952169788925021524e-04,9.952169788925021524e-04,-1.834645408577643133e+00,-1.846400373793486205e+00,1.175496521584315501e-02,3.335510801744745544e-04,1.000195405681724603e+00
5.290578747428007523e-11,9.973257832080185681e-01,-5.077181276484772632e-02,-4.589560433566911707e-02,9.164760797302195497e-04,9.164760797302195497e-04,9.164760797302195497e-04,-1.835092019445807798e+00,-1.859339561262901119e+00,2.424754181709334183e-02,3.339733366028254150e-04,1.000195455821689228e+00
5.306003175263074721e-11,9.971007963321162348e-01,-4.679844583102853867e-02,-5.104649378932391707e-02,7.957319881357023195e-04,7.957319881357023195e-04,7.957319881357023195e-04,-1.835496882200269519e+00,-1.872004190018419223e+00,3.650730781814962717e-02,3.343508926726153742e-04,1.000195496632724668e+00
5.321427603098141273e-11,9.968612951058449800e-01,-4.303139445645086381e-02,-5.587078353561168720e-02,6.642065741179463021e-04,6.642065741179463021e-04,6.642065741179463021e-04,-1.835858203820511791e+00,-1.872398539315270671e+00,3.654033549475893539e-02,3.346791433897263607e-04,1.000195631763438175e+00
5.336852030933208470e-11,9.966463294956141583e-01,-3.975162857732975064e-02,-6.041845270911077453e-02,5.567993386405260684e-04,5.567993386405260684e-04,5.567993386405260684e-04,-1.836209814336037027e+00,-1.859140878882043824e+00,2.293106454600681021e-02,3.350000311696526450e-04,1.000195876610220580e+00
5.352276458768275668e-11,9.964741830243807330e-01,-3.712000962653028147e-02,-6.460869828887469413e-02,5.021505301425156428e-04,5.021505301425156428e-04,5.021505301425156428e-04,-1.836556855815712597e+00,-1.845059198929845268e+00,8.502343114132768220e-03,3.353448233864742977e-04,1.000196089579232339e+00
5.367700886603342866e-11,9.963568274088526744e-01,-3.511442345511811558e-02,-6.820075090022360842e-02,5.109994108731057659e-04,5.109994108731057659e-04,5.109994108731057659e-04,-1.836921123566609637e+00,-1.845885236432792675e+00,8.964112866183031325e-03,3.356805715451235505e-04,1.000196259857961234e+00
5.383125314438410064e-11,9.963230357870822562e-01,-3.345720214014948068e-02,-7.090617503668408816e-02,5.768997656073539563e-04,5.768997656073539563e-04,5.768997656073539563e-04,-1.837252498270965706e+00,-1.862714766902672014e+00,2.546226863170629809e-02,3.359571104275545336e-04,1.000196426651670079e+00
5.398549742273476616e-11,9.964023821757469479e-01,-3.185980496519695560e-02,-7.245026136416109208e-02,6.833891313986395401e-04,6.833891313986395401e-04,6.833891313986395401e-04,-1.837447047901979325e+00,-1.878236153531959829e+00,4.078910562998055989e-02,3.361539851731663040e-04,1.000196556222435529e+00
5.413974170108543814e-11,9.965873795056456874e-01,-3.022594739002367956e-02,-7.273266375387457683e-02,8.052768959435897779e-04,8.052768959435897779e-04,8.052768959435897779e-04,-1.837597644323896384e+00,-1.878769872130929830e+00,4.117222780703343188e-02,3.363132959717452983e-04,1.000196661109245211e+00
5.429398597943611012e-11,9.968134176903483690e-01,-2.864069214406627512e-02,-7.194820826987603779e-02,9.126636704637753998e-04,9.126636704637753998e-04,9.126636704637753998e-04,-1.837794414654786879e+00,-1.865426661561896182e+00,2.763224690710924802e-02,3.365026943203749824e-04,1.000196776121759168e+00
5.444823025778678210e-11,9.969970981543821997e-01,-2.736665151204371177e-02,-7.045183308818121770e-02,9.808828402761249170e-04,9.808828402761249170e-04,9.808828402761249170e-04,-1.838038162019518085e+00,-1.848227562305030824e+00,1.018940028551280040e-02,3.367327636069190303e-04,1.000196932347843681e+00
5.460247453613745407e-11,9.970962303471354593e-01,-2.673045848198749713e-02,-6.848513321547795851e-02,9.939183378974742085e-04,9.939183378974742085e-04,9.939183378974742085e-04,-1.838273490865492521e+00,-1.842260422163699118e+00,3.986931298206592214e-03,3.369669940630527511e-04,1.000197091316756826e+00
5.475671881448811959e-11,9.971192362517057317e-01,-2.693878118180124612e-02,-6.622989216547625624e-02,9.454167131200984838e-04,9.454167131200984838e-04,9.454167131200984838e-04,-1.838466640020852028e+00,-1.853685410502051045e+00,1.521877048119898816e-02,3.371711172527623373e-04,1.000197181814498570e+00
5.491096309283879157e-11,9.971034440188778492e-01,-2.794552190917543033e-02,-6.389662744465511579e-02,8.461608313874472657e-04,8.461608313874472657e-04,8.461608313874472657e-04,-1.838628206209206084e+00,-1.871047322496667276e+00,3.241911628746123319e-02,3.373440768650673720e-04,1.000197216463865502e+00
5.506520737118946355e-11,9.970870869271035719e-01,-2.945785891434409345e-02,-6.160221628363530405e-02,7.223112309115016201e-04,7.223112309115016201e-04,7.223112309115016201e-04,-1.838791123183728171e+00,-1.876820348717938458e+00,3.802922553421019675e-02,3.375111615763848414e-04,1.000197242913480222e+00
5.521945164954013553e-11,9.970916398416506121e-01,-3.107493105798273328e-02,-5.949271556708521369e-02,6.043339812733549733e-04,6.043339812733549733e-04,6.043339812733549733e-04,-1.838974622967997963e+00,-1.865871422261444534e+00,2.689679929344655426e-02,3.376847151375170089e-04,1.000197285941496927e+00
5.537369592789080751e-11,9.971259259430411692e-01,-3.235648284201043251e-02,-5.787440431862454771e-02,5.230219237263367734e-04,5.230219237263367734e-04,5.230219237263367734e-04,-1.839201433389368479e+00,-1.851718987244650449e+00,1.251755385528189463e-02,3.378722389590832270e-04,1.000197351348748986e+00
5.552794020624147302e-11,9.971898466104154313e-01,-3.291487741244190218e-02,-5.699026418336080452e-02,5.019487264593371295e-04,5.019487264593371295e-04,5.019487264593371295e-04,-1.839474335380153924e+00,-1.849000053838716351e+00,9.525718458562424870e-03,3.380817976166923707e-04,1.000197418213395695e+00
5.568218448459214500e-11,9.972790334476699936e-01,-3.247354968100634592e-02,-5.692391155308741679e-02,5.457085715413916883e-04,5.457085715413916883e-04,5.457085715413916883e-04,-1.839756691609955475e+00,-1.859791375402986446e+00,2.003468379303088506e-02,3.382963089034670703e-04,1.000197465456074575e+00
5.583642876294281698e-11,9.973967269162331561e-01,-3.079133160297151811e-02,-5.762687055067990116e-02,6.404660770831908673e-04,6.404660770831908673e-04,6.404660770831908673e-04,-1.840039633393650398e+00,-1.875672378836094278e+00,3.563274544244383196e-02,3.384995995008470491e-04,1.000197523657427867e+00
5.599067304129348896e-11,9.975439863925175121e-01,-2.776549285617923440e-02,-5.888623346859103019e-02,7.621601820969074390e-04,7.621601820969074390e-04,7.621601820969074390e-04,-1.840301738123913067e+00,-1.882162824793938372e+00,4.186108667002533257e-02,3.387048291915425785e-04,1.000197611723040891e+00
5.614491731964416094e-11,9.976973487893613379e-01,-2.347871488025160200e-02,-6.039316996554450895e-02,8.792287613825140215e-04,8.792287613825140215e-04,8.792287613825140215e-04,-1.840561290868755417e+00,-1.871581440606963742e+00,3.102014973820842181e-02,3.389570133507050094e-04,1.000197680390336963e+00
5.629916159799483292e-11,9.978003932750668659e-01,-1.807907134231900165e-02,-6.189879941873915187e-02,9.610162622283405795e-04,9.610162622283405795e-04,9.610162622283405795e-04,-1.840920518297727071e+00,-1.853133812410530545e+00,1.221329411280351086e-02,3.393011281602570069e-04,1.000197714494267753e+00
5.645340587634549844e-11,9.977955668050452198e-01,-1.182760483017946708e-02,-6.322981898043542048e-02,9.896503165766202918e-04,9.896503165766202918e-04,9.896503165766202918e-04,-1.841367016068233831e+00,-1.844559940447796142e+00,3.192924379562348761e-03,3.397220874637166461e-04,1.000197746846721136e+00
5.660765015469617042e-11,9.976620655663198667e-01,-5.177814169810788028e-03,-6.433125180784989017e-02,9.605850869965383565e-04,9.605850869965383565e-04,9.605850869965383565e-04,-1.841828387469604200e+00,-1.853508997333620512e+00,1.168060986401634957e-02,3.401521062010786712e-04,1.000197779413660282e+00
5.676189443304684239e-11,9.974286300834876995e-01,1.335059074268441209e-03,-6.534999662903419326e-02,8.807939307790143505e-04,8.807939307790143505e-04,8.807939307790143505e-04,-1.842233330531999558e+00,-1.869185670906658991e+00,2.695234037465954122e-02,3.405233399507367423e-04,1.000197840435080421e+00
5.691613871139751437e-11,9.971614654138472034e-01,7.208044908876448317e-03,-6.649056709494623185e-02,7.701529185803530258e-04,7.701529185803530258e-04,7.701529185803530258e-04,-1.842550732180593176e+00,-1.877373361905224858e+00,3.482262972463161244e-02,3.408205980917283036e-04,1.000197954144002699e+00
5.707038298974818635e-11,9.969213531390223038e-01,1.203307040031903474e-02,-6.781738599989738103e-02,6.559952351848432088e-04,6.559952351848432088e-04,6.559952351848432088e-04,-1.842821928826142930e+00,-1.873033924704032405e+00,3.021199587788954075e-02,3.410799462790960342e-04,1.000198108093972582e+00
5.722462726809885187e-11,9.967433212429048783e-01,1.563255470749462528e-02,-6.918714092798945725e-02,5.641045160396838086e-04,5.641045160396838086e-04,5.641045160396838086e-04,-1.843087995137978163e+00,-1.860173894268841499e+00,1.708589913086342935e-02,3.413279912808373558e-04,1.000198309518317785e+00
5.737887154644952385e-11,9.966514141455654618e-01,1.808872928563295263e-02,-7.026939270696387629e-02,5.168622219525244874e-04,5.168622219525244874e-04,5.168622219525244874e-04,-1.843333575019890036e+00,-1.851528214897066427e+00,8.194639877176316048e-03,3.415620459155517498e-04,1.000198522166837911e+00
5.753311582480019583e-11,9.966593363209574896e-01,1.956012707049864172e-02,-7.075392090741544626e-02,5.289121233379429207e-04,5.289121233379429207e-04,5.289121233379429207e-04,-1.843538451939078726e+00,-1.856800615935272347e+00,1.326216399619368179e-02,3.417665768724778672e-04,1.000198654733152059e+00
5.768736010315086781e-11,9.967610185776594189e-01,2.021948812621811309e-02,-7.058207283879942839e-02,5.980180882579174328e-04,5.980180882579174328e-04,5.980180882579174328e-04,-1.843718995817742456e+00,-1.870932963041695096e+00,2.721396722395255305e-02,3.419393557835914785e-04,1.000198708392712632e+00
5.784160438150153979e-11,9.969313192230109255e-01,2.026494101260406522e-02,-6.990196130954486053e-02,7.060543190625479882e-04,7.060543190625479882e-04,7.060543190625479882e-04,-1.843889108499459750e+00,-1.879616528140430010e+00,3.572741964097036343e-02,3.420956011036100806e-04,1.000198742826269083e+00
5.799584865985221176e-11,9.971382334611145204e-01,1.980058542912322556e-02,-6.887146295759270787e-02,8.264621800212135693e-04,8.264621800212135693e-04,8.264621800212135693e-04,-1.844064474997513026e+00,-1.874040774005641286e+00,2.997629900812828416e-02,3.422491583207401804e-04,1.000198793121735763e+00
5.815009293820287728e-11,9.973478870060639156e-01,1.884695961205882023e-02,-6.758912818635888498e-02,9.275571731733313298e-04,9.275571731733313298e-04,9.275571731733313298e-04,-1.844262975518577541e+00,-1.860096195924136886e+00,1.583322040555940405e-02,3.424212288775254189e-04,1.000198865205352616e+00
5.830433721655355572e-11,9.975171183187589996e-01,1.749078278926162466e-02,-6.613616473672857821e-02,9.812339706913968118e-04,9.812339706913968118e-04,9.812339706913968118e-04,-1.844491061587695713e+00,-1.849994934690802451e+00,5.503873103106766453e-03,3.426311353519831274e-04,1.000198951649398538e+00
5.845858149490421478e-11,9.976101630630729300e-01,1.587488998370148799e-02,-6.457867838970643426e-02,9.752084883413210262e-04,9.752084883413210262e-04,9.752084883413210262e-04,-1.844739073447359212e+00,-1.851305030700097554e+00,6.565957252738306715e-03,3.428623906385909578e-04,1.000199066439353635e+00
5.861282577325488676e-11,9.976182628768429650e-01,1.413428458369785264e-02,-6.304895422927182802e-02,9.129529674373107863e-04,9.129529674373107863e-04,9.129529674373107863e-04,-1.844979286541034602e+00,-1.863458076011659914e+00,1.847878947062539523e-02,3.430805699822766564e-04,1.000199207704964177e+00
5.876707005160555874e-11,9.975618413042935950e-01,1.247352956735973094e-02,-6.182402218297212981e-02,8.104359040453865950e-04,8.104359040453865950e-04,8.104359040453865950e-04,-1.845184824467440476e+00,-1.876099890258752012e+00,3.091506579131164320e-02,3.432557828049553439e-04,1.000199314576954990e+00
5.892131432995623071e-11,9.974871200288462081e-01,1.115778487968623923e-02,-6.110037759088392945e-02,6.948282216453671896e-04,6.948282216453671896e-04,6.948282216453671896e-04,-1.845374699739882995e+00,-1.877778680930439092e+00,3.240398119055614562e-02,3.433983137842056173e-04,1.000199367474000400e+00
5.907555860830690269e-11,9.974362392803108879e-01,1.042391671745685269e-02,-6.082682433432774066e-02,5.964000967473330949e-04,5.964000967473330949e-04,5.964000967473330949e-04,-1.845552989194368942e+00,-1.868322389996735389e+00,2.276940080236651565e-02,3.435517808078735347e-04,1.000199412398273813e+00
5.922980288665757467e-11,9.974300574444336931e-01,1.048936402394387395e-02,-6.077857309607338082e-02,5.377443583590910386e-04,5.377443583590910386e-04,5.377443583590910386e-04,-1.845755860403103688e+00,-1.858430082073176504e+00,1.267422167007281955e-02,3.437349022844373228e-04,1.000199505425935387e+00
5.938404716500824665e-11,9.974775649622261708e-01,1.154488022260107341e-02,-6.061482580695087136e-02,5.313383425714894191e-04,5.313383425714894191e-04,5.313383425714894191e-04,-1.846003432380550313e+00,-1.858118846826560588e+00,1.211541444601024406e-02,3.439345802142863427e-04,1.000199674049294662e+00
5.953829144335891863e-11,9.975815156927307914e-01,1.369154511462944077e-02,-5.997073030960051870e-02,5.791460133122719673e-04,5.791460133122719673e-04,5.791460133122719673e-04,-1.846253716702324965e+00,-1.866540861144497354e+00,2.028714444217234736e-02,3.441229399536652319e-04,1.000199855767069268e+00
5.969253572170959061e-11,9.977302701693306908e-01,1.697358216462131753e-02,-5.865435736933822392e-02,6.688465572272465085e-04,6.688465572272465085e-04,6.688465572272465085e-04,-1.846454316221843861e+00,-1.875543122531837303e+00,2.908880630999346323e-02,3.443019382722964828e-04,1.000199996789099099e+00
5.984678000006026259e-11,9.978832359004706776e-01,2.137683764270708470e-02,-5.670820944878712105e-02,7.780376287917685225e-04,7.780376287917685225e-04,7.780376287917685225e-04,-1.846677443263329943e+00,-1.877421574498167045e+00,3.074413123483720964e-02,3.445173156624907972e-04,1.000200131772705836e+00
6.000102427841093457e-11,9.979843620605792776e-01,2.671394862350858282e-02,-5.425275372182210981e-02,8.822002465875103698e-04,8.822002465875103698e-04,8.822002465875103698e-04,-1.846969192886721789e+00,-1.868704751050590973e+00,2.173555816386910783e-02,3.448006546559873845e-04,1.000200285069300365e+00
6.015526855676159362e-11,9.979911613181633445e-01,3.256713344888542000e-02,-5.143112805150695105e-02,9.560323824342961425e-04,9.560323824342961425e-04,9.560323824342961425e-04,-1.847315499256970472e+00,-1.856374821357513527e+00,9.059322100542954032e-03,3.451385565504829335e-04,1.000200418448222717e+00
6.030951283511226560e-11,9.978904229097423917e-01,3.839388460514103762e-02,-4.847438741197879208e-02,9.782044951648163639e-04,9.782044951648163639e-04,9.782044951648163639e-04,-1.847672920921844097e+00,-1.852567049302305424e+00,4.894128380461391752e-03,3.454857509529607072e-04,1.000200496685328178e+00
6.046375711346293758e-11,9.977064796378002365e-01,4.367244601719184188e-02,-4.560726602975714167e-02,9.424917119783001547e-04,9.424917119783001547e-04,9.424917119783001547e-04,-1.847996864279964013e+00,-1.860926559778213196e+00,1.292969549824917255e-02,3.457956776345133673e-04,1.000200538822967111e+00
6.061800139181360956e-11,9.974852724118669078e-01,4.803022702530495430e-02,-4.297671986444671216e-02,8.580810850148576883e-04,8.580810850148576883e-04,8.580810850148576883e-04,-1.848267388244245746e+00,-1.873822093813646505e+00,2.555470556940081170e-02,3.460524464384006921e-04,1.000200568258790224e+00
6.077224567016428154e-11,9.972704351965333558e-01,5.135404265157417214e-02,-4.078867993576337087e-02,7.456755203174044019e-04,7.456755203174044019e-04,7.456755203174044019e-04,-1.848480958110310324e+00,-1.879954493457234088e+00,3.147353534692381299e-02,3.462570722934746347e-04,1.000200611040815923e+00
6.092648994851495352e-11,9.971032325963727905e-01,5.370063391950021664e-02,-3.923904932282674257e-02,6.356022828505711753e-04,6.356022828505711753e-04,6.356022828505711753e-04,-1.848660341412165620e+00,-1.875209995438035016e+00,2.654965402586935072e-02,3.464294205691477446e-04,1.000200696839323777e+00
6.108073422686562550e-11,9.970109286884003552e-01,5.515116703777336177e-02,-3.840388916122653568e-02,5.574813923466426669e-04,5.574813923466426669e-04,5.574813923466426669e-04,-1.848828945170334359e+00,-1.864583723009524574e+00,1.575477783919027042e-02,3.466040551943938997e-04,1.000200788073861702e+00
6.123497850521629748e-11,9.969988020668694162e-01,5.576028441715345091e-02,-3.827910175154438516e-02,5.292421484612595340e-04,5.292421484612595340e-04,5.292421484612595340e-04,-1.848978236532687225e+00,-1.857215213218087468e+00,8.236976685400297302e-03,3.467980347350688749e-04,1.000200875614204454e+00
6.138922278356696945e-11,9.970635603502122635e-01,5.553989820482783252e-02,-3.871683289410108447e-02,5.566102837331110336e-04,5.566102837331110336e-04,5.566102837331110336e-04,-1.849164493904628115e+00,-1.860347678610364763e+00,1.118318470573663286e-02,3.470036666681270321e-04,1.000200971729702237e+00
6.154346706191764143e-11,9.972034427524903988e-01,5.452484443466384945e-02,-3.938078319806737060e-02,6.334026467857570373e-04,6.334026467857570373e-04,6.334026467857570373e-04,-1.849372281819214425e+00,-1.871083942983969628e+00,2.171166116475522351e-02,3.471878556809609236e-04,1.000201046550113881e+00
6.169771134026830049e-11,9.974114666629695369e-01,5.283583903579312097e-02,-3.990467307622151683e-02,7.384855010100881134e-04,7.384855010100881134e-04,7.384855010100881134e-04,-1.849567648899554939e+00,-1.877972172918996430e+00,2.840452401944150440e-02,3.473370624434612346e-04,1.000201092304803918e+00
6.185195561861897247e-11,9.976534361064087753e-01,5.071475739031659768e-02,-4.010455233005164738e-02,8.437591762939692470e-04,8.437591762939692470e-04,8.437591762939692470e-04,-1.849761031000086708e+00,-1.873719038467103193e+00,2.395800746701646708e-02,3.474829147903147654e-04,1.000201139940285477e+00
6.200619989696964445e-11,9.978689325511979069e-01,4.850382723270722091e-02,-3.997267252127879866e-02,9.252159286535781464e-04,9.252159286535781464e-04,9.252159286535781464e-04,-1.849991489145578427e+00,-1.862558500743426215e+00,1.256701159784772738e-02,3.476579136001800140e-04,1.000201245743612688e+00
6.216044417532031643e-11,9.979995761551879729e-01,4.650165766295822484e-02,-3.962227889711063961e-02,9.639941574924019594e-04,9.639941574924019594e-04,9.639941574924019594e-04,-1.850251425226172364e+00,-1.855152218948379561e+00,4.900793722207237232e-03,3.478594325686239913e-04,1.000201444227797332e+00
6.231468845367098840e-11,9.980202691245675384e-01,4.492875376388431874e-02,-3.924968328196780376e-02,9.500664615706208701e-04,9.500664615706208701e-04,9.500664615706208701e-04,-1.850497661080329870e+00,-1.858164272875650447e+00,7.666611795320513699e-03,3.480484890428920644e-04,1.000201699769233787e+00
6.246893273202166038e-11,9.979554225442353044e-01,4.394434169402400281e-02,-3.893896964556825546e-02,8.881549723369615377e-04,8.881549723369615377e-04,8.881549723369615377e-04,-1.850697296409475889e+00,-1.870039697686823210e+00,1.934240127734731043e-02,3.481950878239665060e-04,1.000201926862380963e+00
6.262317701037233236e-11,9.978592488069674138e-01,4.354506866548497890e-02,-3.856375071336556187e-02,7.933819238812835550e-04,7.933819238812835550e-04,7.933819238812835550e-04,-1.850850893030957511e+00,-1.881654694457113752e+00,3.080380142615614034e-02,3.483100402303799040e-04,1.000202074232741989e+00
6.277742128872300434e-11,9.977811837404020334e-01,4.363136732339671642e-02,-3.793144102432200598e-02,6.864953679147463772e-04,6.864953679147463772e-04,6.864953679147463772e-04,-1.850986457754193015e+00,-1.882032265132487892e+00,3.104580737829488665e-02,3.484191325425425737e-04,1.000202185864883742e+00
6.293166556707367632e-11,9.977493744897335537e-01,4.415282236118207859e-02,-3.683341165557164204e-02,5.945203249113011719e-04,5.945203249113011719e-04,5.945203249113011719e-04,-1.851143841332766549e+00,-1.870997303745886686e+00,1.985346241312010290e-02,3.485430826259731073e-04,1.000202320165928915e+00
6.308590984542434830e-11,9.977679783271765634e-01,4.511053468322090421e-02,-3.506470030588955400e-02,5.427349338900058122e-04,5.427349338900058122e-04,5.427349338900058122e-04,-1.851333321996907255e+00,-1.860175761400687966e+00,8.842439403780788867e-03,3.486906471765177499e-04,1.000202463643721229e+00
6.324015412377502028e-11,9.978245698288137344e-01,4.657378133196546366e-02,-3.250954945568527293e-02,5.441421616434013097e-04,5.441421616434013097e-04,5.441421616434013097e-04,-1.851538326008390634e+00,-1.859389763023911346e+00,7.851437015520714227e-03,3.488644848437182327e-04,1.000202580747686865e+00
6.339439840212567933e-11,9.978994697382185253e-01,4.861076717422161547e-02,-2.916799674282009175e-02,5.985768451890005701e-04,5.985768451890005701e-04,5.985768451890005701e-04,-1.851758406778246213e+00,-1.868084880637571832e+00,1.632647385932566031e-02,3.490646870138697884e-04,1.000202683348582866e+00
6.354864268047635131e-11,9.979771850218026596e-01,5.110885352701132617e-02,-2.511199511214321292e-02,6.932755466594370426e-04,6.932755466594370426e-04,6.932755466594370426e-04,-1.851987634913104364e+00,-1.877400124085421451e+00,2.541248917231705290e-02,3.492751893743215280e-04,1.000202782280442682e+00
6.370288695882702329e-11,9.980488806000163970e-01,5.375235233278528174e-02,-2.047207826401242076e-02,8.024021522175420846e-04,8.024021522175420846e-04,8.024021522175420846e-04,-1.852204256197680143e+00,-1.878502520672041154e+00,2.629826447436105219e-02,3.494900675450106440e-04,1.000202887645351257e+00
6.385713123717769527e-11,9.980956964812890408e-01,5.620363824659157376e-02,-1.543452336205635746e-02,8.965516732311560330e-04,8.965516732311560330e-04,8.965516732311560330e-04,-1.852426892289976257e+00,-1.869814221417010813e+00,1.738732912703458422e-02,3.497274914416966711e-04,1.000203020239825102e+00
6.401137551552836725e-11,9.980850350608865273e-01,5.824805456851810115e-02,-1.021115659695127215e-02,9.534589996954237912e-04,9.534589996954237912e-04,9.534589996954237912e-04,-1.852693622313214883e+00,-1.858984280812369771e+00,6.290658499154994435e-03,3.499985323991290881e-04,1.000203176502104885e+00
6.416561979387903923e-11,9.979900399597859684e-01,5.981039886601877131e-02,-5.124043534571342054e-03,9.598573407522438539e-04,9.598573407522438539e-04,9.598573407522438539e-04,-1.852983441961494782e+00,-1.857589797845112578e+00,4.606355883617688045e-03,3.502821475587016313e-04,1.000203314960333101e+00
6.431986407222971121e-11,9.978162610029849278e-01,6.095953895300513375e-02,-6.462957371700350480e-04,9.141167756844671526e-04,9.141167756844671526e-04,9.141167756844671526e-04,-1.853239259657055049e+00,-1.868137069864873823e+00,1.489781020781867291e-02,3.505251210220259738e-04,1.000203397634852109e+00
6.447410835058038319e-11,9.976101392821926650e-01,6.183319018677741613e-02,2.749415168478876962e-03,8.291621814740195552e-04,8.291621814740195552e-04,8.291621814740195552e-04,-1.853425246084457578e+00,-1.880486031672992109e+00,2.706078558853447155e-02,3.506953470542087652e-04,1.000203432525791802e+00
6.462835262893105517e-11,9.974346004931072818e-01,6.248292369385726602e-02,4.771226530214531074e-03,7.269376859230262597e-04,7.269376859230262597e-04,7.269376859230262597e-04,-1.853535526498404806e+00,-1.883461720743129453e+00,2.992619424472457365e-02,3.508160759580873644e-04,1.000203455907123784e+00
6.478259690728172715e-11,9.973365149155831721e-01,6.284313989921820609e-02,5.372505096078809481e-03,6.311510020020980744e-04,6.311510020020980744e-04,6.311510020020980744e-04,-1.853601977805723111e+00,-1.875117761928651650e+00,2.151578412292850379e-02,3.509357440567486956e-04,1.000203514066357213e+00
6.493684118563239912e-11,9.973321890746933427e-01,6.278919700128676729e-02,4.762048622923136312e-03,5.654514802371295949e-04,5.654514802371295949e-04,5.654514802371295949e-04,-1.853704812080944508e+00,-1.863236083688853961e+00,9.531271607909497928e-03,3.510869891850755043e-04,1.000203641420428058e+00
6.509108546398305818e-11,9.974121766818815349e-01,6.222593043283914521e-02,3.368249683729854227e-03,5.468470964725423477e-04,5.468470964725423477e-04,5.468470964725423477e-04,-1.853858880883483939e+00,-1.857805122640777684e+00,3.946241757293645833e-03,3.512614455939826750e-04,1.000203777976569564e+00
6.524532974233373016e-11,9.975556452187488432e-01,6.121037907918672888e-02,1.626842218443579286e-03,5.785027831005437734e-04,5.785027831005437734e-04,5.785027831005437734e-04,-1.854041554695950333e+00,-1.863478777714417500e+00,9.437223018467147742e-03,3.514286318529240782e-04,1.000203885456445674e+00
6.539957402068440214e-11,9.977371387824250926e-01,5.994686457357405879e-02,-1.752089643199236570e-04,6.525072039846986855e-04,6.525072039846986855e-04,6.525072039846986855e-04,-1.854237253746580549e+00,-1.875061956433623278e+00,2.082470268704276692e-02,3.515760929691658771e-04,1.000203958644728885e+00
6.555381829903507412e-11,9.979276051714580653e-01,5.865959484405522395e-02,-1.827344932977640517e-03,7.527504932796739989e-04,7.527504932796739989e-04,7.527504932796739989e-04,-1.854445382641572770e+00,-1.880353182136736301e+00,2.590779949516360328e-02,3.517111938069772967e-04,1.000204005062540924e+00
6.570806257738574609e-11,9.980982909240615486e-01,5.749984292993531171e-02,-3.185603561376296536e-03,8.540433138768569821e-04,8.540433138768569821e-04,8.540433138768569821e-04,-1.854662861479704272e+00,-1.874170687174155248e+00,1.950782569445086781e-02,3.518470247170617520e-04,1.000204065145738896e+00
6.586230685573641807e-11,9.982225484666518156e-01,5.651878686437684929e-02,-4.140242074502779521e-03,9.291596146494849945e-04,9.291596146494849945e-04,9.291596146494849945e-04,-1.854882498768290588e+00,-1.864000026266632082e+00,9.117527498341394462e-03,3.519963693714252468e-04,1.000204127382796182e+00
6.601655113408709005e-11,9.982823726284302257e-01,5.566077450979090707e-02,-4.472856396101699931e-03,9.594500927422999889e-04,9.594500927422999889e-04,9.594500927422999889e-04,-1.855096825946551897e+00,-1.860163799506805660e+00,5.066973560253682646e-03,3.521632405024943398e-04,1.000204220095423757e+00
6.617079541243776203e-11,9.982729070260383253e-01,5.483027352204766780e-02,-4.016417125440714664e-03,9.370631827071196395e-04,9.370631827071196395e-04,9.370631827071196395e-04,-1.855302257380718967e+00,-1.866377141212530066e+00,1.107488383181106512e-02,3.523383072950772967e-04,1.000204324412208967e+00
6.632503969078843401e-11,9.982083406853027308e-01,5.401102912804782441e-02,-2.790839906986539078e-03,8.669234801824429824e-04,8.669234801824429824e-04,8.669234801824429824e-04,-1.855486092729346170e+00,-1.877630817165283794e+00,2.214472443593756834e-02,3.524953359731938514e-04,1.000204369221362910e+00
6.647928396913910599e-11,9.981218654304007121e-01,5.328313747076216661e-02,-8.860314068133582971e-04,7.684819047036910893e-04,7.684819047036910893e-04,7.684819047036910893e-04,-1.855653857248457772e+00,-1.884378432986068219e+00,2.872457573761045060e-02,3.526249111477949122e-04,1.000204376622518376e+00
6.663352824748977797e-11,9.980460326947599992e-01,5.275660167772778381e-02,1.592881301719171116e-03,6.680460755410135964e-04,6.680460755410135964e-04,6.680460755410135964e-04,-1.855833991743241818e+00,-1.880324828640323798e+00,2.449083689708190029e-02,3.527518010718792385e-04,1.000204380943100491e+00
6.678777252584043702e-11,9.979997972509216941e-01,5.248584536351864199e-02,4.551408348526239829e-03,5.896553585372060194e-04,5.896553585372060194e-04,5.896553585372060194e-04,-1.856018974390255982e+00,-1.868691488918953425e+00,1.267251452869744624e-02,3.529071920279194048e-04,1.000204394636206695e+00
6.694201680419110900e-11,9.979902162278885269e-01,5.236102692016261079e-02,7.940088129756505547e-03,5.525925299233533242e-04,5.525925299233533242e-04,5.525925299233533242e-04,-1.856225352860286781e+00,-1.860449049667991739e+00,4.223696807704903702e-03,3.531012345016867654e-04,1.000204419533928135e+00
6.709626108254178098e-11,9.980178865182055548e-01,5.209677193182973842e-02,1.175276652950703153e-02,5.666637396774165582e-04,5.666637396774165582e-04,5.666637396774165582e-04,-1.856456711315827901e+00,-1.863024649931976917e+00,6.567938616149075065e-03,3.533080486876390841e-04,1.000204445803153597e+00
6.725050536089245296e-11,9.980811010249028836e-01,5.142352504038259775e-02,1.594864703080348459e-02,6.263578184364360481e-04,6.263578184364360481e-04,6.263578184364360481e-04,-1.856668753083891010e+00,-1.872654766117840319e+00,1.598601303394938528e-02,3.534971643536265543e-04,1.000204477038154627e+00
6.740474963924312494e-11,9.981663195153968049e-01,5.028177355715496288e-02,2.041651295869931562e-02,7.158234211231603037e-04,7.158234211231603037e-04,7.158234211231603037e-04,-1.856842848491523590e+00,-1.879962509121793524e+00,2.311966063026998919e-02,3.536723840712666230e-04,1.000204537580606345e+00
6.755899391759379692e-11,9.982393930596746845e-01,4.880666002712939072e-02,2.504130508299731370e-02,8.146937004815076652e-04,8.146937004815076652e-04,8.146937004815076652e-04,-1.857030207816444234e+00,-1.878787961157047937e+00,2.175775334060366106e-02,3.538598953971300179e-04,1.000204656699974493e+00
6.771323819594446890e-11,9.982579794080463920e-01,4.721616859046906534e-02,2.960880388467346941e-02,8.982205149198850807e-04,8.982205149198850807e-04,8.982205149198850807e-04,-1.857251140174225101e+00,-1.870763199413070899e+00,1.351205923884573820e-02,3.540717135681078326e-04,1.000204837088744192e+00
6.786748247429514088e-11,9.981988575651827844e-01,4.574664709829968229e-02,3.372931992428934711e-02,9.448848407422232379e-04,9.448848407422232379e-04,9.448848407422232379e-04,-1.857478507893181918e+00,-1.863752088848438238e+00,6.273580955256414723e-03,3.542844330186428726e-04,1.000205027298445293e+00
6.802172675264581286e-11,9.980720615306588606e-01,4.455921328348142613e-02,3.704711953039521721e-02,9.445332416897481891e-04,9.445332416897481891e-04,9.445332416897481891e-04,-1.857673707748613179e+00,-1.865103211485166224e+00,7.429503736553030868e-03,3.544683561311861545e-04,1.000205179066449901e+00
6.817597103099648484e-11,9.979141469008399046e-01,4.367602097752452256e-02,3.930477432306535984e-02,8.969214459671839314e-04,8.969214459671839314e-04,8.969214459671839314e-04,-1.857809425275322779e+00,-1.874414499284567492e+00,1.660507400924462335e-02,3.546132633681765389e-04,1.000205278903628203e+00
6.833021530934714389e-11,9.977732720582618287e-01,4.307559369838300650e-02,4.034255152580805415e-02,8.120378008635775399e-04,8.120378008635775399e-04,8.120378008635775399e-04,-1.857883477858724763e+00,-1.882410869623899696e+00,2.452739176517492597e-02,3.547220666057996751e-04,1.000205336938972067e+00
6.848445958769781587e-11,9.976863747380668723e-01,4.276895576265164756e-02,4.024181998125044707e-02,7.119124112916770230e-04,7.119124112916770230e-04,7.119124112916770230e-04,-1.857929988514083197e+00,-1.881234879491525680e+00,2.330489097744249324e-02,3.548157277843196501e-04,1.000205391317529724e+00
6.863870386604848785e-11,9.976645390433834804e-01,4.276345698021887659e-02,3.925587673789487225e-02,6.225718362071772181e-04,6.225718362071772181e-04,6.225718362071772181e-04,-1.857992152724130097e+00,-1.872499008342218385e+00,1.450685561808819947e-02,3.549250843125720278e-04,1.000205457323915859e+00
6.879294814439915983e-11,9.977015899780918851e-01,4.306012592278863488e-02,3.762555165632109483e-02,5.656024342450790329e-04,5.656024342450790329e-04,5.656024342450790329e-04,-1.858097250283098356e+00,-1.863658428487152685e+00,5.561178204054426089e-03,3.550669529606178252e-04,1.000205524854972605e+00
6.894719242274983181e-11,9.977854954712909175e-01,4.361505165495413450e-02,3.557147403676763631e-02,5.565300804228754577e-04,5.565300804228754577e-04,5.565300804228754577e-04,-1.858264452166352720e+00,-1.861907599485771225e+00,3.643147319418584690e-03,3.552366999383746058e-04,1.000205584822177141e+00
6.910143670110050378e-11,9.979067219374867515e-01,4.424697885158714733e-02,3.333114606689487752e-02,5.989606330544269656e-04,5.989606330544269656e-04,5.989606330544269656e-04,-1.858478344346729427e+00,-1.868741702608512023e+00,1.026335826178264438e-02,3.554045188060944130e-04,1.000205626255546321e+00
6.925568097945117576e-11,9.980625611964950572e-01,4.467050833271042631e-02,3.116136303599046156e-02,6.798103534237895677e-04,6.798103534237895677e-04,6.798103534237895677e-04,-1.858690704378071601e+00,-1.878029930020024274e+00,1.933922564195259680e-02,3.555427157135545354e-04,1.000205653130362915e+00
6.940992525780184774e-11,9.982419636030095411e-01,4.466131671764977246e-02,2.936479812455085325e-02,7.770577632335724230e-04,7.770577632335724230e-04,7.770577632335724230e-04,-1.858868394235987376e+00,-1.881327247359371402e+00,2.245885312338398443e-02,3.556559073382232409e-04,1.000205670830370597e+00
6.956416953615251972e-11,9.984128263292464389e-01,4.412673496574544274e-02,2.826731076775428758e-02,8.675350670848673996e-04,8.675350670848673996e-04,8.675350670848673996e-04,-1.859037971163920444e+00,-1.876053131554051179e+00,1.701516039013066875e-02,3.557728947553344618e-04,1.000205694723081074e+00
6.971841381450319170e-11,9.985302779631971548e-01,4.308480145092700303e-02,2.807506469164158455e-02,9.286920850819270230e-04,9.286920850819270230e-04,9.286920850819270230e-04,-1.859228755788903120e+00,-1.868390493528162333e+00,9.161737739259297533e-03,3.559187637351292734e-04,1.000205755697080479e+00
6.987265809285386368e-11,9.985609809920911184e-01,4.166952896705104770e-02,2.875571747279576790e-02,9.450787172138726223e-04,9.450787172138726223e-04,9.450787172138726223e-04,-1.859431865689884944e+00,-1.866315160028634290e+00,6.883294338749312326e-03,3.560848908387715121e-04,1.000205856523535219e+00
7.002690237120452273e-11,9.985067520798078800e-01,4.002733674574580208e-02,3.012814916100924403e-02,9.142975545263784878e-04,9.142975545263784878e-04,9.142975545263784878e-04,-1.859627929582244654e+00,-1.871646395928985962e+00,1.201846634674133725e-02,3.562437894441448862e-04,1.000205972069331706e+00
7.018114664955519471e-11,9.984016135519447888e-01,3.817823278448856383e-02,3.200149426227220234e-02,8.440361542596075232e-04,8.440361542596075232e-04,8.440361542596075232e-04,-1.859803873927925899e+00,-1.879653618972772833e+00,1.984974504484692676e-02,3.563859154002400626e-04,1.000206070475871512e+00
7.033539092790586669e-11,9.982926444589085291e-01,3.603496580814679467e-02,3.417819250078516641e-02,7.504840072961586244e-04,7.504840072961586244e-04,7.504840072961586244e-04,-1.859961601575204515e+00,-1.883117004379991188e+00,2.315540280478671845e-02,3.565175153273351005e-04,1.000206125931977219e+00
7.048963520625653867e-11,9.982174735545492616e-01,3.349820052259944864e-02,3.652433714075714599e-02,6.581358369814024932e-04,6.581358369814024932e-04,6.581358369814024932e-04,-1.860121910844461768e+00,-1.878177249404202387e+00,1.805533855974053234e-02,3.566542603280048983e-04,1.000206148414606755e+00
7.064387948460721065e-11,9.981869378542563842e-01,3.053769404098069865e-02,3.901172694852075157e-02,5.905944615113838548e-04,5.905944615113838548e-04,5.905944615113838548e-04,-1.860304132098199448e+00,-1.868746803873966300e+00,8.442671775766743061e-03,3.568127306705867231e-04,1.000206163601924381e+00
7.079812376295788263e-11,9.981911522357594935e-01,2.726510259904579500e-02,4.160565280633036350e-02,5.629673395264381524e-04,5.629673395264381524e-04,5.629673395264381524e-04,-1.860507915141891955e+00,-1.863567463879273634e+00,3.059548737381675727e-03,3.569915475736782111e-04,1.000206181119382531e+00
7.095236804130855461e-11,9.982148591490611622e-01,2.391046924507676114e-02,4.423186709256350657e-02,5.825739455047468374e-04,5.825739455047468374e-04,5.825739455047468374e-04,-1.860710632475345516e+00,-1.867534132803619462e+00,6.823500328273918170e-03,3.571743002944908043e-04,1.000206194648002977e+00
7.110661231965922659e-11,9.982456655259721590e-01,2.069923714645203333e-02,4.681292584070775170e-02,6.461554169139608565e-04,6.461554169139608565e-04,6.461554169139608565e-04,-1.860883480400381762e+00,-1.876461894415436982e+00,1.557841401505530299e-02,3.573401090391222315e-04,1.000206203313025455e+00
7.126085659800989857e-11,9.982795669583273135e-01,1.775964654212807206e-02,4.919712658914278391e-02,7.367920826926444011e-04,7.367920826926444011e-04,7.367920826926444011e-04,-1.861021688617925607e+00,-1.882239429747055048e+00,2.121774112912945542e-02,3.574778986241965184e-04,1.000206220428223158e+00
7.141510087636057055e-11,9.983134034138850810e-01,1.511782023206971991e-02,5.118901031277688085e-02,8.310398601304728105e-04,8.310398601304728105e-04,8.310398601304728105e-04,-1.861136073258514267e+00,-1.880828710020763239e+00,1.969263676224900297e-02,3.575976658957593485e-04,1.000206266205735828e+00
7.156934515471122960e-11,9.983321318188905780e-01,1.274802246396578541e-02,5.267652239114195556e-02,9.061428982575529464e-04,9.061428982575529464e-04,9.061428982575529464e-04,-1.861247360211750967e+00,-1.873793095132039843e+00,1.254573492028887051e-02,3.577217935748160755e-04,1.000206353934887327e+00
7.172358943306190158e-11,9.983110614444613562e-01,1.069788343217431721e-02,5.363909133827347853e-02,9.422000076759461671e-04,9.422000076759461671e-04,9.422000076759461671e-04,-1.861372560874451798e+00,-1.867523196273476405e+00,6.150635399024708891e-03,3.578612570133424199e-04,1.000206449078725912e+00
7.187783371141257356e-11,9.982367863029377730e-01,9.137331732633873979e-03,5.411712377867088780e-02,9.292501437101775017e-04,9.292501437101775017e-04,9.292501437101775017e-04,-1.861494460758096992e+00,-1.868502177203495318e+00,7.007716445398277059e-03,3.579961074520446773e-04,1.000206513515274453e+00
7.203207798976324554e-11,9.981256690360342798e-01,8.277758176105123183e-03,5.419037086075977755e-02,8.724731626121075018e-04,8.724731626121075018e-04,8.724731626121075018e-04,-1.861583807805606172e+00,-1.875899613759732798e+00,1.431580595412673164e-02,3.581005867976687546e-04,1.000206554136243486e+00
7.218632226811391752e-11,9.980152961351106411e-01,8.309875279325596928e-03,5.392055875297566830e-02,7.869198629339123341e-04,7.869198629339123341e-04,7.869198629339123341e-04,-1.861643538973162038e+00,-1.882106921585881887e+00,2.046338261271988743e-02,3.581805578199434917e-04,1.000206583705847141e+00
7.234056654646458950e-11,9.979441202708394520e-01,9.274109254217750148e-03,5.330590703354902427e-02,6.928849510533125486e-04,6.928849510533125486e-04,6.928849510533125486e-04,-1.861700433730517412e+00,-1.880643658679486352e+00,1.894322494896901604e-02,3.582670645495976587e-04,1.000206620721451056e+00
7.249481082481526147e-11,9.979338014478894570e-01,1.093176031644360092e-02,5.232701268482477241e-02,6.150465007937742402e-04,6.150465007937742402e-04,6.150465007937742402e-04,-1.861792667548096247e+00,-1.872692767909098110e+00,1.090010036100192217e-02,3.583869053157660725e-04,1.000206683143870290e+00
7.264905510316593345e-11,9.979830506078433139e-01,1.284992409939418774e-02,5.103630944799472657e-02,5.736049671838032264e-04,5.736049671838032264e-04,5.736049671838032264e-04,-1.861940610221244130e+00,-1.865533082862980363e+00,3.592472641736199537e-03,3.585341106497417899e-04,1.000206782129231753e+00
7.280329938151660543e-11,9.980813846282796664e-01,1.457149134310813804e-02,4.955845347606674389e-02,5.766285721452796493e-04,5.766285721452796493e-04,5.766285721452796493e-04,-1.862118546256729568e+00,-1.865545145682972583e+00,3.426599426242927897e-03,3.586807102965846260e-04,1.000206904600346336e+00
7.295754365986727741e-11,9.982156501718384423e-01,1.574217757307844537e-02,4.808541660578467825e-02,6.229988789579359899e-04,6.229988789579359899e-04,6.229988789579359899e-04,-1.862296694137119735e+00,-1.873208266007891032e+00,1.091157187077137700e-02,3.588076169979985863e-04,1.000207005505423741e+00
7.311178793821794939e-11,9.983669344025430936e-01,1.618411773038033741e-02,4.686223988815916425e-02,7.023867641492664805e-04,7.023867641492664805e-04,7.023867641492664805e-04,-1.862457971297572179e+00,-1.882257547612664172e+00,1.979957631509189284e-02,3.589107216229486157e-04,1.000207061431439337e+00
7.326603221656860845e-11,9.985144855779815032e-01,1.587167844780812062e-02,4.603355783494921666e-02,7.936728233832899757e-04,7.936728233832899757e-04,7.936728233832899757e-04,-1.862596561229862502e+00,-1.884547813738222111e+00,2.195125250835959496e-02,3.590019004151411160e-04,1.000207088106580322e+00
7.342027649491928042e-11,9.986354942110293731e-01,1.483502869319808931e-02,4.561091278446561398e-02,8.739782632418473468e-04,8.739782632418473468e-04,8.739782632418473468e-04,-1.862727112299168430e+00,-1.878252319869724518e+00,1.552520757055614320e-02,3.591026495396063781e-04,1.000207122636340262e+00
7.357452077326995240e-11,9.987070839188678661e-01,1.307140379158054470e-02,4.554106989189973115e-02,9.253776656494293621e-04,9.253776656494293621e-04,9.253776656494293621e-04,-1.862874232865739277e+00,-1.870056772268110512e+00,7.182539402371135480e-03,3.592303488446229351e-04,1.000207202683770502e+00
7.372876505162062438e-11,9.987148370132612474e-01,1.056140887087047772e-02,4.567448494901094058e-02,9.342303583447043652e-04,9.342303583447043652e-04,9.342303583447043652e-04,-1.863042350877648579e+00,-1.868067900668639592e+00,5.025549790991076272e-03,3.593887083975565253e-04,1.000207339324094002e+00
7.388300932997129636e-11,9.986608995360322094e-01,7.336136444929520356e-03,4.584398773719865899e-02,8.967565363606200528e-04,8.967565363606200528e-04,8.967565363606200528e-04,-1.863216888449160002e+00,-1.873630389514430394e+00,1.041350106527038841e-02,3.595562908649690709e-04,1.000207498080562418e+00
7.403725360832196834e-11,9.985666042456364799e-01,3.522425349226293318e-03,4.598096502704317190e-02,8.234562400066853952e-04,8.234562400066853952e-04,8.234562400066853952e-04,-1.863386990709720026e+00,-1.880980177345847659e+00,1.759318663612766814e-02,3.597096842128606254e-04,1.000207635141529661e+00
7.419149788667264032e-11,9.984616568399062864e-01,-6.343634788349102917e-04,4.609642848208161253e-02,7.328682217648162722e-04,7.328682217648162722e-04,7.328682217648162722e-04,-1.863554931455635222e+00,-1.883280443079395683e+00,1.972551162376040210e-02,3.598494678089592981e-04,1.000207742147173784e+00
7.434574216502331230e-11,9.983722963475850642e-01,-4.825678746948661689e-03,4.621836331545962906e-02,6.466666714501015248e-04,6.466666714501015248e-04,6.466666714501015248e-04,-1.863729366813895894e+00,-1.877912023832890132e+00,1.418265701899432477e-02,3.599909540524432491e-04,1.000207825394163308e+00
7.449998644337398428e-11,9.983137815683120753e-01,-8.781379889802201286e-03,4.635639738120555381e-02,5.882724849807558941e-04,5.882724849807558941e-04,5.882724849807558941e-04,-1.863903724738321888e+00,-1.869380004808352647e+00,5.476280070030845742e-03,3.601460614419744913e-04,1.000207886698226023e+00
7.465423072172465626e-11,9.982891745386742732e-01,-1.235161447441758195e-02,4.648605202579337431e-02,5.734506673201067049e-04,5.734506673201067049e-04,5.734506673201067049e-04,-1.864064976144251373e+00,-1.866199161277603213e+00,2.134185133351789061e-03,3.603037840024670281e-04,1.000207935064461928e+00
7.480847500007532824e-11,9.983003869966461385e-01,-1.551838678652311433e-02,4.650340631165932048e-02,6.037906289915819001e-04,6.037906289915819001e-04,6.037906289915819001e-04,-1.864207908369364342e+00,-1.871882507109334570e+00,7.674598739970141942e-03,3.604419733756590192e-04,1.000207977468907217e+00
7.496271927842598729e-11,9.983453936157516972e-01,-1.831478731591044615e-02,4.632480152362433712e-02,6.712731888529009910e-04,6.712731888529009910e-04,6.712731888529009910e-04,-1.864314233931439579e+00,-1.881276692713418353e+00,1.696245878197866555e-02,3.605515391427867550e-04,1.000208012714077555e+00
7.511696355677665927e-11,9.984077635271200180e-01,-2.074599552036044195e-02,4.601522012875962353e-02,7.593921978546489069e-04,7.593921978546489069e-04,7.593921978546489069e-04,-1.864394280765068634e+00,-1.885843349061522511e+00,2.144906829645388396e-02,3.606405513700361790e-04,1.000208048715574449e+00
7.527120783512733125e-11,9.984612315057685983e-01,-2.273525082238239681e-02,4.567761594023052318e-02,8.444036293991197088e-04,8.444036293991197088e-04,8.444036293991197088e-04,-1.864476296652673337e+00,-1.881721184809403979e+00,1.724488815673073938e-02,3.607291552540648209e-04,1.000208100921662790e+00
7.542545211347800323e-11,9.984810967382157232e-01,-2.409744916338871223e-02,4.538521328997902060e-02,9.051876389358169120e-04,9.051876389358169120e-04,9.051876389358169120e-04,-1.864570468123817326e+00,-1.873104482054092967e+00,8.534013930275714116e-03,3.608303244974792609e-04,1.000208173839497450e+00
7.557969639182867521e-11,9.984543671967590628e-01,-2.464188024310531855e-02,4.521623187266333305e-02,9.289414618876019186e-04,9.289414618876019186e-04,9.289414618876019186e-04,-1.864669518596397957e+00,-1.867882678329885415e+00,3.213159733487386868e-03,3.609403060924097975e-04,1.000208253744371056e+00
7.573394067017934719e-11,9.983874527415499411e-01,-2.432497304114581912e-02,4.517025657518154019e-02,9.095421827211356940e-04,9.095421827211356940e-04,9.095421827211356940e-04,-1.864758031278859640e+00,-1.870683612137188145e+00,5.925580858328540791e-03,3.610480665253966177e-04,1.000208321193846395e+00
7.588818494853001917e-11,9.983051509483872321e-01,-2.329714891646361002e-02,4.515315758284043496e-02,8.509130737852996099e-04,8.509130737852996099e-04,8.509130737852996099e-04,-1.864830513750580065e+00,-1.878527080235079083e+00,1.369656648449903147e-02,3.611422043417749522e-04,1.000208356738125026e+00
7.604242922688069114e-11,9.982361992201265188e-01,-2.183707962296219107e-02,4.510850408825761021e-02,7.688373031613033237e-04,7.688373031613033237e-04,7.688373031613033237e-04,-1.864899363715554204e+00,-1.883281037968435934e+00,1.838167425288169191e-02,3.612239404440753510e-04,1.000208369909290518e+00
7.619667350523136312e-11,9.981980917439755574e-01,-2.022678957992814913e-02,4.506470170921914042e-02,6.834823383289547090e-04,6.834823383289547090e-04,6.834823383289547090e-04,-1.864987388453573480e+00,-1.880150164171373817e+00,1.516277571780037803e-02,3.613078718928285538e-04,1.000208388226484946e+00
7.635091778358203510e-11,9.981984383512411130e-01,-1.865904618790829167e-02,4.502462812599580810e-02,6.148376787907331711e-04,6.148376787907331711e-04,6.148376787907331711e-04,-1.865109466082735201e+00,-1.872487287758604291e+00,7.377821675869087811e-03,3.614086308220711401e-04,1.000208435361769954e+00
7.650516206193270708e-11,9.982382263845134274e-01,-1.724404640817267173e-02,4.492344145433951885e-02,5.811781669792635439e-04,5.811781669792635439e-04,5.811781669792635439e-04,-1.865261054488427162e+00,-1.867953754345620165e+00,2.692699857193023814e-03,3.615293031511962311e-04,1.000208513534360577e+00
7.665940634028336614e-11,9.983135641197597998e-01,-1.608683248656761142e-02,4.468209049539467043e-02,5.918030769783375620e-04,5.918030769783375620e-04,5.918030769783375620e-04,-1.865417019673220267e+00,-1.871058216199671831e+00,5.641196526451570069e-03,3.616505722784298126e-04,1.000208598899842594e+00
7.681365061863403811e-11,9.984236259647207845e-01,-1.535681480058159916e-02,4.417405650433817166e-02,6.428356650059999407e-04,6.428356650059999407e-04,6.428356650059999407e-04,-1.865558018131975748e+00,-1.879289850435787557e+00,1.373183230381174076e-02,3.617502838109471126e-04,1.000208683362036721e+00
7.696789489698471009e-11,9.985646964657818314e-01,-1.527570593339253567e-02,4.327220579104629206e-02,7.218104934865267374e-04,7.218104934865267374e-04,7.218104934865267374e-04,-1.865668743481597946e+00,-1.885582327038649364e+00,1.991358355705147645e-02,3.618294656868785799e-04,1.000208749707369948e+00
7.712213917533538207e-11,9.987167891091629501e-01,-1.604714182310499129e-02,4.195552206514691074e-02,8.098389401418974991e-04,8.098389401418974991e-04,8.098389401418974991e-04,-1.865760520214334806e+00,-1.884345003278668162e+00,1.858448306433325287e-02,3.619116804272136216e-04,1.000208795739762291e+00
7.727638345368605405e-11,9.988429444245839894e-01,-1.775787245350438082e-02,4.025736567262799825e-02,8.830315564494333478e-04,8.830315564494333478e-04,8.830315564494333478e-04,-1.865875759880756046e+00,-1.876732260562485877e+00,1.085650068172975928e-02,3.620271998356217459e-04,1.000208850876112887e+00
7.743062773203672603e-11,9.989049420983037164e-01,-2.030538857732590990e-02,3.822248816028962770e-02,9.219381353688660408e-04,9.219381353688660408e-04,9.219381353688660408e-04,-1.866033019647679758e+00,-1.870161601442460464e+00,4.128581794780620748e-03,3.621819980847723218e-04,1.000208930287459053e+00
7.758487201038739801e-11,9.988836277659582930e-01,-2.343128507087840345e-02,3.596628031168671441e-02,9.184084876410110194e-04,9.184084876410110194e-04,9.184084876410110194e-04,-1.866218137082306328e+00,-1.870592768231690739e+00,4.374631149384434863e-03,3.623553886678148608e-04,1.000209048106100340e+00
7.773911628873806999e-11,9.987891897222580528e-01,-2.679266169940412029e-02,3.363478596185581759e-02,8.738378799358576064e-04,8.738378799358576064e-04,8.738378799358576064e-04,-1.866403466333654171e+00,-1.876802237307408028e+00,1.039877097375395756e-02,3.625199792270903678e-04,1.000209201778820223e+00
7.789336056708874197e-11,9.986595056326181830e-01,-3.006274152741598635e-02,3.130942150107723920e-02,7.994684200545211245e-04,7.994684200545211245e-04,7.994684200545211245e-04,-1.866568504688324026e+00,-1.882648619455939976e+00,1.608011476761599459e-02,3.626588209255548253e-04,1.000209353067339046e+00
7.804760484543941395e-11,9.985382817310717307e-01,-3.304189899127153024e-02,2.903349922034904537e-02,7.155839385172232427e-04,7.155839385172232427e-04,7.155839385172232427e-04,-1.866716351688505027e+00,-1.882714713412048324e+00,1.599836172354321406e-02,3.627807932900815120e-04,1.000209485553454902e+00
7.820184912379007300e-11,9.984501007226352920e-01,-3.567898683436187407e-02,2.686374997352625540e-02,6.427199916987017111e-04,6.427199916987017111e-04,6.427199916987017111e-04,-1.866854276470577556e+00,-1.877099712922954078e+00,1.024543645237651658e-02,3.629025948317483809e-04,1.000209612490162048e+00
7.835609340214074498e-11,9.984014186514716949e-01,-3.800885345507301616e-02,2.484531910692625370e-02,5.970051499621086563e-04,5.970051499621086563e-04,5.970051499621086563e-04,-1.866982135341080040e+00,-1.871369143277752833e+00,4.387007936672837442e-03,3.630276403233467872e-04,1.000209732731016432e+00
7.851033768049141696e-11,9.983897869404748660e-01,-4.006651699554415746e-02,2.304589258383675163e-02,5.904332119894202839e-04,5.904332119894202839e-04,5.904332119894202839e-04,-1.867103488769050745e+00,-1.871393194436505425e+00,4.289705667454742945e-03,3.631500872812095130e-04,1.000209831657572046e+00
7.866458195884208894e-11,9.984091031920087067e-01,-4.180807419851782086e-02,2.158900242318652352e-02,6.251517678636824742e-04,6.251517678636824742e-04,6.251517678636824742e-04,-1.867209814028459425e+00,-1.877565858496370588e+00,1.035604446791105540e-02,3.632571187763233801e-04,1.000209901307881344e+00
7.881882623719276092e-11,9.984553927189185885e-01,-4.310763243119784122e-02,2.055217773417747709e-02,6.909409571695739830e-04,6.909409571695739830e-04,6.909409571695739830e-04,-1.867287919701720922e+00,-1.884046320052728429e+00,1.675840035100759767e-02,3.633409188478137816e-04,1.000209944947958007e+00
7.897307051554343290e-11,9.985233500427420639e-01,-4.382911912717487452e-02,1.993676856977561612e-02,7.720242506914228682e-04,7.720242506914228682e-04,7.720242506914228682e-04,-1.867344099236275090e+00,-1.884814505615817870e+00,1.747040637954274181e-02,3.634089727006017739e-04,1.000209981358427980e+00
7.912731479389410488e-11,9.985976134832826867e-01,-4.393308334482014244e-02,1.972044144864200377e-02,8.500713699444267498e-04,8.500713699444267498e-04,8.500713699444267498e-04,-1.867400745652571858e+00,-1.879501238123318485e+00,1.210049247074652078e-02,3.634787243525069360e-04,1.000210033293494227e+00
7.928155907224477686e-11,9.986507099859878167e-01,-4.353212646494174221e-02,1.983686933916880071e-02,9.043964081370148723e-04,9.043964081370148723e-04,9.043964081370148723e-04,-1.867471258231425901e+00,-1.872933508472899300e+00,5.462250241473416007e-03,3.635659393419858067e-04,1.000210109227496202e+00
7.943580335059544883e-11,9.986573816086417033e-01,-4.281623573877873373e-02,2.019075319661243692e-02,9.201587542971750898e-04,9.201587542971750898e-04,9.201587542971750898e-04,-1.867553500744167483e+00,-1.870522819587721708e+00,2.969318843554264072e-03,3.636653097923394544e-04,1.000210194023945842e+00
7.959004762894612081e-11,9.986119975055427478e-01,-4.195123358692859350e-02,2.075245331339998361e-02,8.941543986988174280e-04,8.941543986988174280e-04,8.941543986988174280e-04,-1.867639060948926844e+00,-1.874016649035715742e+00,6.377588086788804449e-03,3.637589872847645173e-04,1.000210258726029755e+00
7.974429190729679279e-11,9.985318742867776987e-01,-4.101866914300566352e-02,2.153520189935536830e-02,8.322284921922966459e-04,8.322284921922966459e-04,8.322284921922966459e-04,-1.867721013445872602e+00,-1.880141062999327151e+00,1.242004955345450516e-02,3.638375234280127857e-04,1.000210300901065663e+00
7.989853618564745185e-11,9.984510903641968804e-01,-4.001113446185462080e-02,2.245826731632957415e-02,7.495814362996074771e-04,7.495814362996074771e-04,7.495814362996074771e-04,-1.867805813987480690e+00,-1.883183011201483348e+00,1.537719721400272049e-02,3.639058625641433003e-04,1.000210336715205317e+00
8.005278046399812383e-11,9.984018364214228836e-01,-3.893157956075589399e-02,2.334399372614709076e-02,6.694550360774221979e-04,6.694550360774221979e-04,6.694550360774221979e-04,-1.867908929928386419e+00,-1.880451729099382741e+00,1.254279917099629035e-02,3.639804676143987760e-04,1.000210382317327840e+00
8.020702474234879580e-11,9.983994050941237264e-01,-3.787115579519462205e-02,2.395956333541661432e-02,6.125179463965666144e-04,6.125179463965666144e-04,6.125179463965666144e-04,-1.868022752098250638e+00,-1.875131638146982693e+00,7.108886048732158958e-03,3.640698834888442714e-04,1.000210445239624102e+00
8.036126902069946778e-11,9.984468757002999961e-01,-3.697309248867326759e-02,2.402030262678155753e-02,5.912547150294295874e-04,5.912547150294295874e-04,5.912547150294295874e-04,-1.868148196029025598e+00,-1.872722028214600876e+00,4.573832185575388287e-03,3.641672898761369134e-04,1.000210521356391435e+00
8.051551329905013976e-11,9.985385101314986356e-01,-3.639305974459860343e-02,2.333577889436274505e-02,6.111737965991620794e-04,6.111737965991620794e-04,6.111737965991620794e-04,-1.868274924143174420e+00,-1.875645390987285444e+00,7.370466844111043213e-03,3.642610169474932687e-04,1.000210598363554304e+00
8.066975757740081174e-11,9.986596554246618407e-01,-3.626398384596641461e-02,2.189398492763279178e-02,6.672127457428238652e-04,6.672127457428238652e-04,6.672127457428238652e-04,-1.868382492029003972e+00,-1.881536226528640832e+00,1.315373449963675931e-02,3.643448407465321877e-04,1.000210656206489190e+00
8.082400185575148372e-11,9.987897628218818102e-01,-3.661667411601106370e-02,1.975118862782969040e-02,7.434240941296020241e-04,7.434240941296020241e-04,7.434240941296020241e-04,-1.868478609841264459e+00,-1.885186762932219651e+00,1.670815309095509058e-02,3.644282157502116157e-04,1.000210691238638372e+00
8.097824613410215570e-11,9.989051564790942805e-01,-3.732829747672403858e-02,1.700528512318162655e-02,8.210562102985118071e-04,8.210562102985118071e-04,8.210562102985118071e-04,-1.868585705231954552e+00,-1.883031578414021912e+00,1.444587318206735742e-02,3.645263500242466740e-04,1.000210717560762408e+00
8.113249041245282768e-11,9.989828764016940310e-01,-3.818762232527177919e-02,1.380431650555878284e-02,8.825568329284596550e-04,8.825568329284596550e-04,8.825568329284596550e-04,-1.868718436264335869e+00,-1.876757079904333381e+00,8.038643639997587742e-03,3.646487801914029877e-04,1.000210756798682432e+00
8.128673469080349966e-11,9.990051005001893136e-01,-3.899545428091215349e-02,1.026552987094908956e-02,9.123834760199262851e-04,9.123834760199262851e-04,9.123834760199262851e-04,-1.868874464721188566e+00,-1.871904979021507653e+00,3.030514300319097059e-03,3.647965977222016173e-04,1.000210820419316748e+00
8.144097896915415871e-11,9.989658400343434108e-01,-3.964540317330662172e-02,6.491209588014520276e-03,9.030166746812913871e-04,9.030166746812913871e-04,9.030166746812913871e-04,-1.869036425301956017e+00,-1.872829282012374641e+00,3.792856710418643449e-03,3.649543577589711729e-04,1.000210890218024673e+00
8.159522324750483069e-11,9.988740938930985580e-01,-4.019088669908401495e-02,2.673185974294236232e-03,8.575691383032965241e-04,8.575691383032965241e-04,8.575691383032965241e-04,-1.869185609026023043e+00,-1.878485547911402875e+00,9.299938885379737188e-03,3.650999557223336524e-04,1.000210958367828473e+00
8.174946752585550267e-11,9.987513674479325809e-01,-4.077941517242939656e-02,-9.306015562159147738e-04,7.860227323824738304e-04,7.860227323824738304e-04,7.860227323824738304e-04,-1.869311239381339806e+00,-1.883654312170678358e+00,1.434307278933849225e-02,3.652211910988955429e-04,1.000211035527226677e+00
8.190371180420617465e-11,9.986280604966388807e-01,-4.148567231683317202e-02,-4.101720032557030528e-03,7.050648827166585949e-04,7.050648827166585949e-04,7.050648827166585949e-04,-1.869422402498593039e+00,-1.883941279390000778e+00,1.451887689140783123e-02,3.653229249248010385e-04,1.000211130726343267e+00
8.205795608255684663e-11,9.985318680265374836e-01,-4.225309281548113305e-02,-6.668935731018371671e-03,6.367050985923461979e-04,6.367050985923461979e-04,6.367050985923461979e-04,-1.869535475299229255e+00,-1.879380306907987741e+00,9.844831608758536703e-03,3.654209775882272552e-04,1.000211245279225336e+00
8.221220036090751861e-11,9.984796148289566409e-01,-4.294291874024167011e-02,-8.541133882475846970e-03,5.989967310812249323e-04,5.989967310812249323e-04,5.989967310812249323e-04,-1.869635037507047848e+00,-1.874462298729190568e+00,4.827261222142751468e-03,3.655210100659294801e-04,1.000211363333045389e+00
8.236644463925819059e-11,9.984788810408082860e-01,-4.340715598733435598e-02,-9.769455344007796013e-03,6.005216117302885140e-04,6.005216117302885140e-04,6.005216117302885140e-04,-1.869716199420343727e+00,-1.874051329608668048e+00,4.335130188324388609e-03,3.656161470990903725e-04,1.000211461472608754e+00
8.252068891760886257e-11,9.985277086171626681e-01,-4.358441596959413550e-02,-1.045043108801359602e-02,6.413678368224219042e-04,6.413678368224219042e-04,6.413678368224219042e-04,-1.869788999553910314e+00,-1.878796014297949624e+00,9.007014744039412366e-03,3.656964581238618069e-04,1.000211532459716945e+00
8.267493319595953455e-11,9.986130425343457961e-01,-4.354742876439992444e-02,-1.064031884623263535e-02,7.113337741042153814e-04,7.113337741042153814e-04,7.113337741042153814e-04,-1.869843653857146348e+00,-1.884239565974573427e+00,1.439591211742710132e-02,3.657573157783034368e-04,1.000211587197948893e+00
8.282917747431020652e-11,9.987107059615051297e-01,-4.342604324233245022e-02,-1.041777056501839299e-02,7.908925822889542124e-04,7.908925822889542124e-04,7.908925822889542124e-04,-1.869883541258242632e+00,-1.884903446179272413e+00,1.501990492102973050e-02,3.658094029483773360e-04,1.000211640292953064e+00
8.298342175266087850e-11,9.987907289157531565e-01,-4.330343569420840033e-02,-9.863947029783029855e-03,8.598639541263683982e-04,8.598639541263683982e-04,8.598639541263683982e-04,-1.869932939945005090e+00,-1.879812191226349238e+00,9.879251281344232985e-03,3.658689150298919594e-04,1.000211698197434274e+00
8.313766603101153756e-11,9.988288736767527709e-01,-4.318234944167751582e-02,-8.991046635596827707e-03,9.021782250766952451e-04,9.021782250766952451e-04,9.021782250766952451e-04,-1.870006830639592499e+00,-1.873393740261355855e+00,3.386909621763340480e-03,3.659434819033541113e-04,1.000211763928695596e+00
8.329191030936220954e-11,9.988159151029938343e-01,-4.299288353160337500e-02,-7.834175834873231825e-03,9.067694980891111665e-04,9.067694980891111665e-04,9.067694980891111665e-04,-1.870099348592764832e+00,-1.871489786494152430e+00,1.390437901387669810e-03,3.660280608375134255e-04,1.000211826018056582e+00
8.344615458771288152e-11,9.987626551972170752e-01,-4.264448219980360860e-02,-6.539803471899531886e-03,8.728685516263293099e-04,8.728685516263293099e-04,8.728685516263293099e-04,-1.870193842760340619e+00,-1.876080947137628074e+00,5.887104377287563813e-03,3.661072605144993059e-04,1.000211868374339730e+00
8.360039886606355349e-11,9.986942648098073860e-01,-4.211485781558860914e-02,-5.310626968857114043e-03,8.109730119576489442e-04,8.109730119576489442e-04,8.109730119576489442e-04,-1.870280994768106053e+00,-1.883071040509500138e+00,1.279004574139407623e-02,3.661721154037394653e-04,1.000211894472867291e+00
8.375464314441422547e-11,9.986366336865127868e-01,-4.146446494176483227e-02,-4.378122754684928182e-03,7.360910789183674162e-04,7.360910789183674162e-04,7.360910789183674162e-04,-1.870361989609297559e+00,-1.885998619188858472e+00,1.563662957956095043e-02,3.662275749546807101e-04,1.000211921242992741e+00
8.390888742276489745e-11,9.986088658546246055e-01,-4.077060945145755122e-02,-3.983844558663974730e-03,6.651869967509870972e-04,6.651869967509870972e-04,6.651869967509870972e-04,-1.870444497967785003e+00,-1.882499101453909418e+00,1.205460348612441557e-02,3.662861493676825117e-04,1.000211965626453425e+00
8.406313170111556943e-11,9.986185023164247943e-01,-4.009340759574739343e-02,-4.253223070932223189e-03,6.164806149960611091e-04,6.164806149960611091e-04,6.164806149960611091e-04,-1.870541780733837367e+00,-1.876422075357437658e+00,5.880294623600199576e-03,3.663601673037055937e-04,1.000212034009349660e+00
8.421737597946624141e-11,9.986624788060272095e-01,-3.943561820330356016e-02,-5.173099674399247831e-03,6.024992288851552334e-04,6.024992288851552334e-04,6.024992288851552334e-04,-1.870657752876242474e+00,-1.873862169254252086e+00,3.204416378009590938e-03,3.664500866287358043e-04,1.000212114052439150e+00
8.437162025781691339e-11,9.987354556244917303e-01,-3.870172645269841227e-02,-6.704741142019454529e-03,6.260860912826709656e-04,6.260860912826709656e-04,6.260860912826709656e-04,-1.870782593184575626e+00,-1.877336357723002891e+00,6.553764538427288115e-03,3.665460509975625473e-04,1.000212186834323225e+00
8.452586453616758537e-11,9.988321491753696657e-01,-3.775268195507437002e-02,-8.803408121469897055e-03,6.824239627601327201e-04,6.824239627601327201e-04,6.824239627601327201e-04,-1.870898077921024916e+00,-1.883434557001538057e+00,1.253647908051314791e-02,3.666380514481764707e-04,1.000212243044608540e+00
8.468010881451825735e-11,9.989424752362632276e-01,-3.649025832836209210e-02,-1.139102765562098434e-02,7.582149023179832453e-04,7.582149023179832453e-04,7.582149023179832453e-04,-1.870993631046739214e+00,-1.886166492304017783e+00,1.517286125727855366e-02,3.667276316377858177e-04,1.000212278250607989e+00
8.483435309286891640e-11,9.990440899444475997e-01,-3.490363122280930319e-02,-1.437326883599942054e-02,8.328660998410764103e-04,8.328660998410764103e-04,8.328660998410764103e-04,-1.871093716371047710e+00,-1.882542024860478724e+00,1.144830848943092887e-02,3.668328819434292444e-04,1.000212296375831755e+00
8.498859737121958838e-11,9.991042117956570046e-01,-3.309242571956828166e-02,-1.762464320492663702e-02,8.871738973470470356e-04,8.871738973470470356e-04,8.871738973470470356e-04,-1.871220641670190421e+00,-1.875772563488379063e+00,4.551921818188630134e-03,3.669655421382878968e-04,1.000212310422582185e+00
8.514284164957026036e-11,9.990970543009455307e-01,-3.123207103408633112e-02,-2.093713469473835326e-02,9.083472116311811081e-04,9.083472116311811081e-04,9.083472116311811081e-04,-1.871366608975369772e+00,-1.872364102174762568e+00,9.974931993927565500e-04,3.671134245402519862e-04,1.000212331947812006e+00
8.529708592792093234e-11,9.990204567271915304e-01,-2.948558863079060732e-02,-2.406484153436741838e-02,8.901071520769456621e-04,8.901071520769456621e-04,8.901071520769456621e-04,-1.871505879686302665e+00,-1.875626206099242355e+00,4.120326412939767126e-03,3.672511267644557823e-04,1.000212372834627939e+00
8.545133020627160432e-11,9.988992772413389787e-01,-2.794767053809024335e-02,-2.682034900081851567e-02,8.369809679549267958e-04,8.369809679549267958e-04,8.369809679549267958e-04,-1.871620568993572986e+00,-1.882562506700332872e+00,1.094193770675980747e-02,3.673594794766073886e-04,1.000212437342528071e+00
8.560557448462227630e-11,9.987722590885488305e-01,-2.667237455378976621e-02,-2.907919812613656702e-02,7.645210981791476399e-04,7.645210981791476399e-04,7.645210981791476399e-04,-1.871713171097071360e+00,-1.886831988878238997e+00,1.511881778116754872e-02,3.674399905761422747e-04,1.000212515113751977e+00
8.575981876297294828e-11,9.986715908730166014e-01,-2.572220840288200194e-02,-3.079363982037947034e-02,6.910689225322091305e-04,6.910689225322091305e-04,6.910689225322091305e-04,-1.871788460449672176e+00,-1.884823090623281461e+00,1.303463017360922613e-02,3.675085676077704156e-04,1.000212590466071916e+00
8.591406304132362026e-11,9.986129158383437732e-01,-2.516158387932038512e-02,-3.202363451051599280e-02,6.338776715188429488e-04,6.338776715188429488e-04,6.338776715188429488e-04,-1.871855514681058485e+00,-1.878733953586045002e+00,6.878438904986566328e-03,3.675805884003331778e-04,1.000212657972332941e+00
8.606830731967429224e-11,9.985975183101445385e-01,-2.503256279160066128e-02,-3.283590239621753115e-02,6.076467267487686841e-04,6.076467267487686841e-04,6.076467267487686841e-04,-1.871926536231868221e+00,-1.874431130282972369e+00,2.504594051104171420e-03,3.676588168463883091e-04,1.000212714713601070e+00
8.622255159802496421e-11,9.986201907468972294e-01,-2.533368497137486117e-02,-3.323181253337204738e-02,6.183061622927567063e-04,6.183061622927567063e-04,6.183061622927567063e-04,-1.871996515711983999e+00,-1.876107871940538629e+00,4.111356228554647468e-03,3.677326669318607666e-04,1.000212750223849589e+00
8.637679587637563619e-11,9.986746744358637740e-01,-2.596437745228830085e-02,-3.319642702072661544e-02,6.616920102276728412e-04,6.616920102276728412e-04,6.616920102276728412e-04,-1.872057997277364993e+00,-1.881849928422965945e+00,9.791931145600998518e-03,3.677957439539031185e-04,1.000212768601824065e+00
8.653104015472629525e-11,9.987532772930201030e-01,-2.672460106575498193e-02,-3.272664120155250461e-02,7.279106839294497647e-04,7.279106839294497647e-04,7.279106839294497647e-04,-1.872113310276961373e+00,-1.885608219440464861e+00,1.349490916350342719e-02,3.678501515008580523e-04,1.000212783934410377e+00
8.668528443307696723e-11,9.988437228417123004e-01,-2.740373236772882665e-02,-3.185566862374067387e-02,8.015094992487287835e-04,8.015094992487287835e-04,8.015094992487287835e-04,-1.872171405700198799e+00,-1.883660002883307483e+00,1.148859718310859396e-02,3.679035825240806667e-04,1.000212807686086336e+00
8.683952871142763921e-11,9.989252411003919363e-01,-2.784163004408404113e-02,-3.071492102579244377e-02,8.631139404701702617e-04,8.631139404701702617e-04,8.631139404701702617e-04,-1.872242655449583681e+00,-1.877981316891191410e+00,5.738661441607754640e-03,3.679685324147121284e-04,1.000212844008965707e+00
8.699377298977831118e-11,9.989730876205018539e-01,-2.796835845368036977e-02,-2.952540932605565022e-02,8.973086573915487309e-04,8.973086573915487309e-04,8.973086573915487309e-04,-1.872331131421009598e+00,-1.873981264970523197e+00,1.650133549513665933e-03,3.680482838382058116e-04,1.000212884200300856e+00
8.714801726812898316e-11,9.989715182106393421e-01,-2.784138568765452681e-02,-2.847895530758108584e-02,8.963047885158630665e-04,8.963047885158630665e-04,8.963047885158630665e-04,-1.872426466361437836e+00,-1.875430978502896862e+00,3.004512141458982096e-03,3.681316627770866881e-04,1.000212921082348716e+00
8.730226154647965514e-11,9.989236969426411594e-01,-2.757549039557177090e-02,-2.769020645995836152e-02,8.591233072555068927e-04,8.591233072555068927e-04,8.591233072555068927e-04,-1.872511193299629673e+00,-1.881106403345600864e+00,8.595210045971140786e-03,3.682026597798108460e-04,1.000212950141223356e+00
8.745650582483032712e-11,9.988527618216072046e-01,-2.721793090903001575e-02,-2.720933118618345734e-02,7.945358381650064437e-04,7.945358381650064437e-04,7.945358381650064437e-04,-1.872584774849738842e+00,-1.886000545992262634e+00,1.341577114252375316e-02,3.682566651155293495e-04,1.000212966427179273e+00
8.761075010318099910e-11,9.987896753091712876e-01,-2.670544492703840617e-02,-2.700898905696019411e-02,7.204033124775959841e-04,7.204033124775959841e-04,7.204033124775959841e-04,-1.872666002281483832e+00,-1.885891455024385932e+00,1.322545274290202848e-02,3.683072569731157559e-04,1.000212979890308329e+00
8.776499438153167108e-11,9.987577250566691545e-01,-2.589029743975225853e-02,-2.706973254774704823e-02,6.557744000704813277e-04,6.557744000704813277e-04,6.557744000704813277e-04,-1.872761750496940936e+00,-1.881306716234627086e+00,8.544965737686172416e-03,3.683694166135198424e-04,1.000213011567012256e+00
8.791923865988234306e-11,9.987672458527036001e-01,-2.460231145793150345e-02,-2.745197482635747255e-02,6.165650259686286314e-04,6.165650259686286314e-04,6.165650259686286314e-04,-1.872864885698411586e+00,-1.876879705206655480e+00,4.014819508243913301e-03,3.684478115299461530e-04,1.000213078000403266e+00
8.807348293823300211e-11,9.988165161163414796e-01,-2.274853839684563145e-02,-2.820785528122031482e-02,6.133817294940666900e-04,6.133817294940666900e-04,6.133817294940666900e-04,-1.872973724800624851e+00,-1.876595746473747273e+00,3.622021673122517802e-03,3.685376678431112152e-04,1.000213167087607768e+00
8.822772721658367409e-11,9.988951689916357735e-01,-2.036934741710903080e-02,-2.930644744749961311e-02,6.463085406582608433e-04,6.463085406582608433e-04,6.463085406582608433e-04,-1.873076505941503322e+00,-1.880318763719843744e+00,7.242257778340422704e-03,3.686283995988968542e-04,1.000213243122909157e+00
8.838197149493434607e-11,9.989876580345141699e-01,-1.759203849110330467e-02,-3.065998192157459723e-02,7.051921033100387939e-04,7.051921033100387939e-04,7.051921033100387939e-04,-1.873165288937778117e+00,-1.884300285415484888e+00,1.113499647770676941e-02,3.687159926364439984e-04,1.000213292463851378e+00
8.853621577328501805e-11,9.990739789976594842e-01,-1.457537421570599505e-02,-3.213749089743628967e-02,7.756602699292125102e-04,7.756602699292125102e-04,7.756602699292125102e-04,-1.873251433564644852e+00,-1.884739323863349858e+00,1.148789029870509598e-02,3.688064759642027354e-04,1.000213319518631572e+00
8.869046005163569003e-11,9.991325063232653347e-01,-1.148475492394840543e-02,-3.358140455116687129e-02,8.410904576391403003e-04,8.410904576391403003e-04,8.410904576391403003e-04,-1.873344455786997376e+00,-1.881233547989975996e+00,7.889092202978724433e-03,3.689050180029609851e-04,1.000213330514015286e+00
8.884470432998636201e-11,9.991463348922513532e-01,-8.445407938026389463e-03,-3.486553421972365951e-02,8.845622482263735707e-04,8.845622482263735707e-04,8.845622482263735707e-04,-1.873442580392242318e+00,-1.877053114541988865e+00,3.610534149746563986e-03,3.690095165006620679e-04,1.000213335555240057e+00
8.899894860833703399e-11,9.991101111361787579e-01,-5.556083104206209489e-03,-3.591717874191432958e-02,8.955754050475845740e-04,8.955754050475845740e-04,8.955754050475845740e-04,-1.873539176450768950e+00,-1.876323510834754238e+00,2.784334383985354218e-03,3.691111017805842696e-04,1.000213340171081544e+00
8.915319288668770597e-11,9.990321503279920856e-01,-2.972237536623990439e-03,-3.671109700391742697e-02,8.725149830462808950e-04,8.725149830462808950e-04,8.725149830462808950e-04,-1.873629490946328024e+00,-1.879919744953910676e+00,6.290254007582655321e-03,3.692010660800981443e-04,1.000213347265351382e+00
8.930743716503837795e-11,9.989299409603878965e-01,-8.953115100362220042e-04,-3.731239659915926848e-02,8.203398157816956752e-04,8.203398157816956752e-04,8.203398157816956752e-04,-1.873707024264720689e+00,-1.884560854444437883e+00,1.085383017971712841e-02,3.692737614516745947e-04,1.000213359193635743e+00
8.946168144338904993e-11,9.988262010869827234e-01,5.061199491359010287e-04,-3.785456191842041102e-02,7.512788738793952509e-04,7.512788738793952509e-04,7.512788738793952509e-04,-1.873770269433402635e+00,-1.886279099815634241e+00,1.250883038223152451e-02,3.693294936855307702e-04,1.000213377361972800e+00
8.961592572173972190e-11,9.987435952826273500e-01,1.130396661753955328e-03,-3.840798711520859721e-02,6.833840025357022134e-04,6.833840025357022134e-04,6.833840025357022134e-04,-1.873830389743467162e+00,-1.883769029670052220e+00,9.938639926584948506e-03,3.693800777500900480e-04,1.000213406020204587e+00
8.977017000009038096e-11,9.986974751369133152e-01,9.940835509754408252e-04,-3.893035314615413828e-02,6.334402751700405959e-04,6.334402751700405959e-04,6.334402751700405959e-04,-1.873896468110409108e+00,-1.879265032293575333e+00,5.368564183166162074e-03,3.694395415715504612e-04,1.000213447129676636e+00
8.992441427844105294e-11,9.986939764478854897e-01,2.697000944496609790e-04,-3.932629110547346957e-02,6.135244254493815112e-04,6.135244254493815112e-04,6.135244254493815112e-04,-1.873968546165084348e+00,-1.876675324584804683e+00,2.706778419720338742e-03,3.695115802965761383e-04,1.000213491722488302e+00
9.007865855679172492e-11,9.987324963488841689e-01,-7.843405455845566063e-04,-3.949463359688359237e-02,6.300945773608146363e-04,6.300945773608146363e-04,6.300945773608146363e-04,-1.874043444812652837e+00,-1.878132529668498307e+00,4.089084855845419482e-03,3.695861716626858379e-04,1.000213527443511996e+00
9.023290283514239690e-11,9.988072090005069015e-01,-1.919647321977808584e-03,-3.937920990224981488e-02,6.791864154515133865e-04,6.791864154515133865e-04,6.791864154515133865e-04,-1.874109927965742495e+00,-1.882069893485753154e+00,7.959965520010575668e-03,3.696501895500320422e-04,1.000213551337067575e+00
9.038714711349306888e-11,9.989033979987725909e-01,-2.943544202499030760e-03,-3.903052993576049123e-02,7.465933312494896831e-04,7.465933312494896831e-04,7.465933312494896831e-04,-1.874165580010918930e+00,-1.884706440355291779e+00,1.054086034437283492e-02,3.697039675233822469e-04,1.000213573342260576e+00
9.054139139184374085e-11,9.989977535092985361e-01,-3.754758641250084683e-03,-3.854459963477196993e-02,8.150802795992684703e-04,8.150802795992684703e-04,8.150802795992684703e-04,-1.874225372491325814e+00,-1.883667556323501691e+00,9.442183832175769093e-03,3.697574424853520333e-04,1.000213605342412659e+00
9.069563567019441283e-11,9.990659174302193302e-01,-4.333489467788888619e-03,-3.797088351333165190e-02,8.679833444420714502e-04,8.679833444420714502e-04,8.679833444420714502e-04,-1.874301876028827696e+00,-1.880060853541792643e+00,5.758977512964981449e-03,3.698196233089901062e-04,1.000213648239647313e+00
9.084987994854508481e-11,9.990903387456422369e-01,-4.652696392670290816e-03,-3.733057998946855138e-02,8.914128987286281487e-04,8.914128987286281487e-04,8.914128987286281487e-04,-1.874390920957971440e+00,-1.877295655259831664e+00,2.904734301860259407e-03,3.698908575174020275e-04,1.000213695313867390e+00
9.100412422689575679e-11,9.990697023922755493e-01,-4.628661604184653756e-03,-3.662758601134426251e-02,8.801662321039639128e-04,8.801662321039639128e-04,8.801662321039639128e-04,-1.874480100707967667e+00,-1.878240997560645109e+00,3.760896852677518554e-03,3.699609719926501739e-04,1.000213737959752658e+00
9.115836850524642877e-11,9.990200104523362379e-01,-4.164848118812929621e-03,-3.585162734783208655e-02,8.387235762761909236e-04,8.387235762761909236e-04,8.387235762761909236e-04,-1.874563052591645462e+00,-1.882545132029583179e+00,7.982079437937798436e-03,3.700223887962993704e-04,1.000213764874613664e+00
9.131261278359708782e-11,9.989637690594506125e-01,-3.198994157816452757e-03,-3.505154540275057240e-02,7.770664526910761160e-04,7.770664526910761160e-04,7.770664526910761160e-04,-1.874637324892048040e+00,-1.886479182884676309e+00,1.184185799262831885e-02,3.700759386692761875e-04,1.000213775876429345e+00
9.146685706194775980e-11,9.989210014451755937e-01,-1.729864733168713252e-03,-3.433211192384358346e-02,7.100426433940602812e-04,7.100426433940602812e-04,7.100426433940602812e-04,-1.874710233772162171e+00,-1.886350931426946875e+00,1.164069765478462429e-02,3.701288977981120627e-04,1.000213788794654501e+00
9.162110134029843178e-11,9.989036842201545197e-01,1.718397098494332679e-04,-3.374679725736180053e-02,6.550281139396167381e-04,6.550281139396167381e-04,6.550281139396167381e-04,-1.874794881294756799e+00,-1.882164859860779860e+00,7.369978566023130395e-03,3.701911799051064034e-04,1.000213820973050893e+00
9.177534561864910376e-11,9.989146161442460370e-01,2.400956328023165585e-03,-3.326357598670044019e-02,6.250434091841175098e-04,6.250434091841175098e-04,6.250434091841175098e-04,-1.874891725069138371e+00,-1.877785036078631009e+00,2.893311009492744671e-03,3.702662696535631050e-04,1.000213868828091046e+00
9.192958989699977574e-11,9.989507027961309626e-01,4.871269909987385911e-03,-3.280931357906371332e-02,6.266275409169749918e-04,6.266275409169749918e-04,6.266275409169749918e-04,-1.874993101805123352e+00,-1.877180043835067424e+00,2.186942029944150771e-03,3.703513017438733691e-04,1.000213917868609137e+00
9.208383417535044772e-11,9.990053614863120268e-01,7.529254438223380308e-03,-3.229643970966131206e-02,6.606033809716893666e-04,6.606033809716893666e-04,6.606033809716893666e-04,-1.875088742072543502e+00,-1.880677495157454970e+00,5.588753084911464268e-03,3.704377934552455622e-04,1.000213964144574419e+00
9.223807845370111970e-11,9.990703443216301105e-01,1.032864252395969580e-02,-3.164466632307296606e-02,7.191909482912294807e-04,7.191909482912294807e-04,7.191909482912294807e-04,-1.875163591284814801e+00,-1.885057413065584830e+00,9.893821780770023847e-03,3.705159866567308440e-04,1.000214006448123971e+00
9.239232273205179168e-11,9.991330119392018982e-01,1.320502187017279574e-02,-3.084826616247946657e-02,7.868391044302775828e-04,7.868391044302775828e-04,7.868391044302775828e-04,-1.875217216968017242e+00,-1.886232833725078661e+00,1.101561675706138645e-02,3.705883083796174520e-04,1.000214044221211740e+00
9.254656701040246366e-11,9.991749527502816752e-01,1.604092675574318727e-02,-2.997890660186597681e-02,8.467851730920124753e-04,8.467851730920124753e-04,8.467851730920124753e-04,-1.875274210641945771e+00,-1.882954478837655765e+00,7.680268195710055444e-03,3.706650918707911965e-04,1.000214082884281819e+00
9.270081128875313564e-11,9.991784428103539506e-01,1.864129356432757054e-02,-2.912496670339432062e-02,8.840247158368836570e-04,8.840247158368836570e-04,8.840247158368836570e-04,-1.875349333842030397e+00,-1.878547397241485450e+00,3.198063399454966187e-03,3.707501167287107218e-04,1.000214125797702858e+00
9.285505556710380762e-11,9.991346678536623394e-01,2.078355424431487658e-02,-2.840625527573970716e-02,8.877902066531786823e-04,8.877902066531786823e-04,8.877902066531786823e-04,-1.875430221577494949e+00,-1.877637034239133529e+00,2.206812661638558881e-03,3.708336981377869388e-04,1.000214167916480434e+00
9.300929984545446667e-11,9.990522085897937110e-01,2.229366019202527749e-02,-2.794558892879886111e-02,8.573555716424600048e-04,8.573555716424600048e-04,8.573555716424600048e-04,-1.875499123116538769e+00,-1.881324682250304470e+00,5.825559133765759005e-03,3.709006424366208450e-04,1.000214198346164762e+00
9.316354412380513865e-11,9.989554287417498069e-01,2.309288550064972703e-02,-2.778772080514831447e-02,8.019477279064405380e-04,8.019477279064405380e-04,8.019477279064405380e-04,-1.875552810130008297e+00,-1.886070945665949905e+00,1.051813553594164313e-02,3.709481993986471840e-04,1.000214218014714662e+00
9.331778840215581063e-11,9.988710375093109439e-01,2.324013530017567802e-02,-2.792446705696009779e-02,7.355076395740252956e-04,7.355076395740252956e-04,7.355076395740252956e-04,-1.875596339877897423e+00,-1.887313414359019559e+00,1.171707448112213786e-02,3.709863467672254098e-04,1.000214240742300031e+00
9.347203268050648261e-11,9.988178694237884736e-01,2.290924622168815858e-02,-2.833161559837301183e-02,6.745829382823644157e-04,6.745829382823644157e-04,6.745829382823644157e-04,-1.875638842663216677e+00,-1.883787454698704344e+00,8.148612035487777169e-03,3.710289137875193654e-04,1.000214279670309958e+00
9.362627695885715459e-11,9.988027486519183151e-01,2.228026846886432821e-02,-2.894909687707128074e-02,6.351163061394124541e-04,6.351163061394124541e-04,6.351163061394124541e-04,-1.875690962753146174e+00,-1.878530881492799010e+00,2.839918739652729559e-03,3.710842774560407136e-04,1.000214333875203421e+00
9.378052123720782657e-11,9.988226936065961459e-01,2.147331628034412909e-02,-2.968360863048923048e-02,6.260533607441423534e-04,6.260533607441423534e-04,6.260533607441423534e-04,-1.875754319544025828e+00,-1.876332129129332893e+00,5.778095853070987784e-04,3.711475305054984740e-04,1.000214385289951879e+00
9.393476551555849854e-11,9.988714151244785233e-01,2.056221904341676981e-02,-3.041529247723206292e-02,6.481693258340552469e-04,6.481693258340552469e-04,6.481693258340552469e-04,-1.875821049859422995e+00,-1.879339792137956211e+00,3.518742278533277656e-03,3.712073380491751583e-04,1.000214417074965834e+00
9.408900979390917052e-11,9.989425598232344328e-01,1.960259005801221269e-02,-3.100018174769153881e-02,6.964539659817916076e-04,6.964539659817916076e-04,6.964539659817916076e-04,-1.875882620370034282e+00,-1.884645323922864879e+00,8.762703552830505491e-03,3.712561832426923255e-04,1.000214431116385416e+00
9.424325407225984250e-11,9.990271558518272199e-01,1.867464754855122783e-02,-3.129324681150275761e-02,7.593352777576645044e-04,7.593352777576645044e-04,7.593352777576645044e-04,-1.875938439533731072e+00,-1.887096807296920753e+00,1.115836776318957467e-02,3.712966098360805773e-04,1.000214442507450174e+00
9.439749835061051448e-11,9.991096256521131425e-01,1.791731782957758576e-02,-3.118800953356622163e-02,8.206122341354149096e-04,8.206122341354149096e-04,8.206122341354149096e-04,-1.875995452524067408e+00,-1.884578952003673091e+00,8.583499479605721100e-03,3.713391921916929430e-04,1.000214463449682789e+00
9.455174262896118646e-11,9.991709140594592364e-01,1.749190721635910523e-02,-3.063302611217010724e-02,8.657480098797180890e-04,8.657480098797180890e-04,8.657480098797180890e-04,-1.876062059110791269e+00,-1.879971844222824817e+00,3.909785112033611378e-03,3.713918794972269409e-04,1.000214499931980416e+00
9.470598690731184551e-11,9.991962335435200515e-01,1.749567071575914776e-02,-2.962766198098071291e-02,8.840718830388486936e-04,8.840718830388486936e-04,8.840718830388486936e-04,-1.876140854306853401e+00,-1.878009754044169588e+00,1.868899737316212896e-03,3.714562553954452325e-04,1.000214546311618324e+00
9.486023118566251749e-11,9.991806460271726031e-01,1.793194968364234324e-02,-2.823994906838706714e-02,8.697024956171716271e-04,8.697024956171716271e-04,8.697024956171716271e-04,-1.876224034824536258e+00,-1.880603499920403321e+00,4.379465095867018237e-03,3.715252710555993977e-04,1.000214588764485324e+00
9.501447546401318947e-11,9.991334252654582304e-01,1.874764260120170833e-02,-2.659393760604330734e-02,8.258550407308712718e-04,8.258550407308712718e-04,8.258550407308712718e-04,-1.876304090860526630e+00,-1.885336840198972963e+00,9.032749338446338302e-03,3.715880660480165099e-04,1.000214615314878097e+00
9.516871974236386145e-11,9.990748956575216111e-01,1.984924249930605095e-02,-2.480957235808843239e-02,7.644250001762224267e-04,7.644250001762224267e-04,7.644250001762224267e-04,-1.876384058808771238e+00,-1.887706789323346124e+00,1.132273051457487190e-02,3.716438089744309608e-04,1.000214626565848475e+00
9.532296402071453343e-11,9.990260227668708026e-01,2.113524252360597655e-02,-2.296660256062961133e-02,7.006148658448993699e-04,7.006148658448993699e-04,7.006148658448993699e-04,-1.876469927510388658e+00,-1.885263394374312451e+00,8.793466863923800336e-03,3.717017585856830907e-04,1.000214640763439577e+00
9.547720829906520541e-11,9.990007132702946047e-01,2.255906996865861269e-02,-2.108931171620842537e-02,6.505437776666896793e-04,6.505437776666896793e-04,6.505437776666896793e-04,-1.876562234946327123e+00,-1.880319113993063285e+00,3.756879046736185095e-03,3.717719440101797208e-04,1.000214673434160817e+00
9.563145257741587739e-11,9.990036870113682133e-01,2.410350752157698964e-02,-1.915334153965845068e-02,6.280866461853105856e-04,6.280866461853105856e-04,6.280866461853105856e-04,-1.876657323468888805e+00,-1.877625622684174544e+00,9.682992152856761611e-04,3.718546066319339976e-04,1.000214724589650883e+00
9.578569685576654937e-11,9.990325408908311555e-01,2.572530381755220794e-02,-1.714900835882821051e-02,6.385336846939264951e-04,6.385336846939264951e-04,6.385336846939264951e-04,-1.876744790452073319e+00,-1.879561553430894483e+00,2.816762978821217654e-03,3.719380617372174320e-04,1.000214782248762591e+00
9.593994113411722135e-11,9.990801473059059967e-01,2.736505998830928571e-02,-1.512365471348543593e-02,6.778368572122523729e-04,6.778368572122523729e-04,6.778368572122523729e-04,-1.876808825343611264e+00,-1.884084013582320027e+00,7.275188238708736946e-03,3.720114857363744621e-04,1.000214838056729949e+00
9.609418541246789333e-11,9.991360164272290456e-01,2.893852252679033482e-02,-1.315536920424503591e-02,7.361828203062774877e-04,7.361828203062774877e-04,7.361828203062774877e-04,-1.876853346787595189e+00,-1.886982401480556515e+00,1.012905469296129790e-02,3.720726411323052162e-04,1.000214892194548622e+00
9.624842969081856531e-11,9.991865208437090695e-01,3.032824850960464877e-02,-1.133235402296952840e-02,7.989128147776436125e-04,7.989128147776436125e-04,7.989128147776436125e-04,-1.876896915887510398e+00,-1.885885412289711960e+00,8.988496402201560584e-03,3.721277868480058425e-04,1.000214948547152982e+00
9.640267396916922436e-11,9.992152771479517748e-01,3.143664466650167993e-02,-9.749569557276122414e-03,8.496628500499686177e-04,8.496628500499686177e-04,8.496628500499686177e-04,-1.876948246818095578e+00,-1.882161323441853273e+00,5.213076623757788991e-03,3.721848612577839622e-04,1.000215008051384524e+00
9.655691824751989634e-11,9.992093450645801456e-01,3.223673570911778086e-02,-8.486005411068931956e-03,8.768095928343645935e-04,8.768095928343645935e-04,8.768095928343645935e-04,-1.877005171912127013e+00,-1.879489003811911196e+00,2.483831899784124091e-03,3.722430843982397195e-04,1.000215061535120187e+00
9.671116252587056832e-11,9.991663141756288447e-01,3.277301797482161383e-02,-7.604845278240671656e-03,8.747900388931491907e-04,8.747900388931491907e-04,8.747900388931491907e-04,-1.877058127050963199e+00,-1.880419058567474266e+00,3.360931516511104014e-03,3.722952488545236568e-04,1.000215097938542463e+00
9.686540680422124030e-11,9.990954684637155525e-01,3.312757014305100361e-02,-7.181962162077316913e-03,8.431814084654887850e-04,8.431814084654887850e-04,8.431814084654887850e-04,-1.877095917590829721e+00,-1.883904659609370036e+00,6.808742018540290403e-03,3.723361289603750604e-04,1.000215118834048234e+00
9.701965108257191228e-11,9.990147536015232532e-01,3.336114273787579854e-02,-7.280153039262089384e-03,7.893780354984365234e-04,7.893780354984365234e-04,7.893780354984365234e-04,-1.877119538872108251e+00,-1.886438201660965985e+00,9.318662788857685897e-03,3.723679377353065274e-04,1.000215136029808827e+00
9.717389536092258426e-11,9.989442638258632101e-01,3.345812435171750809e-02,-7.894083125543110285e-03,7.273875327619968656e-04,7.273875327619968656e-04,7.273875327619968656e-04,-1.877142657602328679e+00,-1.885558772492146762e+00,8.416114889818162442e-03,3.723995306986796461e-04,1.000215161060326263e+00
9.732813963927325623e-11,9.989001807925549370e-01,3.334773188312008946e-02,-8.926555779531266874e-03,6.720600604207399575e-04,6.720600604207399575e-04,6.720600604207399575e-04,-1.877175818244597894e+00,-1.882100896401057932e+00,4.925078156460072597e-03,3.724387279337520139e-04,1.000215194041876643e+00
9.748238391762392821e-11,9.988915986050396212e-01,3.298745367353506791e-02,-1.019336649470244452e-02,6.369798113959423795e-04,6.369798113959423795e-04,6.369798113959423795e-04,-1.877225137447897874e+00,-1.879200892532599809e+00,1.975755084702024086e-03,3.724889104191566507e-04,1.000215224849130724e+00
9.763662819597460019e-11,9.989195766371308238e-01,3.241021684876018577e-02,-1.144406781215509018e-02,6.322685157115572920e-04,6.322685157115572920e-04,6.322685157115572920e-04,-1.877292504922908112e+00,-1.879365314782048824e+00,2.072809859140677113e-03,3.725455667220014719e-04,1.000215247785400274e+00
9.779087247432527217e-11,9.989795640254111042e-01,3.171777749168743638e-02,-1.242034141364556539e-02,6.592152757486797457e-04,6.592152757486797457e-04,6.592152757486797457e-04,-1.877367111274964140e+00,-1.882455553354688726e+00,5.088442079724658611e-03,3.725972236325479831e-04,1.000215261505519315e+00
9.794511675267593123e-11,9.990627408805295984e-01,3.104307788130840004e-02,-1.293629187463370481e-02,7.101331359241099114e-04,7.101331359241099114e-04,7.101331359241099114e-04,-1.877431358919579463e+00,-1.885829512348435433e+00,8.398153428856065458e-03,3.726380501549823865e-04,1.000215269238214466e+00
9.809936103102660320e-11,9.991552759801851646e-01,3.048458417174021787e-02,-1.289073385746684203e-02,7.725341164252666308e-04,7.725341164252666308e-04,7.725341164252666308e-04,-1.877481991152651908e+00,-1.886575606927798798e+00,9.093615775146869640e-03,3.726736746986693445e-04,1.000215283019549872e+00
9.825360530937727518e-11,9.992382953351902630e-01,3.006897349396289720e-02,-1.224973640007898101e-02,8.304261637011106038e-04,8.304261637011106038e-04,8.304261637011106038e-04,-1.877535091044532978e+00,-1.884340217133790407e+00,6.805126089257357465e-03,3.727163162780161880e-04,1.000215317160349171e+00
9.840784958772794716e-11,9.992910926132493321e-01,2.976734911362943423e-02,-1.105982141979050884e-02,8.680098479697958246e-04,8.680098479697958246e-04,8.680098479697958246e-04,-1.877600975911647874e+00,-1.881482800838030656e+00,3.881824926382889968e-03,3.727731267455362840e-04,1.000215372845181028e+00
9.856209386607861914e-11,9.993009432834685235e-01,2.952182499660208764e-02,-9.409504038730165734e-03,8.765902655604982958e-04,8.765902655604982958e-04,8.765902655604982958e-04,-1.877678809329668130e+00,-1.880576125827987388e+00,2.897316498319335923e-03,3.728398082721903609e-04,1.000215433016456990e+00
9.871633814442929112e-11,9.992699364701268516e-01,2.927223914747499600e-02,-7.382005392609864401e-03,8.554399914626522597e-04,8.554399914626522597e-04,8.554399914626522597e-04,-1.877762701004851209e+00,-1.882306650504676382e+00,4.543949499825261293e-03,3.729085558496738804e-04,1.000215478461467411e+00
9.887058242277996310e-11,9.992130835646575449e-01,2.899930091333254717e-02,-5.069065010604261595e-03,8.096357102697581114e-04,8.096357102697581114e-04,8.096357102697581114e-04,-1.877844112739285531e+00,-1.885078795859449041e+00,7.234683120163508049e-03,3.729729633096843600e-04,1.000215501443665334e+00
9.902482670113063508e-11,9.991518923790471129e-01,2.874482034254727952e-02,-2.573656686051235907e-03,7.506770890762958686e-04,7.506770890762958686e-04,7.506770890762958686e-04,-1.877922007506513946e+00,-1.886342657827331459e+00,8.420650320817457679e-03,3.730324205988440312e-04,1.000215509832055760e+00
9.917907097948130706e-11,9.991044355373707164e-01,2.857003399321215997e-02,-3.180645823766684227e-06,6.937558750476504428e-04,6.937558750476504428e-04,6.937558750476504428e-04,-1.878000645896813925e+00,-1.884768204062956087e+00,6.767558166142073096e-03,3.730928504840748199e-04,1.000215516857899223e+00
9.933331525783197904e-11,9.990797165866394103e-01,2.850583769472093618e-02,2.529911873297978776e-03,6.521294107556083360e-04,6.521294107556083360e-04,6.521294107556083360e-04,-1.878077543231151392e+00,-1.881672505478577007e+00,3.594962247425705949e-03,3.731577359535362772e-04,1.000215527933520976e+00
9.948755953618265102e-11,9.990795847051692213e-01,2.853485043909143384e-02,4.917111579505076789e-03,6.356479950424692455e-04,6.356479950424692455e-04,6.356479950424692455e-04,-1.878146454889170869e+00,-1.880008704803780573e+00,1.862249914609789662e-03,3.732244714644162437e-04,1.000215542453728457e+00
9.964180381453331007e-11,9.991019949051054283e-01,2.859182715267710728e-02,7.080020992000668478e-03,6.494857331775784294e-04,6.494857331775784294e-04,6.494857331775784294e-04,-1.878203973236184376e+00,-1.881426533361958198e+00,3.222560125773722781e-03,3.732864088196636318e-04,1.000215561016331467e+00
9.979604809288398205e-11,9.991419753947758942e-01,2.860942646898915337e-02,8.983304160903723620e-03,6.903029431066826527e-04,6.903029431066826527e-04,6.903029431066826527e-04,-1.878249424631577513e+00,-1.884752772894504380e+00,6.503348262926779248e-03,3.733377510486350745e-04,1.000215585264086826e+00
9.995029237123465403e-11,9.991902921760710266e-01,2.858477634400225995e-02,1.060220173087250001e-02,7.473307296855238521e-04,7.473307296855238521e-04,7.473307296855238521e-04,-1.878284326485273548e+00,-1.887170194057604444e+00,8.885867572330983372e-03,3.733786137354659336e-04,1.000215613849574137e+00


==> data/Nutation/iLLG.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.980805681451279110e+00,-1.980805681451279110e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.928001205000753109e-13,9.764290638581544224e-01,2.158386095668033133e-01,6.137461690416307384e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.981296737184696344e+00,-1.981296737184696344e+00,0.000000000000000000e+00,5.254112068563987742e-08,1.000000012946743011e+00
3.856002410001506218e-13,9.771269604755774552e-01,2.126567186084522831e-01,4.727089760351738676e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.982712856739279106e+00,-1.982712856739279106e+00,0.000000000000000000e+00,4.064567517185316117e-07,1.000000100155661542e+00
5.784003615002259579e-13,9.782288420182609912e-01,2.075248823081953520e-01,1.552550970431314063e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.984948712252076586e+00,-1.984948712252076586e+00,0.000000000000000000e+00,1.328159648016912915e-06,1.000000327273914857e+00
7.712004820003012435e-13,9.796583455620216929e-01,2.006444939343437206e-01,3.578882402990340994e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.987849353795719143e+00,-1.987849353795719143e+00,0.000000000000000000e+00,3.034302439002844296e-06,1.000000747687093794e+00
9.640006025003766302e-13,9.813202812419898891e-01,1.922690074117070491e-01,6.777417776558910915e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.991221629224638745e+00,-1.991221629224638745e+00,0.000000000000000000e+00,5.679479923176725501e-06,1.000001399488856357e+00
1.156800723000451916e-12,9.831073008031433469e-01,1.826928359124148915e-01,1.131237644197759240e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.994847715498442087e+00,-1.994847715498442087e+00,0.000000000000000000e+00,9.348274628744266467e-06,1.000002303520819424e+00
1.349600843500527201e-12,9.849071647133065266e-01,1.722387897445467053e-01,1.728008599351208568e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998499864563415773e+00,-1.998499864563415773e+00,0.000000000000000000e+00,1.405203275063307401e-05,1.000003462578121560e+00
1.542400964000602487e-12,9.866101339061218445e-01,1.612445265011581974e-01,2.470566679691910475e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001955402123839267e+00,-2.001955402123839267e+00,0.000000000000000000e+00,1.973045113089589721e-05,1.000004861800551925e+00
1.735201084500677773e-12,9.881160085864464371e-01,1.500485472066534209e-01,3.354292003556000323e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005011010258799242e+00,-2.005011010258799242e+00,0.000000000000000000e+00,2.625774776518763275e-05,1.000006470193160579e+00
1.928001205000753260e-12,9.893403633468611513e-01,1.389763171863598323e-01,4.367739780526524312e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007495379253696921e+00,-2.007495379253696921e+00,0.000000000000000000e+00,3.345289733369590521e-05,1.000008243148561293e+00
2.120801325500828344e-12,9.902195852392979836e-01,1.283271103070103003e-01,5.493248066531598861e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009279430477923345e+00,-2.009279430477923345e+00,0.000000000000000000e+00,4.109315859279729559e-05,1.000010125780403714e+00
2.313601446000903832e-12,9.907144068468838327e-01,1.183621625372699299e-01,6.707813613098356775e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010283485429672279e+00,-2.010283485429672279e+00,0.000000000000000000e+00,4.892991980837895025e-05,1.000012056827987772e+00
2.506401566500978915e-12,9.908117342879622091e-01,1.092946713238681228e-01,7.984189333726468552e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010480974984812264e+00,-2.010480974984812264e+00,0.000000000000000000e+00,5.670575636843165922e-05,1.000013972859506994e+00
2.699201687001054403e-12,9.905246922745586380e-01,1.012820914268686007e-01,9.292145703150241076e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009898530826150775e+00,-2.009898530826150775e+00,0.000000000000000000e+00,6.417154090896284965e-05,1.000015812488146638e+00
2.892001807501129487e-12,9.898909348079524273e-01,9.442106067933783708e-02,1.059983086490743215e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008612557633390860e+00,-2.008612557633390860e+00,0.000000000000000000e+00,7.110247422891655057e-05,1.000017520322169728e+00
3.084801928001204974e-12,9.889693901409100096e-01,8.874514975005796946e-02,1.187516101603476038e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006742628204245538e+00,-2.006742628204245538e+00,0.000000000000000000e+00,7.731201159679202957e-05,1.000019050396336207e+00
3.277602048501280462e-12,9.878357122949341651e-01,8.422548014258536553e-02,1.308717394037814674e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004442254013850899e+00,-2.004442254013850899e+00,0.000000000000000000e+00,8.266283389240384799e-05,1.000020368875126575e+00
3.470402169001355545e-12,9.865767906695240841e-01,8.077410689691011392e-02,1.420728403890235692e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001887744525019830e+00,-2.001887744525019830e+00,0.000000000000000000e+00,8.707424100070378212e-05,1.000021455874356979e+00
3.663202289501430629e-12,9.852847189402011985e-01,7.824992821870407900e-02,1.521038608285366078e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999265969327750581e+00,-1.999265969327750581e+00,0.000000000000000000e+00,9.052560684722502299e-05,1.000022306312390530e+00
3.856002410001506521e-12,9.840506425653753331e-01,7.646677237009419370e-02,1.607576612652058257e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.996761873960885891e+00,-1.996761873960885891e+00,0.000000000000000000e+00,9.305581068994148337e-05,1.000022929769911917e+00
4.048802530501581604e-12,9.829588919523516433e-01,7.520322791615761948e-02,1.678779038303693238e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.994546575371906716e+00,-1.994546575371906716e+00,0.000000000000000000e+00,9.475882738206092479e-05,1.000023349403300399e+00
4.241602651001656688e-12,9.820817693281965743e-01,7.421372844590803930e-02,1.733635528395582326e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.992766783825675514e+00,-1.992766783825675514e+00,0.000000000000000000e+00,9.577590223423556161e-05,1.000023600016477943e+00
4.434402771501731772e-12,9.814752969556529427e-01,7.324037562639693077e-02,1.771709352544789673e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.991536175502562456e+00,-1.991536175502562456e+00,0.000000000000000000e+00,9.628493917862448006e-05,1.000023725446126388e+00
4.627202892001807663e-12,9.811761586423821679e-01,7.202498120746947396e-02,1.793134107217856932e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.990929186438033183e+00,-1.990929186438033183e+00,0.000000000000000000e+00,9.648788376242143879e-05,1.000023775452841379e+00
4.820003012501882747e-12,9.811999816398053742e-01,7.032082475776463282e-02,1.798587859151611068e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.990977526280436116e+00,-1.990977526280436116e+00,0.000000000000000000e+00,9.659697887571160253e-05,1.000023802334504497e+00
5.012803133001957831e-12,9.815410176285580546e-01,6.790365510048583519e-02,1.789246765561918473e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.991669530970575641e+00,-1.991669530970575641e+00,0.000000000000000000e+00,9.682080883687366960e-05,1.000023857487492451e+00
5.205603253502033722e-12,9.821731944016492966e-01,6.458150633053354184e-02,1.766720750066899936e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.992952296738424112e+00,-1.992952296738424112e+00,0.000000000000000000e+00,9.735102771449713011e-05,1.000023988136458541e+00
5.398403374002108806e-12,9.830524281969359457e-01,6.020295210165592381e-02,1.732974247712431026e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.994736372115021972e+00,-1.994736372115021972e+00,0.000000000000000000e+00,9.835059455101210677e-05,1.000024234435401116e+00
5.591203494502183889e-12,9.841200139190534601e-01,5.466348411037424276e-02,1.690235384241870753e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.996902637116945156e+00,-1.996902637116945156e+00,0.000000000000000000e+00,9.994421780896440416e-05,1.000024627113091924e+00
5.784003615002258973e-12,9.853068498477915993e-01,4.790977275763038529e-02,1.640897240685480762e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999310875708175894e+00,-1.999310875708175894e+00,0.000000000000000000e+00,1.022115520702926396e-04,1.000025185796679539e+00
5.976803735502334865e-12,9.865382076866631156e-01,3.994165028480975432e-02,1.587415075533024633e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001809454825457468e+00,-2.001809454825457468e+00,0.000000000000000000e+00,1.051835016975835683e-04,1.000025918100883038e+00
6.169603856002409948e-12,9.877387304723557193e-01,3.081174890970984209e-02,1.532203518202759074e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004245465761889555e+00,-2.004245465761889555e+00,0.000000000000000000e+00,1.088417800354508333e-04,1.000026819519397536e+00
6.362403976502485032e-12,9.888373319319421206e-01,2.062282677782662985e-02,1.477537782130418920e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006474665575693095e+00,-2.006474665575693095e+00,0.000000000000000000e+00,1.131216612101421706e-04,1.000027874103003533e+00
6.555204097002560924e-12,9.897716824837343719e-01,9.522919150572016142e-03,1.425462841516872969e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008370579747213114e+00,-2.008370579747213114e+00,0.000000000000000000e+00,1.179176576363937087e-04,1.000029055858604465e+00
6.748004217502636007e-12,9.904919991597810336e-01,-2.301444416259400359e-03,1.377714244329714399e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009832192405844875e+00,-2.009832192405844875e+00,0.000000000000000000e+00,1.230916729314155648e-04,1.000030330758229224e+00
6.940804338002711091e-12,9.909639077026380916e-01,-1.463362103261015706e-02,1.335653779539826835e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010789753882474606e+00,-2.010789753882474606e+00,0.000000000000000000e+00,1.284830290781673739e-04,1.000031659209843493e+00
7.133604458502786175e-12,9.911702117349456831e-01,-2.723641821410414596e-02,1.300222581377261100e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011208370575902293e+00,-2.011208370575902293e+00,0.000000000000000000e+00,1.339196584525908758e-04,1.000032998815171714e+00
7.326404579002861258e-12,9.911114814716893706e-01,-3.986236800015457299e-02,1.271913461672725953e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011089199523676818e+00,-2.011089199523676818e+00,0.000000000000000000e+00,1.392296929441901650e-04,1.000034307225325270e+00
7.519204699502937150e-12,9.908054570420660179e-01,-5.226420959213112782e-02,1.250763357403840148e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010468237667506930e+00,-2.010468237667506930e+00,0.000000000000000000e+00,1.442526774009237798e-04,1.000035544903819629e+00
7.712004820003013041e-12,9.902853426448711138e-01,-6.420507940981062811e-02,1.236365823794052937e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009412860481115892e+00,-2.009412860481115892e+00,0.000000000000000000e+00,1.488496824259252012e-04,1.000036677618356018e+00
7.904804940503087317e-12,9.895971411511782501e-01,-7.546793810200394526e-02,1.227902560314919206e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008016413545593792e+00,-2.008016413545593792e+00,0.000000000000000000e+00,1.529116875177917619e-04,1.000037678506386918e+00
8.097605061003163209e-12,9.887962389020426013e-01,-8.586382132135117473e-02,1.224192092420650357e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006391282676643240e+00,-2.006391282676643240e+00,0.000000000000000000e+00,1.563657412984313828e-04,1.000038529592933267e+00
8.290405181503239100e-12,9.879434932467957564e-01,-9.523857933792077846e-02,1.223753000182118966e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004660955050268534e+00,-2.004660955050268534e+00,0.000000000000000000e+00,1.591785700332562742e-04,1.000039222679664386e+00
8.483205302003313376e-12,9.871010985069023080e-01,-1.034778626394521756e-01,1.224878524097107596e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.002951630726208077e+00,-2.002951630726208077e+00,0.000000000000000000e+00,1.613574859195818819e-04,1.000039759568646769e+00
8.676005422503389268e-12,9.863285090529724242e-01,-1.105102088652692577e-01,1.225719006799932814e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001383950061105477e+00,-2.001383950061105477e+00,0.000000000000000000e+00,1.629486294617408680e-04,1.000040151629232987e+00
8.868805543003463543e-12,9.856786822518820435e-01,-1.163081835662866381e-01,1.224368447052402303e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.000065370178151003e+00,-2.000065370178151003e+00,0.000000000000000000e+00,1.640327529836813113e-04,1.000040418759100769e+00
9.061605663503539435e-12,9.851948717144335399e-01,-1.208876174915251289e-01,1.218951434127645561e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999083658065368585e+00,-1.999083658065368585e+00,0.000000000000000000e+00,1.647189039635374647e-04,1.000040587827824456e+00
9.254405784003615326e-12,9.849081559779098161e-01,-1.243050622511311931e-01,1.207706871935483733e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998501875963318630e+00,-1.998501875963318630e+00,0.000000000000000000e+00,1.651364886858426866e-04,1.000040690721368586e+00
9.447205904503689602e-12,9.848358333605969905e-01,-1.266536520387996634e-01,1.189065165144518182e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998355124324095344e+00,-1.998355124324095344e+00,0.000000000000000000e+00,1.654262825760060901e-04,1.000040762127041516e+00
9.640006025003765494e-12,9.849807541621394824e-01,-1.280576109899756176e-01,1.161715898360747706e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998649186762294194e+00,-1.998649186762294194e+00,0.000000000000000000e+00,1.657310001280988825e-04,1.000040837209922762e+00
9.832806145503841385e-12,9.853316003968136672e-01,-1.286656842608177864e-01,1.124663473956335480e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999361097668824083e+00,-1.999361097668824083e+00,0.000000000000000000e+00,1.661860437045970678e-04,1.000040949333360407e+00
1.002560626600391566e-11,9.858640642463825099e-01,-1.286437972041329925e-01,1.077268671044235016e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.000441533439192288e+00,-2.000441533439192288e+00,0.000000000000000000e+00,1.669110181767676827e-04,1.000041127968161137e+00
1.021840638650399155e-11,9.865428224387227107e-01,-1.281672623429715163e-01,1.019274639563682444e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001818818734764527e+00,-2.001818818734764527e+00,0.000000000000000000e+00,1.680025308467578225e-04,1.000041396918465386e+00
1.041120650700406744e-11,9.873241574586090197e-01,-1.274128591306383784e-01,9.508164443331995619e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.003404245247400350e+00,-2.003404245247400350e+00,0.000000000000000000e+00,1.695286985667359856e-04,1.000041772968282228e+00
1.060400662750414172e-11,9.881590401711433103e-01,-1.265511071533429177e-01,8.724139177102137321e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005098326728076419e+00,-2.005098326728076419e+00,0.000000000000000000e+00,1.715256630532766263e-04,1.000042265022854204e+00
1.079680674800421761e-11,9.889964639764011745e-01,-1.257390394030936942e-01,7.849482543993949180e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006797564403819401e+00,-2.006797564403819401e+00,0.000000000000000000e+00,1.739962788156885196e-04,1.000042873785364161e+00
1.098960686850429350e-11,9.897868094118058568e-01,-1.251137581734629300e-01,6.896234681610684258e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008401274176886631e+00,-2.008401274176886631e+00,0.000000000000000000e+00,1.769109944684078351e-04,1.000043591974110635e+00
1.118240698900436778e-11,9.904850209372365599e-01,-1.247870217257903425e-01,5.879144988892252149e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009818032719216774e+00,-2.009818032719216774e+00,0.000000000000000000e+00,1.802108064227811023e-04,1.000044405050333429e+00
1.137520710950444367e-11,9.910533944449751997e-01,-1.248410652977471613e-01,4.815043732748454375e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010971333678873929e+00,-2.010971333678873929e+00,0.000000000000000000e+00,1.838120330305395610e-04,1.000045292394606378e+00
1.156800723000451795e-11,9.914638038776841800e-01,-1.253258061998813733e-01,3.722133423172044320e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011804105766508588e+00,-2.011804105766508588e+00,0.000000000000000000e+00,1.876125454831379128e-04,1.000046228842169871e+00
1.176080735050459384e-11,9.916992362825994833e-01,-1.262575215280452301e-01,2.619233043390748264e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012281827572374393e+00,-2.012281827572374393e+00,0.000000000000000000e+00,1.914990063479104284e-04,1.000047186466545224e+00
1.195360747100466973e-11,9.917545538334499033e-01,-1.276190212014065573e-01,1.525010393897341908e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012394073804144590e+00,-2.012394073804144590e+00,0.000000000000000000e+00,1.953546128931890136e-04,1.000048136487507344e+00
1.214640759150474401e-11,9.916364552395104948e-01,-1.293612721384360953e-01,4.572380814865927359e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012154436981052008e+00,-2.012154436981052008e+00,0.000000000000000000e+00,1.990668235024948142e-04,1.000049051174877413e+00
1.233920771200481990e-11,9.913626635342814852e-01,-1.314063652992386866e-01,-5.678930072612982036e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011598879355498415e+00,-2.011598879355498415e+00,0.000000000000000000e+00,2.025345620809868529e-04,1.000049905623672020e+00
1.253200783250489579e-11,9.909604184461393572e-01,-1.336516598665971611e-01,-1.536372458527198587e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010782673744477833e+00,-2.010782673744477833e+00,0.000000000000000000e+00,2.056744454302530218e-04,1.000050679288496669e+00
1.272480795300497006e-11,9.904643956991192599e-01,-1.359748912963636702e-01,-2.436856162776260618e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009776181530535499e+00,-2.009776181530535499e+00,0.000000000000000000e+00,2.084256576678013327e-04,1.000051357184569500e+00
1.291760807350504596e-11,9.899142096720497941e-01,-1.382399947307388077e-01,-3.261020420618428173e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008659785244695684e+00,-2.008659785244695684e+00,0.000000000000000000e+00,2.107531974426718241e-04,1.000051930687792412e+00
1.311040819400512185e-11,9.893516778136030032e-01,-1.403033736118925179e-01,-4.003772590748692906e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007518337722333790e+00,-2.007518337722333790e+00,0.000000000000000000e+00,2.126493400903842158e-04,1.000052397894998224e+00
1.330320831450519612e-11,9.888180341081806990e-01,-1.420203353832040494e-01,-4.663313859437660108e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006435507876820346e+00,-2.006435507876820346e+00,0.000000000000000000e+00,2.141332794129788427e-04,1.000052763535661748e+00
1.349600843500527201e-11,9.883512748281944038e-01,-1.432514210309238090e-01,-5.241056804611878700e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005488394898808924e+00,-2.005488394898808924e+00,0.000000000000000000e+00,2.152490338855065548e-04,1.000053038455982701e+00
1.368880855550534629e-11,9.879838038589532356e-01,-1.438683712640561607e-01,-5.741406920717050805e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004742750325827050e+00,-2.004742750325827050e+00,0.000000000000000000e+00,2.160618119016692715e-04,1.000053238723286109e+00
1.388160867600542218e-11,9.877405188549960302e-01,-1.437594973103091534e-01,-6.171422881251924925e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004249094614021676e+00,-2.004249094614021676e+00,0.000000000000000000e+00,2.166531234484227089e-04,1.000053384421552227e+00
1.407440879650549807e-11,9.876374456963612491e-01,-1.428342565028873079e-01,-6.540374868475408443e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004039946279080109e+00,-2.004039946279080109e+00,0.000000000000000000e+00,2.171149961749754853e-04,1.000053498226275206e+00
1.426720891700557235e-11,9.876809897408589389e-01,-1.410268701224734189e-01,-6.859223714791656823e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004128302593410016e+00,-2.004128302593410016e+00,0.000000000000000000e+00,2.175436987711388257e-04,1.000053603857917084e+00
1.446000903750564824e-11,9.878678308604076364e-01,-1.382988617679677956e-01,-7.140045872498743118e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004507426601733755e+00,-2.004507426601733755e+00,0.000000000000000000e+00,2.180333922422508233e-04,1.000053724517600884e+00
1.465280915800572252e-11,9.881854477675986459e-01,-1.346404376671515302e-01,-7.395430400425352657e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005151911045289559e+00,-2.005151911045289559e+00,0.000000000000000000e+00,2.186701201432837412e-04,1.000053881406310907e+00
1.484560927850580002e-11,9.886132180603315334e-01,-1.300706749102257531e-01,-7.637874292677324095e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006019910490028924e+00,-2.006019910490028924e+00,0.000000000000000000e+00,2.195265137627287560e-04,1.000054092420255225e+00
1.503840939900587430e-11,9.891240058659460654e-01,-1.246365288327710291e-01,-7.879201646050845720e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007056362855200060e+00,-2.007056362855200060e+00,0.000000000000000000e+00,2.206575306777212473e-04,1.000054371100848272e+00
1.523120951950594858e-11,9.896861207852133413e-01,-1.184107158633136841e-01,-8.130030434583492005e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008196964355801306e+00,-2.008196964355801306e+00,0.000000000000000000e+00,2.220974692469991792e-04,1.000054725899085950e+00
1.542400964000602608e-11,9.902655115102606542e-01,-1.114885720193846547e-01,-8.399308095951731057e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009372620627804640e+00,-2.009372620627804640e+00,0.000000000000000000e+00,2.238584126090722721e-04,1.000055159792148540e+00
1.561680976050610036e-11,9.908280461062689559e-01,-1.039840284772323570e-01,-8.693933806118896157e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010514073705021332e+00,-2.010514073705021332e+00,0.000000000000000000e+00,2.259301594278797251e-04,1.000055670266345897e+00
1.580960988100617463e-11,9.913417291172370582e-01,-9.602488250049592833e-02,-9.018481318024515470e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011556400804090927e+00,-2.011556400804090927e+00,0.000000000000000000e+00,2.282816011382754072e-04,1.000056249656479102e+00
1.600241000150625214e-11,9.917787134479493227e-01,-8.774757249857589869e-02,-9.375031693677753075e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012443096684711108e+00,-2.012443096684711108e+00,0.000000000000000000e+00,2.308634129953350219e-04,1.000056885808929596e+00
1.619521012200632642e-11,9.921169818521310413e-01,-7.929168806526756819e-02,-9.763120335718115939e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013129485599487900e+00,-2.013129485599487900e+00,0.000000000000000000e+00,2.336118446646877995e-04,1.000057563015670725e+00
1.638801024250640069e-11,9.923415976672665950e-01,-7.079445771764711348e-02,-1.017979763575156960e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013585259191365218e+00,-2.013585259191365218e+00,0.000000000000000000e+00,2.364533305312122578e-04,1.000058263150251037e+00
1.658081036300647820e-11,9.924454554472369461e-01,-6.238545741031609887e-02,-1.061979754697113532e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013795999621164956e+00,-2.013795999621164956e+00,0.000000000000000000e+00,2.393095943902188159e-04,1.000058966925595705e+00
1.677361048350655248e-11,9.924294971474731941e-01,-5.418177117466557724e-02,-1.107580371715367329e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013763618234310382e+00,-2.013763618234310382e+00,0.000000000000000000e+00,2.421029003334252794e-04,1.000059655187808705e+00
1.696641060400662675e-11,9.923023959977048669e-01,-4.628381174121721370e-02,-1.153879873548644269e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013505714099079746e+00,-2.013505714099079746e+00,0.000000000000000000e+00,2.447611025061450347e-04,1.000060310160417743e+00
1.715921072450670426e-11,9.920797455389880337e-01,-3.877197497400935305e-02,-1.199847876907610272e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013053928461272957e+00,-2.013053928461272957e+00,0.000000000000000000e+00,2.472221703206075650e-04,1.000060916559361690e+00
1.735201084500677854e-11,9.917828230189442706e-01,-3.170425942531732155e-02,-1.244371355196566969e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012451435518431975e+00,-2.012451435518431975e+00,0.000000000000000000e+00,2.494379103918057555e-04,1.000061462510048571e+00
1.754481096550685281e-11,9.914370222931471188e-01,-2.511493396688399896e-02,-1.286303042860428569e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011749762580685719e+00,-2.011749762580685719e+00,0.000000000000000000e+00,2.513766682392130827e-04,1.000061940213029077e+00
1.773761108600692709e-11,9.910700699537062786e-01,-1.901428526865961421e-02,-1.324510095493378892e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011005170372457407e+00,-2.011005170372457407e+00,0.000000000000000000e+00,2.530248668715827311e-04,1.000062346323081774e+00
1.793041120650700459e-11,9.907101486155002190e-01,-1.338942591345167535e-02,-1.357920936050039384e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010274844945423300e+00,-2.010274844945423300e+00,0.000000000000000000e+00,2.543873203065353801e-04,1.000062682026448879e+00
1.812321132700707887e-11,9.903840528272658261e-01,-8.206095950988145926e-03,-1.385568385171027095e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009613155791389438e+00,-2.009613155791389438e+00,0.000000000000000000e+00,2.554863421617994089e-04,1.000062952821189732e+00
1.831601144750715315e-11,9.901154962741450793e-01,-3.411348047994921216e-03,-1.406627412706259461e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009068220944463246e+00,-2.009068220944463246e+00,0.000000000000000000e+00,2.563597471998956012e-04,1.000063168024765581e+00
1.850881156800723065e-11,9.899236746921129537e-01,1.063029159142681512e-03,-1.420446139931406948e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008678990954626542e+00,-2.008678990954626542e+00,0.000000000000000000e+00,2.570579121774080322e-04,1.000063340049843985e+00
1.870161168850730493e-11,9.898221685477438525e-01,5.296522212353020273e-03,-1.426569049839353232e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008473022287688092e+00,-2.008473022287688092e+00,0.000000000000000000e+00,2.576401175049913123e-04,1.000063483502902750e+00
1.889441180900737920e-11,9.898182446665927392e-01,9.375529679612987916e-03,-1.424751710103369373e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008465060241893418e+00,-2.008465060241893418e+00,0.000000000000000000e+00,2.581704300681949269e-04,1.000063614169774961e+00
1.908721192950745671e-11,9.899125883954944527e-01,1.338882548010386295e-02,-1.414966666276745999e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008656495471717651e+00,-2.008656495471717651e+00,0.000000000000000000e+00,2.587134083169145013e-04,1.000063747957403049e+00
1.928001205000753099e-11,9.900994693716334005e-01,1.742305037081293140e-02,-1.397400510657962891e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009035700354049769e+00,-2.009035700354049769e+00,0.000000000000000000e+00,2.593299128080418640e-04,1.000063899861576067e+00
1.947281217050760526e-11,9.903673162982336020e-01,2.155842599406173829e-02,-1.372442466415799978e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009579195279980190e+00,-2.009579195279980190e+00,0.000000000000000000e+00,2.600732893617601271e-04,1.000064083026474204e+00
1.966561229100768277e-11,9.906996509114943672e-01,2.586487104631743014e-02,-1.340665139866885902e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010253543790567754e+00,-2.010253543790567754e+00,0.000000000000000000e+00,2.609861595107204938e-04,1.000064307953844489e+00
1.985841241150775705e-11,9.910763099865802506e-01,3.039867748822316917e-02,-1.302798379540630880e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011017832179884834e+00,-2.011017832179884834e+00,0.000000000000000000e+00,2.620980065333373445e-04,1.000064581908211903e+00
2.005121253200783132e-11,9.914748679437737078e-01,3.519987714734294781e-02,-1.259697431865915707e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011826556140892563e+00,-2.011826556140892563e+00,0.000000000000000000e+00,2.634236883979592845e-04,1.000064908550474474e+00
2.024401265250790883e-11,9.918721622525775716e-01,4.029039659315194338e-02,-1.212306792280733320e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012632716001215627e+00,-2.012632716001215627e+00,0.000000000000000000e+00,2.649629452330524624e-04,1.000065287816549464e+00
2.043681277300798311e-11,9.922458199221058095e-01,4.567306200321238907e-02,-1.161621309012376979e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013390914163133427e+00,-2.013390914163133427e+00,0.000000000000000000e+00,2.667009027061761168e-04,1.000065716041410147e+00
2.062961289350805738e-11,9.925756860582750640e-01,5.133147732021751258e-02,-1.108646196419284385e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014060253824856872e+00,-2.014060253824856872e+00,0.000000000000000000e+00,2.686095081826672822e-04,1.000066186312956074e+00
2.082241301400813489e-11,9.928450645023715326e-01,5.723075995783895309e-02,-1.054357648357942406e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014606856391404133e+00,-2.014606856391404133e+00,0.000000000000000000e+00,2.706497778611183214e-04,1.000066689025707056e+00
2.101521313450820916e-11,9.930416952710940937e-01,6.331908043782934203e-02,-9.996657044867802988e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015005844822740588e+00,-2.015005844822740588e+00,0.000000000000000000e+00,2.727746839227908923e-04,1.000067212592192334e+00
2.120801325500828344e-11,9.931584128414765456e-01,6.952991747396258804e-02,-9.453809120685796596e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015242679376248347e+00,-2.015242679376248347e+00,0.000000000000000000e+00,2.749324740721403523e-04,1.000067744260875413e+00
2.140081337550836095e-11,9.931934518909379950e-01,7.578490992212301436e-02,-8.921861452519848357e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015313777991541322e+00,-2.015313777991541322e+00,0.000000000000000000e+00,2.770701938313460764e-04,1.000068270984035834e+00
2.159361349600843522e-11,9.931503913138957085e-01,8.199716322225653053e-02,-8.406147002025629589e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015226402693167884e+00,-2.015226402693167884e+00,0.000000000000000000e+00,2.791371756671143125e-04,1.000068780277471259e+00
2.178641361650850950e-11,9.930377514900057268e-01,8.807485162773791287e-02,-7.910354894504963152e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014997842397483474e+00,-2.014997842397483474e+00,0.000000000000000000e+00,2.810882684813719302e-04,1.000069261016224731e+00
2.197921373700858701e-11,9.928682822074522685e-01,9.392494933163166027e-02,-7.436458277181540177e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014653968019912700e+00,-2.014653968019912700e+00,0.000000000000000000e+00,2.828866051181353294e-04,1.000069704116474778e+00
2.217201385750866128e-11,9.926579978473945021e-01,9.945692370058246967e-02,-6.984719520043992935e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014227274743478180e+00,-2.014227274743478180e+00,0.000000000000000000e+00,2.845057422526462831e-04,1.000070103062786098e+00
2.236481397800873556e-11,9.924250311975162386e-01,1.045862318232392146e-01,-6.553770694684890596e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013754556263087192e+00,-2.013754556263087192e+00,0.000000000000000000e+00,2.859310534616313999e-04,1.000070454251344998e+00
2.255761409850880983e-11,9.921883867389731382e-01,1.092374766050344392e-01,-6.140763956705522220e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013274375048763609e+00,-2.013274375048763609e+00,0.000000000000000000e+00,2.871603090059490380e-04,1.000070757132806687e+00
2.275041421900888734e-11,9.919666780150369068e-01,1.133470994656773784e-01,-5.741583489999045609e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012824500308652453e+00,-2.012824500308652453e+00,0.000000000000000000e+00,2.882034311258320340e-04,1.000071014151995952e+00
2.294321433950896162e-11,9.917769317384605987e-01,1.168655118638666640e-01,-5.351108176641170694e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012439481373238692e+00,-2.012439481373238692e+00,0.000000000000000000e+00,2.890814677270995160e-04,1.000071230495028107e+00
2.313601446000903589e-11,9.916335340178716873e-01,1.197585958482226542e-01,-4.963512228728500508e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012148509456856083e+00,-2.012148509456856083e+00,0.000000000000000000e+00,2.898248766993933071e-04,1.000071413666570930e+00
2.332881458050911340e-11,9.915473822044800212e-01,1.220085331242711374e-01,-4.572589716127387766e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011973696648539089e+00,-2.011973696648539089e+00,0.000000000000000000e+00,2.904712547271115193e-04,1.000071572930239183e+00
2.352161470100918768e-11,9.915252903568905207e-01,1.236139513892270253e-01,-4.172088270444265085e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011928869525742680e+00,-2.011928869525742680e+00,0.000000000000000000e+00,2.910626759465885505e-04,1.000071718652857378e+00
2.371441482150926195e-11,9.915696783416222404e-01,1.245894047763019957e-01,-3.756037235142362096e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012018938300397686e+00,-2.012018938300397686e+00,0.000000000000000000e+00,2.916428255192021475e-04,1.000071861598188949e+00
2.390721494200933946e-11,9.916785553629571259e-01,1.249642312442904302e-01,-3.319056135789259787e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012239863398912032e+00,-2.012239863398912032e+00,0.000000000000000000e+00,2.922541203431693871e-04,1.000072012217499307e+00
2.410001506250941373e-11,9.918457894897052540e-01,1.247808529249130882e-01,-2.856630516012759885e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012579202365700759e+00,-2.012579202365700759e+00,0.000000000000000000e+00,2.929350036906842869e-04,1.000072179982969933e+00
2.429281518300948801e-11,9.920616367010622882e-01,1.240926052437616722e-01,-2.365343862708181935e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013017183363421392e+00,-2.013017183363421392e+00,0.000000000000000000e+00,2.937175833444026561e-04,1.000072372805750121e+00
2.448561530350956552e-11,9.923134871762351317e-01,1.229611966263686601e-01,-1.843056455012678091e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013528219487998427e+00,-2.013528219487998427e+00,0.000000000000000000e+00,2.946257552741497190e-04,1.000072596573643668e+00
2.467841542400963979e-11,9.925867739052156580e-01,1.214539124399680731e-01,-1.289024430502841607e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014082752453563163e+00,-2.014082752453563163e+00,0.000000000000000000e+00,2.956739191168786750e-04,1.000072854834608949e+00
2.487121554450971407e-11,9.928659798982154561e-01,1.196406842212941468e-01,-7.039550720328482079e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014649296346416207e+00,-2.014649296346416207e+00,0.000000000000000000e+00,2.968663502128021854e-04,1.000073148642034893e+00
2.506401566500979158e-11,9.931356757754603581e-01,1.175911479877200932e-01,-8.999717077053439327e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015196543024537323e+00,-2.015196543024537323e+00,0.000000000000000000e+00,2.981972484947969420e-04,1.000073476566791575e+00
2.525681578550986585e-11,9.933815195184135804e-01,1.153718134021271546e-01,5.493318041463086943e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015695390737904269e+00,-2.015695390737904269e+00,0.000000000000000000e+00,2.996514400633117537e-04,1.000073834870097045e+00
2.544961590600994013e-11,9.935911545690673252e-01,1.130434587698997129e-01,1.209277228102044119e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016120766484319038e+00,-2.016120766484319038e+00,0.000000000000000000e+00,3.012056656560591094e-04,1.000074217820990485e+00
2.564241602651001764e-11,9.937549509054874886e-01,1.106588554678775427e-01,1.884030497521056377e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016453129744410599e+00,-2.016453129744410599e+00,0.000000000000000000e+00,3.028303540617697837e-04,1.000074618133296012e+00
2.583521614701009191e-11,9.938665455390069958e-01,1.082609099132263858e-01,2.566954717192482249e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016679569218063683e+00,-2.016679569218063683e+00,0.000000000000000000e+00,3.044917503740305394e-04,1.000075027490215707e+00
2.602801626751016619e-11,9.939231533685444209e-01,1.058812922163266945e-01,3.250841556801715299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016794433586723390e+00,-2.016794433586723390e+00,0.000000000000000000e+00,3.061542477306353725e-04,1.000075437118017829e+00
2.622081638801024369e-11,9.939256352985459397e-01,1.035395964328443830e-01,3.928187833393056300e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016799469733224992e+00,-2.016799469733224992e+00,0.000000000000000000e+00,3.077827673917985321e-04,1.000075838374354875e+00
2.641361650851031797e-11,9.938783264159898323e-01,1.012430583134546619e-01,4.591478891750579855e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016703474091433801e+00,-2.016703474091433801e+00,0.000000000000000000e+00,3.093450291937573701e-04,1.000076223304386946e+00
2.660641662901039225e-11,9.937886432737446096e-01,9.898682962644728134e-02,5.233465588785033568e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016521495775048578e+00,-2.016521495775048578e+00,0.000000000000000000e+00,3.108135655128693958e-04,1.000076585141388197e+00
2.679921674951046975e-11,9.936665031153617544e-01,9.675478062728852524e-02,5.847423654532717119e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016273658112036404e+00,-2.016273658112036404e+00,0.000000000000000000e+00,3.121673593115306374e-04,1.000076918706190643e+00
2.699201687001054403e-11,9.935235988748091218e-01,9.452078579311240514e-02,6.427384295523143332e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015983687528390522e+00,-2.015983687528390522e+00,0.000000000000000000e+00,3.133930097876323198e-04,1.000077220697615843e+00
2.718481699051061830e-11,9.933725820027626829e-01,9.225042519208906389e-02,6.968326966722905580e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015677255400424528e+00,-2.015677255400424528e+00,0.000000000000000000e+00,3.144853652334983203e-04,1.000077489845579315e+00
2.737761711101069258e-11,9.932262093993727836e-01,8.990301817030699194e-02,7.466327204009783058e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015380247074633591e+00,-2.015380247074633591e+00,0.000000000000000000e+00,3.154475991554145766e-04,1.000077726932986577e+00
2.757041723151077009e-11,9.930965111573577531e-01,8.743389389129846423e-02,7.918654653755551054e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015117073114298218e+00,-2.015117073114298218e+00,0.000000000000000000e+00,3.162907427409792304e-04,1.000077934676838476e+00
2.776321735201084436e-11,9.929940325208332919e-01,8.479679552881916327e-02,8.323818797270213232e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014909131139102083e+00,-2.014909131139102083e+00,0.000000000000000000e+00,3.170327216928593055e-04,1.000078117494628049e+00
2.795601747251091864e-11,9.929271968137229898e-01,8.194631176570066344e-02,8.681562224941115347e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014773513127178450e+00,-2.014773513127178450e+00,0.000000000000000000e+00,3.176969760673576510e-04,1.000078281161794980e+00
2.814881759301099615e-11,9.929018266587983366e-01,7.884023063540523957e-02,8.992803562814027929e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014722033908631804e+00,-2.014722033908631804e+00,0.000000000000000000e+00,3.183107662185795037e-04,1.000078432394938988e+00
2.834161771351107042e-11,9.929208493140501135e-01,7.544171642807236122e-02,9.259534204149166836e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014760633256170497e+00,-2.014760633256170497e+00,0.000000000000000000e+00,3.189032849037746640e-04,1.000078578386989436e+00
2.853441783401114470e-11,9.929841992116318350e-01,7.172121999725275532e-02,9.484674779173180026e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014889178124430913e+00,-2.014889178124430913e+00,0.000000000000000000e+00,3.195037042374885357e-04,1.000078726325698497e+00
2.872721795451122221e-11,9.930889176482541325e-01,6.765804586442945856e-02,9.671898754702705492e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015101664934259684e+00,-2.015101664934259684e+00,0.000000000000000000e+00,3.201392862201110265e-04,1.000078882928147950e+00
2.892001807501129648e-11,9.932294368840042242e-01,6.324151545130884955e-02,9.825431654980351648e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015386796044760676e+00,-2.015386796044760676e+00,0.000000000000000000e+00,3.208336773222377619e-04,1.000079054020748037e+00
2.911281819551137076e-11,9.933980244381592772e-01,5.847168392710835189e-02,9.949835113904888229e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015728881285092644e+00,-2.015728881285092644e+00,0.000000000000000000e+00,3.216054918577917815e-04,1.000079244189787442e+00
2.930561831601144503e-11,9.935853538048401434e-01,5.335958782483488788e-02,1.004978529757298428e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016108996007935250e+00,-2.016108996007935250e+00,0.000000000000000000e+00,3.224672668935253477e-04,1.000079456524363586e+00
2.949841843651152577e-11,9.937811606923062646e-01,4.792702098390350801e-02,1.012985517683197279e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016506312681121571e+00,-2.016506312681121571e+00,0.000000000000000000e+00,3.234248447984890292e-04,1.000079692463813341e+00
2.969121855701160005e-11,9.939749395994408321e-01,4.220585669628298953e-02,1.019430969540642828e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016899514328483800e+00,-2.016899514328483800e+00,0.000000000000000000e+00,3.244772100951339886e-04,1.000079951758239494e+00
2.988401867751167432e-11,9.941566342817964586e-01,3.623695332195117635e-02,1.024692209409099886e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017268195571842337e+00,-2.017268195571842337e+00,0.000000000000000000e+00,3.256167769843508085e-04,1.000080232538384406e+00
3.007681879801174860e-11,9.943172774345625520e-01,3.006869825142975683e-02,1.029081855081727254e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017594160627787403e+00,-2.017594160627787403e+00,0.000000000000000000e+00,3.268300947744881839e-04,1.000080531490065594e+00
3.026961891851182288e-11,9.944495395453724074e-01,2.375526012620112620e-02,1.032835692696846691e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017862536998688672e+00,-2.017862536998688672e+00,0.000000000000000000e+00,3.280989122897157509e-04,1.000080844116198353e+00
3.046241903901189715e-11,9.945481540072775850e-01,1.735463061714040411e-02,1.036104380813585579e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018062638080112770e+00,-2.018062638080112770e+00,0.000000000000000000e+00,3.294015209295576277e-04,1.000081165068085864e+00
3.065521915951197143e-11,9.946101945465452010e-01,1.092654645272465343e-02,1.038949236840926438e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018188526096532431e+00,-2.018188526096532431e+00,0.000000000000000000e+00,3.307142797955162561e-04,1.000081488520508488e+00
3.084801928001205217e-11,9.946351914440915154e-01,4.530384864018543491e-03,1.041342181102726666e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018239247929157987e+00,-2.018239247929157987e+00,0.000000000000000000e+00,3.320132178577122652e-04,1.000081808568253905e+00
3.104081940051212644e-11,9.946250841897199546e-01,-1.776879953864755500e-03,1.043169715868040720e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018218739045462229e+00,-2.018218739045462229e+00,0.000000000000000000e+00,3.332756083100313718e-04,1.000082119610387288e+00
3.123361952101220072e-11,9.945840187592303039e-01,-7.942563358690568273e-03,1.044240658372024011e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018135412149067331e+00,-2.018135412149067331e+00,0.000000000000000000e+00,3.344814100670381310e-04,1.000082416709295430e+00
3.142641964151227499e-11,9.945180075756792082e-01,-1.391992772584699223e-02,1.044297220023778644e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018001467198607290e+00,-2.018001467198607290e+00,0.000000000000000000e+00,3.356144892518201305e-04,1.000082695890078144e+00
3.161921976201234927e-11,9.944344788228182130e-01,-1.966954348529965230e-02,1.043028858922599583e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017831976908292191e+00,-2.017831976908292191e+00,0.000000000000000000e+00,3.366635475387674305e-04,1.000082954369061472e+00
3.181201988251242354e-11,9.943417480794923824e-01,-2.516030255484147729e-02,1.040088242178631994e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017643814628011789e+00,-2.017643814628011789e+00,0.000000000000000000e+00,3.376227061101742788e-04,1.000083190697301117e+00
3.200482000301250428e-11,9.942484492094249005e-01,-3.037005075641109955e-02,1.035108585838038636e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017454499547489899e+00,-2.017454499547489899e+00,0.000000000000000000e+00,3.384917183822608593e-04,1.000083404814275490e+00
3.219762012351257856e-11,9.941629628853539957e-01,-3.528582357332028102e-02,1.027721600589792950e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017281037100267405e+00,-2.017281037100267405e+00,0.000000000000000000e+00,3.392758096056125243e-04,1.000083598007207808e+00
3.239042024401265283e-11,9.940928799977953867e-01,-3.990368767106169251e-02,1.017575266826565017e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017138830152941598e+00,-2.017138830152941598e+00,0.000000000000000000e+00,3.399851657985334904e-04,1.000083772786191982e+00
3.258322036451272711e-11,9.940445336825659561e-01,-4.422820787607498194e-02,1.004350690273044383e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017040729430457091e+00,-2.017040729430457091e+00,0.000000000000000000e+00,3.406341165400467424e-04,1.000083932681731902e+00
3.277602048501280139e-11,9.940226281182470425e-01,-4.827157503312876768e-02,9.877773468528971978e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016996280299723665e+00,-2.016996280299723665e+00,0.000000000000000000e+00,3.412400745882981901e-04,1.000084081984208506e+00
3.296882060551287566e-11,9.940299850355487354e-01,-5.205244371777947854e-02,9.676461093155451498e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017011208405394829e+00,-2.017011208405394829e+00,0.000000000000000000e+00,3.418223090294563566e-04,1.000084225441390195e+00
3.316162072601295640e-11,9.940674205692493492e-01,-5.559453968390393186e-02,9.438195542093705259e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017087169787047163e+00,-2.017087169787047163e+00,0.000000000000000000e+00,3.424006369666776736e-04,1.000084367936006302e+00
3.335442084651303068e-11,9.941337562419535478e-01,-5.892510484349000599e-02,9.162391713557016537e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017221773166598897e+00,-2.017221773166598897e+00,0.000000000000000000e+00,3.429941213030786415e-04,1.000084514165306748e+00
3.354722096701310495e-11,9.942259590784544576e-01,-6.207325231620329509e-02,8.849292339665051910e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017408864257882239e+00,-2.017408864257882239e+00,0.000000000000000000e+00,3.436198589571090849e-04,1.000084668341284067e+00
3.374002108751317923e-11,9.943393976661194511e-01,-6.506830559377102530e-02,8.499972306331307625e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017639045345204440e+00,-2.017639045345204440e+00,0.000000000000000000e+00,3.442919353021898512e-04,1.000084833934703044e+00
3.393282120801325350e-11,9.944681938994985870e-01,-6.793819420638719242e-02,8.116309051231043736e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017900389017163398e+00,-2.017900389017163398e+00,0.000000000000000000e+00,3.450206074400859429e-04,1.000085013472595374e+00
3.412562132851332778e-11,9.946056445913626920e-01,-7.070797363506754751e-02,7.700920907325127518e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018179293668195484e+00,-2.018179293668195484e+00,0.000000000000000000e+00,3.458117621038307938e-04,1.000085208405945281e+00
3.431842144901340852e-11,9.947446834061932641e-01,-7.339852986731630613e-02,7.257076573871283631e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018461420819427143e+00,-2.018461420819427143e+00,0.000000000000000000e+00,3.466666747429913834e-04,1.000085419048238000e+00
3.451122156951348279e-11,9.948783518625948785e-01,-7.602551931825272946e-02,6.788580065090532578e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018732650841490450e+00,-2.018732650841490450e+00,0.000000000000000000e+00,3.475820759554925266e-04,1.000085644594561396e+00
3.470402169001355707e-11,9.950002485132495300e-01,-7.859858329168452340e-02,6.299636460147739481e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018979994396855382e+00,-2.018979994396855382e+00,0.000000000000000000e+00,3.485505112838207706e-04,1.000085883207865178e+00
3.489682181051363135e-11,9.951049277668848614e-01,-8.112086326033095263e-02,5.794704514743117402e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019192401699500206e+00,-2.019192401699500206e+00,0.000000000000000000e+00,3.495609617545471031e-04,1.000086132173345410e+00
3.508962193101370562e-11,9.951882239612827030e-01,-8.358882957658650414e-02,5.278342661261243435e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019361420099596405e+00,-2.019361420099596405e+00,0.000000000000000000e+00,3.505996765932804749e-04,1.000086388102314539e+00
3.528242205151377990e-11,9.952474819119428995e-01,-8.599242238912528646e-02,4.755055099410574609e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019481661895586644e+00,-2.019481661895586644e+00,0.000000000000000000e+00,3.516511572473642977e-04,1.000086647176865684e+00
3.547522217201385417e-11,9.952816818401448717e-01,-8.831549014230351269e-02,4.229144554430618042e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019551057828856688e+00,-2.019551057828856688e+00,0.000000000000000000e+00,3.526992238920548446e-04,1.000086905410545457e+00
3.566802229251393491e-11,9.952914538567725344e-01,-9.053649865324525647e-02,3.704577861818642015e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019570886473227134e+00,-2.019570886473227134e+00,0.000000000000000000e+00,3.537280923808614093e-04,1.000087158913527396e+00
3.586082241301400919e-11,9.952789845470331187e-01,-9.262947291689821450e-02,3.184869847704533546e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019545584683659190e+00,-2.019545584683659190e+00,0.000000000000000000e+00,3.547233911789278308e-04,1.000087404145270975e+00
3.605362253351408346e-11,9.952478251741196935e-01,-9.456512491848069468e-02,2.672990048138451299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019482358417490353e+00,-2.019482358417490353e+00,0.000000000000000000e+00,3.556730539735156334e-04,1.000087638132743928e+00
3.624642265401415774e-11,9.952026171470244043e-01,-9.631211416464025010e-02,2.171295696364882941e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019390625674279516e+00,-2.019390625674279516e+00,0.000000000000000000e+00,3.565680337946618172e-04,1.000087858646848682e+00
3.643922277451423202e-11,9.951487552995975649e-01,-9.783838358657129253e-02,1.681493161466238520e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019281333246887300e+00,-2.019281333246887300e+00,0.000000000000000000e+00,3.574027978538411995e-04,1.000088064324235138e+00
3.663202289501430629e-11,9.950920129210145681e-01,-9.911251200022337671e-02,1.204628706908203797e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019166195861379354e+00,-2.019166195861379354e+00,0.000000000000000000e+00,3.581755779070680849e-04,1.000088254729543769e+00
3.682482301551438703e-11,9.950381541900279458e-01,-1.001050253864552431e-01,7.411081175117704110e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019056909757634077e+00,-2.019056909757634077e+00,0.000000000000000000e+00,3.588883676832546892e-04,1.000088430353735403e+00
3.701762313601446131e-11,9.949925596433304431e-01,-1.007896127210555076e-01,2.907434801410207700e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018964392717791156e+00,-2.018964392717791156e+00,0.000000000000000000e+00,3.595466756644330160e-04,1.000088592554024158e+00
3.721042325651453558e-11,9.949598886159720657e-01,-1.011441976894995737e-01,-1.471757465250949932e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018898099115621125e+00,-2.018898099115621125e+00,0.000000000000000000e+00,3.601590571493172121e-04,1.000088743438602545e+00
3.740322337701460986e-11,9.949437993998893059e-01,-1.011518250388817736e-01,-5.737912258565669270e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018865452083176137e+00,-2.018865452083176137e+00,0.000000000000000000e+00,3.607364631167403880e-04,1.000088885705526787e+00
3.759602349751468413e-11,9.949467434370138363e-01,-1.008013291725123467e-01,-9.905684411155689026e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018871425902847516e+00,-2.018871425902847516e+00,0.000000000000000000e+00,3.612914540905200352e-04,1.000089022449480058e+00
3.778882361801475841e-11,9.949698445267494140e-01,-1.000877624728293280e-01,-1.399178797116909512e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018918300904230190e+00,-2.018918300904230190e+00,0.000000000000000000e+00,3.618373344334589519e-04,1.000089156948715585e+00
3.798162373851483915e-11,9.950128681598694458e-01,-9.901257132387311644e-02,-1.801376640586466529e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019005601238762271e+00,-2.019005601238762271e+00,0.000000000000000000e+00,3.623872658647657344e-04,1.000089292446007194e+00
3.817442385901491342e-11,9.950742800867059534e-01,-9.758351847489103725e-02,-2.198876779543738891e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019130213721910927e+00,-2.019130213721910927e+00,0.000000000000000000e+00,3.629534184721490832e-04,1.000089431940009543e+00
3.836722397951498770e-11,9.951513874762855094e-01,-9.581436083322129871e-02,-2.593237903341420736e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019286674262714243e+00,-2.019286674262714243e+00,0.000000000000000000e+00,3.635462131886238370e-04,1.000089577998523271e+00
3.856002410001506198e-11,9.952405508840420634e-01,-9.372430160992314963e-02,-2.985756897399646087e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019467597972794959e+00,-2.019467597972794959e+00,0.000000000000000000e+00,3.641737020484247362e-04,1.000089732605264681e+00
3.875282422051513625e-11,9.953374510286738808e-01,-9.133724460682444979e-02,-3.377378434190859979e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019664220489983286e+00,-2.019664220489983286e+00,0.000000000000000000e+00,3.648411221292000624e-04,1.000089897050491228e+00
3.894562434101521053e-11,9.954373913251710615e-01,-8.868088600611284678e-02,-3.768623436326927478e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019867011855677852e+00,-2.019867011855677852e+00,0.000000000000000000e+00,3.655506466733660824e-04,1.000090071869670805e+00
3.913842446151529127e-11,9.955356153928577312e-01,-8.578568502558420183e-02,-4.159539086712212702e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020066320778388214e+00,-2.020066320778388214e+00,0.000000000000000000e+00,3.663013433353120327e-04,1.000090256833448876e+00
3.933122458201536554e-11,9.956276184272129237e-01,-8.268375901083858948e-02,-4.549672047615977571e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020253006446119493e+00,-2.020253006446119493e+00,0.000000000000000000e+00,3.670893357248175429e-04,1.000090450986349522e+00
3.952402470251543982e-11,9.957094323742847752e-01,-7.940775079163250871e-02,-4.938065491401374268e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020419017180938415e+00,-2.020419017180938415e+00,0.000000000000000000e+00,3.679081513246861956e-04,1.000090652733723218e+00
3.971682482301551409e-11,9.957778671695097783e-01,-7.598971634962561894e-02,-5.323279488102683477e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020557879942718404e+00,-2.020557879942718404e+00,0.000000000000000000e+00,3.687492272581926545e-04,1.000090859965841572e+00
3.990962494351558837e-11,9.958306937121833569e-01,-7.246007902838144665e-02,-5.703433285917361428e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020665071607233632e+00,-2.020665071607233632e+00,0.000000000000000000e+00,3.696025360090373561e-04,1.000091070212061561e+00
4.010242506401566264e-11,9.958667584888670765e-01,-6.884669275121955978e-02,-6.076267103911611733e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020738251551394971e+00,-2.020738251551394971e+00,0.000000000000000000e+00,3.704572865683801713e-04,1.000091280813315331e+00
4.029522518451573692e-11,9.958860245319383075e-01,-6.517405117411705084e-02,-6.439220270690693138e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020777344763270200e+00,-2.020777344763270200e+00,0.000000000000000000e+00,3.713026529799959242e-04,1.000091489102204134e+00
4.048802530501581766e-11,9.958895383735972828e-01,-6.146267264793404267e-02,-6.789521920305800762e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020784474787634011e+00,-2.020784474787634011e+00,0.000000000000000000e+00,3.721284819730014929e-04,1.000091692577469660e+00
4.068082542551589193e-11,9.958793274976480703e-01,-5.772868262710711962e-02,-7.124290020506007792e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020763755642791981e+00,-2.020763755642791981e+00,0.000000000000000000e+00,3.729259342742199165e-04,1.000091889060972239e+00
4.087362554601596621e-11,9.958582371856635751e-01,-5.398360612608900377e-02,-7.440634272204162125e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020720960761045681e+00,-2.020720960761045681e+00,0.000000000000000000e+00,3.736880199494336564e-04,1.000092076830485066e+00
4.106642566651604049e-11,9.958297193254979085e-01,-5.023437341064457967e-02,-7.735758386249737273e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020663094454737241e+00,-2.020663094454737241e+00,0.000000000000000000e+00,3.744099962989018578e-04,1.000092254717570572e+00
4.125922578701611476e-11,9.957975884798163646e-01,-4.648353275106185262e-02,-8.007057408003613597e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020597896948776118e+00,-2.020597896948776118e+00,0.000000000000000000e+00,3.750896067871111708e-04,1.000092422165867356e+00
4.145202590751618904e-11,9.957657621523812175e-01,-4.272965517965675308e-02,-8.252206106508576389e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020533317348436775e+00,-2.020533317348436775e+00,0.000000000000000000e+00,3.757271505411935680e-04,1.000092579249519442e+00
4.164482602801626978e-11,9.957380026694898634e-01,-3.896790817448415184e-02,-8.469234950338244694e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020476989884502306e+00,-2.020476989884502306e+00,0.000000000000000000e+00,3.763253833107726076e-04,1.000092726647535457e+00
4.183762614851634405e-11,9.957176774217432191e-01,-3.519076837248193840e-02,-8.656590827637658525e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020435747413817040e+00,-2.020435747413817040e+00,0.000000000000000000e+00,3.768892617325916438e-04,1.000092865580775925e+00
4.203042626901641833e-11,9.957075524713208114e-01,-3.138883807049921287e-02,-8.813180400539630255e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020415202622619422e+00,-2.020415202622619422e+00,0.000000000000000000e+00,3.774255525570452841e-04,1.000092997716736987e+00
4.222322638951649260e-11,9.957096318722920003e-01,-2.755172659868623461e-02,-8.938394778948979824e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020419421987355690e+00,-2.020419421987355690e+00,0.000000000000000000e+00,3.779423365718796680e-04,1.000093125046369602e+00
4.241602651001656688e-11,9.957250516807514273e-01,-2.366895576408077628e-02,-9.032115020081431245e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020450710707979880e+00,-2.020450710707979880e+00,0.000000000000000000e+00,3.784484428612950864e-04,1.000093249745120261e+00
4.260882663051664116e-11,9.957540337900945282e-01,-1.973084849802420743e-02,-9.094698773596145147e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020509519033954593e+00,-2.020509519033954593e+00,0.000000000000000000e+00,3.789528524131009876e-04,1.000093374025846638e+00
4.280162675101672189e-11,9.957959006785798151e-01,-1.572936155541971096e-02,-9.126949165392260477e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020594472188896873e+00,-2.020594472188896873e+00,0.000000000000000000e+00,3.794641108324424373e-04,1.000093499994259671e+00
4.299442687151679617e-11,9.958491481690557867e-01,-1.165882648913538731e-02,-9.130067717044124120e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020702518009170223e+00,-2.020702518009170223e+00,0.000000000000000000e+00,3.799897880605880422e-04,1.000093629515182103e+00
4.318722699201687045e-11,9.959115696290053998e-01,-7.516567974790499228e-03,-9.105593707197716380e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020829178961313310e+00,-2.020829178961313310e+00,0.000000000000000000e+00,3.805360187329386522e-04,1.000093764100149052e+00
4.338002711251694472e-11,9.959804219089586352e-01,-3.303374647871999518e-03,-9.055332875205326926e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020968888851840450e+00,-2.020968888851840450e+00,0.000000000000000000e+00,3.811071505036776582e-04,1.000093904820604784e+00
4.357282723301701900e-11,9.960526209135633913e-01,9.761953525189955624e-04,-8.981278729795845461e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021115389665413264e+00,-2.021115389665413264e+00,0.000000000000000000e+00,3.817055197815879207e-04,1.000094052251998100e+00
4.376562735351709327e-11,9.961249531546200187e-01,5.313684285558465704e-03,-8.885529945740711089e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021262160832416832e+00,-2.021262160832416832e+00,0.000000000000000000e+00,3.823313654245195513e-04,1.000094206453041368e+00
4.395842747401717401e-11,9.961942890234686265e-01,9.696782380836512644e-03,-8.770207403737254048e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021402851985317106e+00,-2.021402851985317106e+00,0.000000000000000000e+00,3.829828816372258713e-04,1.000094366979005667e+00
4.415122759451724829e-11,9.962577838529047547e-01,1.410954745817295970e-02,-8.637374353117863168e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021531690938443759e+00,-2.021531690938443759e+00,0.000000000000000000e+00,3.836564022235264726e-04,1.000094532926589563e+00
4.434402771501732256e-11,9.963130540673119651e-01,1.853278355303827896e-02,-8.488962959167613287e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021643841118648144e+00,-2.021643841118648144e+00,0.000000000000000000e+00,3.843467000431942935e-04,1.000094703007852193e+00
4.453682783551739684e-11,9.963583177375811006e-01,2.294455883753769576e-02,-8.326710148010381396e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021735686768820539e+00,-2.021735686768820539e+00,0.000000000000000000e+00,3.850473785361591388e-04,1.000094875646807768e+00
4.472962795601747112e-11,9.963924915100811353e-01,2.732083749565216227e-02,-8.152105198652578877e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021805029628898964e+00,-2.021805029628898964e+00,0.000000000000000000e+00,3.857513269084852404e-04,1.000095049091306088e+00
4.492242807651754539e-11,9.964152389741803839e-01,3.163619584937842066e-02,-7.966350974981503685e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021851187079620971e+00,-2.021851187079620971e+00,0.000000000000000000e+00,3.864512073264854647e-04,1.000095221533586765e+00
4.511522819701761967e-11,9.964269688547174875e-01,3.586459010792687058e-02,-7.770340065265853025e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021874988474823720e+00,-2.021874988474823720e+00,0.000000000000000000e+00,3.871399413826053806e-04,1.000095391229458563e+00
4.530802831751770041e-11,9.964287847395397746e-01,3.998014172143473516e-02,-7.564646430733702742e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021878673132323279e+00,-2.021878673132323279e+00,0.000000000000000000e+00,3.878111641756028043e-04,1.000095556610815395e+00
4.550082843801777468e-11,9.964223911594601857e-01,4.395790648397792516e-02,-7.349532487338344966e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021865699758405022e+00,-2.021865699758405022e+00,0.000000000000000000e+00,3.884596174715847293e-04,1.000095716381989908e+00
4.569362855851784896e-11,9.964099635315025738e-01,4.777459519307529490e-02,-7.124970885217538075e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021840482546387374e+00,-2.021840482546387374e+00,0.000000000000000000e+00,3.890814582812230260e-04,1.000095869596137499e+00
4.588642867901792323e-11,9.963939915925360546e-01,5.140921670953391837e-02,-6.890679636692541299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021808073483883472e+00,-2.021808073483883472e+00,0.000000000000000000e+00,3.896744654603412328e-04,1.000096015706049224e+00
4.607922879951799751e-11,9.963771073692057056e-01,5.484361848690366692e-02,-6.646168701443699867e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021773813282265131e+00,-2.021773813282265131e+00,0.000000000000000000e+00,3.902381341369746395e-04,1.000096154587218900e+00
4.627202892001807179e-11,9.963619093817535077e-01,5.806290482029831390e-02,-6.390795688535208519e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021742974664217485e+00,-2.021742974664217485e+00,0.000000000000000000e+00,3.907736554002746543e-04,1.000096286533181722e+00
4.646482904051815252e-11,9.963507946467893284e-01,6.105571893238531667e-02,-6.123827996426484122e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021720421476347340e+00,-2.021720421476347340e+00,0.000000000000000000e+00,3.912837862405193871e-04,1.000096412223241860e+00
4.665762916101822680e-11,9.963458091624247670e-01,6.381438128386765496e-02,-5.844508495950346411e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021710305304809108e+00,-2.021710305304809108e+00,0.000000000000000000e+00,3.917726217115079343e-04,1.000096532666350013e+00
4.685042928151830108e-11,9.963485260114512965e-01,6.633488287695135655e-02,-5.552121773856097398e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021715818131404330e+00,-2.021715818131404330e+00,0.000000000000000000e+00,3.922452872697525239e-04,1.000096649125321147e+00
4.704322940201837535e-11,9.963599581270219385e-01,6.861673853329969264e-02,-5.246057996637484150e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021739015324234057e+00,-2.021739015324234057e+00,0.000000000000000000e+00,3.927075738568131490e-04,1.000096763027063629e+00
4.723602952251844963e-11,9.963805102853389162e-01,7.066271091454293107e-02,-4.925871621312391535e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021780718224857498e+00,-2.021780718224857498e+00,0.000000000000000000e+00,3.931655412975577826e-04,1.000096875864622703e+00
4.742882964301852390e-11,9.964099721939715382e-01,7.247842118617177365e-02,-4.591332461820312599e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021840500123620821e+00,-2.021840500123620821e+00,0.000000000000000000e+00,3.936251168291387973e-04,1.000096989098449018e+00
4.762162976351860464e-11,9.964475518146553856e-01,7.407186651549052536e-02,-4.242467002408602944e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021916753875789396e+00,-2.021916753875789396e+00,0.000000000000000000e+00,3.940917150325573656e-04,1.000097104062493525e+00
4.781442988401867892e-11,9.964919454731012705e-01,7.545286789474761613e-02,-3.879588314626055551e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022006834163120104e+00,-2.022006834163120104e+00,0.000000000000000000e+00,3.945699032140862015e-04,1.000097221882160881e+00
4.800723000451875319e-11,9.965414390278486412e-01,7.663247399093349455e-02,-3.503313461030336390e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022107262778123804e+00,-2.022107262778123804e+00,0.000000000000000000e+00,3.950631325593717048e-04,1.000097343407802652e+00
4.820003012501882747e-11,9.965940325333247918e-01,7.762234779028616416e-02,-3.114567832911744119e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022213981581008291e+00,-2.022213981581008291e+00,0.000000000000000000e+00,3.955735504623384465e-04,1.000097469168404141e+00
4.839283024551890174e-11,9.966475795438959340e-01,7.843416272124381639e-02,-2.714576446400225607e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022322635165029858e+00,-2.022322635165029858e+00,0.000000000000000000e+00,3.961019036641113622e-04,1.000097599348006794e+00
4.858563036601897602e-11,9.966999315322416786e-01,7.907903374273148045e-02,-2.304842786112024089e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022428863899439211e+00,-2.022428863899439211e+00,0.000000000000000000e+00,3.966475356219796296e-04,1.000097733784916842e+00
4.877843048651905676e-11,9.967490778619725322e-01,7.956700665623578361e-02,-1.887116313601195847e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022528587951441637e+00,-2.022528587951441637e+00,0.000000000000000000e+00,3.972084752896852360e-04,1.000097871993411935e+00
4.897123060701913104e-11,9.967932723436290221e-01,7.990662575994124384e-02,-1.463350226699541845e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022618264084146578e+00,-2.022618264084146578e+00,0.000000000000000000e+00,3.977816086328515204e-04,1.000098013206229597e+00
4.916403072751920531e-11,9.968311385582613315e-01,8.010459606492965901e-02,-1.035651445562762833e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022695099371293992e+00,-2.022695099371293992e+00,0.000000000000000000e+00,3.983629190873361637e-04,1.000098156433881558e+00
4.935683084801927959e-11,9.968617477611319000e-01,8.016555181813278530e-02,-6.062250958437185450e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022757209273609913e+00,-2.022757209273609913e+00,0.000000000000000000e+00,3.989477791186254920e-04,1.000098300536028439e+00
4.954963096851935386e-11,9.968846651594753805e-01,8.009193822546453734e-02,-1.773159473644178846e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022803711542175975e+00,-2.022803711542175975e+00,0.000000000000000000e+00,3.995312722764165895e-04,1.000098444301385170e+00
4.974243108901942814e-11,9.968999625522104724e-01,7.988400825380305437e-02,2.488506584738180757e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022834751865979719e+00,-2.022834751865979719e+00,0.000000000000000000e+00,4.001085238028237456e-04,1.000098586528741285e+00
4.993523120951950241e-11,9.969081975760801795e-01,7.953993142712800779e-02,6.701258985582142676e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022851461759742175e+00,-2.022851461759742175e+00,0.000000000000000000e+00,4.006750179925597211e-04,1.000098726105739910e+00
5.012803133001958315e-11,9.969103619722836651e-01,7.905600682799340806e-02,1.084490230249105479e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022855853590439068e+00,-2.022855853590439068e+00,0.000000000000000000e+00,4.012268820602593838e-04,1.000098862077966499e+00
5.032083145051965743e-11,9.969078032306696313e-01,7.842696826257980480e-02,1.490099730255844447e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022850661583565302e+00,-2.022850661583565302e+00,0.000000000000000000e+00,4.017611190946485220e-04,1.000098993707162931e+00
5.051363157101973170e-11,9.969021255651699942e-01,7.764636591370557839e-02,1.885324250262091633e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022839140889901355e+00,-2.022839140889901355e+00,0.000000000000000000e+00,4.022757765502076618e-04,1.000099120512178974e+00
5.070643169151980598e-11,9.968950773307923008e-01,7.670700592845645926e-02,2.268776033738461803e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022824839140504150e+00,-2.022824839140504150e+00,0.000000000000000000e+00,4.027700413615030299e-04,1.000099242292728396e+00
5.089923181201988026e-11,9.968884326479694469e-01,7.560142736669231422e-02,2.639327891129625986e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022811356247702363e+00,-2.022811356247702363e+00,0.000000000000000000e+00,4.032442578284973524e-04,1.000099359133526322e+00
5.109203193251995453e-11,9.968838751278334964e-01,7.432239483574169803e-02,2.996120509828958944e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022802108469129223e+00,-2.022802108469129223e+00,0.000000000000000000e+00,4.036998695693022913e-04,1.000099471390373473e+00
5.128483205302003527e-11,9.968828912013756316e-01,7.286338497691706440e-02,3.338558958740757421e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022800111959241587e+00,-2.022800111959241587e+00,0.000000000000000000e+00,4.041392917494495514e-04,1.000099579658329407e+00
5.147763217352010955e-11,9.968866796888155024e-01,7.121904573325651966e-02,3.666298913128188119e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022807799274256357e+00,-2.022807799274256357e+00,0.000000000000000000e+00,4.045657241262962654e-04,1.000099684725833216e+00
5.167043229402018382e-11,9.968960829753568120e-01,6.938560895988879484e-02,3.979223553858607376e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022826879719147541e+00,-2.022826879719147541e+00,0.000000000000000000e+00,4.049829189700355049e-04,1.000099787517275463e+00
5.186323241452025810e-11,9.969115435814965842e-01,6.736123934956460280e-02,4.277412468572143467e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022858251223369930e+00,-2.022858251223369930e+00,0.000000000000000000e+00,4.053949204072663007e-04,1.000099889029057776e+00
5.205603253502033237e-11,9.969330881430343849e-01,6.514630571799943926e-02,4.561104186336648741e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022901967834293213e+00,-2.022901967834293213e+00,0.000000000000000000e+00,4.058057930616134181e-04,1.000099990262719674e+00
5.224883265552040665e-11,9.969603389689256634e-01,6.274356428478558567e-02,4.830654201228753997e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022957263169533171e+00,-2.022957263169533171e+00,0.000000000000000000e+00,4.062193579987677101e-04,1.000100092159666998e+00
5.244163277602048739e-11,9.969925515466785404e-01,6.015824753602382058e-02,5.086490477083606410e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023022626520093237e+00,-2.023022626520093237e+00,0.000000000000000000e+00,4.066389529227961374e-04,1.000100195542381831e+00
5.263443289652056166e-11,9.970286747295638019e-01,5.739805639337940135e-02,5.329068472440648407e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023095924977745153e+00,-2.023095924977745153e+00,0.000000000000000000e+00,4.070672314675959557e-04,1.000100301064677843e+00
5.282723301702063594e-11,9.970674289687067038e-01,5.447305756499853935e-02,5.558827682441470214e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023174562177730174e+00,-2.023174562177730174e+00,0.000000000000000000e+00,4.075060133965055010e-04,1.000100409174819571e+00
5.302003313752071022e-11,9.971073969262410630e-01,5.139549194255518122e-02,5.776151567780207080e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023255662164186841e+00,-2.023255662164186841e+00,0.000000000000000000e+00,4.079561938464946916e-04,1.000100520093367029e+00
5.321283325802078449e-11,9.971471201793903338e-01,4.817950357026513225e-02,5.981332537803044080e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023336265614829266e+00,-2.023336265614829266e+00,0.000000000000000000e+00,4.084177156474974829e-04,1.000100633806258799e+00
5.340563337852085877e-11,9.971851955274207979e-01,4.484080189556827883e-02,6.174543386521452737e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023413525259807777e+00,-2.023413525259807777e+00,0.000000000000000000e+00,4.088896045150815554e-04,1.000100750073417144e+00
5.359843349902093951e-11,9.972203646439332658e-01,4.139627258888367578e-02,6.355816259997705553e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023484887797420750e+00,-2.023484887797420750e+00,0.000000000000000000e+00,4.093700628273428213e-04,1.000100868452049818e+00
5.379123361952101378e-11,9.972515914474401333e-01,3.786355408930969918e-02,6.525029876502740078e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023548250888699940e+00,-2.023548250888699940e+00,0.000000000000000000e+00,4.098566140212236237e-04,1.000100988331835694e+00
5.398403374002108806e-11,9.972781225406032179e-01,3.426059812427863921e-02,6.681905343337789238e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023602085796184280e+00,-2.023602085796184280e+00,0.000000000000000000e+00,4.103462865961618597e-04,1.000101108980678388e+00
5.417683386052116233e-11,9.972995273183168363e-01,3.060523272869821593e-02,6.826010532956776344e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023645518768239171e+00,-2.023645518768239171e+00,0.000000000000000000e+00,4.108358244843956521e-04,1.000101229596310537e+00
5.436963398102123661e-11,9.973157157771397330e-01,2.691474575435623753e-02,6.956772612422516822e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023678367176621418e+00,-2.023678367176621418e+00,0.000000000000000000e+00,4.113219092491458926e-04,1.000101349361115721e+00
5.456243410152131089e-11,9.973269335741686836e-01,2.320550555130522496e-02,7.073497979644415012e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023701129490315775e+00,-2.023701129490315775e+00,0.000000000000000000e+00,4.118013792618736933e-04,1.000101467496102847e+00
5.475523422202138516e-11,9.973337353807627537e-01,1.949263349223253824e-02,7.175398560981914586e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023714931206908041e+00,-2.023714931206908041e+00,0.000000000000000000e+00,4.122714316832044520e-04,1.000101583310702980e+00
5.494803434252146590e-11,9.973369389580736266e-01,1.578974040209815341e-02,7.261623179141418749e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023721431666089643e+00,-2.023721431666089643e+00,0.000000000000000000e+00,4.127297946355170809e-04,1.000101696245213834e+00
5.514083446302154018e-11,9.973375635605806755e-01,1.210873587780116924e-02,7.331292516677179183e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023722699062723951e+00,-2.023722699062723951e+00,0.000000000000000000e+00,4.131748593055626717e-04,1.000101805903182983e+00
5.533363458352161445e-11,9.973367571801088349e-01,8.459716084484401183e-03,7.383536084711293801e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023721062815855731e+00,-2.023721062815855731e+00,0.000000000000000000e+00,4.136057646492208892e-04,1.000101912072467902e+00
5.552643470402168873e-11,9.973357177257327066e-01,4.850932055838668398e-03,7.417529561504938862e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023718953632874573e+00,-2.023718953632874573e+00,0.000000000000000000e+00,4.140224306940423348e-04,1.000102014733386113e+00
5.571923482452176300e-11,9.973356134668346362e-01,1.288836968403044188e-03,7.432530890944587243e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023718742078525867e+00,-2.023718742078525867e+00,0.000000000000000000e+00,4.144255399089470356e-04,1.000102114054082225e+00
5.591203494502183728e-11,9.973375079438331348e-01,-2.221792537102282566e-03,7.427913623610125915e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023722586209384833e+00,-2.023722586209384833e+00,0.000000000000000000e+00,4.148164695128957191e-04,1.000102210373841061e+00
5.610483506552191802e-11,9.973422940933839298e-01,-5.677669004169966227e-03,7.403196136947241823e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023732297905645794e+00,-2.023732297905645794e+00,0.000000000000000000e+00,4.151971806925572328e-04,1.000102304175867651e+00
5.629763518602199229e-11,9.973506415826580707e-01,-9.076751449484440210e-03,7.358065577936703794e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023749236005785157e+00,-2.023749236005785157e+00,0.000000000000000000e+00,4.155700733197994308e-04,1.000102396051554932e+00
5.649043530652206657e-11,9.973629603595859372e-01,-1.241796007666802482e-02,7.292395621419252294e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023774232345444180e+00,-2.023774232345444180e+00,0.000000000000000000e+00,4.159378167271210046e-04,1.000102486658484224e+00
5.668323542702214085e-11,9.973793822744042581e-01,-1.570086269380025629e-02,7.206257418373096524e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023807554465250291e+00,-2.023807554465250291e+00,0.000000000000000000e+00,4.163031683232365087e-04,1.000102576676136890e+00
5.687603554752221512e-11,9.973997613925581485e-01,-1.892534794211164426e-02,7.099923408522464119e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023848906245732326e+00,-2.023848906245732326e+00,0.000000000000000000e+00,4.166687922456545801e-04,1.000102666760884995e+00
5.706883566802228940e-11,9.974236923830996915e-01,-2.209130058810046190e-02,6.973863977853102247e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023897465219683944e+00,-2.023897465219683944e+00,0.000000000000000000e+00,4.170370898559205407e-04,1.000102757504362172e+00
5.726163578852237014e-11,9.974505452102231384e-01,-2.519829360595032472e-02,6.828737241189584972e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023951952965628021e+00,-2.023951952965628021e+00,0.000000000000000000e+00,4.174100527366446443e-04,1.000102849397274341e+00
5.745443590902244441e-11,9.974795133511503709e-01,-2.824531062370004564e-02,6.665372510781308879e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024010732947938873e+00,-2.024010732947938873e+00,0.000000000000000000e+00,4.177891470455269668e-04,1.000102942800885186e+00
5.764723602952251869e-11,9.975096719715250693e-01,-3.123051059337230220e-02,6.484748262692684173e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024071928561996359e+00,-2.024071928561996359e+00,0.000000000000000000e+00,4.181752357573728933e-04,1.000103037927791094e+00
5.784003615002259296e-11,9.975400419545197295e-01,-3.415104436280908679e-02,6.287965623949187677e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024133553057254620e+00,-2.024133553057254620e+00,0.000000000000000000e+00,4.185685426540172835e-04,1.000103134833207008e+00
5.803283627052266724e-11,9.975696554287964979e-01,-3.700293028370680443e-02,6.076218566879463406e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024193642501673107e+00,-2.024193642501673107e+00,0.000000000000000000e+00,4.189686590779953903e-04,1.000103233416346216e+00
5.822563639102274151e-11,9.975976184806777392e-01,-3.978099320738748279e-02,5.850762107002841633e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024250383032557110e+00,-2.024250383032557110e+00,0.000000000000000000e+00,4.193745916497280978e-04,1.000103333432491137e+00
5.841843651152282225e-11,9.976231670556252595e-01,-4.247886832534841783e-02,5.612879853520488099e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024302224287653829e+00,-2.024302224287653829e+00,0.000000000000000000e+00,4.197848465437371054e-04,1.000103434513600176e+00
5.861123663202289007e-11,9.976457126242236351e-01,-4.508906843505944284e-02,5.363852255793422064e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024347972067144674e+00,-2.024347972067144674e+00,0.000000000000000000e+00,4.201975436637356959e-04,1.000103536196444320e+00
5.880403675252297080e-11,9.976648749629434265e-01,-4.760311047783030020e-02,5.104926826424007608e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024386854849916872e+00,-2.024386854849916872e+00,0.000000000000000000e+00,4.206105523385740477e-04,1.000103637956040403e+00
5.899683687302305154e-11,9.976805003235096336e-01,-5.001169471994840882e-02,4.837291505413863352e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024418560661483735e+00,-2.024418560661483735e+00,0.000000000000000000e+00,4.210216390108141452e-04,1.000103739242067524e+00
5.918963699352311936e-11,9.976926642715711058e-01,-5.230492783101085841e-02,4.562052166317825258e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024443242834001566e+00,-2.024443242834001566e+00,0.000000000000000000e+00,4.214286169179527622e-04,1.000103839515727788e+00
5.938243711402320009e-11,9.977016594973391328e-01,-5.447257943583406342e-02,4.280215062303514839e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024461495272528833e+00,-2.024461495272528833e+00,0.000000000000000000e+00,4.218294879521077316e-04,1.000103938284726324e+00
5.957523723452326791e-11,9.977079698707147504e-01,-5.650436053810965753e-02,3.992674777097879324e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024474299809635003e+00,-2.024474299809635003e+00,0.000000000000000000e+00,4.222225677089796363e-04,1.000104035134042890e+00
5.976803735502334865e-11,9.977122328693835973e-01,-5.839021157040903687e-02,3.700207993713190702e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024482949967302048e+00,-2.024482949967302048e+00,0.000000000000000000e+00,4.226065861130393541e-04,1.000104129750774895e+00
5.996083747552341646e-11,9.977151931982464195e-01,-6.012058772727715134e-02,3.403473133953296981e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024488956844948451e+00,-2.024488956844948451e+00,0.000000000000000000e+00,4.229807578431517235e-04,1.000104221941470639e+00
6.015363759602349720e-11,9.977176509026257634e-01,-6.168672967257188972e-02,3.103015665539045689e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024493943834631438e+00,-2.024493943834631438e+00,0.000000000000000000e+00,4.233448189356165629e-04,1.000104311641003774e+00
6.034643771652357794e-11,9.977204075308870879e-01,-6.308090864294593758e-02,2.799278632387041874e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024499537378271263e+00,-2.024499537378271263e+00,0.000000000000000000e+00,4.236990282566048842e-04,1.000104398913166159e+00
6.053923783702364575e-11,9.977242139155536593e-01,-6.429663634042676046e-02,2.492617747359461913e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024507261008998249e+00,-2.024507261008998249e+00,0.000000000000000000e+00,4.240441348691345179e-04,1.000104483942552136e+00
6.073203795752372649e-11,9.977297229223366370e-01,-6.532883174566234130e-02,2.183320204570435297e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024518439473024234e+00,-2.024518439473024234e+00,0.000000000000000000e+00,4.243813145069417992e-04,1.000104567018836210e+00
6.092483807802379430e-11,9.977374500858435802e-01,-6.617393900397158801e-02,1.871626227275812251e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024534118854569353e+00,-2.024534118854569353e+00,0.000000000000000000e+00,4.247120802786058611e-04,1.000104648514841044e+00
6.111763819852387504e-11,9.977477444438000997e-01,-6.682999274460871275e-02,1.557752272690503433e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024555007394849060e+00,-2.024555007394849060e+00,0.000000000000000000e+00,4.250381742387621229e-04,1.000104728859801506e+00
6.131043831902394285e-11,9.977607711437757043e-01,-6.729662949100419234e-02,1.241914769808509338e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024581440198944371e+00,-2.024581440198944371e+00,0.000000000000000000e+00,4.253614474973618342e-04,1.000104808509763243e+00
6.150323843952402359e-11,9.977765065795864974e-01,-6.757504610742014195e-02,9.243532712385385541e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024613369366954796e+00,-2.024613369366954796e+00,0.000000000000000000e+00,4.256837370406436286e-04,1.000104887917290464e+00
6.169603856002410433e-11,9.977947459749176851e-01,-6.766790841048964111e-02,6.053519537863903850e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024650379382116672e+00,-2.024650379382116672e+00,0.000000000000000000e+00,4.260067473903743481e-04,1.000104967502382314e+00
6.188883868052417214e-11,9.978151225238587330e-01,-6.757921506493430597e-02,2.852585014857573435e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024691725949344434e+00,-2.024691725949344434e+00,0.000000000000000000e+00,4.263319446553400708e-04,1.000105047626340671e+00
6.208163880102425288e-11,9.978371364742683047e-01,-6.731412360434006759e-02,-3.550045642312840005e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024736395009016476e+00,-2.024736395009016476e+00,0.000000000000000000e+00,4.266604694776125859e-04,1.000105128570186519e+00
6.227443892152432070e-11,9.978601919437396495e-01,-6.687874680635957914e-02,-3.564080084830187432e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024783177441175308e+00,-2.024783177441175308e+00,0.000000000000000000e+00,4.269930739452765744e-04,1.000105210519165899e+00
6.246723904202440143e-11,9.978836388248247813e-01,-6.627992865845964976e-02,-6.768501848355018731e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024830754096470287e+00,-2.024830754096470287e+00,0.000000000000000000e+00,4.273300858145486804e-04,1.000105293554064634e+00
6.266003916252448217e-11,9.979068168886097157e-01,-6.552500974344109552e-02,-9.961139903850380756e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024877785287829912e+00,-2.024877785287829912e+00,0.000000000000000000e+00,4.276714015043994082e-04,1.000105377649376237e+00
6.285283928302454999e-11,9.979290991442711922e-01,-6.462159203906683858e-02,-1.313390278872068537e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024922998772427096e+00,-2.024922998772427096e+00,0.000000000000000000e+00,4.280165074039999772e-04,1.000105462678535950e+00
6.304563940352463072e-11,9.979499316540105802e-01,-6.357731286670580129e-02,-1.627781286506450181e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024965270541162710e+00,-2.024965270541162710e+00,0.000000000000000000e+00,4.283645272044272296e-04,1.000105548425624491e+00
6.323843952402469854e-11,9.979688673223772177e-01,-6.239963706071866012e-02,-1.938312444220315067e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025003693381428160e+00,-2.025003693381428160e+00,0.000000000000000000e+00,4.287142913441239719e-04,1.000105634602479032e+00
6.343123964452477928e-11,9.979855916502662350e-01,-6.109567540042298850e-02,-2.243947909774042862e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025037629135191253e+00,-2.025037629135191253e+00,0.000000000000000000e+00,4.290644233400592940e-04,1.000105720869964188e+00
6.362403976502484709e-11,9.979999390311631302e-01,-5.967203600143548142e-02,-2.543609112157283608e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025066741766113676e+00,-2.025066741766113676e+00,0.000000000000000000e+00,4.294134368440131826e-04,1.000105806861870450e+00
6.381683988552492783e-11,9.980118988286580395e-01,-5.813471376674032159e-02,-2.836195486751120695e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025091009691589505e+00,-2.025091009691589505e+00,0.000000000000000000e+00,4.297598367593073948e-04,1.000105892209825154e+00
6.400964000602500857e-11,9.980216111643599453e-01,-5.648902122307401796e-02,-3.120606504625977537e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025110717235894420e+00,-2.025110717235894420e+00,0.000000000000000000e+00,4.301022177029712335e-04,1.000105976567527533e+00
6.420244012652507638e-11,9.980293530181694184e-01,-5.473956219440447718e-02,-3.395764065357431694e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025126426425901460e+00,-2.025126426425901460e+00,0.000000000000000000e+00,4.304393534810467504e-04,1.000106059632857702e+00
6.439524024702515712e-11,9.980355158551208472e-01,-5.289024787332607253e-02,-3.660634330159443645e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025138931593143621e+00,-2.025138931593143621e+00,0.000000000000000000e+00,4.307702720353436031e-04,1.000106141166386964e+00
6.458804036752522493e-11,9.980405765064240819e-01,-5.094435302414398320e-02,-3.914248119415325577e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025149200287804874e+00,-2.025149200287804874e+00,0.000000000000000000e+00,4.310943114431499456e-04,1.000106221004992468e+00
6.478084048802530567e-11,9.980450634170064950e-01,-4.890460836494744251e-02,-4.155719082557557398e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025158304790759534e+00,-2.025158304790759534e+00,0.000000000000000000e+00,4.314111539230564094e-04,1.000106299070373073e+00
6.497364060852537348e-11,9.980495206061889002e-01,-4.677332369916144261e-02,-4.384258963920933255e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025167348985275062e+00,-2.025167348985275062e+00,0.000000000000000000e+00,4.317208363331742301e-04,1.000106375371621281e+00
6.516644072902545422e-11,9.980544717624167950e-01,-4.455253515855410462e-02,-4.599189429639372051e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025177395500728839e+00,-2.025177395500728839e+00,0.000000000000000000e+00,4.320237372295080390e-04,1.000106450002006486e+00
6.535924084952553496e-11,9.980603868066926232e-01,-4.224416902535461232e-02,-4.799950080924229867e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025189397865629459e+00,-2.025189397865629459e+00,0.000000000000000000e+00,4.323205420705081986e-04,1.000106523130424918e+00
6.555204097002560277e-11,9.980676530241413547e-01,-3.985021405247739928e-02,-4.986102450618953852e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025204141929950907e+00,-2.025204141929950907e+00,0.000000000000000000e+00,4.326121895350263703e-04,1.000106594988147579e+00
6.574484109052568351e-11,9.980765524984130943e-01,-3.737289401351721191e-02,-5.157329955036770580e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025222200076712387e+00,-2.025222200076712387e+00,0.000000000000000000e+00,4.328998030511271595e-04,1.000106665851923982e+00
6.593764121102575132e-11,9.980872471177936189e-01,-3.481483238862338736e-02,-5.313433944111993490e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025243900797500274e+00,-2.025243900797500274e+00,0.000000000000000000e+00,4.331846124651819556e-04,1.000106736024774845e+00
6.613044133152583206e-11,9.980997718882534953e-01,-3.217920161273632451e-02,-5.454326152671239158e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025269315123809033e+00,-2.025269315123809033e+00,0.000000000000000000e+00,4.334678712725519240e-04,1.000106805815565325e+00
6.632324145202591280e-11,9.981140367242632427e-01,-2.946985014910491474e-02,-5.580017997707336502e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025298260260827821e+00,-2.025298260260827821e+00,0.000000000000000000e+00,4.337507749385531596e-04,1.000106875518865790e+00
6.651604157252598061e-11,9.981298363307021804e-01,-2.669140176051314206e-02,-5.690607285443366470e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025330319639071508e+00,-2.025330319639071508e+00,0.000000000000000000e+00,4.340343855967501393e-04,1.000106945396342928e+00
6.670884169302606135e-11,9.981468672745902326e-01,-2.384932267932397126e-02,-5.786262983394064446e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025364877555059007e+00,-2.025364877555059007e+00,0.000000000000000000e+00,4.343195678286801940e-04,1.000107015661030774e+00
6.690164181352612917e-11,9.981647509058316770e-01,-2.094995386305804203e-02,-5.867208773546458284e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025401165680371207e+00,-2.025401165680371207e+00,0.000000000000000000e+00,4.346069393512717134e-04,1.000107086465112483e+00
6.709444193402620990e-11,9.981830604479162705e-01,-1.800050709694259871e-02,-5.933706131539208395e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025438318032072083e+00,-2.025438318032072083e+00,0.000000000000000000e+00,4.348968393538736143e-04,1.000107157892173859e+00
6.728724205452627772e-11,9.982013503612402472e-01,-1.500902529834318225e-02,-5.986037673058923481e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025475430554561918e+00,-2.025475430554561918e+00,0.000000000000000000e+00,4.351893159825808636e-04,1.000107229954059207e+00
6.748004217502635846e-11,9.982191859940138245e-01,-1.198430892041536105e-02,-6.024491473684661508e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025511621284977526e+00,-2.025511621284977526e+00,0.000000000000000000e+00,4.354841331794225478e-04,1.000107302592643022e+00
6.767284229552643919e-11,9.982361715799412671e-01,-8.935811777501084449e-03,-6.049347004462508198e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025546087163987874e+00,-2.025546087163987874e+00,0.000000000000000000e+00,4.357807958150406889e-04,1.000107375685906463e+00
6.786564241602650701e-11,9.982519748112542723e-01,-5.873510863000903567e-03,-6.060863236080585303e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025578153897554579e+00,-2.025578153897554579e+00,0.000000000000000000e+00,4.360785908924165477e-04,1.000107449058186937e+00
6.805844253652658775e-11,9.982663464950038978e-01,-2.807755750978930837e-03,-6.059269354107141986e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025607315842005818e+00,-2.025607315842005818e+00,0.000000000000000000e+00,4.363766416309566290e-04,1.000107522493450363e+00
6.825124265702665556e-11,9.982791341682948350e-01,2.508960739715484687e-04,-6.044758401570053674e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025633263631052117e+00,-2.025633263631052117e+00,0.000000000000000000e+00,4.366739704922371359e-04,1.000107595750863609e+00
6.844404277752673630e-11,9.982902889775104871e-01,3.291851154887280237e-03,-6.017484028939998342e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025655898134592459e+00,-2.025655898134592459e+00,0.000000000000000000e+00,4.369695667586734637e-04,1.000107668581381892e+00
6.863684289802681704e-11,9.982998655876773597e-01,6.304652312928960521e-03,-5.977560391344267920e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025675330274805397e+00,-2.025675330274805397e+00,0.000000000000000000e+00,4.372624541179264790e-04,1.000107740744456297e+00
6.882964301852688485e-11,9.983080153497218001e-01,9.279144408850132156e-03,-5.925065094615748068e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025691867161656834e+00,-2.025691867161656834e+00,0.000000000000000000e+00,4.375517538480983102e-04,1.000107812023584897e+00
6.902244313902696559e-11,9.983149733855986030e-01,1.220562726014012660e-02,-5.860044961361377674e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025705985887010563e+00,-2.025705985887010563e+00,0.000000000000000000e+00,4.378367396275611697e-04,1.000107882239813284e+00
6.921524325952703340e-11,9.983210406265359271e-01,1.507499006907027893e-02,-5.782524270936885424e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025718297077979457e+00,-2.025718297077979457e+00,0.000000000000000000e+00,4.381168806641396536e-04,1.000107951262376060e+00
6.940804338002711414e-11,9.983265621356618436e-01,1.787882265352365094e-02,-5.692515027670475014e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025729500910823599e+00,-2.025729500910823599e+00,0.000000000000000000e+00,4.383918707077132299e-04,1.000108019015798266e+00
6.960084350052718195e-11,9.983319032458525255e-01,2.060949988787023207e-02,-5.590028733658252563e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025740338691657261e+00,-2.025740338691657261e+00,0.000000000000000000e+00,4.386616415039029161e-04,1.000108085483252918e+00
6.979364362102726269e-11,9.983374251372616470e-01,2.326023700128249105e-02,-5.475089088728002373e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025751543300201796e+00,-2.025751543300201796e+00,0.000000000000000000e+00,4.389263603091317248e-04,1.000108150705961929e+00
6.998644374152734343e-11,9.983434614636226279e-01,2.582511468783665887e-02,-5.347745012416026816e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025763791761627353e+00,-2.025763791761627353e+00,0.000000000000000000e+00,4.391864121361147792e-04,1.000108214778809401e+00
7.017924386202741124e-11,9.983502975167287685e-01,2.829907429740375485e-02,-5.208083381570219328e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025777662968677451e+00,-2.025777662968677451e+00,0.000000000000000000e+00,4.394423683751369383e-04,1.000108277842566951e+00
7.037204398252749198e-11,9.983581532056423624e-01,3.067788464107850874e-02,-5.056240901901232904e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025793603144353305e+00,-2.025793603144353305e+00,0.000000000000000000e+00,4.396949442664984027e-04,1.000108340073449842e+00
7.056484410302755980e-11,9.983671708378588638e-01,3.295808310613587006e-02,-4.892414580793642137e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025811901048367947e+00,-2.025811901048367947e+00,0.000000000000000000e+00,4.399449483533587890e-04,1.000108401670675606e+00
7.075764422352764053e-11,9.983774083454517445e-01,3.513689478589174242e-02,-4.716870339321668770e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025832674232146857e+00,-2.025832674232146857e+00,0.000000000000000000e+00,4.401932274623117543e-04,1.000108462842885348e+00
7.095044434402770835e-11,9.983888382239212156e-01,3.721213415013461395e-02,-4.529949390198281106e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025855866885618806e+00,-2.025855866885618806e+00,0.000000000000000000e+00,4.404406109377518902e-04,1.000108523794454918e+00
7.114324446452778909e-11,9.984013520709467127e-01,3.918209438225696978e-02,-4.332072111143554088e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025881259046912408e+00,-2.025881259046912408e+00,0.000000000000000000e+00,4.406878577899276208e-04,1.000108584712350535e+00
7.133604458502786982e-11,9.984147702509342803e-01,4.104542987059252301e-02,-4.123739255209290383e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025908486212932402e+00,-2.025908486212932402e+00,0.000000000000000000e+00,4.409356101034320142e-04,1.000108645754765657e+00
7.152884470552793764e-11,9.984288558926008861e-01,4.280103745542340049e-02,-3.905530455965964404e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025937067742209052e+00,-2.025937067742209052e+00,0.000000000000000000e+00,4.411843555453395988e-04,1.000108707041860168e+00
7.172164482602801838e-11,9.984433321696759567e-01,4.444794190217052354e-02,-3.678100101089114976e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025966441919603955e+00,-2.025966441919603955e+00,0.000000000000000000e+00,4.414344011244342213e-04,1.000108768649282664e+00
7.191444494652808619e-11,9.984579016344337088e-01,4.598519070848833962e-02,-3.442170757836410244e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025996005186466498e+00,-2.025996005186466498e+00,0.000000000000000000e+00,4.416858595528007727e-04,1.000108830604827359e+00
7.210724506702816693e-11,9.984722662790865844e-01,4.741176278077564171e-02,-3.198524433599044675e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026025152847709787e+00,-2.026025152847709787e+00,0.000000000000000000e+00,4.419386486977190860e-04,1.000108892888233347e+00
7.230004518752824767e-11,9.984861469947817758e-01,4.872649476466470175e-02,-2.947992040078116494e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026053318556551019e+00,-2.026053318556551019e+00,0.000000000000000000e+00,4.421925037433071018e-04,1.000108955434255709e+00
7.249284530802831548e-11,9.984993011795043616e-01,4.992802792194241113e-02,-2.691441497289003004e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026080010043148416e+00,-2.026080010043148416e+00,0.000000000000000000e+00,4.424470008623408528e-04,1.000109018138471528e+00
7.268564542852839622e-11,9.985115374064373883e-01,5.101477745528187197e-02,-2.429764961002692583e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026104838878539649e+00,-2.026104838878539649e+00,0.000000000000000000e+00,4.427015904935851696e-04,1.000109080865478450e+00
7.287844554902846403e-11,9.985227262905383983e-01,5.198492513741279075e-02,-2.163865682770199986e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026127542524285730e+00,-2.026127542524285730e+00,0.000000000000000000e+00,4.429556377459750380e-04,1.000109143458846717e+00
7.307124566952854477e-11,9.985328069662126049e-01,5.283643504914201094e-02,-1.894645014712935394e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026147997476479556e+00,-2.026147997476479556e+00,0.000000000000000000e+00,4.432084670734266502e-04,1.000109205752136576e+00
7.326404579002861258e-11,9.985417888936938269e-01,5.356709121606818835e-02,-1.622990052164048624e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026166222931119254e+00,-2.026166222931119254e+00,0.000000000000000000e+00,4.434594081713432931e-04,1.000109267580186145e+00
7.345684591052869332e-11,9.985497490251232788e-01,5.417455499914228950e-02,-1.349762367344840668e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026182375033727112e+00,-2.026182375033727112e+00,0.000000000000000000e+00,4.437078400660337163e-04,1.000109328789995811e+00
7.364964603102877406e-11,9.985568246628290234e-01,5.465643927695530702e-02,-1.075788228775554842e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026196732387905541e+00,-2.026196732387905541e+00,0.000000000000000000e+00,4.439532305810430521e-04,1.000109389250471104e+00
7.384244615152884187e-11,9.985632026123922866e-01,5.501039578927357371e-02,-8.018506270438683498e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026209674045551079e+00,-2.026209674045551079e+00,0.000000000000000000e+00,4.441951687571569422e-04,1.000109448860337702e+00
7.403524627202892261e-11,9.985691054553987867e-01,5.523421151613870650e-02,-5.286833415016094738e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026221651652549749e+00,-2.026221651652549749e+00,0.000000000000000000e+00,4.444333883362196723e-04,1.000109507553991639e+00
7.422804639252899042e-11,9.985747759282399549e-01,5.532590966099591029e-02,-2.569671884905275726e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026233157751409664e+00,-2.026233157751409664e+00,0.000000000000000000e+00,4.446677810650638530e-04,1.000109565304760473e+00
7.442084651302907116e-11,9.985804604852325239e-01,5.528385069758823267e-02,1.267150587530654102e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026244692428774918e+00,-2.026244692428774918e+00,0.000000000000000000e+00,4.448983992758049591e-04,1.000109622125540998e+00
7.461364663352913898e-11,9.985863931431598894e-01,5.510682902794990234e-02,2.796602621554434686e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026256730533978256e+00,-2.026256730533978256e+00,0.000000000000000000e+00,4.451254479166972676e-04,1.000109678066833485e+00
7.480644675402921971e-11,9.985927806509539151e-01,5.479416107375485734e-02,5.434777788742604226e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026269691586469968e+00,-2.026269691586469968e+00,0.000000000000000000e+00,4.453492668883287601e-04,1.000109733212390495e+00
7.499924687452930045e-11,9.985997899086517249e-01,5.434576106891150782e-02,8.036494672375663756e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026283914247307028e+00,-2.026283914247307028e+00,0.000000000000000000e+00,4.455703051466898762e-04,1.000109787672811557e+00
7.519204699502936827e-11,9.986075383836939823e-01,5.376220141433792760e-02,1.059741488556389249e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026299636872623822e+00,-2.026299636872623822e+00,0.000000000000000000e+00,4.457890885213898003e-04,1.000109841577659919e+00
7.538484711552944901e-11,9.986160880534847850e-01,5.304475516747949454e-02,1.311353649340121254e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026316985222327283e+00,-2.026316985222327283e+00,0.000000000000000000e+00,4.460061835468155894e-04,1.000109895066521704e+00
7.557764723602951682e-11,9.986254431565536605e-01,5.219541903632290286e-02,1.558111547657520940e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026335967896924384e+00,-2.026335967896924384e+00,0.000000000000000000e+00,4.462221597896392816e-04,1.000109948279727323e+00
7.577044735652959756e-11,9.986355517774916368e-01,5.121691609467216022e-02,1.799658384739048420e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026356479553554912e+00,-2.026356479553554912e+00,0.000000000000000000e+00,4.464375531769132878e-04,1.000110001349334699e+00
7.596324747702967830e-11,9.986463110402551413e-01,5.011267829537587037e-02,2.035646857524656128e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026378311443854940e+00,-2.026378311443854940e+00,0.000000000000000000e+00,4.466528326802124524e-04,1.000110054390883629e+00
7.615604759752974611e-11,9.986575754565536478e-01,4.888680969444191698e-02,2.265731531392046333e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026401168353880067e+00,-2.026401168353880067e+00,0.000000000000000000e+00,4.468683724219457178e-04,1.000110107496552381e+00
7.634884771802982685e-11,9.986691677848520410e-01,4.754403207683777915e-02,2.489562058858073995e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026424690638379822e+00,-2.026424690638379822e+00,0.000000000000000000e+00,4.470844308456189378e-04,1.000110160730006914e+00
7.654164783852989466e-11,9.986808916125339275e-01,4.608961536275336945e-02,2.706777561563600276e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026448479751581377e+00,-2.026448479751581377e+00,0.000000000000000000e+00,4.473011380874554704e-04,1.000110214123305807e+00
7.673444795902997540e-11,9.986925447864101191e-01,4.452929574417106851e-02,2.917002431861900891e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026472125499371391e+00,-2.026472125499371391e+00,0.000000000000000000e+00,4.475184921050012732e-04,1.000110267675952791e+00
7.692724807953004321e-11,9.987039327895222973e-01,4.286918493422312015e-02,3.119843739838098692e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026495233182504130e+00,-2.026495233182504130e+00,0.000000000000000000e+00,4.477363635413781099e-04,1.000110321356092236e+00
7.712004820003012395e-11,9.987148811941374271e-01,4.111567419078140245e-02,3.314890354922467308e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026517448865285509e+00,-2.026517448865285509e+00,0.000000000000000000e+00,4.479545087271150409e-04,1.000110375103667959e+00
7.731284832053020469e-11,9.987252464089316772e-01,3.927533689261165223e-02,3.501713811927272685e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026538481182954321e+00,-2.026538481182954321e+00,0.000000000000000000e+00,4.481725897122821982e-04,1.000110428835415233e+00
7.750564844103027250e-11,9.987349240742321443e-01,3.735483339989584262e-02,3.679870872851349894e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026558118376676987e+00,-2.026558118376676987e+00,0.000000000000000000e+00,4.483901998041535364e-04,1.000110482451136873e+00
7.769844856153035324e-11,9.987438546331212086e-01,3.536082172662304013e-02,3.848907661534913677e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026576239598016027e+00,-2.026576239598016027e+00,0.000000000000000000e+00,4.486068927650507365e-04,1.000110535840890602e+00
7.789124868203042105e-11,9.987520258052413613e-01,3.329987720261960715e-02,4.008365181301087182e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026592819928589861e+00,-2.026592819928589861e+00,0.000000000000000000e+00,4.488222136561419661e-04,1.000110588892585195e+00
7.808404880253050179e-11,9.987594719007185651e-01,3.117842382607674545e-02,4.157785968776823299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026607928987936624e+00,-2.026607928987936624e+00,0.000000000000000000e+00,4.490357292611394041e-04,1.000110641499484476e+00
7.827684892303058253e-11,9.987662701195747506e-01,2.900267942676638608e-02,4.296721592315896898e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026621723424559818e+00,-2.026621723424559818e+00,0.000000000000000000e+00,4.492470561216507872e-04,1.000110693567108688e+00
7.846964904353065034e-11,9.987725341737758722e-01,2.677861610326437436e-02,4.424740672419504722e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026634433974265459e+00,-2.026634433974265459e+00,0.000000000000000000e+00,4.494558844348626667e-04,1.000110745019130665e+00
7.866244916403073108e-11,9.987784057329623932e-01,2.451193669436330103e-02,4.541437085220260267e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026646348102479234e+00,-2.026646348102479234e+00,0.000000000000000000e+00,4.496619963866825965e-04,1.000110795801881558e+00
7.885524928453079890e-11,9.987840443206117413e-01,2.220806732713071982e-02,4.646438008729449759e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026657789502295692e+00,-2.026657789502295692e+00,0.000000000000000000e+00,4.498652779011715606e-04,1.000110845887248967e+00
7.904804940503087963e-11,9.987896163685561213e-01,1.987216538315486961e-02,4.739411484777777267e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026669095884725547e+00,-2.026669095884725547e+00,0.000000000000000000e+00,4.500657232544509937e-04,1.000110895273825573e+00
7.924084952553094745e-11,9.987952841699567763e-01,1.750914157045518199e-02,4.820073196421517658e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026680596562898451e+00,-2.026680596562898451e+00,0.000000000000000000e+00,4.502634324752766279e-04,1.000110943986267875e+00
7.943364964603102819e-11,9.988011954539119941e-01,1.512369420862728908e-02,4.888192199503214874e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026692591297638124e+00,-2.026692591297638124e+00,0.000000000000000000e+00,4.504586019356472573e-04,1.000110992072953175e+00
7.962644976653110892e-11,9.988074742412960116e-01,1.272035335247661235e-02,4.943595396048205276e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026705331742815197e+00,-2.026705331742815197e+00,0.000000000000000000e+00,4.506515089595999348e-04,1.000111039602201712e+00
7.981924988703117674e-11,9.988142135368818231e-01,1.030353201329133397e-02,4.986170593878199581e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026719006616750640e+00,-2.026719006616750640e+00,0.000000000000000000e+00,4.508424916421633049e-04,1.000111086657313075e+00
8.001205000753125748e-11,9.988214702754837360e-01,7.877581500118057897e-03,5.015868058608033420e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026733731447305953e+00,-2.026733731447305953e+00,0.000000000000000000e+00,4.510319253501937262e-04,1.000111133330792157e+00
8.020485012803132529e-11,9.988292627796133694e-01,5.446847803056413355e-03,5.032700528304891174e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026749543413149723e+00,-2.026749543413149723e+00,0.000000000000000000e+00,4.512201975401779609e-04,1.000111179718094156e+00
8.039765024853140603e-11,9.988375708143167886e-01,3.015725977670468370e-03,5.036741724753902860e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026766401455028621e+00,-2.026766401455028621e+00,0.000000000000000000e+00,4.514076825859366358e-04,1.000111225911449964e+00
8.059045036903147384e-11,9.988463381528579488e-01,5.887096590734207076e-04,5.028123455814970805e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026784191481860287e+00,-2.026784191481860287e+00,0.000000000000000000e+00,4.515947182600174212e-04,1.000111271994079898e+00
8.078325048953155458e-11,9.988554774061058072e-01,-1.829566874644110745e-03,5.007031458301355875e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026802736170164376e+00,-2.026802736170164376e+00,0.000000000000000000e+00,4.517815853465959042e-04,1.000111318035168395e+00
8.097605061003163532e-11,9.988648767287490182e-01,-4.234296272980340829e-03,4.973700177994366811e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026821808571810379e+00,-2.026821808571810379e+00,0.000000000000000000e+00,4.519684916135338648e-04,1.000111364085908505e+00
8.116885073053170313e-11,9.988744079055876801e-01,-6.620477018074295145e-03,4.928406721044888139e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026841148522116054e+00,-2.026841148522116054e+00,0.000000000000000000e+00,4.521555610533882475e-04,1.000111410176850013e+00
8.136165085103178387e-11,9.988839352469676136e-01,-8.982904819304407193e-03,4.871464237764993460e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026860480689796074e+00,-2.026860480689796074e+00,0.000000000000000000e+00,4.523428289218527618e-04,1.000111456316681746e+00
8.155445097153185168e-11,9.988933246878614058e-01,-1.131617706990423015e-02,4.803215014832234314e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026879533040136128e+00,-2.026879533040136128e+00,0.000000000000000000e+00,4.525302427158296725e-04,1.000111502492474713e+00
8.174725109203193242e-11,9.989024524911249703e-01,-1.361471034471074641e-02,4.724023554883241549e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026898054494989498e+00,-2.026898054494989498e+00,0.000000000000000000e+00,4.527176688366156988e-04,1.000111548671306361e+00
8.194005121253201316e-11,9.989112130003507950e-01,-1.587277034021995423e-02,4.634269913541699815e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026915830664286045e+00,-2.026915830664286045e+00,0.000000000000000000e+00,4.529049043229490569e-04,1.000111594803161363e+00
8.213285133303208097e-11,9.989195249672613297e-01,-1.808451312041264511e-02,4.534343543785421260e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026932696685105117e+00,-2.026932696685105117e+00,0.000000000000000000e+00,4.530916927281831139e-04,1.000111640824859816e+00
8.232565145353216171e-11,9.989273360866820495e-01,-2.024403605671586115e-02,4.424637867341973257e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026948546423703590e+00,-2.026948546423703590e+00,0.000000000000000000e+00,4.532777429757994044e-04,1.000111686664688637e+00
8.251845157403222953e-11,9.989346255006048558e-01,-2.234543645702037618e-02,4.305545754044006607e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026963337556573208e+00,-2.026963337556573208e+00,0.000000000000000000e+00,4.534627498664412014e-04,1.000111732247446872e+00
8.271125169453231026e-11,9.989414041728131854e-01,-2.438287558181660708e-02,4.177456044633950927e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026977092330602304e+00,-2.026977092330602304e+00,0.000000000000000000e+00,4.536464148509278477e-04,1.000111777499573140e+00
8.290405181503237808e-11,9.989477131774903151e-01,-2.635064555552875040e-02,4.040751202482532889e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026989894090447830e+00,-2.026989894090447830e+00,0.000000000000000000e+00,4.538284657047327313e-04,1.000111822353997537e+00
8.309685193553245882e-11,9.989536200797962673e-01,-2.824323660335181438e-02,3.895806127325118773e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027001879934272832e+00,-2.027001879934272832e+00,0.000000000000000000e+00,4.540086738571928585e-04,1.000111866754408219e+00
8.328965205603253955e-11,9.989592137051183096e-01,-3.005540207859215898e-02,3.742988111720142036e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027013230099901531e+00,-2.027013230099901531e+00,0.000000000000000000e+00,4.541868683210892712e-04,1.000111910658683767e+00
8.348245217653260737e-11,9.989645976892592705e-01,-3.178221888804607514e-02,3.582657870741702555e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027024154877344664e+00,-2.027024154877344664e+00,0.000000000000000000e+00,4.543629454224809550e-04,1.000111954041272844e+00
8.367525229703268811e-11,9.989698832687531338e-01,-3.341914116412341568e-02,3.415171529534563599e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027034879979446647e+00,-2.027034879979446647e+00,0.000000000000000000e+00,4.545368738308459659e-04,1.000111996894456068e+00
8.386805241753275592e-11,9.989751818054820598e-01,-3.496204535903711663e-02,3.240883413654663953e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027045631373399992e+00,-2.027045631373399992e+00,0.000000000000000000e+00,4.547086947119389740e-04,1.000112039228377103e+00
8.406085253803283666e-11,9.989805975412021644e-01,-3.640726533190366543e-02,3.060149455155154394e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027056620578769675e+00,-2.027056620578769675e+00,0.000000000000000000e+00,4.548785171478751731e-04,1.000112081069915559e+00
8.425365265853290447e-11,9.989862210469507842e-01,-3.775161644507981501e-02,2.873331004349219051e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027068031375522494e+00,-2.027068031375522494e+00,0.000000000000000000e+00,4.550465092737000002e-04,1.000112122460500741e+00
8.444645277903298521e-11,9.989921237720464919e-01,-3.899240816094983603e-02,2.680798823865485417e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027080008743265438e+00,-2.027080008743265438e+00,0.000000000000000000e+00,4.552128858464355170e-04,1.000112163453033887e+00
8.463925289953306595e-11,9.989983540129792061e-01,-4.012744511338448006e-02,2.482937038373659450e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027092650681618924e+00,-2.027092650681618924e+00,0.000000000000000000e+00,4.553778931683176543e-04,1.000112204108199787e+00
8.483205302003313376e-11,9.990049345195946007e-01,-4.115501709845069411e-02,2.280146820078615341e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027106003352866281e+00,-2.027106003352866281e+00,0.000000000000000000e+00,4.555417924319494398e-04,1.000112244490353186e+00
8.502485314053321450e-11,9.990118618424864705e-01,-4.207387886685300810e-02,2.072849606251903065e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027120059757730797e+00,-2.027120059757730797e+00,0.000000000000000000e+00,4.557048426242072520e-04,1.000112284663314588e+00
8.521765326103328231e-11,9.990191074085862377e-01,-4.288322098832129947e-02,1.861489669766133032e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027134761917881445e+00,-2.027134761917881445e+00,0.000000000000000000e+00,4.558672841147509767e-04,1.000112324686295961e+00
8.541045338153336305e-11,9.990266201998491136e-01,-4.358263338065653664e-02,1.646535895550148287e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027150006311321917e+00,-2.027150006311321917e+00,0.000000000000000000e+00,4.560293239799763582e-04,1.000112364610317828e+00
8.560325350203344379e-11,9.990343308093337926e-01,-4.417206334155235337e-02,1.428482653538058929e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027165652102684845e+00,-2.027165652102684845e+00,0.000000000000000000e+00,4.561911239615543969e-04,1.000112404475233419e+00
8.579605362253351160e-11,9.990421565665016379e-01,-4.465177008140101128e-02,1.207849700275084696e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027181531543103432e+00,-2.027181531543103432e+00,0.000000000000000000e+00,4.563527917601672870e-04,1.000112444307581505e+00
8.598885374303359234e-11,9.990500073635922851e-01,-4.502227782568783004e-02,9.851810849709858806e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027197461792658473e+00,-2.027197461792658473e+00,0.000000000000000000e+00,4.565143761279982543e-04,1.000112484119371814e+00
8.618165386353366015e-11,9.990577917810206099e-01,-4.528432953582928883e-02,7.610430795141584145e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027213257349573361e+00,-2.027213257349573361e+00,0.000000000000000000e+00,4.566758659561446013e-04,1.000112523907865425e+00
8.637445398403374089e-11,9.990654231030506871e-01,-4.543884319078395073e-02,5.360211938745187629e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027228742256770744e+00,-2.027228742256770744e+00,0.000000000000000000e+00,4.568371932908084658e-04,1.000112563656321951e+00
8.656725410453380871e-11,9.990728248351478102e-01,-4.548687238541018751e-02,3.107163766520137319e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027243761297268687e+00,-2.027243761297268687e+00,0.000000000000000000e+00,4.569982399562806663e-04,1.000112603335623351e+00
8.676005422503388944e-11,9.990799353792535475e-01,-4.542957274549427188e-02,8.574053368987585595e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027258189480900086e+00,-2.027258189480900086e+00,0.000000000000000000e+00,4.571588472373749185e-04,1.000112642906667793e+00
8.695285434553397018e-11,9.990867115890909034e-01,-4.526817534641786739e-02,-1.382884756491221901e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027271939258470379e+00,-2.027271939258470379e+00,0.000000000000000000e+00,4.573188278935298961e-04,1.000112682323320401e+00
8.714565446603403800e-11,9.990931310094477436e-01,-4.500396796744401962e-02,-3.607521857499814896e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027284965065544675e+00,-2.027284965065544675e+00,0.000000000000000000e+00,4.574779796476854802e-04,1.000112721535739935e+00
8.733845458653411873e-11,9.990991926953715074e-01,-4.463828463282576431e-02,-5.810370257002696499e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027297264984696312e+00,-2.027297264984696312e+00,0.000000000000000000e+00,4.576360992214062451e-04,1.000112760493842678e+00
8.753125470703418655e-11,9.991049166031464868e-01,-4.417250350128444636e-02,-7.985397814220366458e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027308879509722495e+00,-2.027308879509722495e+00,0.000000000000000000e+00,4.577929959886318980e-04,1.000112799150671083e+00
8.772405482753426729e-11,9.991103416382294267e-01,-4.360805278373118543e-02,-1.012672832125186342e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027319887584662972e+00,-2.027319887584662972e+00,0.000000000000000000e+00,4.579485043646657687e-04,1.000112837465422455e+00
8.791685494803434802e-11,9.991155225302050802e-01,-4.294642401148357491e-02,-1.222868987729061087e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027330400262692400e+00,-2.027330400262692400e+00,0.000000000000000000e+00,4.581024941669356696e-04,1.000112875406019564e+00
8.810965506853441584e-11,9.991205257757792557e-01,-4.218919165833385360e-02,-1.428585774456907903e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027340552473947177e+00,-2.027340552473947177e+00,0.000000000000000000e+00,4.582548783362066168e-04,1.000112912951012456e+00
8.830245518903449658e-11,9.991254249440060242e-01,-4.133803785228153116e-02,-1.629309042340894298e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027350493499242123e+00,-2.027350493499242123e+00,0.000000000000000000e+00,4.584056175994115530e-04,1.000112950090721542e+00
8.849525530953456439e-11,9.991302956700326421e-01,-4.039478070672591209e-02,-1.824555799571782669e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027360376811754517e+00,-2.027360376811754517e+00,0.000000000000000000e+00,4.585547218643338933e-04,1.000112986827595973e+00
8.868805543003464513e-11,9.991352106736423044e-01,-3.936140466370028484e-02,-2.013876213008252217e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027370349969022545e+00,-2.027370349969022545e+00,0.000000000000000000e+00,4.587022483652608801e-04,1.000113023175734250e+00
8.888085555053471294e-11,9.991402351264601078e-01,-3.824009117751738657e-02,-2.196854750149218952e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027380545212428054e+00,-2.027380545212428054e+00,0.000000000000000000e+00,4.588482967787429470e-04,1.000113059159688733e+00
8.907365567103479368e-11,9.991454226587135334e-01,-3.703324807697218335e-02,-2.373110473867601211e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027391071364411879e+00,-2.027391071364411879e+00,0.000000000000000000e+00,4.589930017276099591e-04,1.000113094812629111e+00
8.926645579153487442e-11,9.991508122454283436e-01,-3.574353602582096973e-02,-2.542296535649138031e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027402007510178183e+00,-2.027402007510178183e+00,0.000000000000000000e+00,4.591365232422282621e-04,1.000113130173986731e+00
8.945925591203494223e-11,9.991564261469856323e-01,-3.437389064944242068e-02,-2.704098944532792176e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027413398818825208e+00,-2.027413398818825208e+00,0.000000000000000000e+00,4.592790358703434167e-04,1.000113165286772521e+00
8.965205603253502297e-11,9.991622690047013977e-01,-3.292753910246940668e-02,-2.858234716137885226e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027425254708163926e+00,-2.027425254708163926e+00,0.000000000000000000e+00,4.594207171823462684e-04,1.000113200194739038e+00
8.984485615303509078e-11,9.991683281135476102e-01,-3.140801010752961031e-02,-3.004449528038523679e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027437549398102501e+00,-2.027437549398102501e+00,0.000000000000000000e+00,4.595617364467743720e-04,1.000113234939584261e+00
9.003765627353517152e-11,9.991745748167596419e-01,-2.981913678698029299e-02,-3.142515023519076162e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027450224740480422e+00,-2.027450224740480422e+00,0.000000000000000000e+00,4.597022442032347661e-04,1.000113269558399631e+00
9.023045639403523934e-11,9.991809668956591617e-01,-2.816505192431681751e-02,-3.272225914913161338e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027463195068317070e+00,-2.027463195068317070e+00,0.000000000000000000e+00,4.598423633882211723e-04,1.000113304081477361e+00
9.042325651453532007e-11,9.991874517672457712e-01,-2.645017561576537904e-02,-3.393397040087323124e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027476353684125598e+00,-2.027476353684125598e+00,0.000000000000000000e+00,4.599821825393121178e-04,1.000113338530631113e+00
9.061605663503540081e-11,9.991939702553757074e-01,-2.467919559119744616e-02,-3.505860521285792536e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027489580512106482e+00,-2.027489580512106482e+00,0.000000000000000000e+00,4.601217514570348031e-04,1.000113372918131072e+00
9.080885675553546863e-11,9.992004606714670611e-01,-2.285704078360701816e-02,-3.609463164866381218e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027502750378408880e+00,-2.027502750378408880e+00,0.000000000000000000e+00,4.602610795280289140e-04,1.000113407246290942e+00
9.100165687603554936e-11,9.992068629288760606e-01,-2.098884899523473235e-02,-3.704064224091341978e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027515741359714685e+00,-2.027515741359714685e+00,0.000000000000000000e+00,4.604001367329676369e-04,1.000113441507714418e+00
9.119445699653561718e-11,9.992131224216749263e-01,-1.907992973531193182e-02,-3.789533625946934353e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027528442653764529e+00,-2.027528442653764529e+00,0.000000000000000000e+00,4.605388571896479040e-04,1.000113475686167597e+00
9.138725711703569792e-11,9.992191934225262973e-01,-1.713572348049881636e-02,-3.865750738002885628e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027540761474069697e+00,-2.027540761474069697e+00,0.000000000000000000e+00,4.606771449186326979e-04,1.000113509758003838e+00
9.158005723753577865e-11,9.992250417934820383e-01,-1.516175872801315064e-02,-3.932603723767623405e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027552628550461922e+00,-2.027552628550461922e+00,0.000000000000000000e+00,4.608148813848772832e-04,1.000113543694018725e+00
9.177285735803584647e-11,9.992306468548812770e-01,-1.316360826940873863e-02,-3.989989506103276684e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027564001921322134e+00,-2.027564001921322134e+00,0.000000000000000000e+00,4.609519342679434706e-04,1.000113577461611891e+00
9.196565747853592721e-11,9.992360023173594286e-01,-1.114684610893185157e-02,-4.037814329314275141e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027574868824742804e+00,-2.027574868824742804e+00,0.000000000000000000e+00,4.610881668480847333e-04,1.000113611027093397e+00
9.215845759903599502e-11,9.992411162460617113e-01,-9.117006386026926118e-03,-4.075994882759287341e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027585245625912691e+00,-2.027585245625912691e+00,0.000000000000000000e+00,4.612234473794567485e-04,1.000113644358001430e+00
9.235125771953607576e-11,9.992460100902151865e-01,-7.079545541145446617e-03,-4.104459923416540340e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027595175847996867e+00,-2.027595175847996867e+00,0.000000000000000000e+00,4.613576578379972588e-04,1.000113677425258363e+00
9.254405784003614357e-11,9.992507168711250998e-01,-5.039808794128984581e-03,-4.123152312784768986e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027604726495355170e+00,-2.027604726495355170e+00,0.000000000000000000e+00,4.614907014927804234e-04,1.000113710205032147e+00
9.273685796053622431e-11,9.992552786734927306e-01,-3.003001793688043174e-03,-4.132031365679168095e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027613982963112349e+00,-2.027613982963112349e+00,0.000000000000000000e+00,4.616225088494349928e-04,1.000113742680199591e+00
9.292965808103630505e-11,9.992597436258173760e-01,-9.741680550454000697e-04,-4.131075395537257833e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027623042910014828e+00,-2.027623042910014828e+00,0.000000000000000000e+00,4.617530416227979499e-04,1.000113774841329572e+00
9.312245820153637286e-11,9.992641625829677965e-01,1.041827458087813069e-03,-4.120284333207945016e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027632009526953993e+00,-2.027632009526953993e+00,0.000000000000000000e+00,4.618822945500207066e-04,1.000113806687126239e+00
9.331525832203645360e-11,9.992685857366977453e-01,3.040308519569565136e-03,-4.099682294048536541e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027640984659278001e+00,-2.027640984659278001e+00,0.000000000000000000e+00,4.620102949900292059e-04,1.000113838224335749e+00
9.350805844253652141e-11,9.992730593773153647e-01,5.016791771605033819e-03,-4.069319971451065832e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027650062235813788e+00,-2.027650062235813788e+00,0.000000000000000000e+00,4.621371004071111706e-04,1.000113869467112115e+00
9.370085856303660215e-11,9.992776230127855541e-01,6.966985225686513940e-03,-4.029276743380955789e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027659322423165378e+00,-2.027659322423165378e+00,0.000000000000000000e+00,4.622627939713352518e-04,1.000113900435943615e+00
9.389365868353666996e-11,9.992823070216916292e-01,8.886781781948417322e-03,-3.979662391648661202e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027668826863278984e+00,-2.027668826863278984e+00,0.000000000000000000e+00,4.623874786209365879e-04,1.000113931156194180e+00
9.408645880403675070e-11,9.992871309760055221e-01,1.077224860309379355e-02,-3.920618350773105720e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027678615270134266e+00,-2.027678615270134266e+00,0.000000000000000000e+00,4.625112700242785756e-04,1.000113961656361239e+00
9.427925892453683144e-11,9.992921027216655760e-01,1.261961332484060061e-02,-3.852318423604455394e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027688703564122008e+00,-2.027688703564122008e+00,0.000000000000000000e+00,4.626342889339614081e-04,1.000113991966197213e+00
9.447205904503689925e-11,9.992972182527553038e-01,1.442524818334448358e-02,-3.774968923413642152e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027699083616736342e+00,-2.027699083616736342e+00,0.000000000000000000e+00,4.627566534508027307e-04,1.000114022114799939e+00
9.466485916553697999e-11,9.993024623621707958e-01,1.618565318831018465e-02,-3.688808225912721533e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027709724570860850e+00,-2.027709724570860850e+00,0.000000000000000000e+00,4.628784717070038700e-04,1.000114052128809217e+00
9.485765928603704781e-11,9.993078100016608012e-01,1.789743946780511172e-02,-3.594105738604645023e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027720575600459707e+00,-2.027720575600459707e+00,0.000000000000000000e+00,4.629998354288757806e-04,1.000114082030829854e+00
9.505045940653712854e-11,9.993132282399485034e-01,1.955731385867478730e-02,-3.491160317951499947e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027731569883852281e+00,-2.027731569883852281e+00,0.000000000000000000e+00,4.631208147733032669e-04,1.000114111838148911e+00
9.524325952703720928e-11,9.993186786722532133e-01,2.116206571856671728e-02,-3.380298186135594074e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027742629492933268e+00,-2.027742629492933268e+00,0.000000000000000000e+00,4.632414547328833794e-04,1.000114141561847747e+00
9.543605964753727710e-11,9.993241201097661230e-01,2.270855679743425878e-02,-3.261870417805189798e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027753670850456214e+00,-2.027753670850456214e+00,0.000000000000000000e+00,4.633617732936684899e-04,1.000114171206358149e+00
9.562885976803735783e-11,9.993295113648437145e-01,2.419371483512669507e-02,-3.136250082419796831e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027764610381539434e+00,-2.027764610381539434e+00,0.000000000000000000e+00,4.634817614115667342e-04,1.000114200769452122e+00
9.582165988853742565e-11,9.993348139473000602e-01,2.561453135564168565e-02,-3.003829139070812726e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027775369984779807e+00,-2.027775369984779807e+00,0.000000000000000000e+00,4.636013847479622855e-04,1.000114230242668656e+00
9.601446000903750639e-11,9.993399944988859973e-01,2.696806391700907676e-02,-2.865015187569240271e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027785881972115956e+00,-2.027785881972115956e+00,0.000000000000000000e+00,4.637205869990484205e-04,1.000114259612135736e+00
9.620726012953757420e-11,9.993450268155812388e-01,2.825144285820843648e-02,-2.720228181973266199e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027796093172312464e+00,-2.027796093172312464e+00,0.000000000000000000e+00,4.638392945479946259e-04,1.000114288859714984e+00
9.640006025003765494e-11,9.993498933390100314e-01,2.946188237058798565e-02,-2.569897210583052191e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027805967957228006e+00,-2.027805967957228006e+00,0.000000000000000000e+00,4.639574220966096482e-04,1.000114317964389876e+00
9.659286037053773568e-11,9.993545860366803701e-01,3.059669552009092880e-02,-2.414457439966409200e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027815490027931489e+00,-2.027815490027931489e+00,0.000000000000000000e+00,4.640748788759489893e-04,1.000114346903796303e+00
9.678566049103780349e-11,9.993591066331193318e-01,3.165331266666131238e-02,-2.254347310165539381e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027824662883703777e+00,-2.027824662883703777e+00,0.000000000000000000e+00,4.641915750159450980e-04,1.000114375655792420e+00
9.697846061153788423e-11,9.993634661975341338e-01,3.262930257553486174e-02,-2.090006054441185049e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027833508985351418e+00,-2.027833508985351418e+00,0.000000000000000000e+00,4.643074276495436103e-04,1.000114404199965890e+00
9.717126073203795204e-11,9.993676841353776874e-01,3.352239539765481530e-02,-1.921871600391092741e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027842067708966134e+00,-2.027842067708966134e+00,0.000000000000000000e+00,4.644223663658996739e-04,1.000114432518962593e+00
9.736406085253803278e-11,9.993717866685607465e-01,3.433050661726243930e-02,-1.750378890825356887e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027850392262085855e+00,-2.027850392262085855e+00,0.000000000000000000e+00,4.645363376759115235e-04,1.000114460599603294e+00
9.755686097303811352e-11,9.993758049196558302e-01,3.505176102620456008e-02,-1.575958643234567566e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027858545796304313e+00,-2.027858545796304313e+00,0.000000000000000000e+00,4.646493082291276353e-04,1.000114488433671900e+00
9.774966109353818133e-11,9.993797727376362294e-01,3.568451578724107787e-02,-1.399036546918730299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027866596995422821e+00,-2.027866596995422821e+00,0.000000000000000000e+00,4.647612666155464850e-04,1.000114516018361766e+00
9.794246121403826207e-11,9.993837244150969301e-01,3.622738169143564085e-02,-1.220032877716443163e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027874615443407524e+00,-2.027874615443407524e+00,0.000000000000000000e+00,4.648722236778053533e-04,1.000114543356340757e+00
9.813526133453832988e-11,9.993876924492463010e-01,3.667924179467407092e-02,-1.039362492596433360e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027882667081160051e+00,-2.027882667081160051e+00,0.000000000000000000e+00,4.649822113596122812e-04,1.000114570455477914e+00
9.832806145503841062e-11,9.993917054912240250e-01,3.703926673109174394e-02,-8.574351508765769986e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027890810045427372e+00,-2.027890810045427372e+00,0.000000000000000000e+00,4.650912802160467601e-04,1.000114597328229049e+00
9.852086157553847844e-11,9.993957866114294708e-01,3.730692614104630378e-02,-6.746560961350996609e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027899091148936517e+00,-2.027899091148936517e+00,0.000000000000000000e+00,4.651994957862522380e-04,1.000114623990743468e+00
9.871366169603855917e-11,9.993999519838761003e-01,3.748199581156679006e-02,-4.914268234547746091e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027907543210784258e+00,-2.027907543210784258e+00,0.000000000000000000e+00,4.653069341050251754e-04,1.000114650461755517e+00
9.890646181653863991e-11,9.994042100619815461e-01,3.756456030061335744e-02,-3.081459508185404716e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027916183384012694e+00,-2.027916183384012694e+00,0.000000000000000000e+00,4.654136766700744357e-04,1.000114676761344912e+00
9.909926193703870773e-11,9.994085612838476962e-01,3.755501099527534109e-02,-1.252101114142476759e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027925012557585394e+00,-2.027925012557585394e+00,0.000000000000000000e+00,4.655198052138776843e-04,1.000114702909650877e+00
9.929206205753878846e-11,9.994129983094073300e-01,3.745403973050104307e-02,5.698521470022282391e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027934015837587367e+00,-2.027934015837587367e+00,0.000000000000000000e+00,4.656253966231975027e-04,1.000114728925614482e+00
9.948486217803885628e-11,9.994175067570001403e-01,3.726262826166918535e-02,2.380450058435592403e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027943164041830837e+00,-2.027943164041830837e+00,0.000000000000000000e+00,4.657305183363174184e-04,1.000114754825851549e+00
9.967766229853893702e-11,9.994220663754430634e-01,3.698203403447010429e-02,4.175742086043042131e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027952416078131481e+00,-2.027952416078131481e+00,0.000000000000000000e+00,4.658352245016539220e-04,1.000114780623705402e+00
9.987046241903900483e-11,9.994266525613456631e-01,3.661377282324358023e-02,5.951775087747230783e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027961722023131852e+00,-2.027961722023131852e+00,0.000000000000000000e+00,4.659395531212699357e-04,1.000114806328537664e+00


==> data/Nutation/twentylambda.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.959878826485204950e+00,-1.959878826485204950e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.928001205000753109e-13,9.764840816158594228e-01,2.151631242616694750e-01,1.366133462366659994e-02,2.438458241054878989e-05,2.438458241054878989e-05,2.438458241054878989e-05,-1.960711477310446371e+00,-1.966785215160171019e+00,6.073737849724555535e-03,6.021260021718734544e-06,1.000001506341300805e+00
3.856002410001506218e-13,9.767806879642815243e-01,2.125278514113258799e-01,2.715298475612212478e-02,9.707320069608900372e-05,9.707320069608900372e-05,9.707320069608900372e-05,-1.961519585201635385e+00,-1.973541197931121260e+00,1.202161272948597953e-02,1.201887132079973586e-05,1.000003085440014372e+00
5.784003615002259579e-13,9.770808686257985709e-01,2.090126510864155074e-01,4.043869250699538148e-02,1.799635664195108748e-04,1.799635664195108748e-04,1.799635664195108748e-04,-1.962311768694012359e+00,-1.973857574488356637e+00,1.154580579434426844e-02,1.801903057357085407e-05,1.000004727984405983e+00
7.712004820003012435e-13,9.773858287832457581e-01,2.046150592457309514e-01,5.348028189989464942e-02,2.445246978429869880e-04,2.445246978429869880e-04,2.445246978429869880e-04,-1.963094470263864189e+00,-1.970458130796834295e+00,7.363660532970018116e-03,2.404849640591143350e-05,1.000006354084418847e+00
9.640006025003766302e-13,9.776938789110870554e-01,1.994075139230984950e-01,6.604724522509679285e-02,2.781042246405500233e-04,2.781042246405500233e-04,2.781042246405500233e-04,-1.963854482144148816e+00,-1.967310816840164289e+00,3.456334696015550892e-03,2.995241798815324538e-05,1.000007936280101317e+00
1.156800723000451916e-12,9.780049416769743820e-01,1.934944316243288609e-01,7.795044934100374412e-02,2.539414313200790319e-04,2.539414313200790319e-04,2.539414313200790319e-04,-1.964579782170641442e+00,-1.970393213348711425e+00,5.813431178069938116e-03,3.559413561378599382e-05,1.000009447942446839e+00
1.349600843500527201e-12,9.783179396135508465e-01,1.869687335175328757e-01,8.914443546675143715e-02,1.840901677621799694e-04,1.840901677621799694e-04,1.840901677621799694e-04,-1.965269245340264703e+00,-1.977251313004456890e+00,1.198206766419222975e-02,4.095086006154551403e-05,1.000010827454661522e+00
1.542400964000602487e-12,9.786321452490570616e-01,1.799446338963245351e-01,9.955357201974163184e-02,9.712706764337924049e-05,9.712706764337924049e-05,9.712706764337924049e-05,-1.965921007081568472e+00,-1.976010551033185569e+00,1.008954395161704327e-02,4.599111607380420121e-05,1.000012204528256676e+00
1.735201084500677773e-12,9.789449416790814151e-01,1.724968915413684634e-01,1.092091043197690459e-01,2.650520381541474874e-05,2.650520381541474874e-05,2.650520381541474874e-05,-1.966540637577035344e+00,-1.970802916022365459e+00,4.262278445330110882e-03,5.076393079613594262e-05,1.000013807536697552e+00
1.928001205000753260e-12,9.792540464922173671e-01,1.646658324518893990e-01,1.181733223616903555e-01,6.625207911878214040e-06,6.625207911878214040e-06,6.625207911878214040e-06,-1.967134316046911469e+00,-1.969734291813308946e+00,2.599975766397547884e-03,5.532420141342738021e-05,1.000015206546780666e+00
2.120801325500828344e-12,9.795533166305114836e-01,1.564306922932508781e-01,1.265938387234867568e-01,3.339093059082408950e-05,3.339093059082408950e-05,3.339093059082408950e-05,-1.967713756631879418e+00,-1.973041153219271315e+00,5.327396587392002093e-03,5.978342544121903799e-05,1.000016299533498243e+00
2.313601446000903832e-12,9.798392066062304728e-01,1.476840823423262172e-01,1.346445889159796627e-01,9.748090270095437280e-05,9.748090270095437280e-05,9.748090270095437280e-05,-1.968296443505612503e+00,-1.979769992547184998e+00,1.147354904157242041e-02,6.431365616091553835e-05,1.000017225077189931e+00
2.506401566500978915e-12,9.801079614934785633e-01,1.383327446392073612e-01,1.424117627633658401e-01,1.803167393592717226e-04,1.803167393592717226e-04,1.803167393592717226e-04,-1.968895479692817085e+00,-1.981725504017901152e+00,1.283002432508412345e-02,6.904423169457289536e-05,1.000018098627185603e+00
2.699201687001054403e-12,9.803547776462879781e-01,1.283423332534273098e-01,1.498856714255221156e-01,2.447105573500332385e-04,2.447105573500332385e-04,2.447105573500332385e-04,-1.969516126787804078e+00,-1.976407764951375379e+00,6.891638163571260113e-03,7.402530119880097758e-05,1.000019121041226366e+00
2.892001807501129487e-12,9.805758385521184950e-01,1.178050505679467119e-01,1.569393968651967008e-01,2.710142771640854965e-04,2.710142771640854965e-04,2.710142771640854965e-04,-1.970150024921434984e+00,-1.974066279040690430e+00,3.916254119255437212e-03,7.917252482184897753e-05,1.000020431971039736e+00
3.084801928001204974e-12,9.807628999486236454e-01,1.068944020417778584e-01,1.634557844603586885e-01,2.472105469835121270e-04,2.472105469835121270e-04,2.472105469835121270e-04,-1.970783719709855664e+00,-1.977381726016798957e+00,6.598006306943195697e-03,8.434581883110325667e-05,1.000021564320595635e+00
3.277602048501280462e-12,9.809058331380602347e-01,9.576387745218828407e-02,1.693960309458436286e-01,1.826384164212706436e-04,1.826384164212706436e-04,1.826384164212706436e-04,-1.971405872473094512e+00,-1.980669784660604726e+00,9.263912187510221774e-03,8.943423284253626537e-05,1.000022690837838901e+00
3.470402169001355545e-12,9.810175884283944825e-01,8.450511004301776430e-02,1.746627786641720137e-01,1.058634064023126537e-04,1.058634064023126537e-04,1.058634064023126537e-04,-1.972008340117610281e+00,-1.981589006727180413e+00,9.580666609570142461e-03,9.436119039983490938e-05,1.000023981946507323e+00
3.663202289501430629e-12,9.811279513848424338e-01,7.313904854086428209e-02,1.791215876971617993e-01,3.807529812658336737e-05,3.807529812658336737e-05,3.807529812658336737e-05,-1.972590087980558460e+00,-1.977232013145368006e+00,4.641925164809598998e-03,9.911324199506454219e-05,1.000025254516922590e+00
3.856002410001506521e-12,9.812582314638833569e-01,6.164411366317056051e-02,1.827036241657036542e-01,7.668045019905963611e-06,7.668045019905963611e-06,7.668045019905963611e-06,-1.973156612658010234e+00,-1.974044598765785752e+00,8.879861077755059730e-04,1.037386321459050545e-04,1.000026577504055769e+00
4.048802530501581604e-12,9.814140159588615742e-01,5.001073209139100806e-02,1.854077225779919291e-01,3.049592012245114716e-05,3.049592012245114716e-05,3.049592012245114716e-05,-1.973713452909401367e+00,-1.978477435887437741e+00,4.763982978036377519e-03,1.082883738044718500e-04,1.000027729150902989e+00
4.241602651001656688e-12,9.815971199165655081e-01,3.821474056745959025e-02,1.872422127448911955e-01,9.675156039347367293e-05,9.675156039347367293e-05,9.675156039347367293e-05,-1.974267606245227347e+00,-1.984269638268896907e+00,1.000203202366949616e-02,1.128311312569252821e-04,1.000028589017483815e+00
4.434402771501731772e-12,9.818096016305936091e-01,2.624226998221244889e-02,1.881934336611195135e-01,1.818231938698011100e-04,1.818231938698011100e-04,1.818231938698011100e-04,-1.974825484720216462e+00,-1.984801515152895268e+00,9.976030432678834048e-03,1.174297418415254141e-04,1.000029488743653605e+00
4.627202892001807663e-12,9.820512098493036079e-01,1.412254789825130065e-02,1.882393940683205480e-01,2.453089368171541417e-04,2.453089368171541417e-04,2.453089368171541417e-04,-1.975390446997442595e+00,-1.981642117092029753e+00,6.251670094587107214e-03,1.221187937423007263e-04,1.000030782499575110e+00
4.820003012501882747e-12,9.823208454272186474e-01,1.966182233921300645e-03,1.873545342199669506e-01,2.656355785872165087e-04,2.656355785872165087e-04,2.656355785872165087e-04,-1.975959860183054362e+00,-1.977912156640074803e+00,1.952296457020405744e-03,1.268725172289757283e-04,1.000031952684220293e+00
5.012803133001957831e-12,9.826185636122314326e-01,-9.998315936558897082e-03,1.855297223235393977e-01,2.428533686876482964e-04,2.428533686876482964e-04,2.428533686876482964e-04,-1.976521224022543377e+00,-1.979932306038912682e+00,3.411082016369342690e-03,1.315639554462343780e-04,1.000033206857459778e+00
5.205603253502033722e-12,9.829376152353247464e-01,-2.155919253738350361e-02,1.828388419050070435e-01,1.831603949219853876e-04,1.831603949219853876e-04,1.831603949219853876e-04,-1.977063195810643936e+00,-1.985643768933323505e+00,8.580573122679674772e-03,1.360745621241663049e-04,1.000034332798902303e+00
5.398403374002108806e-12,9.832584469967026175e-01,-3.260115456445786958e-02,1.794518742099603659e-01,1.091336022515789432e-04,1.091336022515789432e-04,1.091336022515789432e-04,-1.977580371356878031e+00,-1.986242515143023857e+00,8.662143786145895530e-03,1.403467172057155129e-04,1.000035506854348943e+00
5.591203494502183889e-12,9.835648055578916082e-01,-4.311388569107661717e-02,1.755193350641999495e-01,4.612406257343998778e-05,4.612406257343998778e-05,4.612406257343998778e-05,-1.978073695500475848e+00,-1.982597555574932446e+00,4.523860074456534028e-03,1.443912079852828663e-04,1.000036552383740673e+00
5.784003615002258973e-12,9.838552405704382720e-01,-5.319380671786620024e-02,1.710765549148836329e-01,1.769066285439513327e-05,1.769066285439513327e-05,1.769066285439513327e-05,-1.978552002257184528e+00,-1.981205601039003117e+00,2.653598781818662829e-03,1.482975051884459603e-04,1.000037538728988151e+00
5.976803735502334865e-12,9.841292596036200768e-01,-6.293938368753253243e-02,1.661260699086375969e-01,3.770307012982437341e-05,3.770307012982437341e-05,3.770307012982437341e-05,-1.979023026425056342e+00,-1.984247744368681010e+00,5.224717943624756708e-03,1.521417542798983663e-04,1.000038451640325343e+00
6.169603856002409948e-12,9.843798977584413690e-01,-7.241603102653963731e-02,1.606980096582763806e-01,9.565670830895167307e-05,9.565670830895167307e-05,9.565670830895167307e-05,-1.979491419389702411e+00,-1.990056491209531764e+00,1.056507181982943057e-02,1.559685864356604573e-04,1.000039497159198598e+00
6.362403976502485032e-12,9.845919598813480667e-01,-8.165599869392775600e-02,1.548734762756143468e-01,1.721613745237603871e-04,1.721613745237603871e-04,1.721613745237603871e-04,-1.979958737836079008e+00,-1.991564349159194780e+00,1.160561132311587612e-02,1.597909552210675954e-04,1.000040387345925375e+00
6.555204097002560924e-12,9.847538480203091860e-01,-9.063983981128799494e-02,1.487366672385217747e-01,2.396586387775399656e-04,2.396586387775399656e-04,2.396586387775399656e-04,-1.980422427380395423e+00,-1.986403713700962026e+00,5.981286320566687499e-03,1.635866144598580648e-04,1.000041245125787182e+00
6.748004217502636007e-12,9.848734575700627270e-01,-9.930800911449090551e-02,1.422780081222354276e-01,2.684875373918746313e-04,2.684875373918746313e-04,2.684875373918746313e-04,-1.980879781920319882e+00,-1.982974271413385114e+00,2.094489493065285809e-03,1.673357028300167431e-04,1.000042120272645940e+00
6.940804338002711091e-12,9.849717567876139501e-01,-1.075595704498558680e-01,1.354383736595993759e-01,2.468690315110871262e-04,2.468690315110871262e-04,2.468690315110871262e-04,-1.981328486964940350e+00,-1.985147970220697777e+00,3.819483255757494429e-03,1.710164606693814564e-04,1.000043042673290028e+00
7.133604458502786175e-12,9.850670334918334436e-01,-1.152956986907875264e-01,1.281886050190869097e-01,1.827846076566507904e-04,1.827846076566507904e-04,1.827846076566507904e-04,-1.981766996045012386e+00,-1.989322527407219487e+00,7.555531362207043751e-03,1.746095413570507618e-04,1.000043978627606522e+00
7.326404579002861258e-12,9.851672278760770229e-01,-1.224544934645754451e-01,1.205565216881255702e-01,1.058119080759539841e-04,1.058119080759539841e-04,1.058119080759539841e-04,-1.982194690214923227e+00,-1.990622067633615933e+00,8.427377418692816313e-03,1.781052376770068902e-04,1.000044856395979620e+00
7.519204699502937150e-12,9.852740205910548443e-01,-1.290003642011401663e-01,1.126013918691482901e-01,4.837969329814537323e-05,4.837969329814537323e-05,4.837969329814537323e-05,-1.982611211770414439e+00,-1.987286759126872804e+00,4.675547356458426528e-03,1.814994273164771026e-04,1.000045697532294664e+00
7.712004820003013041e-12,9.853916902772905662e-01,-1.349429954367158124e-01,1.043092105688895460e-01,2.604182390299599888e-05,2.604182390299599888e-05,2.604182390299599888e-05,-1.983020827990148893e+00,-1.984554505582137640e+00,1.533677591988804332e-03,1.848351221944703369e-04,1.000046617613049360e+00
7.904804940503087317e-12,9.855242201618752418e-01,-1.403277747015685695e-01,9.559579901341980213e-02,4.409398771419942385e-05,4.409398771419942385e-05,4.409398771419942385e-05,-1.983432180367428854e+00,-1.988219788875202676e+00,4.787608507773924091e-03,1.881987602421608533e-04,1.000047411322672275e+00
8.097605061003163209e-12,9.856759728844843860e-01,-1.451732941371942365e-01,8.635899421748738369e-02,9.654803866946010148e-05,9.654803866946010148e-05,9.654803866946010148e-05,-1.983854345776215000e+00,-1.993200604864138414e+00,9.346259087923318790e-03,1.916816118704740975e-04,1.000048179725615105e+00
8.290405181503239100e-12,9.858528042824463711e-01,-1.494332103707993742e-01,7.652957398303553149e-02,1.673751799766552315e-04,1.673751799766552315e-04,1.673751799766552315e-04,-1.984294309422677927e+00,-1.993455084615887829e+00,9.160775193209827819e-03,1.953530240040415368e-04,1.000048980061221560e+00
8.483205302003313376e-12,9.860510151825696568e-01,-1.530355198807943351e-01,6.617536663283293819e-02,2.323996537613380836e-04,2.323996537613380836e-04,2.323996537613380836e-04,-1.984751390539944316e+00,-1.989510388800967977e+00,4.758998261023738609e-03,1.992024289500813141e-04,1.000050103295698101e+00
8.676005422503389268e-12,9.862583505966084907e-01,-1.559293953504868602e-01,5.548307834190465554e-02,2.633657423716117174e-04,2.633657423716117174e-04,2.633657423716117174e-04,-1.985216056036754217e+00,-1.986169033015982910e+00,9.529769792286213849e-04,2.031363455525038214e-04,1.000051217995019615e+00
8.868805543003463543e-12,9.864659504228788789e-01,-1.580832463091102480e-01,4.465079413080494386e-02,2.472799791467983517e-04,2.472799791467983517e-04,2.472799791467983517e-04,-1.985677311294112402e+00,-1.988235194196100286e+00,2.557882901987851201e-03,2.070457814000190651e-04,1.000052000528849794e+00
9.061605663503539435e-12,9.866715071936702497e-01,-1.594826634832040291e-01,3.382731203620224780e-02,1.903438729599174505e-04,1.903438729599174505e-04,1.903438729599174505e-04,-1.986127996733830114e+00,-1.993436329271456309e+00,7.308332537626196883e-03,2.108584983157932443e-04,1.000052856700476722e+00
9.254405784003615326e-12,9.868748627289178899e-01,-1.601392403007921017e-01,2.311107947797745935e-02,1.138154645672255705e-04,1.138154645672255705e-04,1.138154645672255705e-04,-1.986565253256867836e+00,-1.994579555593816167e+00,8.014302336948324335e-03,2.145439328180337088e-04,1.000053985335336737e+00
9.447205904503689602e-12,9.870711048062867921e-01,-1.601061668699324536e-01,1.261929142641056434e-02,4.977141107110121204e-05,4.977141107110121204e-05,4.977141107110121204e-05,-1.986985640727444880e+00,-1.991613432871303324e+00,4.627792143858461098e-03,2.180659490701806601e-04,1.000054847965207605e+00
9.640006025003765494e-12,9.872540591010405819e-01,-1.594619312204934025e-01,2.473937970199338240e-03,2.390686908046993752e-05,2.390686908046993752e-05,2.390686908046993752e-05,-1.987384392981106140e+00,-1.990015202144606699e+00,2.630809163500571167e-03,2.213771065237895501e-04,1.000055666514152231e+00
9.832806145503841385e-12,9.874243863643971109e-01,-1.582622243495520054e-01,-7.277880647541336116e-03,4.531301954058622878e-05,4.531301954058622878e-05,4.531301954058622878e-05,-1.987760539312909192e+00,-1.992379468738151749e+00,4.618929425242602332e-03,2.244690979273279035e-04,1.000056293070741509e+00
1.002560626600391566e-11,9.875896048883787692e-01,-1.565167446126733974e-01,-1.667521142542302201e-02,1.028645539632244232e-04,1.028645539632244232e-04,1.028645539632244232e-04,-1.988118873625967620e+00,-1.996646870492962522e+00,8.527996866994916325e-03,2.273901429548530093e-04,1.000056845293902930e+00
1.021840638650399155e-11,9.877581675263900074e-01,-1.542022963115692313e-01,-2.581437860463176373e-02,1.710828747528671191e-04,1.710828747528671191e-04,1.710828747528671191e-04,-1.988468483003442033e+00,-1.997179604915421347e+00,8.711121911979207919e-03,2.302299598854189329e-04,1.000057547081264708e+00
1.041120650700406744e-11,9.879304816152101321e-01,-1.513192480700802089e-01,-3.476923090352156132e-02,2.270184765090735735e-04,2.270184765090735735e-04,2.270184765090735735e-04,-1.988816782974461628e+00,-1.992917908719882503e+00,4.101125745420984223e-03,2.330605304825811969e-04,1.000058290199512534e+00
1.060400662750414172e-11,9.881001373097303420e-01,-1.479122868233082033e-01,-4.352756300201367917e-02,2.539495480705710817e-04,2.539495480705710817e-04,2.539495480705710817e-04,-1.989164552073675596e+00,-1.989988525802777852e+00,8.239737291022724598e-04,2.358907726698905192e-04,1.000059014914567612e+00
1.079680674800421761e-11,9.882632788427642145e-01,-1.440357387906980036e-01,-5.200546170234092436e-02,2.423949236337830061e-04,2.423949236337830061e-04,2.423949236337830061e-04,-1.989507272009207739e+00,-1.992317218325419637e+00,2.809946316211850339e-03,2.386777578845182914e-04,1.000059812559214389e+00
1.098960686850429350e-11,9.884204625110726283e-01,-1.397419921904852758e-01,-6.010410256118019212e-02,1.938823446050859335e-04,1.938823446050859335e-04,1.938823446050859335e-04,-1.989839816652715365e+00,-1.996700254653759332e+00,6.860438001043945265e-03,2.413707334460745736e-04,1.000060603963863537e+00
1.118240698900436778e-11,9.885719043939631412e-01,-1.350727668355119759e-01,-6.779917367563738362e-02,1.223795472211231666e-04,1.223795472211231666e-04,1.223795472211231666e-04,-1.990162176339618449e+00,-1.998465065990117528e+00,8.302889650499117175e-03,2.439675376546534278e-04,1.000061361137337457e+00
1.137520710950444367e-11,9.887144560056243536e-01,-1.300392885540693766e-01,-7.516904032746056508e-02,5.627707233043876102e-05,5.627707233043876102e-05,5.627707233043876102e-05,-1.990479941565649558e+00,-1.996010294207601898e+00,5.530352641952258376e-03,2.465225121494077853e-04,1.000061990401726719e+00
1.156800723000451795e-11,9.888438415551915606e-01,-1.246188446714210640e-01,-8.231978825527944132e-02,2.514651383645881777e-05,2.514651383645881777e-05,2.514651383645881777e-05,-1.990800270728187105e+00,-1.993688839758586573e+00,2.888569030399456509e-03,2.491077706647978050e-04,1.000062613033897874e+00
1.176080735050459384e-11,9.889583317311708699e-01,-1.187728694083794723e-01,-8.930152244561170849e-02,4.245810666051283200e-05,4.245810666051283200e-05,4.245810666051283200e-05,-1.991127807939084171e+00,-1.995727457951572692e+00,4.599650012488490543e-03,2.517712624869192163e-04,1.000063262742806991e+00
1.195360747100466973e-11,9.890602862423334418e-01,-1.124713622791869982e-01,-9.608351052069334652e-02,1.002850577343369708e-04,1.002850577343369708e-04,1.002850577343369708e-04,-1.991462651171190368e+00,-1.999387361164534305e+00,7.924709993343851885e-03,2.545164832336410232e-04,1.000063852558530808e+00
1.214640759150474401e-11,9.891548949118501577e-01,-1.056796978066016496e-01,-1.026093814720771408e-01,1.727952835578642024e-04,1.727952835578642024e-04,1.727952835578642024e-04,-1.991805527762945838e+00,-1.999539034251600400e+00,7.733506488654569300e-03,2.573498200684241704e-04,1.000064475392845820e+00
1.233920771200481990e-11,9.892450803620359556e-01,-9.836223045309712421e-02,-1.088379389728412472e-01,2.309958728867422774e-04,2.309958728867422774e-04,2.309958728867422774e-04,-1.992159637796272698e+00,-1.996050417334455096e+00,3.890779538182378462e-03,2.603016131861010706e-04,1.000065170458718233e+00
1.253200783250489579e-11,9.893289727838339154e-01,-9.054502924208700232e-02,-1.147084986113956623e-01,2.546447931874276822e-04,2.546447931874276822e-04,2.546447931874276822e-04,-1.992523891474586861e+00,-1.993113008081188742e+00,5.891166066018145575e-04,2.633611536763249086e-04,1.000065799918187448e+00
1.272480795300497006e-11,9.894053479064395251e-01,-8.234426630134950020e-02,-1.201056177895777483e-01,2.371489132521314297e-04,2.371489132521314297e-04,2.371489132521314297e-04,-1.992889713812111108e+00,-1.994949089096334838e+00,2.059375284223674985e-03,2.664443836606794646e-04,1.000066810485509050e+00
1.291760807350504596e-11,9.894798420045328724e-01,-7.392745636770391149e-02,-1.248739652313360232e-01,1.876923559908622410e-04,1.876923559908622410e-04,1.876923559908622410e-04,-1.993245191652453396e+00,-1.999683034480073784e+00,6.437842827620350768e-03,2.694336165465644741e-04,1.000067731313389219e+00
1.311040819400512185e-11,9.895640100525887606e-01,-6.543801641791589796e-02,-1.288823281652502761e-01,1.239987569625115534e-04,1.239987569625115534e-04,1.239987569625115534e-04,-1.993582222220816158e+00,-2.001281204298076322e+00,7.698982077260135837e-03,2.722476849342904208e-04,1.000068537851174666e+00
1.330320831450519612e-11,9.896695517908947748e-01,-5.693996381030591580e-02,-1.320716398756087706e-01,6.640565551695824516e-05,6.640565551695824516e-05,6.640565551695824516e-05,-1.993900665217050783e+00,-1.998598704013031302e+00,4.698038795980409056e-03,2.748827818592449379e-04,1.000069204822205959e+00
1.349600843500527201e-11,9.898026264691874854e-01,-4.842903487598061024e-02,-1.344533182088451795e-01,3.496321545007782626e-05,3.496321545007782626e-05,3.496321545007782626e-05,-1.994205693498485976e+00,-1.996239276316108091e+00,2.033582817622056355e-03,2.773881643519738650e-04,1.000069742702355713e+00
1.368880855550534629e-11,9.899609173442600607e-01,-3.987625839989381027e-02,-1.360916035817640035e-01,4.356871002331554662e-05,4.356871002331554662e-05,4.356871002331554662e-05,-1.994503323807250039e+00,-1.997614514242778805e+00,3.111190435528712276e-03,2.798216774986260241e-04,1.000070181211534237e+00
1.388160867600542218e-11,9.901368050219160333e-01,-3.126700500956114404e-02,-1.370647174903873444e-01,9.346773436850461031e-05,9.346773436850461031e-05,9.346773436850461031e-05,-1.994797799294320662e+00,-2.001103698436421663e+00,6.305899142101081996e-03,2.822258794164295322e-04,1.000070543952834790e+00
1.407440879650549807e-11,9.903237943941112231e-01,-2.261347932705179767e-02,-1.374221087537458585e-01,1.665296896315128700e-04,1.665296896315128700e-04,1.665296896315128700e-04,-1.995091508946091663e+00,-2.001887399040302995e+00,6.795890094211413587e-03,2.846250483438743611e-04,1.000071138490516542e+00
1.426720891700557235e-11,9.905190848285725380e-01,-1.394815087894818798e-02,-1.371759572543181649e-01,2.305736358968816222e-04,2.305736358968816222e-04,2.305736358968816222e-04,-1.995385570703674727e+00,-1.998623788069705753e+00,3.238217366030990505e-03,2.870318236604379059e-04,1.000071743440906769e+00
1.446000903750564824e-11,9.907189653872100488e-01,-5.328393376621528947e-03,-1.363419043165635947e-01,2.577646265504226087e-04,2.577646265504226087e-04,2.577646265504226087e-04,-1.995679469048452503e+00,-1.996342667216963962e+00,6.631981685113700481e-04,2.894404310435180110e-04,1.000072493100889526e+00
1.465280915800572252e-11,9.909124351049390933e-01,3.170524706484605278e-03,-1.349982948832292862e-01,2.387341596781063441e-04,2.387341596781063441e-04,2.387341596781063441e-04,-1.995970097994048897e+00,-1.998750456720840729e+00,2.780358726791722860e-03,2.918175884424490524e-04,1.000073351818959289e+00
1.484560927850580002e-11,9.910843329713011629e-01,1.147242659185523928e-02,-1.332751306060359908e-01,1.851088372576295093e-04,1.851088372576295093e-04,1.851088372576295093e-04,-1.996252939007746363e+00,-2.003337326224153170e+00,7.084387216406804952e-03,2.941179562278897742e-04,1.000074127151083792e+00
1.503840939900587430e-11,9.912260004092111609e-01,1.950907050263311210e-02,-1.312741871142474037e-01,1.201306585137623624e-04,1.201306585137623624e-04,1.201306585137623624e-04,-1.996524578752566503e+00,-2.005053367866560965e+00,8.528789113994439050e-03,2.963093443809497267e-04,1.000074698148879726e+00
1.523120951950594858e-11,9.913396897400521546e-01,2.724774878250647153e-02,-1.290221155468512237e-01,6.687393158310665764e-05,6.687393158310665764e-05,6.687393158310665764e-05,-1.996784261264399785e+00,-2.002425756072176544e+00,5.641494807776840578e-03,2.983864177709613652e-04,1.000075149900156335e+00
1.542400964000602608e-11,9.914321295693357960e-01,3.472373336564746338e-02,-1.264964676370393948e-01,4.237177432786031985e-05,4.237177432786031985e-05,4.237177432786031985e-05,-1.997035005266105889e+00,-1.999515607392367222e+00,2.480602126261238164e-03,3.003792114332160738e-04,1.000075552567522008e+00
1.561680976050610036e-11,9.915054622227398307e-01,4.203159303363834809e-02,-1.236777324170941217e-01,5.387555760868931290e-05,5.387555760868931290e-05,5.387555760868931290e-05,-1.997282452277383769e+00,-2.000640159868229517e+00,3.357707590845746600e-03,3.023421789137979883e-04,1.000075930986261019e+00
1.580960988100617463e-11,9.915575468446816698e-01,4.926083260634817051e-02,-1.205572222690844963e-01,9.795280454766319179e-05,9.795280454766319179e-05,9.795280454766319179e-05,-1.997531198911566053e+00,-2.003696696768774821e+00,6.165497857208702276e-03,3.043212966982808279e-04,1.000076311028931908e+00
1.600241000150625214e-11,9.915902309364038603e-01,5.642774421136124985e-02,-1.171035033195399339e-01,1.611320462687405224e-04,1.611320462687405224e-04,1.611320462687405224e-04,-1.997782883586597169e+00,-2.004054267391944588e+00,6.271383805347428668e-03,3.063359686454382468e-04,1.000076726539880889e+00
1.619521012200632642e-11,9.916131002470519595e-01,6.347011236346707108e-02,-1.132487439742446145e-01,2.212168120216000708e-04,2.212168120216000708e-04,2.212168120216000708e-04,-1.998037532033986041e+00,-2.001151827974534392e+00,3.114295940548347970e-03,3.083880241459512322e-04,1.000077233352872907e+00
1.638801024250640069e-11,9.916403140489733481e-01,7.028380418954920106e-02,-1.089096051933047676e-01,2.539098893663885022e-04,2.539098893663885022e-04,2.539098893663885022e-04,-1.998294261419409690e+00,-1.998969728536568624e+00,6.754671171590191561e-04,3.104696024461655029e-04,1.000077865342378081e+00
1.658081036300647820e-11,9.916844541895399878e-01,7.675942812434326246e-02,-1.040291151166675143e-01,2.431210801777707324e-04,2.431210801777707324e-04,2.431210801777707324e-04,-1.998551849510543876e+00,-2.000987359789279996e+00,2.435510278736224745e-03,3.125675136112666670e-04,1.000078584846561203e+00
1.677361048350655248e-11,9.917506574823147236e-01,8.281121802561404455e-02,-9.861600059890407444e-02,1.912649160072635204e-04,1.912649160072635204e-04,1.912649160072635204e-04,-1.998809120399227979e+00,-2.005246800270007679e+00,6.437679870779727809e-03,3.146675795410909266e-04,1.000079257470328331e+00
1.696641060400662675e-11,9.918363885402025071e-01,8.838600879231391094e-02,-9.274198670848386727e-02,1.212192559417333892e-04,1.212192559417333892e-04,1.212192559417333892e-04,-1.999064814943702473e+00,-2.006485103406115300e+00,7.420288462412829959e-03,3.167550908484670401e-04,1.000079856225967179e+00
1.715921072450670426e-11,9.919367084341627061e-01,9.345509808836545418e-02,-8.649470444796647506e-02,6.385729473422963899e-05,6.385729473422963899e-05,6.385729473422963899e-05,-1.999317904932174539e+00,-2.003732721124335647e+00,4.414816192161194301e-03,3.188194185429238142e-04,1.000080390967872379e+00
1.735201084500677854e-11,9.920496443236512807e-01,9.800408948821627553e-02,-7.992265565441125652e-02,4.139414928602213304e-05,4.139414928602213304e-05,4.139414928602213304e-05,-1.999568462969960381e+00,-2.001080027688586060e+00,1.511564718625785795e-03,3.208627926387726975e-04,1.000080810711087675e+00
1.754481096550685281e-11,9.921764958850201044e-01,1.020328112904936302e-01,-7.301611258297927010e-02,5.841413315624431808e-05,5.841413315624431808e-05,5.841413315624431808e-05,-1.999818780287957898e+00,-2.001890499016382829e+00,2.071718728425040509e-03,3.229081006373889446e-04,1.000081149717295892e+00
1.773761108600692709e-11,9.923164669390301951e-01,1.055599112508077003e-01,-6.574879511425651968e-02,1.045507541639115033e-04,1.045507541639115033e-04,1.045507541639115033e-04,-2.000072758443659282e+00,-2.004968656678715266e+00,4.895898235055907988e-03,3.249929247002652198e-04,1.000081497698648736e+00
1.793041120650700459e-11,9.924626889786011263e-01,1.086097907118461214e-01,-5.814907249972658260e-02,1.629672732175615579e-04,1.629672732175615579e-04,1.629672732175615579e-04,-2.000332305708652836e+00,-2.006014532398062045e+00,5.682226689409013674e-03,3.271346602586659128e-04,1.000081932918025052e+00
1.812321132700707887e-11,9.926053641277841066e-01,1.111887684955175509e-01,-5.032925788563911290e-02,2.152258872982242477e-04,2.152258872982242477e-04,2.152258872982242477e-04,-2.000594336281765084e+00,-2.003796005217724385e+00,3.201668935959250603e-03,3.293027896289990814e-04,1.000082461315793259e+00
1.831601144750715315e-11,9.927383234047445493e-01,1.132777095870659140e-01,-4.244185807185855280e-02,2.439432346022512188e-04,2.439432346022512188e-04,2.439432346022512188e-04,-2.000852608978222147e+00,-2.002155658692723161e+00,1.303049714500985204e-03,3.314364015413533929e-04,1.000083079137359610e+00
1.850881156800723065e-11,9.928611151852315686e-01,1.148523173886985965e-01,-3.461699748747020661e-02,2.372257177480237549e-04,2.372257177480237549e-04,2.372257177480237549e-04,-2.001101432908605204e+00,-2.004165091213193861e+00,3.063658304588805920e-03,3.334797276488052202e-04,1.000083681706480876e+00
1.870161168850730493e-11,9.929746530264718096e-01,1.159183105936511804e-01,-2.694918829194302076e-02,1.945221165195841614e-04,1.945221165195841614e-04,1.945221165195841614e-04,-2.001337298641434170e+00,-2.007854473649960170e+00,6.517175008526008076e-03,3.353972201632961507e-04,1.000084245879514055e+00
1.889441180900737920e-11,9.930774386776157758e-01,1.165243002349364149e-01,-1.951946644876986769e-02,1.304402489007159605e-04,1.304402489007159605e-04,1.304402489007159605e-04,-2.001558545032800840e+00,-2.008986457510272494e+00,7.427912477471799134e-03,3.371707447733928863e-04,1.000084755440504791e+00
1.908721192950745671e-11,9.931673574334460852e-01,1.167360945880984713e-01,-1.239217591947233341e-02,7.079253484161877018e-05,7.079253484161877018e-05,7.079253484161877018e-05,-2.001764801524663184e+00,-2.006234907386605038e+00,4.470105861941698830e-03,3.387961354943451139e-04,1.000085211177779820e+00
1.928001205000753099e-11,9.932453395663588536e-01,1.166011952066785123e-01,-5.579072949957940460e-03,4.141664119907065701e-05,4.141664119907065701e-05,4.141664119907065701e-05,-2.001957240048875875e+00,-2.003296834041502272e+00,1.339593992626586646e-03,3.402862667597907173e-04,1.000085579865554131e+00
1.947281217050760526e-11,9.933159819487609177e-01,1.161320005754133133e-01,9.838855266081035760e-04,5.528326021167113844e-05,5.528326021167113844e-05,5.528326021167113844e-05,-2.002139348451525080e+00,-2.003934921309502126e+00,1.795572857977036476e-03,3.416769795772695191e-04,1.000085891800370108e+00
1.966561229100768277e-11,9.933850482553848726e-01,1.153098816835187862e-01,7.419565124932473582e-03,1.050760185028922741e-04,1.050760185028922741e-04,1.050760185028922741e-04,-2.002316854653771294e+00,-2.006852569611807802e+00,4.535714958036709578e-03,3.430253435898542708e-04,1.000086192668057095e+00
1.985841241150775705e-11,9.934564620695466308e-01,1.140999038754059863e-01,1.386022161415287508e-02,1.678367824782331515e-04,1.678367824782331515e-04,1.678367824782331515e-04,-2.002496402816464016e+00,-2.008050655530602580e+00,5.554252714138425452e-03,3.443969190399191055e-04,1.000086506900724981e+00
2.005121253200783132e-11,9.935304117813792413e-01,1.124724602925657457e-01,2.038571490146751444e-02,2.181679289550897589e-04,2.181679289550897589e-04,2.181679289550897589e-04,-2.002683035722538918e+00,-2.006314568459377945e+00,3.631532736838958587e-03,3.458419237491979544e-04,1.000086853416971344e+00
2.024401265250790883e-11,9.936037878956904823e-01,1.104223533239981903e-01,2.698545333093089332e-02,2.398538710987438058e-04,2.398538710987438058e-04,2.398538710987438058e-04,-2.002877773883364299e+00,-2.004605723230632908e+00,1.727949347268784800e-03,3.473712316000948609e-04,1.000087245065331309e+00
2.043681277300798311e-11,9.936735093631178239e-01,1.079632175767798880e-01,3.357825280821055691e-02,2.289847835171570538e-04,2.289847835171570538e-04,2.289847835171570538e-04,-2.003077917237668704e+00,-2.006170597567482616e+00,3.092680329814054968e-03,3.489585755764054546e-04,1.000087677973801714e+00
2.062961289350805738e-11,9.937393449028509851e-01,1.051050652662059715e-01,4.007270592367278422e-02,1.902546810748069830e-04,1.902546810748069830e-04,1.902546810748069830e-04,-2.003280029904177084e+00,-2.009539823865520880e+00,6.259793961343849619e-03,3.505702126875469087e-04,1.000088123764480974e+00
2.082241301400813489e-11,9.938025487438850725e-01,1.018487322417326313e-01,4.641474769671943834e-02,1.347349589044836093e-04,1.347349589044836093e-04,1.347349589044836093e-04,-2.003482847150023449e+00,-2.010344018531383448e+00,6.861171381360106798e-03,3.521931675673405310e-04,1.000088542670942049e+00
2.101521313450820916e-11,9.938628191292071534e-01,9.819864301844929977e-02,5.258712001577956624e-02,8.037828756937396180e-05,8.037828756937396180e-05,8.037828756937396180e-05,-2.003687354695865341e+00,-2.007576789816933438e+00,3.889435121068136533e-03,3.538358459774620631e-04,1.000088917480502548e+00
2.120801325500828344e-11,9.939185780221098110e-01,9.416790880559133825e-02,5.857329191264917106e-02,4.863881642796705885e-05,4.863881642796705885e-05,4.863881642796705885e-05,-2.003893983734593043e+00,-2.004738946518754172e+00,8.449627841610018574e-04,3.555030370868195785e-04,1.000089261856783374e+00
2.140081337550836095e-11,9.939702329733122177e-01,8.976659999444853988e-02,6.433142506465881760e-02,5.496142867733819914e-05,5.496142867733819914e-05,5.496142867733819914e-05,-2.004101482079808427e+00,-2.005318416498009793e+00,1.216934418201419269e-03,3.571830853909301246e-04,1.000089605398810644e+00
2.159361349600843522e-11,9.940212998019238855e-01,8.499153279532238592e-02,6.980366964071695046e-02,9.882849037894904582e-05,9.882849037894904582e-05,9.882849037894904582e-05,-2.004308681663901304e+00,-2.008430120711136802e+00,4.121439047235353828e-03,3.588651568222895705e-04,1.000089977807671282e+00
2.178641361650850950e-11,9.940753695726791683e-01,7.983630009421543994e-02,7.494149019839141390e-02,1.620739044735586222e-04,1.620739044735586222e-04,1.620739044735586222e-04,-2.004516144505607222e+00,-2.009902902949933345e+00,5.386758444326248708e-03,3.605530388676524796e-04,1.000090391350657582e+00
2.197921373700858701e-11,9.941334126382386227e-01,7.431742133085042501e-02,7.970573001932741708e-02,2.176477140484086561e-04,2.176477140484086561e-04,2.176477140484086561e-04,-2.004724223106086889e+00,-2.008242142818760900e+00,3.517919712674108957e-03,3.622491796509099055e-04,1.000090831267003821e+00
2.217201385750866128e-11,9.941955238411049889e-01,6.849595827923492253e-02,8.403425920535538551e-02,2.428270715088697734e-04,2.428270715088697734e-04,2.428270715088697734e-04,-2.004930490194390291e+00,-2.006578685339217571e+00,1.648195144827144937e-03,3.639307611003357438e-04,1.000091261895841743e+00
2.236481397800873556e-11,9.942642479869976402e-01,6.247536154443667639e-02,8.782801554822430856e-02,2.295339646006317640e-04,2.295339646006317640e-04,2.295339646006317640e-04,-2.005129879714206531e+00,-2.007784153243900693e+00,2.654273529694212066e-03,3.655493573613201753e-04,1.000091653124014934e+00
2.255761409850880983e-11,9.943444832765090391e-01,5.637404839061439105e-02,9.098932493510934749e-02,1.862144213724386806e-04,1.862144213724386806e-04,1.862144213724386806e-04,-2.005317714702046228e+00,-2.010627351724688872e+00,5.309637022642755590e-03,3.670569198299994309e-04,1.000092002830555771e+00
2.275041421900888734e-11,9.944399428526935480e-01,5.028627426113643772e-02,9.347972467950170505e-02,1.312577945358297821e-04,1.312577945358297821e-04,1.312577945358297821e-04,-2.005492529729146600e+00,-2.011331605477510109e+00,5.839075748363644486e-03,3.684369679104613419e-04,1.000092330973654464e+00
2.294321433950896162e-11,9.945497035186563473e-01,4.425186982247620443e-02,9.534734987765339231e-02,8.386048252775124892e-05,8.386048252775124892e-05,8.386048252775124892e-05,-2.005656917294808661e+00,-2.008703220105979792e+00,3.046302811171249826e-03,3.697128086898649781e-04,1.000092658922540068e+00
2.313601446000903589e-11,9.946678420470529414e-01,3.825528857629505869e-02,9.670416972196019256e-02,5.832409849242942829e-05,5.832409849242942829e-05,5.832409849242942829e-05,-2.005815179364654366e+00,-2.006190113201730796e+00,3.749338370764099065e-04,3.709269227705840576e-04,1.000092985864514450e+00
2.332881458050911340e-11,9.947862940829483858e-01,3.225556894495210797e-02,9.767237600899320027e-02,6.291013443853362135e-05,6.291013443853362135e-05,6.291013443853362135e-05,-2.005970832419440963e+00,-2.007186179747275201e+00,1.215347327834271967e-03,3.721148834609366721e-04,1.000093292300847203e+00
2.352161470100918768e-11,9.948984088616054100e-01,2.622191443610592462e-02,9.833899629626872974e-02,9.853211940246382554e-05,9.853211940246382554e-05,9.853211940246382554e-05,-2.006125747880560084e+00,-2.010432467295860892e+00,4.306719415300614730e-03,3.732963144846411941e-04,1.000093579352295148e+00
2.371441482150926195e-11,9.950003252392027875e-01,2.014377573745844766e-02,9.874645578532839640e-02,1.550632057316879138e-04,1.550632057316879138e-04,1.550632057316879138e-04,-2.006281074474186354e+00,-2.012119522367661340e+00,5.838447893474989388e-03,3.744834534568880859e-04,1.000093877248562357e+00
2.390721494200933946e-11,9.950893353587606516e-01,1.401771843176639193e-02,9.891630033452629422e-02,2.110205158059448539e-04,2.110205158059448539e-04,2.110205158059448539e-04,-2.006437944972050413e+00,-2.010751951637353319e+00,4.314006665302944250e-03,3.756874503425155945e-04,1.000094207677619584e+00
2.410001506250941373e-11,9.951622012568651643e-01,7.844072606636007597e-03,9.887036580645525152e-02,2.418700664453721130e-04,2.418700664453721130e-04,2.418700664453721130e-04,-2.006596738592091977e+00,-2.008986193216628191e+00,2.389454624536018444e-03,3.769123969904417939e-04,1.000094555920697514e+00
2.429281518300948801e-11,9.952163678897575361e-01,1.642525743604665838e-03,9.862348528030084882e-02,2.334136677159491784e-04,2.334136677159491784e-04,2.334136677159491784e-04,-2.006756471927234386e+00,-2.009851701113873457e+00,3.095229186639256690e-03,3.781497575189021938e-04,1.000094886271824857e+00
2.448561530350956552e-11,9.952523260901920965e-01,-4.539327654461487727e-03,9.816735448148365684e-02,1.900136614202537974e-04,1.900136614202537974e-04,1.900136614202537974e-04,-2.006915190645405023e+00,-2.012201732478186234e+00,5.286541832781305357e-03,3.793810459254556367e-04,1.000095175779196266e+00
2.467841542400963979e-11,9.952740410575435792e-01,-1.064299759278371053e-02,9.747140035821634518e-02,1.313394453972128290e-04,1.313394453972128290e-04,1.313394453972128290e-04,-2.007071032786419629e+00,-2.012556767832737847e+00,5.485735046318389492e-03,3.805875774794795392e-04,1.000095425364983415e+00
2.487121554450971407e-11,9.952868966660249894e-01,-1.662989196876717840e-02,9.649862093680192099e-02,8.146524522679631441e-05,8.146524522679631441e-05,8.146524522679631441e-05,-2.007223475315964567e+00,-2.010113083357373931e+00,2.889608041409475348e-03,3.817636454129432204e-04,1.000095656953736922e+00
2.506401566500979158e-11,9.952951195112982319e-01,-2.249856503609725528e-02,9.521866888125088413e-02,5.813822298032791870e-05,5.813822298032791870e-05,5.813822298032791870e-05,-2.007373594395319927e+00,-2.007768547819928973e+00,3.949534246089751212e-04,3.829198685943193650e-04,1.000095905888289893e+00
2.525681578550986585e-11,9.953014622786117149e-01,-2.827202961238988940e-02,9.360361118056063912e-02,6.736208977930487713e-05,6.736208977930487713e-05,6.736208977930487713e-05,-2.007523059350073247e+00,-2.008584846988860306e+00,1.061787638786954122e-03,3.840728710921069802e-04,1.000096194015974715e+00
2.544961590600994013e-11,9.953093966831769723e-01,-3.396370476777042097e-02,9.161108000505964466e-02,1.039205781534352231e-04,1.039205781534352231e-04,1.039205781534352231e-04,-2.007673187271720838e+00,-2.011683807398647161e+00,4.010620126926450583e-03,3.852364422353274690e-04,1.000096510773323732e+00
2.564241602651001764e-11,9.953250682532528426e-01,-3.954754280981550435e-02,8.917539331655020829e-02,1.550052176705670067e-04,1.550052176705670067e-04,1.550052176705670067e-04,-2.007824959433749612e+00,-2.013214179400570458e+00,5.389219966820902631e-03,3.864208866693806619e-04,1.000096839149412054e+00
2.583521614701009191e-11,9.953562338598114234e-01,-4.495470337052292348e-02,8.622512900465292840e-02,2.040164999034055154e-04,2.040164999034055154e-04,2.040164999034055154e-04,-2.007979072029092205e+00,-2.011779557600226642e+00,3.800485571134456717e-03,3.876332379295753679e-04,1.000097157976276963e+00
2.602801626751016619e-11,9.954082840669696841e-01,-5.009882464585327377e-02,8.272357600066351790e-02,2.338572815385485447e-04,2.338572815385485447e-04,2.338572815385485447e-04,-2.008135676379636525e+00,-2.009921104054500862e+00,1.785427674864525395e-03,3.888742328016509399e-04,1.000097459358479712e+00
2.622081638801024369e-11,9.954808281885989540e-01,-5.490849501617342532e-02,7.870133332639317469e-02,2.315980055714694883e-04,2.315980055714694883e-04,2.315980055714694883e-04,-2.008293929886576290e+00,-2.010347548353465630e+00,2.053618466889528017e-03,3.901342788651686300e-04,1.000097780476419285e+00
2.641361650851031797e-11,9.955680565187610132e-01,-5.934156132915578002e-02,7.425292267932398493e-02,1.952005952897386469e-04,1.952005952897386469e-04,1.952005952897386469e-04,-2.008452155820202201e+00,-2.012466999662387845e+00,4.014843842185658596e-03,3.913952139497456177e-04,1.000098103614605272e+00
2.660641662901039225e-11,9.956625903071493200e-01,-6.337687779947680233e-02,6.949781007667751864e-02,1.378294550548437528e-04,1.378294550548437528e-04,1.378294550548437528e-04,-2.008608419261403100e+00,-2.013126514871921735e+00,4.518095610518851370e-03,3.926371398030681446e-04,1.000098403967106586e+00
2.679921674951046975e-11,9.957594101801794384e-01,-6.700187653739272942e-02,6.453516363398427436e-02,8.386321205510442614e-05,8.386321205510442614e-05,8.386321205510442614e-05,-2.008761119486847768e+00,-2.011149012603145714e+00,2.387893116297752985e-03,3.938445320041888227e-04,1.000098660493572211e+00
2.699201687001054403e-11,9.958561157722247703e-01,-7.021613905740770045e-02,5.942834320291275757e-02,5.668276727812529624e-05,5.668276727812529624e-05,5.668276727812529624e-05,-2.008909577697099991e+00,-2.009359020776857463e+00,4.494430797572668171e-04,3.950110540811821490e-04,1.000098882582425963e+00
2.718481699051061830e-11,9.959499372968593223e-01,-7.304649519181694028e-02,5.422293575548189221e-02,6.634337223012207630e-05,6.634337223012207630e-05,6.634337223012207630e-05,-2.009053945002333919e+00,-2.010493302055937459e+00,1.439357053603373309e-03,3.961374978215574877e-04,1.000099108701950179e+00
2.737761711101069258e-11,9.960361637035020088e-01,-7.554662561169175894e-02,4.896659028795695423e-02,1.061333541779688357e-04,1.061333541779688357e-04,1.061333541779688357e-04,-2.009194192835602966e+00,-2.013565216330307717e+00,4.371023494704542878e-03,3.972230212642645342e-04,1.000099374369534777e+00
2.757041723151077009e-11,9.961103005093759899e-01,-7.777028581258119133e-02,4.370626693178674554e-02,1.586643020324700901e-04,1.586643020324700901e-04,1.586643020324700901e-04,-2.009329986726887451e+00,-2.015202805582480217e+00,5.872818855592712266e-03,3.982647716368950129e-04,1.000099697476729776e+00
2.776321735201084436e-11,9.961708812557634740e-01,-7.974196837701667817e-02,3.847442293767036614e-02,2.047836745176204361e-04,2.047836745176204361e-04,2.047836745176204361e-04,-2.009461332105666465e+00,-2.013752565622428214e+00,4.291233516761683124e-03,3.992637824356171268e-04,1.000100031793804245e+00
2.795601747251091864e-11,9.962196186222068706e-01,-8.145337112749347075e-02,3.328921747078345678e-02,2.296126358558048274e-04,2.296126358558048274e-04,2.296126358558048274e-04,-2.009588176879237853e+00,-2.011556853373860143e+00,1.968676494622223321e-03,4.002206353151491897e-04,1.000100367522491762e+00
2.814881759301099615e-11,9.962593743293876036e-01,-8.288632978941982976e-02,2.816809678731746827e-02,2.252924549558077926e-04,2.252924549558077926e-04,2.252924549558077926e-04,-2.009709917856818961e+00,-2.011677308438096556e+00,1.967390581277399762e-03,4.011292757908817915e-04,1.000100650985071837e+00
2.834161771351107042e-11,9.962922202112470815e-01,-8.403812097617245624e-02,2.313354692766498438e-02,1.925996957142266292e-04,1.925996957142266292e-04,1.925996957142266292e-04,-2.009825948185940625e+00,-2.013514156611246442e+00,3.688208425305759038e-03,4.019830522304282242e-04,1.000100862727687279e+00
2.853441783401114470e-11,9.963191356605478610e-01,-8.492508046376552600e-02,1.820166653850262620e-02,1.417836911404146011e-04,1.417836911404146011e-04,1.417836911404146011e-04,-2.009936552486488726e+00,-2.014140911581165039e+00,4.204359094676155331e-03,4.027843214276933788e-04,1.000101020338171276e+00
2.872721795451122221e-11,9.963413892449156650e-01,-8.556212543198746245e-02,1.336199751386580106e-02,9.095210443812921204e-05,9.095210443812921204e-05,9.095210443812921204e-05,-2.010043064860788320e+00,-2.012491811428180455e+00,2.448746567392055991e-03,4.035466181224827927e-04,1.000101155770661832e+00
2.892001807501129648e-11,9.963620187797843641e-01,-8.593898482649342530e-02,8.563637708979917121e-03,6.053288559961047974e-05,6.053288559961047974e-05,6.053288559961047974e-05,-2.010147554718650031e+00,-2.010800395309775279e+00,6.528405911253560385e-04,4.042913465830619822e-04,1.000101289581294406e+00
2.911281819551137076e-11,9.963854702426578891e-01,-8.601662083133891634e-02,3.721139715651473456e-03,6.442642565495152168e-05,6.442642565495152168e-05,6.442642565495152168e-05,-2.010252708541644395e+00,-2.011824687833262182e+00,1.571979291617945544e-03,4.050458405271131703e-04,1.000101432180301453e+00
2.930561831601144503e-11,9.964152001627964994e-01,-8.574712246985702335e-02,-1.254716893987895552e-03,1.020721223782385323e-04,1.020721223782385323e-04,1.020721223782385323e-04,-2.010361718644464446e+00,-2.014750639164408330e+00,4.388920519943713232e-03,4.058415440201912469e-04,1.000101599219165305e+00
2.949841843651152577e-11,9.964514666357587869e-01,-8.509804401110726557e-02,-6.414172518667820601e-03,1.573706461254982579e-04,1.573706461254982579e-04,1.573706461254982579e-04,-2.010477316106839663e+00,-2.016057219490772212e+00,5.579903383932626783e-03,4.067048874497760746e-04,1.000101814629410946e+00
2.969121855701160005e-11,9.964916253664743984e-01,-8.405987367336514859e-02,-1.174314229401817594e-02,2.066622910774288508e-04,2.066622910774288508e-04,2.066622910774288508e-04,-2.010600558628542256e+00,-2.014447614589792934e+00,3.847055961250741164e-03,4.076459437798010460e-04,1.000102098057676914e+00
2.988401867751167432e-11,9.965325640932891638e-01,-8.263426578953014801e-02,-1.717287348431600913e-02,2.308022518360150173e-04,2.308022518360150173e-04,2.308022518360150173e-04,-2.010730392045084525e+00,-2.012235229417163485e+00,1.504837372078911490e-03,4.086551798302928652e-04,1.000102444261334877e+00
3.007681879801174860e-11,9.965728276329370861e-01,-8.082138288520909764e-02,-2.261021513069446168e-02,2.229707711765171910e-04,2.229707711765171910e-04,2.229707711765171910e-04,-2.010864261626202243e+00,-2.012157694764670879e+00,1.293433138468470063e-03,4.097087538490360391e-04,1.000102807517299741e+00
3.026961891851182288e-11,9.966126155782021323e-01,-7.862490824752831065e-02,-2.796043178503580806e-02,1.885717636289935154e-04,1.885717636289935154e-04,1.885717636289935154e-04,-2.010999473042420771e+00,-2.014019899027885252e+00,3.020425985464577322e-03,4.107784995473373504e-04,1.000103122329852656e+00
3.046241903901189715e-11,9.966522600542772059e-01,-7.606984906043171013e-02,-3.313239551613925832e-02,1.405832802316812902e-04,1.405832802316812902e-04,1.405832802316812902e-04,-2.011133584327727597e+00,-2.014933523709640184e+00,3.799939381912386272e-03,4.118395020235225234e-04,1.000103356150553235e+00
3.065521915951197143e-11,9.966914477423214347e-01,-7.320779007783356773e-02,-3.804108326076981877e-02,9.506747770265719225e-05,9.506747770265719225e-05,9.506747770265719225e-05,-2.011264455838912557e+00,-2.013600726597313706e+00,2.336270758400952816e-03,4.128698319504942884e-04,1.000103531218579755e+00
3.084801928001205217e-11,9.967301229558978015e-01,-7.009680978878356228e-02,-4.261987879313330202e-02,6.769930066051207485e-05,6.769930066051207485e-05,6.769930066051207485e-05,-2.011390186849421280e+00,-2.012276199692140111e+00,8.860128427187569057e-04,4.138506154477050638e-04,1.000103693806774885e+00
3.104081940051212644e-11,9.967695298505827584e-01,-6.677479271920659654e-02,-4.683279804187100853e-02,6.943051013520338492e-05,6.943051013520338492e-05,6.943051013520338492e-05,-2.011509844226691435e+00,-2.013279984945880674e+00,1.770140719189187929e-03,4.147726206220249011e-04,1.000103877407788389e+00
3.123361952101220072e-11,9.968118826471178417e-01,-6.325312752432049601e-02,-5.067157023867506493e-02,1.014031775883481252e-04,1.014031775883481252e-04,1.014031775883481252e-04,-2.011623780938646355e+00,-2.015802013159234463e+00,4.178232220587938146e-03,4.156398726197354588e-04,1.000104091600975798e+00
3.142641964151227499e-11,9.968590560997170336e-01,-5.953568264253173564e-02,-5.413871977902032923e-02,1.524553074940975027e-04,1.524553074940975027e-04,1.524553074940975027e-04,-2.011733226921965656e+00,-2.016902934129125580e+00,5.169707207160050347e-03,4.164637694664954037e-04,1.000104327851759400e+00
3.161921976201234927e-11,9.969115681118453365e-01,-5.564449070124193042e-02,-5.723191171097665592e-02,2.023095111275745816e-04,2.023095111275745816e-04,2.023095111275745816e-04,-2.011839052625560509e+00,-2.015183515984829032e+00,3.344463359268523128e-03,4.172526172974186484e-04,1.000104569650784647e+00
3.181201988251242354e-11,9.969686581787129409e-01,-5.162931346840856500e-02,-5.994169403605168617e-02,2.301498630807832151e-04,2.301498630807832151e-04,2.301498630807832151e-04,-2.011941064523497413e+00,-2.012905472728922174e+00,9.644082054246885848e-04,4.180046296413914659e-04,1.000104803743064874e+00
3.200482000301250428e-11,9.970291679750223901e-01,-4.755220189860119573e-02,-6.226312854994427853e-02,2.245010264919422365e-04,2.245010264919422365e-04,2.245010264919422365e-04,-2.012038423187750613e+00,-2.012921779197534899e+00,8.833560097843924435e-04,4.187115740906876909e-04,1.000105024929118347e+00
3.219762012351257856e-11,9.970919469018442172e-01,-4.345873813127729829e-02,-6.421494667411338508e-02,1.887084008270751136e-04,1.887084008270751136e-04,1.887084008270751136e-04,-2.012130875318212109e+00,-2.014805609760242699e+00,2.674734442030490995e-03,4.193707630270927540e-04,1.000105227900120353e+00
3.239042024401265283e-11,9.971551175528267086e-01,-3.935951412335941813e-02,-6.585310308410273483e-02,1.385889754658784639e-04,1.385889754658784639e-04,1.385889754658784639e-04,-2.012219600966922428e+00,-2.015949713837441593e+00,3.730112870519199531e-03,4.199932906063415239e-04,1.000105398705977144e+00
3.258322036451272711e-11,9.972152851835419662e-01,-3.523592058210917033e-02,-6.726264755117584981e-02,9.405263176525969484e-05,9.405263176525969484e-05,9.405263176525969484e-05,-2.012306839904814293e+00,-2.015120758264432155e+00,2.813918359618066984e-03,4.206006629716238119e-04,1.000105525010058338e+00
3.277602048501280139e-11,9.972682364567156954e-01,-3.106031106901977965e-02,-6.852673946144607897e-02,7.055284556715192600e-05,7.055284556715192600e-05,7.055284556715192600e-05,-2.012394523913662692e+00,-2.013951120566759290e+00,1.556596653096780801e-03,4.212126594681894938e-04,1.000105615946354387e+00
3.296882060551287566e-11,9.973109538864800561e-01,-2.680873468418242672e-02,-6.969443356489450625e-02,7.490149457533278878e-05,7.490149457533278878e-05,7.490149457533278878e-05,-2.012483483819322405e+00,-2.014757321909251608e+00,2.273838089929381030e-03,4.218386277049710181e-04,1.000105704051088340e+00
3.316162072601295640e-11,9.973428564558043385e-01,-2.245790526547284879e-02,-7.077233891612122463e-02,1.050530384584109878e-04,1.050530384584109878e-04,1.050530384584109878e-04,-2.012574024891977231e+00,-2.016963180494279584e+00,4.389155602302300535e-03,4.224824983458615505e-04,1.000105828595319268e+00
3.335442084651303068e-11,9.973649240090287638e-01,-1.798023137477810715e-02,-7.174058185973923585e-02,1.511335535229968246e-04,1.511335535229968246e-04,1.511335535229968246e-04,-2.012666956568969656e+00,-2.017701216657464602e+00,5.034260088494898512e-03,4.231524180202941507e-04,1.000106013419284290e+00
3.354722096701310495e-11,9.973781318576155908e-01,-1.335464448015803024e-02,-7.256928465426104591e-02,1.971816152761541848e-04,1.971816152761541848e-04,1.971816152761541848e-04,-2.012763284742255632e+00,-2.015933513132777133e+00,3.170228390521418350e-03,4.238582903291505249e-04,1.000106250384785511e+00
3.374002108751317923e-11,9.973833212417155814e-01,-8.590085227174401594e-03,-7.321962965924479205e-02,2.254716933395261831e-04,2.254716933395261831e-04,2.254716933395261831e-04,-2.012862935493056060e+00,-2.013714024435845573e+00,8.510889427894178854e-04,4.245998914906301829e-04,1.000106504958461651e+00
3.393282120801325350e-11,9.973824007311589135e-01,-3.738110308824646195e-03,-7.363910807303383765e-02,2.237255160104593542e-04,2.237255160104593542e-04,2.237255160104593542e-04,-2.012964242155693917e+00,-2.013587322949649039e+00,6.230807939553167788e-04,4.253611123823817976e-04,1.000106741612314387e+00
3.412562132851332778e-11,9.973790448743306003e-01,1.121847640010461330e-03,-7.376730699755651433e-02,1.916578411675241421e-04,1.916578411675241421e-04,1.916578411675241421e-04,-2.013064746589558140e+00,-2.015494119937508266e+00,2.429373347950067492e-03,4.261176901444933113e-04,1.000106944483587501e+00
3.431842144901340852e-11,9.973778212682898880e-01,5.913998356397711861e-03,-7.355192025246289067e-02,1.421701554376511155e-04,1.421701554376511155e-04,1.421701554376511155e-04,-2.013162728690478076e+00,-2.016784211089786005e+00,3.621482399307850760e-03,4.268521749422267463e-04,1.000107117231767928e+00
3.451122156951348279e-11,9.973825816272595679e-01,1.058930719025984180e-02,-7.296033209960504917e-02,9.567960874592641881e-05,9.567960874592641881e-05,9.567960874592641881e-05,-2.013258015181078164e+00,-2.015988406750163886e+00,2.730391569085654016e-03,4.275620014343129924e-04,1.000107269905987417e+00
3.470402169001355707e-11,9.973957278398025705e-01,1.512627768929064934e-02,-7.197690223248612296e-02,7.067251632452721793e-05,7.067251632452721793e-05,7.067251632452721793e-05,-2.013351349799071599e+00,-2.014801198097805557e+00,1.449848298734068841e-03,4.282541567255040852e-04,1.000107409910485190e+00
3.489682181051363135e-11,9.974188472982652431e-01,1.951464421979544339e-02,-7.059077531391028115e-02,7.581385696018741016e-05,7.581385696018741016e-05,7.581385696018741016e-05,-2.013443433706420205e+00,-2.015295828019237678e+00,1.852394312817388792e-03,4.289359454328839165e-04,1.000107542604270927e+00
3.508962193101370562e-11,9.974535900565283386e-01,2.373734310105972412e-02,-6.878803340606105821e-02,1.074292893503073497e-04,1.074292893503073497e-04,1.074292893503073497e-04,-2.013534749551532332e+00,-2.017061779808178024e+00,3.527030256645640512e-03,4.296124790962131744e-04,1.000107675415860875e+00
3.528242205151377990e-11,9.975013187169191609e-01,2.776534153065222943e-02,-6.655920752786859129e-02,1.525761814889614436e-04,1.525761814889614436e-04,1.525761814889614436e-04,-2.013625984969229066e+00,-2.017743093957653500e+00,4.117108988424319355e-03,4.302899231479627895e-04,1.000107819856099756e+00
3.547522217201385417e-11,9.975614128630746480e-01,3.156853790130896564e-02,-6.392002298021502715e-02,1.948835521120435811e-04,1.948835521120435811e-04,1.948835521120435811e-04,-2.013717985701507285e+00,-2.016129980840970948e+00,2.411995139463875455e-03,4.309756840669669710e-04,1.000107987995330294e+00
3.566802229251393491e-11,9.976299360550860973e-01,3.512983543056388130e-02,-6.092929207310913975e-02,2.199091849690591781e-04,2.199091849690591781e-04,2.199091849690591781e-04,-2.013810905376859139e+00,-2.014157066666601104e+00,3.461612897418508408e-04,4.316707343401200627e-04,1.000108181012428599e+00
3.586082241301400919e-11,9.977004831496085746e-01,3.844628452457226481e-02,-5.768665385656247119e-02,2.188311688884819544e-04,2.188311688884819544e-04,2.188311688884819544e-04,-2.013903543899967730e+00,-2.014400784997968152e+00,4.972410980002578028e-04,4.323628834976234680e-04,1.000108380775958317e+00
3.605362253351408346e-11,9.977668490855017280e-01,4.151828821487620752e-02,-5.430741133654841402e-02,1.910983664776748998e-04,1.910983664776748998e-04,1.910983664776748998e-04,-2.013993814619420508e+00,-2.016539013514140777e+00,2.545198894720152386e-03,4.330316225142405223e-04,1.000108560778256495e+00
3.624642265401415774e-11,9.978252414052372066e-01,4.434397777249252798e-02,-5.088983764437206292e-02,1.459040995683954167e-04,1.459040995683954167e-04,1.459040995683954167e-04,-2.014079968632441542e+00,-2.018048765242121068e+00,3.968796609679380895e-03,4.336599105300352973e-04,1.000108707095112903e+00
3.643922277451423202e-11,9.978743395737287303e-01,4.692859968572134222e-02,-4.749583769167090713e-02,1.003996433769094863e-04,1.003996433769094863e-04,1.003996433769094863e-04,-2.014161401264145113e+00,-2.017499554242859539e+00,3.338152978714464987e-03,4.342418079429970429e-04,1.000108827363717312e+00
3.663202289501430629e-11,9.979137533676769589e-01,4.929781394428504881e-02,-4.415280238779997063e-02,7.320439036567484266e-05,7.320439036567484266e-05,7.320439036567484266e-05,-2.014238512451266505e+00,-2.016214295832478243e+00,1.975783381211812604e-03,4.347812897404888951e-04,1.000108942559807979e+00
3.682482301551438703e-11,9.979429576218393771e-01,5.149612191648163251e-02,-4.086490202281521655e-02,7.570267287416262601e-05,7.570267287416262601e-05,7.570267287416262601e-05,-2.014312011549179715e+00,-2.016407027600918944e+00,2.095016051739211765e-03,4.352856560567425594e-04,1.000109070603591777e+00
3.701762313601446131e-11,9.979618563434660139e-01,5.356645193167489105e-02,-3.761782640589932808e-02,1.064833548684541108e-04,1.064833548684541108e-04,1.064833548684541108e-04,-2.014382624091418883e+00,-2.017876252136590942e+00,3.493628045172002348e-03,4.357624905788814659e-04,1.000109213941444253e+00
3.721042325651453558e-11,9.979719021811037649e-01,5.552680626270190684e-02,-3.437689044296073082e-02,1.524258513004454253e-04,1.524258513004454253e-04,1.524258513004454253e-04,-2.014451317597649282e+00,-2.018288717431254042e+00,3.837399833604538280e-03,4.362217787980649745e-04,1.000109359073447335e+00
3.740322337701460986e-11,9.979761558306718960e-01,5.736258917774322841e-02,-3.109205960221829781e-02,1.952230098708268504e-04,1.952230098708268504e-04,1.952230098708268504e-04,-2.014519219442653775e+00,-2.016718817104798944e+00,2.199597662145064657e-03,4.366752174142330225e-04,1.000109489652355022e+00
3.759602349751468413e-11,9.979781242911132111e-01,5.903802214692119299e-02,-2.771627532868133070e-02,2.191411564822820014e-04,2.191411564822820014e-04,2.191411564822820014e-04,-2.014587169152179946e+00,-2.014948256143369587e+00,3.610869911897358030e-04,4.371314944908549468e-04,1.000109602019185306e+00
3.778882361801475841e-11,9.979804732005720380e-01,6.051490725940906340e-02,-2.422555769700837983e-02,2.164029549178985313e-04,2.164029549178985313e-04,2.164029549178985313e-04,-2.014655456832717739e+00,-2.015195221997562847e+00,5.397651648452389062e-04,4.375933638601079605e-04,1.000109705796089266e+00
3.798162373851483915e-11,9.979846898587181325e-01,6.176424116347343368e-02,-2.062297023578390023e-02,1.888809708488734288e-04,1.888809708488734288e-04,1.888809708488734288e-04,-2.014723948104663709e+00,-2.017301513716261319e+00,2.577565611597544288e-03,4.380592561276129625e-04,1.000109811448936625e+00
3.817442385901491342e-11,9.979918029644713195e-01,6.276396959181032575e-02,-1.692135705497574416e-02,1.466532601261890962e-04,1.466532601261890962e-04,1.466532601261890962e-04,-2.014792640297411896e+00,-2.018760273353807477e+00,3.967633056395488030e-03,4.385290649369559340e-04,1.000109922858153810e+00
3.836722397951498770e-11,9.980032467637773852e-01,6.348839664668133598e-02,-1.311945385180672552e-02,1.046388823224585543e-04,1.046388823224585543e-04,1.046388823224585543e-04,-2.014862198711876662e+00,-2.018071153230396764e+00,3.208954518520198106e-03,4.390090542541486701e-04,1.000110039455310629e+00
3.856002410001506198e-11,9.980208190588026884e-01,6.390364619195175455e-02,-9.193966551293107983e-03,7.814547500064090318e-05,7.814547500064090318e-05,7.814547500064090318e-05,-2.014933734953358258e+00,-2.016669949407772222e+00,1.736214454414044834e-03,4.395106746966423580e-04,1.000110159676975252e+00
3.875282422051513625e-11,9.980455127609109134e-01,6.397854305997394131e-02,-5.117344051516135341e-03,7.774906570074603565e-05,7.774906570074603565e-05,7.774906570074603565e-05,-2.015008477745217519e+00,-2.016612539055694597e+00,1.604061310477098616e-03,4.400459359130284658e-04,1.000110285076639016e+00
3.894562434101521053e-11,9.980762665980820181e-01,6.370204595995200558e-02,-8.873103812797462605e-04,1.046262892318854283e-04,1.046262892318854283e-04,1.046262892318854283e-04,-2.015087109628941331e+00,-2.017809935725023429e+00,2.722826096081933014e-03,4.406222558993781822e-04,1.000110422453760473e+00
3.913842446151529127e-11,9.981101286795078797e-01,6.308805589879849796e-02,3.456021643263316404e-03,1.488011213152317595e-04,1.488011213152317595e-04,1.488011213152317595e-04,-2.015169606646819211e+00,-2.018329031257736439e+00,3.159424610917318556e-03,4.412375957986980606e-04,1.000110575507411115e+00
3.933122458201536554e-11,9.981439277656799502e-01,6.216217285607728710e-02,7.835981830267230511e-03,1.925453053254979512e-04,1.925453053254979512e-04,1.925453053254979512e-04,-2.015254699813611605e+00,-2.017100777540546730e+00,1.846077726935234234e-03,4.418795298229061448e-04,1.000110734154517012e+00
3.952402470251543982e-11,9.981758876784285750e-01,6.094670511827927212e-02,1.215858867244217975e-02,2.181792241027533487e-04,2.181792241027533487e-04,2.181792241027533487e-04,-2.015340329284800447e+00,-2.015672592962415965e+00,3.322636776156711615e-04,4.425282500821415481e-04,1.000110878896167899e+00
3.971682482301551409e-11,9.982058886632108052e-01,5.946149295814231323e-02,1.632984018942052612e-02,2.160510552983272597e-04,2.160510552983272597e-04,2.160510552983272597e-04,-2.015424132053488027e+00,-2.016168955028807552e+00,7.448229753194820970e-04,4.431605471879396046e-04,1.000110998386036565e+00
3.990962494351558837e-11,9.982346241177469937e-01,5.773763969039959892e-02,2.026499583251494332e-02,1.881490203910248101e-04,1.881490203910248101e-04,1.881490203910248101e-04,-2.015503943162579414e+00,-2.018246811282529141e+00,2.742868119949579218e-03,4.437546311333098736e-04,1.000111100022657462e+00
4.010242506401566264e-11,9.982627677828899149e-01,5.582526269869324265e-02,2.389515205194434749e-02,1.460771230056317398e-04,1.460771230056317398e-04,1.460771230056317398e-04,-2.015578250635254420e+00,-2.019595968487953197e+00,4.017717852698984848e-03,4.442949726262468207e-04,1.000111202919399700e+00
4.029522518451573692e-11,9.982907851003515187e-01,5.378283120018863273e-02,2.717809135635318452e-02,1.056669981939227428e-04,1.056669981939227428e-04,1.056669981939227428e-04,-2.015646458395132790e+00,-2.018887897831510347e+00,3.241439436377764691e-03,4.447756073991737192e-04,1.000111323462071766e+00
4.048802530501581766e-11,9.983190801421096827e-01,5.165525917572345860e-02,3.011088351296461324e-02,8.128966130141548365e-05,8.128966130141548365e-05,8.128966130141548365e-05,-2.015709052476648999e+00,-2.017316789333664317e+00,1.607736857015478350e-03,4.452006729806449862e-04,1.000111464377561710e+00
4.068082542551589193e-11,9.983480033905620665e-01,4.945907570168215500e-02,3.273191874886569736e-02,8.150043359706575226e-05,8.150043359706575226e-05,8.150043359706575226e-05,-2.015767115888850824e+00,-2.017001228828288362e+00,1.234112939437750998e-03,4.455811678348309008e-04,1.000111611533193390e+00
4.087362554601596621e-11,9.983776873252852013e-01,4.718612384178444419e-02,3.510405106424512034e-02,1.064380740280484208e-04,1.064380740280484208e-04,1.064380740280484208e-04,-2.015822030257006681e+00,-2.018079131332761289e+00,2.257101075754501269e-03,4.459309313687459964e-04,1.000111743387726237e+00
4.106642566651604049e-11,9.984078702284395757e-01,4.482096887058239360e-02,3.728731732129111909e-02,1.473959391368576165e-04,1.473959391368576165e-04,1.473959391368576165e-04,-2.015875217630938021e+00,-2.018655234963024014e+00,2.780017332086139048e-03,4.462641475925348549e-04,1.000111847791985031e+00
4.125922578701611476e-11,9.984378701599710970e-01,4.235638473930705000e-02,3.932084140911396020e-02,1.892426500937308023e-04,1.892426500937308023e-04,1.892426500937308023e-04,-2.015927810328582925e+00,-2.017738355256404770e+00,1.810544927821813171e-03,4.465921382117751912e-04,1.000111928353165647e+00
4.145202590751618904e-11,9.984667742822855852e-01,3.979427312677847467e-02,4.122560154782502206e-02,2.157167977449300572e-04,2.157167977449300572e-04,2.157167977449300572e-04,-2.015980424456953912e+00,-2.016639308730711289e+00,6.588842737572408233e-04,4.469212143149254787e-04,1.000111996113209889e+00
4.164482602801626978e-11,9.984936454021420271e-01,3.713371533172925981e-02,4.302046399653885328e-02,2.160249811906029594e-04,2.160249811906029594e-04,2.160249811906029594e-04,-2.016033397216426160e+00,-2.017158948725598755e+00,1.125551509172403051e-03,4.472548492300162351e-04,1.000112059919127550e+00
4.183762614851634405e-11,9.985175521988349789e-01,3.436111873238583553e-02,4.473251874212420126e-02,1.897963542819135630e-04,1.897963542819135630e-04,1.897963542819135630e-04,-2.016087167734764485e+00,-2.019118026534643562e+00,3.030858799879257437e-03,4.475975045262017317e-04,1.000112124020614557e+00
4.203042626901641833e-11,9.985374979059973288e-01,3.145534062537816422e-02,4.639032198376038391e-02,1.476006999184198084e-04,1.476006999184198084e-04,1.476006999184198084e-04,-2.016142449335932341e+00,-2.020326571628751289e+00,4.184122292818739063e-03,4.479563192334111411e-04,1.000112192224436702e+00
4.222322638951649260e-11,9.985524853984215632e-01,2.840325500317745708e-02,4.800725850208546058e-02,1.063602675361581085e-04,1.063602675361581085e-04,1.063602675361581085e-04,-2.016199961300441768e+00,-2.019428229988609935e+00,3.228268688168034993e-03,4.483382717685843646e-04,1.000112273405005192e+00
4.241602651001656688e-11,9.985618878692897882e-01,2.520807542412241073e-02,4.957184757216898802e-02,8.195481380380152301e-05,8.195481380380152301e-05,8.195481380380152301e-05,-2.016259783298621322e+00,-2.017726996100624337e+00,1.467212802003029599e-03,4.487447640260426259e-04,1.000112379828552056e+00
4.260882663051664116e-11,9.985659068958218088e-01,2.188138042529843078e-02,5.105215554194515032e-02,8.290382688400103797e-05,8.290382688400103797e-05,8.290382688400103797e-05,-2.016321404147515040e+00,-2.017276756170254259e+00,9.553520227392465992e-04,4.491710521606010875e-04,1.000112515582815664e+00
4.280162675101672189e-11,9.985656816085274334e-01,1.843034139453617742e-02,5.240575930845453589e-02,1.079009743940710924e-04,1.079009743940710924e-04,1.079009743940710924e-04,-2.016384253010243821e+00,-2.018246918182188487e+00,1.862665171944531640e-03,4.496114901857967269e-04,1.000112666660860405e+00
4.299442687151679617e-11,9.985630096994173588e-01,1.485797168713576602e-02,5.358419309816413872e-02,1.472832293551459924e-04,1.472832293551459924e-04,1.472832293551459924e-04,-2.016448070848535057e+00,-2.018972057606156056e+00,2.523986757621143103e-03,4.500633075416304581e-04,1.000112807762230771e+00
4.318722699201687045e-11,9.985600445963648264e-01,1.117888373892557061e-02,5.453149686886457626e-02,1.867580002342516133e-04,1.867580002342516133e-04,1.867580002342516133e-04,-2.016512652342715928e+00,-2.018309219914557140e+00,1.796567571841286778e-03,4.505245307873063584e-04,1.000112920923982962e+00
4.338002711251694472e-11,9.985592269912026975e-01,7.435173436082357507e-03,5.518541432154244059e-02,2.119771264708977939e-04,2.119771264708977939e-04,2.119771264708977939e-04,-2.016577275100130073e+00,-2.017331509629548325e+00,7.542345294184058186e-04,4.509882549762032769e-04,1.000113005511069408e+00
4.357282723301701900e-11,9.985632501197747590e-01,3.695718449923660141e-03,5.548805003444636647e-02,2.132962581223820557e-04,2.132962581223820557e-04,2.132962581223820557e-04,-2.016640607145641972e+00,-2.017807059843585549e+00,1.166452697943580648e-03,4.514411881198697419e-04,1.000113073410402453e+00
4.376562735351709327e-11,9.985745662192998529e-01,3.677823778675857151e-05,5.540324940876134585e-02,1.896673036134497012e-04,1.896673036134497012e-04,1.896673036134497012e-04,-2.016701458955577841e+00,-2.019509897126500864e+00,2.808438170922950613e-03,4.518710006690636110e-04,1.000113139913783256e+00
4.395842747401717401e-11,9.985944735037300957e-01,-3.482351544487190427e-03,5.492925541744969609e-02,1.497834025488811770e-04,1.497834025488811770e-04,1.497834025488811770e-04,-2.016759479443028802e+00,-2.020442430929510813e+00,3.682951486482002532e-03,4.522741843595195262e-04,1.000113216684243245e+00
4.415122759451724829e-11,9.986226195441652020e-01,-6.831534124009713306e-03,5.409605895556592742e-02,1.091419899173425191e-04,1.091419899173425191e-04,1.091419899173425191e-04,-2.016815274962609816e+00,-2.019464620810106137e+00,2.649345847496284954e-03,4.526555679229780633e-04,1.000113307451946376e+00
4.434402771501732256e-11,9.986574707180858601e-01,-1.000422179244479272e-02,5.294889825125154159e-02,8.380949045414135348e-05,8.380949045414135348e-05,8.380949045414135348e-05,-2.016869564948064575e+00,-2.017754671014249990e+00,8.851060661853792045e-04,4.530221083403862233e-04,1.000113409125323205e+00
4.453682783551739684e-11,9.986972150767436940e-01,-1.300402069884587682e-02,5.153197916976118981e-02,8.367446569462259312e-05,8.367446569462259312e-05,8.367446569462259312e-05,-2.016922715047033243e+00,-2.017358103093697341e+00,4.353880466641059962e-04,4.533778070499508276e-04,1.000113517240217798e+00
4.472962795601747112e-11,9.987401104935742513e-01,-1.583796666658459848e-02,4.988575877192333308e-02,1.083857184181538375e-04,1.083857184181538375e-04,1.083857184181538375e-04,-2.016974835620249262e+00,-2.018527228624668712e+00,1.552393004419412971e-03,4.537237283672303050e-04,1.000113628828555479e+00
4.492242807651754539e-11,9.987839848168600376e-01,-1.852043483685647182e-02,4.805650064852107217e-02,1.478231322886782188e-04,1.478231322886782188e-04,1.478231322886782188e-04,-2.017026107150415637e+00,-2.019520553765305149e+00,2.494446614889456182e-03,4.540613422562893515e-04,1.000113740322583711e+00
4.511522819701761967e-11,9.988257203589175903e-01,-2.107763867944117617e-02,4.610356235480097403e-02,1.866309159639983277e-04,1.866309159639983277e-04,1.866309159639983277e-04,-2.017076826113588517e+00,-2.019189204001397453e+00,2.112377887809152935e-03,4.543930797095874392e-04,1.000113845179759764e+00
4.530802831751770041e-11,9.988617367992986829e-01,-2.354146698960470074e-02,4.409254934219904859e-02,2.104152260602665725e-04,2.104152260602665725e-04,2.104152260602665725e-04,-2.017126986339023098e+00,-2.018451334637162198e+00,1.324348298139024034e-03,4.547191519736236485e-04,1.000113935265889431e+00
4.550082843801777468e-11,9.988893312725397600e-01,-2.593462864943752930e-02,4.207824595073535179e-02,2.108470562364282025e-04,2.108470562364282025e-04,2.108470562364282025e-04,-2.017176137947493064e+00,-2.018829799204759468e+00,1.653661257266349997e-03,4.550356749576806850e-04,1.000114005669442641e+00
4.569362855851784896e-11,9.989076700077729187e-01,-2.826111194940189933e-02,4.009209414821070933e-02,1.881008276244123536e-04,1.881008276244123536e-04,1.881008276244123536e-04,-2.017223639496733778e+00,-2.020248779226717417e+00,3.025139729983424876e-03,4.553371088072801832e-04,1.000114060180985698e+00
4.588642867901792323e-11,9.989175627362545384e-01,-3.051178870890003392e-02,3.814243718170824693e-02,1.505090212426494903e-04,1.505090212426494903e-04,1.505090212426494903e-04,-2.017269242029664511e+00,-2.020936984622769383e+00,3.667742593104790852e-03,4.556210268519560636e-04,1.000114111653891857e+00
4.607922879951799751e-11,9.989204545649010836e-01,-3.267889858962007982e-02,3.622094392095152188e-02,1.118576620265826255e-04,1.118576620265826255e-04,1.118576620265826255e-04,-2.017313255133286187e+00,-2.019815670020185028e+00,2.502414886898913799e-03,4.558900359492527171e-04,1.000114173159484920e+00
4.627202892001807179e-11,9.989177887659349553e-01,-3.476396844552469972e-02,3.430451606701997308e-02,8.676036745988988444e-05,8.676036745988988444e-05,8.676036745988988444e-05,-2.017356172379361379e+00,-2.018105583217304044e+00,7.494108379426016407e-04,4.561492296508307814e-04,1.000114248000884443e+00
4.646482904051815252e-11,9.989112084131896996e-01,-3.677126658900312095e-02,3.235207233475106275e-02,8.513007614562738054e-05,8.513007614562738054e-05,8.513007614562738054e-05,-2.017398466968394644e+00,-2.017727673380349973e+00,3.292064119553897417e-04,4.564036701513720317e-04,1.000114329851012673e+00
4.665762916101822680e-11,9.989030013293829224e-01,-3.869342661377870446e-02,3.030536905679994883e-02,1.078676133768123434e-04,1.078676133768123434e-04,1.078676133768123434e-04,-2.017440613010268446e+00,-2.018878453892752667e+00,1.437840882484275884e-03,4.566584175216129092e-04,1.000114410585468905e+00
4.685042928151830108e-11,9.988960219098206306e-01,-4.050260332380023476e-02,2.810083778707616123e-02,1.461074821031435145e-04,1.461074821031435145e-04,1.461074821031435145e-04,-2.017483199494588764e+00,-2.019961500986440672e+00,2.478301491852037859e-03,4.569194316397889822e-04,1.000114486015519999e+00
4.704322940201837535e-11,9.988929303545409644e-01,-4.215496102783952009e-02,2.568899771041453090e-02,1.847858771372227994e-04,1.847858771372227994e-04,1.847858771372227994e-04,-2.017526949566230687e+00,-2.019736982840950823e+00,2.210033274720087527e-03,4.571935596987274130e-04,1.000114556325023329e+00
4.723602952251844963e-11,9.988953128200289688e-01,-4.360458213580819392e-02,2.305021053279565982e-02,2.089130774124695522e-04,2.089130774124695522e-04,2.089130774124695522e-04,-2.017572407631386344e+00,-2.018944016182005807e+00,1.371608550619345546e-03,4.574859289430732766e-04,1.000114623887432774e+00
4.742882964301852390e-11,9.989034781362565729e-01,-4.481531886433127998e-02,2.019685997890770246e-02,2.095722436524503126e-04,2.095722436524503126e-04,2.095722436524503126e-04,-2.017619593612861806e+00,-2.019111052222980263e+00,1.491458610118566322e-03,4.577966438188108239e-04,1.000114690762862857e+00
4.762162976351860464e-11,9.989170469002022212e-01,-4.576276821981081072e-02,1.716158721189053882e-02,1.870957239693344027e-04,1.870957239693344027e-04,1.870957239693344027e-04,-2.017668179928221228e+00,-2.020220853442102893e+00,2.552673513881867709e-03,4.581221426295835342e-04,1.000114757308447677e+00
4.781442988401867892e-11,9.989355748464506801e-01,-4.642985823968751036e-02,1.398196151683322487e-02,1.504497309616802450e-04,1.504497309616802450e-04,1.504497309616802450e-04,-2.017717732284906695e+00,-2.020718954210391161e+00,3.001221925484492091e-03,4.584600625612631343e-04,1.000114823494736349e+00
4.800723000451875319e-11,9.989585251567335566e-01,-4.680598957198540272e-02,1.069410694659974313e-02,1.135085749152585729e-04,1.135085749152585729e-04,1.135085749152585729e-04,-2.017768537248336713e+00,-2.019697570974857914e+00,1.929033726521130069e-03,4.588107185044645636e-04,1.000114891801955119e+00
4.820003012501882747e-11,9.989847683267458756e-01,-4.689362381537826030e-02,7.338097531018539926e-03,8.990127339594160619e-05,8.990127339594160619e-05,8.990127339594160619e-05,-2.017820467487367875e+00,-2.018212254109911008e+00,3.917866225430437330e-04,4.591731876519660176e-04,1.000114967026153323e+00
4.839283024551890174e-11,9.990123781509825385e-01,-4.671507628267580758e-02,3.965626640091523061e-03,8.826105429135289475e-05,8.826105429135289475e-05,8.826105429135289475e-05,-2.017872856687553007e+00,-2.018052391271311752e+00,1.795345837586613026e-04,4.595407497853850731e-04,1.000115052346185252e+00
4.858563036601897602e-11,9.990391475572987234e-01,-4.630983823881000550e-02,6.387743167248364010e-04,1.092461607282079551e-04,1.092461607282079551e-04,1.092461607282079551e-04,-2.017924518930541922e+00,-2.019416085641064118e+00,1.491566710522133909e-03,4.599015260683354052e-04,1.000115146943703959e+00
4.877843048651905676e-11,9.990634141414270752e-01,-4.572201016836558579e-02,-2.580877590517440152e-03,1.451495642490011355e-04,1.451495642490011355e-04,1.451495642490011355e-04,-2.017974309167618774e+00,-2.020656926949774945e+00,2.682617782156253815e-03,4.602440768900150324e-04,1.000115246545219883e+00
4.897123060701913104e-11,9.990845077326510060e-01,-4.498767165320750883e-02,-5.643096121177334883e-03,1.824261231563635436e-04,1.824261231563635436e-04,1.824261231563635436e-04,-2.018021545249052640e+00,-2.020529860407012546e+00,2.508315157959782517e-03,4.605614209137041839e-04,1.000115344255077865e+00
4.916403072751920531e-11,9.991026105600715468e-01,-4.413194686563230024e-02,-8.511706397053918349e-03,2.066777333116805030e-04,2.066777333116805030e-04,2.066777333116805030e-04,-2.018065809160674462e+00,-2.019698060227407055e+00,1.632251066732683760e-03,4.608500482361683223e-04,1.000115432273127158e+00
4.935683084801927959e-11,9.991183274651341817e-01,-4.317555071924913945e-02,-1.116189664187409135e-02,2.084174694288662964e-04,2.084174694288662964e-04,2.084174694288662964e-04,-2.018106774733177122e+00,-2.019607325018777821e+00,1.500550285600534993e-03,4.611072641990128073e-04,1.000115505289796758e+00
4.954963096851935386e-11,9.991323235286311277e-01,-4.214152339861568924e-02,-1.358099597229698620e-02,1.870569209963246482e-04,1.870569209963246482e-04,1.870569209963246482e-04,-2.018144331579245776e+00,-2.020432549855275539e+00,2.288218276029984309e-03,4.613312499934400031e-04,1.000115562727184049e+00
4.974243108901942814e-11,9.991451334919049243e-01,-4.105350520510443746e-02,-1.577567107376476666e-02,1.511180583381819403e-04,1.511180583381819403e-04,1.511180583381819403e-04,-2.018178725174625932e+00,-2.020815957018187170e+00,2.637231843561067216e-03,4.615242538610621033e-04,1.000115607769845427e+00
4.993523120951950241e-11,9.991570854987301686e-01,-3.992566953248991718e-02,-1.777839729915497990e-02,1.145992362024735603e-04,1.145992362024735603e-04,1.145992362024735603e-04,-2.018210810975253899e+00,-2.019860422035026470e+00,1.649611059772543948e-03,4.616944198856557193e-04,1.000115644747639587e+00
5.012803133001958315e-11,9.991683532169065574e-01,-3.875270931217850851e-02,-1.964392555979573018e-02,9.133162884662422481e-05,9.133162884662422481e-05,9.133162884662422481e-05,-2.018241657361625307e+00,-2.018571697575308299e+00,3.300402136828953031e-04,4.618526904429805756e-04,1.000115677408687009e+00
5.032083145051965743e-11,9.991791105135785500e-01,-3.750900446877268590e-02,-2.143445728940350514e-02,8.978828537497713660e-05,8.978828537497713660e-05,8.978828537497713660e-05,-2.018272169920408476e+00,-2.018577367070944817e+00,3.051971505361705502e-04,4.620084832672481309e-04,1.000115708917271418e+00
5.051363157101973170e-11,9.991895766851985883e-01,-3.615848339372684794e-02,-2.320189923758340586e-02,1.101884600187329411e-04,1.101884600187329411e-04,1.101884600187329411e-04,-2.018303080615650558e+00,-2.019981830512647569e+00,1.678749896997182040e-03,4.621691884044936251e-04,1.000115742722018641e+00
5.070643169151980598e-11,9.991998415065931338e-01,-3.466747349381959359e-02,-2.497780016351039065e-02,1.446769087738706313e-04,1.446769087738706313e-04,1.446769087738706313e-04,-2.018335122005880944e+00,-2.021227920228574781e+00,2.892798222693811986e-03,4.623419518827985597e-04,1.000115782927129882e+00
5.089923181201988026e-11,9.992096643843535464e-01,-3.301135406573936504e-02,-2.677472229290718195e-02,1.803288763225477831e-04,1.803288763225477831e-04,1.803288763225477831e-04,-2.018369026368077801e+00,-2.021059500580353774e+00,2.690474212275773772e-03,4.625338211598758803e-04,1.000115833144958444e+00
5.109203193251995453e-11,9.992184781184014764e-01,-3.117375901841930655e-02,-2.859307091622774119e-02,2.038649147118758219e-04,2.038649147118758219e-04,2.038649147118758219e-04,-2.018405302396157452e+00,-2.020078508209566692e+00,1.673205813409320893e-03,4.627499033940646713e-04,1.000115894111756720e+00
5.128483205302003527e-11,9.992256080740771207e-01,-2.914521360730398455e-02,-3.042388709960526863e-02,2.064599030887033569e-04,2.064599030887033569e-04,2.064599030887033569e-04,-2.018444015814615966e+00,-2.019773883457651298e+00,1.329867643035534961e-03,4.629917058356590172e-04,1.000115962601125341e+00
5.147763217352010955e-11,9.992305594909658417e-01,-2.692683676467413564e-02,-3.224460438500672405e-02,1.870450597761340707e-04,1.870450597761340707e-04,1.870450597761340707e-04,-2.018484910369422014e+00,-2.020396567323599069e+00,1.911656954177146225e-03,4.632569282354089446e-04,1.000116033526962989e+00
5.167043229402018382e-11,9.992332384348324714e-01,-2.453619207913863842e-02,-3.401445604223467950e-02,1.529114087809587221e-04,1.529114087809587221e-04,1.529114087809587221e-04,-2.018527476327800052e+00,-2.020741356342189654e+00,2.213880014389695266e-03,4.635400487244689823e-04,1.000116102938031659e+00
5.186323241452025810e-11,9.992340427155634863e-01,-2.200746745843368615e-02,-3.567801906245356147e-02,1.171469520393214890e-04,1.171469520393214890e-04,1.171469520393214890e-04,-2.018570923863772126e+00,-2.019979624557731057e+00,1.408700693958803759e-03,4.638331245360668726e-04,1.000116169110793818e+00
5.205603253502033237e-11,9.992338248987004956e-01,-1.938284437852670627e-02,-3.717688525882714701e-02,9.358540506209700233e-05,9.358540506209700233e-05,9.358540506209700233e-05,-2.018614336991596314e+00,-2.018933561941808286e+00,3.192249502119456992e-04,4.641269242454756526e-04,1.000116232077140177e+00
5.224883265552040665e-11,9.992338112114453885e-01,-1.670077744324947183e-02,-3.846052903160084024e-02,9.124644463071478792e-05,9.124644463071478792e-05,9.124644463071478792e-05,-2.018656788112882072e+00,-2.019068026825736606e+00,4.112387128544609752e-04,4.644124420072653003e-04,1.000116292688990383e+00
5.244163277602048739e-11,9.992355286397052172e-01,-1.399030119119723005e-02,-3.948878640296418774e-02,1.107585064198510943e-04,1.107585064198510943e-04,1.107585064198510943e-04,-2.018697625754726666e+00,-2.020462709904428777e+00,1.765084149702148128e-03,4.646831628415710883e-04,1.000116351677890592e+00
5.263443289652056166e-11,9.992406267488551652e-01,-1.127508982145729137e-02,-4.022846902421250981e-02,1.443266894785144431e-04,1.443266894785144431e-04,1.443266894785144431e-04,-2.018736683434432244e+00,-2.021593427848761948e+00,2.856744414329918935e-03,4.649371018247743176e-04,1.000116409187217448e+00
5.282723301702063594e-11,9.992504896065065312e-01,-8.582265880643305186e-03,-4.065352950455281694e-02,1.790250859686751052e-04,1.790250859686751052e-04,1.790250859686751052e-04,-2.018774112277996746e+00,-2.021299414804581751e+00,2.525302526584990992e-03,4.651758615104907308e-04,1.000116465063919824e+00
5.302003313752071022e-11,9.992657698914332309e-01,-5.946816854094970697e-03,-4.075371430350852725e-02,2.018157308385349724e-04,2.018157308385349724e-04,2.018157308385349724e-04,-2.018810051363418179e+00,-2.020194071331013586e+00,1.384019967595584606e-03,4.654011045120229491e-04,1.000116519508331692e+00
5.321283325802078449e-11,9.992861075386862968e-01,-3.406222147184474226e-03,-4.054567059279039903e-02,2.043321349680690777e-04,2.043321349680690777e-04,2.043321349680690777e-04,-2.018844585115946444e+00,-2.019729036793082244e+00,8.844516771360186628e-04,4.656126010952685171e-04,1.000116573075776172e+00
5.340563337852085877e-11,9.993102087129352995e-01,-9.884064792706533792e-04,-4.007514130130577362e-02,1.858200525808884887e-04,1.858200525808884887e-04,1.858200525808884887e-04,-2.018877637563333494e+00,-2.020273092530457504e+00,1.395454967124050080e-03,4.658094771224304030e-04,1.000116625635770973e+00
5.359843349902093951e-11,9.993362650095461985e-01,1.297892090027893920e-03,-3.940538799481232285e-02,1.533144827906308407e-04,1.533144827906308407e-04,1.533144827906308407e-04,-2.018909291741936229e+00,-2.020741753140397723e+00,1.832461398461453141e-03,4.659924163479540853e-04,1.000116675811970168e+00
5.379123361952101378e-11,9.993624633774839117e-01,3.463599506777333571e-03,-3.859903664550583952e-02,1.190269098662205018e-04,1.190269098662205018e-04,1.190269098662205018e-04,-2.018939848222990996e+00,-2.020271938564829561e+00,1.332090341838646766e-03,4.661643839300012664e-04,1.000116722144385628e+00
5.398403374002108806e-11,9.993872816603164289e-01,5.532483883498154342e-03,-3.770581589621539720e-02,9.586362918070508144e-05,9.586362918070508144e-05,9.586362918070508144e-05,-2.018969670512020365e+00,-2.019539612337860390e+00,5.699418258398894445e-04,4.663291016115388176e-04,1.000116764268295322e+00
5.417683386052116233e-11,9.994094785456391072e-01,7.534458226911350774e-03,-3.676202806159505759e-02,9.264016168344613937e-05,9.264016168344613937e-05,9.264016168344613937e-05,-2.018998985078380493e+00,-2.019816212628514851e+00,8.172275501342224791e-04,4.664890033562605807e-04,1.000116802619739120e+00
5.436963398102123661e-11,9.994279347900149046e-01,9.502916252626258595e-03,-3.579632377415498112e-02,1.106838566919345117e-04,1.106838566919345117e-04,1.106838566919345117e-04,-2.019027911289827060e+00,-2.021143770236710324e+00,2.115858946883357721e-03,4.666453976191759900e-04,1.000116838126659857e+00
5.456243410152131089e-11,9.994415777823362212e-01,1.147248909981424606e-02,-3.483198006321620160e-02,1.431519349108867161e-04,1.431519349108867161e-04,1.431519349108867161e-04,-2.019056691891834454e+00,-2.022134621723530312e+00,3.077929831695822970e-03,4.668006170417819439e-04,1.000116872753879393e+00
5.475523422202138516e-11,9.994495332028597856e-01,1.347193933429555526e-02,-3.388206468226828000e-02,1.775425548395054103e-04,1.775425548395054103e-04,1.775425548395054103e-04,-2.019085725913761120e+00,-2.021697482895975284e+00,2.611756982214373871e-03,4.669586984559573610e-04,1.000116909430395440e+00
5.494803434252146590e-11,9.994514722737863899e-01,1.551323765255273844e-02,-3.294302141941304884e-02,2.005978028597509076e-04,2.005978028597509076e-04,2.005978028597509076e-04,-2.019115245236021483e+00,-2.020446011323175028e+00,1.330766087153632555e-03,4.671227204570264392e-04,1.000116950679085681e+00
5.514083446302154018e-11,9.994479327713533534e-01,1.758438263035823693e-02,-3.199434984894868050e-02,2.035893792748331977e-04,2.035893792748331977e-04,2.035893792748331977e-04,-2.019145146921028644e+00,-2.019853153442332072e+00,7.080065213036045154e-04,4.672918498836197473e-04,1.000116997121569984e+00
5.533363458352161445e-11,9.994403352229783710e-01,1.965244243199872065e-02,-3.100544536643303969e-02,1.856752438811664827e-04,1.856752438811664827e-04,1.856752438811664827e-04,-2.019175024799136242e+00,-2.020329962435256643e+00,1.154937636120468561e-03,4.674621537179150018e-04,1.000117047127109915e+00
5.552643470402168873e-11,9.994306405628465839e-01,2.167544698413167298e-02,-2.994307240968716727e-02,1.539811635647679870e-04,1.539811635647679870e-04,1.539811635647679870e-04,-2.019204550754313043e+00,-2.020869566384231764e+00,1.665015629918759673e-03,4.676302896859728755e-04,1.000117097844118730e+00
5.571923482452176300e-11,9.994209230758469564e-01,2.361482401387164295e-02,-2.877292487253393580e-02,1.206295257802509751e-04,1.206295257802509751e-04,1.206295257802509751e-04,-2.019233704353120551e+00,-2.020586817621957021e+00,1.353113268836425749e-03,4.677958492807488249e-04,1.000117146854136552e+00
5.591203494502183728e-11,9.994131446433568433e-01,2.544048231811752228e-02,-2.745647323390012357e-02,9.810404696929396788e-05,9.810404696929396788e-05,9.810404696929396788e-05,-2.019262686968062326e+00,-2.019980843511393065e+00,7.181565433308992200e-04,4.679608363132335756e-04,1.000117193109473224e+00
5.610483506552191802e-11,9.994090898001330991e-01,2.712761026280277252e-02,-2.595118778739245041e-02,9.469853574920187222e-05,9.469853574920187222e-05,9.469853574920187222e-05,-2.019291786895588636e+00,-2.020205402547265994e+00,9.136156516774110361e-04,4.681282229053222396e-04,1.000117236242440644e+00
5.629763518602199229e-11,9.994102020253280427e-01,2.865113381942852033e-02,-2.422016744384763651e-02,1.115663804920551355e-04,1.115663804920551355e-04,1.115663804920551355e-04,-2.019321352186806529e+00,-2.021334763925441091e+00,2.013411738634611481e-03,4.683014131752648497e-04,1.000117275448074494e+00
5.649043530652206657e-11,9.994172186149551385e-01,2.998460873861613987e-02,-2.224761416784276635e-02,1.423311859702912937e-04,1.423311859702912937e-04,1.423311859702912937e-04,-2.019351819896938682e+00,-2.022102579125602428e+00,2.750759228663909612e-03,4.684843263231895758e-04,1.000117310236307899e+00
5.668323542702214085e-11,9.994298415472598895e-01,3.110501080185056749e-02,-2.004926429597242779e-02,1.754033728659039522e-04,1.754033728659039522e-04,1.754033728659039522e-04,-2.019383476448552539e+00,-2.021543767580825435e+00,2.160291132272683205e-03,4.686802909583180589e-04,1.000117342297838441e+00
5.687603554752221512e-11,9.994468067387712873e-01,3.199894736581333776e-02,-1.766980439573276329e-02,1.982362655108497334e-04,1.982362655108497334e-04,1.982362655108497334e-04,-2.019416419846869371e+00,-2.020280778581546421e+00,8.643587346770239361e-04,4.688893586940044060e-04,1.000117375415417120e+00
5.706883566802228940e-11,9.994664055434059335e-01,3.266516413010221720e-02,-1.516996181170032765e-02,2.020564761756933495e-04,2.020564761756933495e-04,2.020564761756933495e-04,-2.019450146827132642e+00,-2.019742350911706730e+00,2.922040845743020527e-04,4.691067135403305583e-04,1.000117413320597226e+00
5.726163578852237014e-11,9.994870660056085487e-01,3.311304936361854356e-02,-1.261350770862437395e-02,1.853299135036956481e-04,1.853299135036956481e-04,1.853299135036956481e-04,-2.019483866075832967e+00,-2.020361443899453047e+00,8.775778236200172840e-04,4.693245141048151643e-04,1.000117458021935191e+00
5.745443590902244441e-11,9.995075591166956430e-01,3.336112955268857871e-02,-1.006136096154383076e-02,1.545139521145763107e-04,1.545139521145763107e-04,1.545139521145763107e-04,-2.019516859682243926e+00,-2.021136071290299263e+00,1.619211608055526243e-03,4.695354540344083062e-04,1.000117509519280246e+00
5.764723602952251869e-11,9.995268357052778940e-01,3.343794779691963703e-02,-7.570492476305489687e-03,1.215865398512088591e-04,1.215865398512088591e-04,1.215865398512088591e-04,-2.019548628698592641e+00,-2.021110407537999087e+00,1.561778839406385757e-03,4.697343032192193989e-04,1.000117566069325115e+00
5.784003615002259296e-11,9.995438804493325113e-01,3.338243732077676024e-02,-5.190545063082299335e-03,9.925079440804108555e-05,9.925079440804108555e-05,9.925079440804108555e-05,-2.019578759981820237e+00,-2.020663068632110093e+00,1.084308650289664104e-03,4.699168711513891086e-04,1.000117624432015129e+00
5.803283627052266724e-11,9.995578430826450589e-01,3.323899042917175667e-02,-2.956017304007007088e-03,9.588996608340069909e-05,9.588996608340069909e-05,9.588996608340069909e-05,-2.019606871940159643e+00,-2.020836743929038004e+00,1.229871988878296742e-03,4.700794523794819477e-04,1.000117680125978126e+00
5.822563639102274151e-11,9.995683124335459357e-01,3.304690930923601805e-02,-8.795873027534486469e-04,1.124544159621107753e-04,1.124544159621107753e-04,1.124544159621107753e-04,-2.019632754271769137e+00,-2.021743516515647876e+00,2.110762243878593070e-03,4.702203090145046661e-04,1.000117728112529303e+00
5.841843651152282225e-11,9.995754497885047662e-01,3.282998601566970709e-02,1.046917986856053980e-03,1.424033479900832944e-04,1.424033479900832944e-04,1.424033479900832944e-04,-2.019656575187331882e+00,-2.022284278385519052e+00,2.627703198187284622e-03,4.703411500565035609e-04,1.000117764546187837e+00
5.861123663202289007e-11,9.995798717482867746e-01,3.259288901044039150e-02,2.844027242638026698e-03,1.743996726571685131e-04,1.743996726571685131e-04,1.743996726571685131e-04,-2.019678789368349658e+00,-2.021609556901375448e+00,1.930767533025581038e-03,4.704465056066332363e-04,1.000117789131816481e+00
5.880403675252297080e-11,9.995823960631657901e-01,3.232577653530284423e-02,4.535360672538512293e-03,1.965319625947289212e-04,1.965319625947289212e-04,1.965319625947289212e-04,-2.019699877381663011e+00,-2.020350046722689363e+00,6.501693410264379122e-04,4.705413536410266661e-04,1.000117805777374080e+00
5.899683687302305154e-11,9.995838381380137694e-01,3.201226881180765926e-02,6.144379071768294592e-03,2.005909836857213953e-04,2.005909836857213953e-04,2.005909836857213953e-04,-2.019720175333603152e+00,-2.019877264819094798e+00,1.570894854916851430e-04,4.706291472534410180e-04,1.000117820216578135e+00
5.918963699352311936e-11,9.995849333257167402e-01,3.163437633617758454e-02,7.697642148293476656e-03,1.850448590668509797e-04,1.850448590668509797e-04,1.850448590668509797e-04,-2.019739927613340758e+00,-2.020579086724332285e+00,8.391591109915100570e-04,4.707123368162193129e-04,1.000117837234510310e+00
5.938243711402320009e-11,9.995863009702095070e-01,3.117217730994147756e-02,9.228568487444473167e-03,1.556962071475439179e-04,1.556962071475439179e-04,1.556962071475439179e-04,-2.019759526766783164e+00,-2.021465896263334283e+00,1.706369496551184833e-03,4.707947426711263307e-04,1.000117860263640912e+00
5.957523723452326791e-11,9.995883736071075054e-01,3.060151223864292225e-02,1.077510738111933479e-02,1.236573043789336503e-04,1.236573043789336503e-04,1.236573043789336503e-04,-2.019779601460028218e+00,-2.021549216095161139e+00,1.769614635132806023e-03,4.708824678205858678e-04,1.000117891498954359e+00
5.976803735502334865e-11,9.995913388619386275e-01,2.989447370199556711e-02,1.237063681076550070e-02,1.012091800473124129e-04,1.012091800473124129e-04,1.012091800473124129e-04,-2.019800790791464351e+00,-2.021099078471075394e+00,1.298287679611050344e-03,4.709819021223755355e-04,1.000117930316885895e+00
5.996083747552341646e-11,9.995951544361384444e-01,2.902407524696752963e-02,1.403396983447310724e-02,9.701767587293041323e-05,9.701767587293041323e-05,9.701767587293041323e-05,-2.019823507315117173e+00,-2.021108165428398884e+00,1.284658113281801628e-03,4.710972940274035727e-04,1.000117972412056133e+00
6.015363759602349720e-11,9.995995988595077764e-01,2.797015442437070579e-02,1.576495176103546308e-02,1.126325373712914958e-04,1.126325373712914958e-04,1.126325373712914958e-04,-2.019847940346863435e+00,-2.021764305889301561e+00,1.916365542438338340e-03,4.712305564159608860e-04,1.000118012186290262e+00
6.034643771652357794e-11,9.996043003801428073e-01,2.672284737046231456e-02,1.754641757875346694e-02,1.418385799616158477e-04,1.418385799616158477e-04,1.418385799616158477e-04,-2.019874153215498680e+00,-2.022125501956847593e+00,2.251348741349024941e-03,4.713825989458618275e-04,1.000118046318485998e+00
6.053923783702364575e-11,9.996087820006031022e-01,2.528318613360910905e-02,1.934773314395861130e-02,1.732216310396637610e-04,1.732216310396637610e-04,1.732216310396637610e-04,-2.019902192522889273e+00,-2.021454945382799906e+00,1.552752859910489945e-03,4.715534763809899835e-04,1.000118075185227884e+00
6.073203795752372649e-11,9.996126092447139566e-01,2.366346953237584774e-02,2.112592247454537012e-02,1.947970434868018317e-04,1.947970434868018317e-04,1.947970434868018317e-04,-2.019931771658464381e+00,-2.020337285499020918e+00,4.055138405565954425e-04,4.717405000180353923e-04,1.000118101722226038e+00
6.092483807802379430e-11,9.996156267858341549e-01,2.188920284380826281e-02,2.282616534081088194e-02,1.986317684947219633e-04,1.986317684947219633e-04,1.986317684947219633e-04,-2.019962157579554773e+00,-2.020025875611829225e+00,6.371803227440146951e-05,4.719364691157882101e-04,1.000118129560361835e+00
6.111763819852387504e-11,9.996181302841690153e-01,2.000054173899595833e-02,2.438679268380431961e-02,1.836143263979951330e-04,1.836143263979951330e-04,1.836143263979951330e-04,-2.019992273869998467e+00,-2.020855643219556796e+00,8.633693495581120638e-04,4.721306989623503679e-04,1.000118161878632783e+00
6.131043831902394285e-11,9.996208148475231869e-01,1.804908020151779410e-02,2.575027695706126260e-02,1.555744043895152396e-04,1.555744043895152396e-04,1.555744043895152396e-04,-2.020021102943307945e+00,-2.021835278071280939e+00,1.814175127972888699e-03,4.723129534583971013e-04,1.000118200807624369e+00
6.150323843952402359e-11,9.996245138033014177e-01,1.608857733043301402e-02,2.687517494522492431e-02,1.250188174962836541e-04,1.250188174962836541e-04,1.250188174962836541e-04,-2.020048062765890773e+00,-2.021960830551332577e+00,1.912767785441653887e-03,4.724771339261339188e-04,1.000118246512303521e+00
6.169603856002410433e-11,9.996299313684884336e-01,1.416342804292281855e-02,2.774215101770823380e-02,1.033635805606956205e-04,1.033635805606956205e-04,1.033635805606956205e-04,-2.020073046785978210e+00,-2.021447256154431216e+00,1.374209368452992226e-03,4.726216512038328285e-04,1.000118296099708370e+00
6.188883868052417214e-11,9.996375418807151858e-01,1.230111693219954581e-02,2.835200099111026550e-02,9.881932501935625397e-05,9.881932501935625397e-05,9.881932501935625397e-05,-2.020096012322064816e+00,-2.021260421653113148e+00,1.164409331048548747e-03,4.727473874878351996e-04,1.000118343892388850e+00
6.208163880102425288e-11,9.996475938169329112e-01,1.051211520472107065e-02,2.871970294594641815e-02,1.132503943499771809e-04,1.132503943499771809e-04,1.132503943499771809e-04,-2.020117290469244153e+00,-2.021690881070612011e+00,1.573590601367947555e-03,4.728564744307867172e-04,1.000118384043955810e+00
6.227443892152432070e-11,9.996600414119137801e-01,8.795280663666036128e-03,2.887013175402512385e-02,1.412519473579233167e-04,1.412519473579233167e-04,1.412519473579233167e-04,-2.020137247496019750e+00,-2.021956882383443066e+00,1.819634887423531673e-03,4.729525754571831607e-04,1.000118413764460756e+00
6.246723904202440143e-11,9.996743920169067765e-01,7.143654140881664123e-03,2.883745030764013270e-02,1.720561230388286582e-04,1.720561230388286582e-04,1.720561230388286582e-04,-2.020156381010752789e+00,-2.021380262816066864e+00,1.223881805314184276e-03,4.730405510852211688e-04,1.000118434213935315e+00
6.266003916252448217e-11,9.996896607061362960e-01,5.546971685861778328e-03,2.866534282763751398e-02,1.937258146262718270e-04,1.937258146262718270e-04,1.937258146262718270e-04,-2.020175095709870750e+00,-2.020473505153436822e+00,2.984094435659143812e-04,4.731245320088265380e-04,1.000118448801780247e+00
6.285283928302454999e-11,9.997045817802386880e-01,3.991208289955012686e-03,2.840366678754463817e-02,1.979524693559078091e-04,1.979524693559078091e-04,1.979524693559078091e-04,-2.020193568610882284e+00,-2.020362882665764470e+00,1.693140548823405872e-04,4.732063092238582660e-04,1.000118461359936317e+00
6.304563940352463072e-11,9.997179746781063026e-01,2.458023428040584900e-03,2.810035171753360456e-02,1.833541530837156730e-04,1.833541530837156730e-04,1.833541530837156730e-04,-2.020211814957560303e+00,-2.021307708904653389e+00,1.095893947093262016e-03,4.732861115175458571e-04,1.000118475497180581e+00
6.323843952402469854e-11,9.997290007272495727e-01,9.261020145216492276e-04,2.779241233436699487e-02,1.558433951208530743e-04,1.558433951208530743e-04,1.558433951208530743e-04,-2.020229916715444940e+00,-2.022325226797527797e+00,2.095310082082979704e-03,4.733648471177211202e-04,1.000118494125674662e+00
6.343123964452477928e-11,9.997371657055508232e-01,-6.261706619232336761e-04,2.750148579583555977e-02,1.260541328826136952e-04,1.260541328826136952e-04,1.260541328826136952e-04,-2.020248129421434502e+00,-2.022419658070485848e+00,2.171528649051430050e-03,4.734450690812337529e-04,1.000118518503426923e+00
6.362403976502484709e-11,9.997421719274934837e-01,-2.218385424483927844e-03,2.723531146532016597e-02,1.051325810588983937e-04,1.051325810588983937e-04,1.051325810588983937e-04,-2.020266760092044311e+00,-2.021785150093054817e+00,1.518390001010402586e-03,4.735297518143520242e-04,1.000118547696253746e+00
6.381683988552492783e-11,9.997438341565091369e-01,-3.866476627467941955e-03,2.699115100355509514e-02,1.006714048411182829e-04,1.006714048411182829e-04,1.006714048411182829e-04,-2.020285936868376986e+00,-2.021404819488425098e+00,1.118882620048250454e-03,4.736205999901163012e-04,1.000118579215037107e+00
6.400964000602500857e-11,9.997421591626424187e-01,-5.580304061097930007e-03,2.675632327377419975e-02,1.141530001956667957e-04,1.141530001956667957e-04,1.141530001956667957e-04,-2.020305683284648435e+00,-2.021655340808436563e+00,1.349657523788300477e-03,4.737178883581073634e-04,1.000118610216483184e+00
6.420244012652507638e-11,9.997374958337870154e-01,-7.359262021234392812e-03,2.650573505432781904e-02,1.405285647874747706e-04,1.405285647874747706e-04,1.405285647874747706e-04,-2.020325999798620487e+00,-2.021868412472720422e+00,1.542412674099993006e-03,4.738216240825254876e-04,1.000118638428598050e+00
6.439524024702515712e-11,9.997306124248893644e-01,-9.187247047350282497e-03,2.620108401676396817e-02,1.699645231383659202e-04,1.699645231383659202e-04,1.699645231383659202e-04,-2.020346887789959744e+00,-2.021402518799216175e+00,1.055631009256381920e-03,4.739318275267531493e-04,1.000118662705568262e+00
6.458804036752522493e-11,9.997226672955792370e-01,-1.103052913807413271e-02,2.579581771423582887e-02,1.913176944302620304e-04,1.913176944302620304e-04,1.913176944302620304e-04,-2.020368191627795351e+00,-2.020672444479638230e+00,3.042528518427693100e-04,4.740471180331098803e-04,1.000118683287005483e+00
6.478084048802530567e-11,9.997151088521337714e-01,-1.284145062610374949e-02,2.524471808624704702e-02,1.963294984250809900e-04,1.963294984250809900e-04,1.963294984250809900e-04,-2.020389530637036302e+00,-2.020671683118106188e+00,2.821524810700545382e-04,4.741638705281820852e-04,1.000118701704064250e+00
6.497364060852537348e-11,9.997094968901961698e-01,-1.456751964324487329e-02,2.451288163945432308e-02,1.829809013499624545e-04,1.829809013499624545e-04,1.829809013499624545e-04,-2.020410495247802807e+00,-2.021606581368629474e+00,1.196086120826801106e-03,4.742779713227620762e-04,1.000118720340744227e+00
6.516644072902545422e-11,9.997072259359872648e-01,-1.616197403292178592e-02,2.357988815736823326e-02,1.564685677346024063e-04,1.564685677346024063e-04,1.564685677346024063e-04,-2.020430943783464883e+00,-2.022524947261758577e+00,2.094003478293703351e-03,4.743877824821857050e-04,1.000118741556101032e+00
6.535924084952553496e-11,9.997092192319648740e-01,-1.759112363075779339e-02,2.243941814197514609e-02,1.271741847671021706e-04,1.271741847671021706e-04,1.271741847671021706e-04,-2.020451107003715219e+00,-2.022489327101969714e+00,2.038220098254593139e-03,4.744952011759010955e-04,1.000118766456735697e+00
6.555204097002560277e-11,9.997157323231017356e-01,-1.883633061975208481e-02,2.109776745301168016e-02,1.064361680410322563e-04,1.064361680410322563e-04,1.064361680410322563e-04,-2.020471294605505452e+00,-2.021723157146180228e+00,1.251862540674974263e-03,4.746037504319165139e-04,1.000118794231847241e+00
6.574484109052568351e-11,9.997263474917784665e-01,-1.989210408372362945e-02,1.957394646377688327e-02,1.020236343790027202e-04,1.020236343790027202e-04,1.020236343790027202e-04,-2.020491800089363021e+00,-2.021224135504359420e+00,7.323354149961978617e-04,4.747157615997971820e-04,1.000118822932738016e+00
6.593764121102575132e-11,9.997401126272661420e-01,-2.076337732230206304e-02,1.790077324194993061e-02,1.152669551386066653e-04,1.152669551386066653e-04,1.152669551386066653e-04,-2.020512628270485944e+00,-2.021429168579769620e+00,9.165403092837678435e-04,4.748312024012350894e-04,1.000118851082191007e+00
6.613044133152583206e-11,9.997557303167804443e-01,-2.146371466440124415e-02,1.612398446729807616e-02,1.408651583804536366e-04,1.408651583804536366e-04,1.408651583804536366e-04,-2.020533623505735843e+00,-2.021743414887072987e+00,1.209791381337197271e-03,4.749484038365913308e-04,1.000118878593169391e+00
6.632324145202591280e-11,9.997717578127379712e-01,-2.201404049718643646e-02,1.429723974820881240e-02,1.691336889533415287e-04,1.691336889533415287e-04,1.691336889533415287e-04,-2.020554558289022307e+00,-2.021517191388365386e+00,9.626330993430299611e-04,4.750650360745285565e-04,1.000118906351780801e+00
6.651604157252598061e-11,9.997868269164271737e-01,-2.244080110737942807e-02,1.247420956623500679e-02,1.896060551431613997e-04,1.896060551431613997e-04,1.896060551431613997e-04,-2.020575129339735820e+00,-2.021049843925012635e+00,4.747145852768761671e-04,4.751781500202339570e-04,1.000118934963776685e+00
6.670884169302606135e-11,9.997998623105842642e-01,-2.277340838025905187e-02,1.070144078514190938e-02,1.947171291408339444e-04,1.947171291408339444e-04,1.947171291408339444e-04,-2.020594944213855104e+00,-2.021189742007620804e+00,5.947977937656574688e-04,4.752839557759309572e-04,1.000118963609993639e+00
6.690164181352612917e-11,9.998102125953295394e-01,-2.304172446357486553e-02,9.014740095306041090e-03,1.824893444298882907e-04,1.824893444298882907e-04,1.824893444298882907e-04,-2.020613621406240235e+00,-2.022093389195601443e+00,1.479767789361342888e-03,4.753787480660536424e-04,1.000118990115170581e+00
6.709444193402620990e-11,9.998176234242360794e-01,-2.327401884199875939e-02,7.438349983325655626e-03,1.573944689453611308e-04,1.573944689453611308e-04,1.573944689453611308e-04,-2.020630967229339436e+00,-2.022880666406014161e+00,2.249699176674901241e-03,4.754607118501149644e-04,1.000119012558077669e+00
6.728724205452627772e-11,9.998221058783047788e-01,-2.349477611317237966e-02,5.984025852745039967e-03,1.289129856777346522e-04,1.289129856777346522e-04,1.289129856777346522e-04,-2.020647058874404323e+00,-2.022701356095416791e+00,2.054297221012311384e-03,4.755306809739914928e-04,1.000119030817198551e+00
6.748004217502635846e-11,9.998238433038144635e-01,-2.372140505671645541e-02,4.648631199864754378e-03,1.080205061076822381e-04,1.080205061076822381e-04,1.080205061076822381e-04,-2.020662160961410603e+00,-2.021810916184831441e+00,1.148755223420624234e-03,4.755910208454972379e-04,1.000119046202968542e+00
6.767284229552643919e-11,9.998232108275751928e-01,-2.395998701574429332e-02,3.412260161517511464e-03,1.028255015208847772e-04,1.028255015208847772e-04,1.028255015208847772e-04,-2.020676476835990165e+00,-2.021217182603956442e+00,5.407057679661737750e-04,4.756440547512564274e-04,1.000119059864008175e+00
6.786564241602650701e-11,9.998208324523665258e-01,-2.420186926765890284e-02,2.240239509426841195e-03,1.152379405975364443e-04,1.152379405975364443e-04,1.152379405975364443e-04,-2.020690193828535097e+00,-2.021391737219533358e+00,7.015433909984619080e-04,4.756917716198138710e-04,1.000119072140449150e+00
6.805844253652658775e-11,9.998175458438899321e-01,-2.442348683137552864e-02,1.089961648828943449e-03,1.402340608066115493e-04,1.402340608066115493e-04,1.402340608066115493e-04,-2.020703570784831982e+00,-2.021785747994565785e+00,1.082177209734008078e-03,4.757367186618752220e-04,1.000119083281034715e+00
6.825124265702665556e-11,9.998142434287378144e-01,-2.459047025632513442e-02,-8.026469410805921287e-05,1.680310736472619181e-04,1.680310736472619181e-04,1.680310736472619181e-04,-2.020716970043665128e+00,-2.021728066644501887e+00,1.011096600836706083e-03,4.757824096904988715e-04,1.000119094159713118e+00
6.844404277752673630e-11,9.998116900332504331e-01,-2.466467403366529379e-02,-1.304517593330810962e-03,1.880753675013779663e-04,1.880753675013779663e-04,1.880753675013779663e-04,-2.020730747515512071e+00,-2.021399363731438470e+00,6.686162159264764839e-04,4.758324165080200568e-04,1.000119106258533730e+00
6.863684289802681704e-11,9.998104246821236663e-01,-2.461112315516236423e-02,-2.606582372030832439e-03,1.930484720525278437e-04,1.930484720525278437e-04,1.930484720525278437e-04,-2.020745155616028299e+00,-2.021534411922425889e+00,7.892563063977674079e-04,4.758893323624270870e-04,1.000119121135607969e+00
6.882964301852688485e-11,9.998107460983489680e-01,-2.440244124922511665e-02,-3.999640490750463323e-03,1.813741397391016802e-04,1.813741397391016802e-04,1.813741397391016802e-04,-2.020760376897651867e+00,-2.022288647934515460e+00,1.528271036863501501e-03,4.759549879504238390e-04,1.000119139473271357e+00
6.902244313902696559e-11,9.998127076857026285e-01,-2.402053642258934751e-02,-5.485484821035283703e-03,1.575544285568076521e-04,1.575544285568076521e-04,1.575544285568076521e-04,-2.020776639469109792e+00,-2.022883289145416708e+00,2.106649676306820811e-03,4.760314587536708169e-04,1.000119160212145308e+00
6.921524325952703340e-11,9.998160964778549653e-01,-2.345699068030509052e-02,-7.052457918622424479e-03,1.304659528764271143e-04,1.304659528764271143e-04,1.304659528764271143e-04,-2.020794096370626125e+00,-2.022574080665747065e+00,1.779984295120766447e-03,4.761210432939027280e-04,1.000119181036168925e+00
6.940804338002711414e-11,9.998204666062130430e-01,-2.271329310124578504e-02,-8.674137569983406126e-03,1.102309364837337607e-04,1.102309364837337607e-04,1.102309364837337607e-04,-2.020812916763289113e+00,-2.021644763099230691e+00,8.318463359417037264e-04,4.762244594784621949e-04,1.000119200272256981e+00
6.960084350052718195e-11,9.998252871259566410e-01,-2.180077671622216232e-02,-1.031129542924074001e-02,1.045695547918018353e-04,1.045695547918018353e-04,1.045695547918018353e-04,-2.020832812416613500e+00,-2.021080826405028397e+00,2.480139884150767810e-04,4.763390530400026684e-04,1.000119218327794490e+00
6.979364362102726269e-11,9.998301324709107929e-01,-2.073968847532585077e-02,-1.191734780954179125e-02,1.157991703861568238e-04,1.157991703861568238e-04,1.157991703861568238e-04,-2.020853220570860476e+00,-2.021352241643176395e+00,4.990210723159094371e-04,4.764593222152853098e-04,1.000119237378168657e+00
6.998644374152734343e-11,9.998347774227328566e-01,-1.955754836324148996e-02,-1.344481694141977379e-02,1.397085249252507527e-04,1.397085249252507527e-04,1.397085249252507527e-04,-2.020873553488292895e+00,-2.021912657355779519e+00,1.039103867486667557e-03,4.765793441078237025e-04,1.000119259916362857e+00
7.017924386202741124e-11,9.998391654253490080e-01,-1.828756691266681528e-02,-1.485010137792910911e-02,1.670324858233110876e-04,1.670324858233110876e-04,1.670324858233110876e-04,-2.020893358016343289e+00,-2.022039336153799827e+00,1.145978137456519445e-03,4.766944746017383891e-04,1.000119287133255375e+00
7.037204398252749198e-11,9.998433508078337084e-01,-1.696738906030204053e-02,-1.609612928367262427e-02,1.871329972841454664e-04,1.871329972841454664e-04,1.871329972841454664e-04,-2.020912269063366740e+00,-2.021812614857102730e+00,9.003457937358291113e-04,4.768010246124471216e-04,1.000119317821696052e+00
7.056484410302755980e-11,9.998474944576479784e-01,-1.563729948589965765e-02,-1.715462096826841226e-02,1.923236970937275176e-04,1.923236970937275176e-04,1.923236970937275176e-04,-2.020929941623539783e+00,-2.021891817736019448e+00,9.618761124794793617e-04,4.768954111422306873e-04,1.000119348656048457e+00
7.075764422352764053e-11,9.998518677771205398e-01,-1.433653295725400602e-02,-1.800940149107474464e-02,1.808772600413189864e-04,1.808772600413189864e-04,1.808772600413189864e-04,-2.020946015811377894e+00,-2.022462188594431609e+00,1.516172783053868151e-03,4.769747380905717520e-04,1.000119375891266094e+00
7.095044434402770835e-11,9.998567776522270245e-01,-1.309729817014352801e-02,-1.865992343828118752e-02,1.574624416699559027e-04,1.574624416699559027e-04,1.574624416699559027e-04,-2.020960442669684998e+00,-2.022864828687057859e+00,1.904386017372735511e-03,4.770384685166134133e-04,1.000119397120748488e+00
7.114324446452778909e-11,9.998624245535544519e-01,-1.193807576716855202e-02,-1.912248706740561285e-02,1.310686152511881576e-04,1.310686152511881576e-04,1.310686152511881576e-04,-2.020973557740797233e+00,-2.022458263440026549e+00,1.484705699229376449e-03,4.770890598099002903e-04,1.000119411939068392e+00
7.133604458502786982e-11,9.998688055545240649e-01,-1.085916306594613898e-02,-1.942744722335727758e-02,1.115191363027636865e-04,1.115191363027636865e-04,1.115191363027636865e-04,-2.020985754527656386e+00,-2.021547111743661862e+00,5.613572160055301527e-04,4.771305468981606904e-04,1.000119421553623988e+00
7.152884470552793764e-11,9.998757322080996657e-01,-9.842945077072003807e-03,-1.961341337159438689e-02,1.059581635936049620e-04,1.059581635936049620e-04,1.059581635936049620e-04,-2.020997376780284238e+00,-2.021078225050424670e+00,8.084827014028712921e-05,4.771664929481524630e-04,1.000119427810908235e+00
7.172164482602801838e-11,9.998829049884284670e-01,-8.858973847507245827e-03,-1.972134776011814569e-02,1.163999835444213437e-04,1.163999835444213437e-04,1.163999835444213437e-04,-2.021008666428321554e+00,-2.021478541946975849e+00,4.698755186543821069e-04,4.771993600207924575e-04,1.000119432351092019e+00
7.191444494652808619e-11,9.998899389791521264e-01,-7.871496139903944728e-03,-1.979062604130377850e-02,1.390010609061588661e-04,1.390010609061588661e-04,1.390010609061588661e-04,-2.021019864462745286e+00,-2.022179846730880026e+00,1.159982268134741347e-03,4.772314772055954589e-04,1.000119436772102688e+00
7.210724506702816693e-11,9.998963340806211741e-01,-6.846414070267142250e-03,-1.985656691792146364e-02,1.653201818448067596e-04,1.653201818448067596e-04,1.653201818448067596e-04,-2.021031280380400474e+00,-2.022421211366069560e+00,1.389930985669150191e-03,4.772658177934801160e-04,1.000119443412810227e+00
7.230004518752824767e-11,9.999014948304107975e-01,-5.756009118476603827e-03,-1.994750741990053769e-02,1.853328521792143408e-04,1.853328521792143408e-04,1.853328521792143408e-04,-2.021043202480899748e+00,-2.022211041638125817e+00,1.167839157226202487e-03,4.773053326192191938e-04,1.000119454965678667e+00
7.249284530802831548e-11,9.999048690849593468e-01,-4.581503230198975991e-03,-2.008066734489204891e-02,1.912781104729271054e-04,1.912781104729271054e-04,1.912781104729271054e-04,-2.021055791510074862e+00,-2.022170453967236270e+00,1.114662457161505037e-03,4.773517710891208763e-04,1.000119472512509322e+00
7.268564542852839622e-11,9.999061298303527634e-01,-3.314174857607892280e-03,-2.025839421638615107e-02,1.808318385395746135e-04,1.808318385395746135e-04,1.808318385395746135e-04,-2.021069027343076918e+00,-2.022537858407132738e+00,1.468831064055885248e-03,4.774055486199571085e-04,1.000119494192542646e+00
7.287844554902846403e-11,9.999052622599314821e-01,-1.955347469649329917e-03,-2.046723431679205521e-02,1.581387410363705543e-04,1.581387410363705543e-04,1.581387410363705543e-04,-2.021082902731514253e+00,-2.022771921787933636e+00,1.689019056419434816e-03,4.774665995390129031e-04,1.000119516334726510e+00
7.307124566952854477e-11,9.999025179241397554e-01,-5.152991998502015874e-04,-2.068061680304406069e-02,1.321212007971024605e-04,1.321212007971024605e-04,1.321212007971024605e-04,-2.021097456057538100e+00,-2.022325151104922281e+00,1.227695047384038101e-03,4.775348019057760476e-04,1.000119535894772316e+00
7.326404579002861258e-11,9.998983305627712204e-01,9.884450246173167708e-04,-2.086350535737007891e-02,1.128095747467077701e-04,1.128095747467077701e-04,1.128095747467077701e-04,-2.021112588069625904e+00,-2.021495870101119419e+00,3.832820314936970620e-04,4.776092905295028406e-04,1.000119551830249254e+00
7.345684591052869332e-11,9.998932946899474761e-01,2.532504184666014343e-03,-2.097665587452444275e-02,1.073813106327860348e-04,1.073813106327860348e-04,1.073813106327860348e-04,-2.021128041423175148e+00,-2.021151114247609737e+00,2.307282443449380316e-05,4.776876830076293178e-04,1.000119564778769288e+00
7.364964603102877406e-11,9.998881911626757990e-01,4.088076544292525497e-03,-2.097970675249087244e-02,1.175788747578185810e-04,1.175788747578185810e-04,1.175788747578185810e-04,-2.021143468599051030e+00,-2.021654122494898509e+00,5.106538958472738770e-04,4.777665742021999676e-04,1.000119576131169641e+00
7.384244615152884187e-11,9.998839540467017173e-01,5.620895553116038099e-03,-2.083439061793446873e-02,1.393397748997581725e-04,1.393397748997581725e-04,1.393397748997581725e-04,-2.021158590723741710e+00,-2.022416232896900645e+00,1.257642173158997562e-03,4.778431347598464420e-04,1.000119587457847903e+00
7.403524627202892261e-11,9.998815177868710657e-01,7.092206995798449112e-03,-2.050941565418984425e-02,1.644761248190174693e-04,1.644761248190174693e-04,1.644761248190174693e-04,-2.021173318923191964e+00,-2.022665425450883347e+00,1.492106527691441963e-03,4.779162591159292301e-04,1.000119600245393148e+00
7.422804639252899042e-11,9.998816061503642549e-01,8.462188475369815388e-03,-1.998666170668018938e-02,1.836412082985678599e-04,1.836412082985678599e-04,1.836412082985678599e-04,-2.021187704061813140e+00,-2.022384526481786793e+00,1.196822419973689669e-03,4.779861861564047585e-04,1.000119615447381705e+00
7.442084651302907116e-11,9.998845840956505082e-01,9.695840780603733403e-03,-1.926605893781058870e-02,1.896401171465191633e-04,1.896401171465191633e-04,1.896401171465191633e-04,-2.021201706432002698e+00,-2.022184846645157297e+00,9.831402131544888200e-04,4.780532883430509182e-04,1.000119632919006518e+00
7.461364663352913898e-11,9.998904278716717053e-01,1.076954926596192588e-02,-1.836620224104392948e-02,1.800977132183752218e-04,1.800977132183752218e-04,1.800977132183752218e-04,-2.021215345214990133e+00,-2.022371415080438162e+00,1.156069865448116837e-03,4.781176144669496155e-04,1.000119651538394105e+00
7.480644675402921971e-11,9.998987645656790546e-01,1.167570802453078184e-02,-1.732009952892954105e-02,1.585228613099793097e-04,1.585228613099793097e-04,1.585228613099793097e-04,-2.021228746528697329e+00,-2.022522713426611052e+00,1.293966897913882263e-03,4.781795219164528899e-04,1.000119670214381529e+00
7.499924687452930045e-11,9.999089206903625238e-01,1.242365159334041930e-02,-1.616849482572222177e-02,1.331576076111826265e-04,1.331576076111826265e-04,1.331576076111826265e-04,-2.021242013774818158e+00,-2.022153897025996017e+00,9.118832511777904236e-04,4.782400108108566064e-04,1.000119688542824736e+00
7.519204699502936827e-11,9.999199913652698779e-01,1.303697164681471427e-02,-1.495412534816005154e-02,1.138261943354138678e-04,1.138261943354138678e-04,1.138261943354138678e-04,-2.021255219859852126e+00,-2.021515720053131737e+00,2.605001932796738306e-04,4.782997905982298500e-04,1.000119706170885969e+00
7.538484711552944901e-11,9.999309693204732064e-01,1.354861354352585208e-02,-1.371842063007130963e-02,1.079932429884667306e-04,1.079932429884667306e-04,1.079932429884667306e-04,-2.021268278976179111e+00,-2.021367917722369345e+00,9.963874619019097325e-05,4.783581119724869091e-04,1.000119722007189571e+00
7.557764723602951682e-11,9.999409128987635231e-01,1.399529625283912372e-02,-1.249953023973581628e-02,1.177606682058876460e-04,1.177606682058876460e-04,1.177606682058876460e-04,-2.021280984094063538e+00,-2.021994593145029828e+00,7.136090509665015584e-04,4.784129842573052157e-04,1.000119734830278606e+00
7.577044735652959756e-11,9.999490762703087121e-01,1.441232545871182040e-02,-1.132984625885614244e-02,1.391392320487651693e-04,1.391392320487651693e-04,1.391392320487651693e-04,-2.021293165675937864e+00,-2.022797045045371611e+00,1.503879369433967425e-03,4.784627187582936336e-04,1.000119744733964255e+00
7.596324747702967830e-11,9.999549568283110368e-01,1.482938001871015286e-02,-1.023276340194049713e-02,1.638160788032352096e-04,1.638160788032352096e-04,1.638160788032352096e-04,-2.021304810239247463e+00,-2.023015618278741545e+00,1.710808039493863985e-03,4.785071059244680133e-04,1.000119753476832019e+00
7.615604759752974611e-11,9.999582939371897128e-01,1.526759830938816641e-02,-9.220138310284850883e-03,1.824910132593810994e-04,1.824910132593810994e-04,1.824910132593810994e-04,-2.021315977205566217e+00,-2.022628823537597320e+00,1.312846332031073751e-03,4.785470434267798698e-04,1.000119763167348186e+00
7.634884771802982685e-11,9.999590775868607562e-01,1.573808207380226684e-02,-8.291788333364875224e-03,1.883325700607980577e-04,1.883325700607980577e-04,1.883325700607980577e-04,-2.021326701678490601e+00,-2.022265427266861426e+00,9.387255883706884961e-04,4.785833524207444242e-04,1.000119774693528640e+00
7.654164783852989466e-11,9.999575675561476196e-01,1.624165557702572996e-02,-7.436746038421640156e-03,1.793285682422291242e-04,1.793285682422291242e-04,1.793285682422291242e-04,-2.021337053739478140e+00,-2.022301225677066494e+00,9.641719375882500890e-04,4.786163893867301212e-04,1.000119787381295700e+00
7.673444795902997540e-11,9.999542699300112414e-01,1.676941830655949081e-02,-6.634870249594344502e-03,1.588959399977367827e-04,1.588959399977367827e-04,1.588959399977367827e-04,-2.021347092896984332e+00,-2.022404779233903493e+00,1.057686336919096311e-03,4.786467944771082852e-04,1.000119799892671191e+00
7.692724807953004321e-11,9.999498507363345778e-01,1.730359788343062075e-02,-5.857984236183374181e-03,1.346655124546122860e-04,1.346655124546122860e-04,1.346655124546122860e-04,-2.021356969077506172e+00,-2.022125214779207258e+00,7.682457017011283832e-04,4.786760589538333879e-04,1.000119811273128212e+00
7.712004820003012395e-11,9.999450415043467100e-01,1.781851583920608315e-02,-5.071272527560620122e-03,1.157815957922843044e-04,1.157815957922843044e-04,1.157815957922843044e-04,-2.021366854739762520e+00,-2.021644027528449961e+00,2.771727886876043830e-04,4.787058979313308575e-04,1.000119821234053408e+00
7.731284832053020469e-11,9.999405898736617448e-01,1.828202109211246595e-02,-4.236526335892226366e-03,1.095010334391493384e-04,1.095010334391493384e-04,1.095010334391493384e-04,-2.021376843239873988e+00,-2.021608956543651470e+00,2.321133037772944350e-04,4.787373098630847020e-04,1.000119829757314172e+00
7.750564844103027250e-11,9.999372214588750918e-01,1.865804910463247923e-02,-3.318001897034185323e-03,1.183032030932521721e-04,1.183032030932521721e-04,1.183032030932521721e-04,-2.021386986018869347e+00,-2.022248308159079855e+00,8.613221402103497099e-04,4.787708523242204775e-04,1.000119836843750942e+00
7.769844856153035324e-11,9.999355390455462178e-01,1.891066382461771209e-02,-2.289668390928428429e-03,1.387761317838902655e-04,1.387761317838902655e-04,1.387761317838902655e-04,-2.021397437427208565e+00,-2.022977960360057725e+00,1.580522932849274392e-03,4.788079292593852999e-04,1.000119842812376314e+00
7.789124868203042105e-11,9.999358677863033895e-01,1.900914265113809801e-02,-1.141145957086265586e-03,1.629182543576898731e-04,1.629182543576898731e-04,1.629182543576898731e-04,-2.021408503527925671e+00,-2.023079954145583947e+00,1.671450617658293974e-03,4.788512590114255073e-04,1.000119848599498651e+00
7.808404880253050179e-11,9.999381542747931562e-01,1.893296460205887155e-02,1.199800136057219092e-04,1.813753278981463290e-04,1.813753278981463290e-04,1.813753278981463290e-04,-2.021420390899335562e+00,-2.022566905234964185e+00,1.146514335628604940e-03,4.789035658263547700e-04,1.000119855505449351e+00
7.827684892303058253e-11,9.999420076389657908e-01,1.867541730341251011e-02,1.469803383932955952e-03,1.871783996337372108e-04,1.871783996337372108e-04,1.871783996337372108e-04,-2.021433186508363011e+00,-2.022094359272744057e+00,6.611727643808954034e-04,4.789656901192688933e-04,1.000119864719290597e+00
7.846964904353065034e-11,9.999468553536690063e-01,1.824489854813805129e-02,2.872157643884591226e-03,1.783633972429993588e-04,1.783633972429993588e-04,1.783633972429993588e-04,-2.021446779854213727e+00,-2.022086325847599841e+00,6.395459933860255007e-04,4.790359289710544293e-04,1.000119877125208889e+00
7.866244916403073108e-11,9.999521107033548795e-01,1.766358575433108619e-02,4.283347000894090206e-03,1.585006330913734643e-04,1.585006330913734643e-04,1.585006330913734643e-04,-2.021460829120774960e+00,-2.022262449180317390e+00,8.016200595426182986e-04,4.791109308366104129e-04,1.000119893186672382e+00
7.885524928453079890e-11,9.999572813131406557e-01,1.696381933222071078e-02,5.656973675814900605e-03,1.351509559147004284e-04,1.351509559147004284e-04,1.351509559147004284e-04,-2.021474958723352700e+00,-2.022161001939191571e+00,6.860432158388971068e-04,4.791868952252677119e-04,1.000119912535795574e+00
7.904804940503087963e-11,9.999620232928799757e-01,1.618322865800952970e-02,6.949143124975840080e-03,1.170164005943313942e-04,1.170164005943313942e-04,1.170164005943313942e-04,-2.021488787678114907e+00,-2.021878198413925354e+00,3.894107358105409968e-04,4.792600249785092942e-04,1.000119933592551691e+00
7.924084952553094745e-11,9.999661694877989282e-01,1.535990608107381909e-02,8.123770225486584909e-03,1.108258882187430189e-04,1.108258882187430189e-04,1.108258882187430189e-04,-2.021501935772282987e+00,-2.021956184354208652e+00,4.542485819257894891e-04,4.793265922560034881e-04,1.000119953866238420e+00
7.943364964603102819e-11,9.999697263913051026e-01,1.452862639303283306e-02,9.156561842871217827e-03,1.189251057888835301e-04,1.189251057888835301e-04,1.189251057888835301e-04,-2.021514095920937670e+00,-2.022572659313096377e+00,1.058563392158864188e-03,4.793835453528945173e-04,1.000119970957435100e+00
7.962644976653110892e-11,9.999728174437249040e-01,1.371839638015474004e-02,1.003621625992626339e-02,1.383386645143125566e-04,1.383386645143125566e-04,1.383386645143125566e-04,-2.021525149455821069e+00,-2.023183382954633291e+00,1.658233498812426319e-03,4.794295651707360236e-04,1.000119983563281689e+00
7.981924988703117674e-11,9.999755909291446754e-01,1.295101341228929379e-02,1.076292327780671056e-02,1.617357008667728575e-04,1.617357008667728575e-04,1.617357008667728575e-04,-2.021535125656434673e+00,-2.023146270623440657e+00,1.611144967005947873e-03,4.794654251466519781e-04,1.000119991822781884e+00
8.001205000753125748e-11,9.999781556096734025e-01,1.224006194854018216e-02,1.134592403939364835e-02,1.801389316323144139e-04,1.801389316323144139e-04,1.801389316323144139e-04,-2.021544259284860701e+00,-2.022520769519149386e+00,9.765102342886171393e-04,4.794930671834245661e-04,1.000119996906434716e+00
8.020485012803132529e-11,9.999805829444881056e-01,1.158988959847807865e-02,1.180201934242430979e-02,1.864467580134692370e-04,1.864467580134692370e-04,1.864467580134692370e-04,-2.021552725089792890e+00,-2.021985322015228181e+00,4.325969254352343479e-04,4.795143332116063141e-04,1.000120000257944453e+00
8.039765024853140603e-11,9.999829405175132413e-01,1.099453415940644142e-02,1.215534975291009297e-02,1.783016638231092873e-04,1.783016638231092873e-04,1.783016638231092873e-04,-2.021560661875007270e+00,-2.021985833833323198e+00,4.251719583160382988e-04,4.795306527841558704e-04,1.000120003094844501e+00
8.059045036903147384e-11,9.999852922495392482e-01,1.043716286190764057e-02,1.243703423970070852e-02,1.590085216609320141e-04,1.590085216609320141e-04,1.590085216609320141e-04,-2.021568238441696419e+00,-2.022258116740863088e+00,6.898782991667624324e-04,4.795436744088064961e-04,1.000120006408589557e+00
8.078325048953155458e-11,9.999876547556997286e-01,9.890929401541072655e-03,1.268289462447854191e-02,1.361088101189477739e-04,1.361088101189477739e-04,1.361088101189477739e-04,-2.021575691627381044e+00,-2.022318157825955698e+00,7.424661985747940890e-04,4.795556839135459116e-04,1.000120011039137502e+00
8.097605061003163532e-11,9.999899609941269585e-01,9.321911338609560962e-03,1.292884419320026665e-02,1.183222747850733132e-04,1.183222747850733132e-04,1.183222747850733132e-04,-2.021583272195138559e+00,-2.022176786384529468e+00,5.935141893908264365e-04,4.795691343636621258e-04,1.000120017387232663e+00
8.116885073053170313e-11,9.999920729729827595e-01,8.693969385929133445e-03,1.320526008991787167e-02,1.122170124694886711e-04,1.122170124694886711e-04,1.122170124694886711e-04,-2.021591166311284660e+00,-2.022282099038879455e+00,6.909327275948122038e-04,4.795859305119106711e-04,1.000120025093125919e+00
8.136165085103178387e-11,9.999938206623908421e-01,7.974554160073596756e-03,1.353226065415730900e-02,1.198858316520853953e-04,1.198858316520853953e-04,1.198858316520853953e-04,-2.021599511576325003e+00,-2.022795690375949196e+00,1.196178799624413557e-03,4.796074798666034888e-04,1.000120033273992126e+00
8.155445097153185168e-11,9.999950151409392474e-01,7.140157064993332171e-03,1.391694529491446786e-02,1.383327768214717755e-04,1.383327768214717755e-04,1.383327768214717755e-04,-2.021608476278474065e+00,-2.023242650152423661e+00,1.634173873949493769e-03,4.796353945438746875e-04,1.000120041193656828e+00
8.174725109203193242e-11,9.999954381778434209e-01,6.180265034906927066e-03,1.435244309015591690e-02,1.606280656836932199e-04,1.606280656836932199e-04,1.606280656836932199e-04,-2.021618200602770976e+00,-2.023072319039123990e+00,1.454118436353061877e-03,4.796715774457768863e-04,1.000120048702178410e+00
8.194005121253201316e-11,9.999948770029086775e-01,5.099085177131550475e-03,1.481829926075528721e-02,1.784010875695390106e-04,1.784010875695390106e-04,1.784010875695390106e-04,-2.021628820168778429e+00,-2.022390714511585141e+00,7.618943428067450610e-04,4.797170142072144537e-04,1.000120056162241200e+00
8.213285133303208097e-11,9.999932440132934808e-01,3.914851746230994974e-03,1.528236444164871727e-02,1.848963778021888522e-04,1.848963778021888522e-04,1.848963778021888522e-04,-2.021640190218048527e+00,-2.021867584045009103e+00,2.273938269604747848e-04,4.797703770611783645e-04,1.000120064142106413e+00
8.232565145353216171e-11,9.999907116515823757e-01,2.657099990300207729e-03,1.570479356248151437e-02,1.775695071904512116e-04,1.775695071904512116e-04,1.775695071904512116e-04,-2.021651943475677893e+00,-2.021935448538400681e+00,2.835050627228885459e-04,4.798281114689382067e-04,1.000120073178969671e+00
8.251845157403222953e-11,9.999877412357277562e-01,1.362694011739104278e-03,1.604403298516682633e-02,1.591902913536172564e-04,1.591902913536172564e-04,1.591902913536172564e-04,-2.021663668212178244e+00,-2.022326376873082587e+00,6.627086609041853539e-04,4.798861085574057466e-04,1.000120083629410628e+00
8.271125169453231026e-11,9.999849683101714737e-01,7.146244403399421290e-05,1.626327869867850301e-02,1.368612582357156917e-04,1.368612582357156917e-04,1.368612582357156917e-04,-2.021675072583611676e+00,-2.022519128614082451e+00,8.440560304709672588e-04,4.799413534294789388e-04,1.000120095492016636e+00
8.290405181503237808e-11,9.999830318468125867e-01,-1.177890084096903283e-03,1.633527879721556955e-02,1.192237823302267578e-04,1.192237823302267578e-04,1.192237823302267578e-04,-2.021686005004331044e+00,-2.022448638200182280e+00,7.626331958512071879e-04,4.799922302550351395e-04,1.000120108212916747e+00
8.309685193553245882e-11,9.999824563495666174e-01,-2.351169212726766499e-03,1.624434408987711354e-02,1.130076402644894002e-04,1.130076402644894002e-04,1.130076402644894002e-04,-2.021696387360035541e+00,-2.022502906929930955e+00,8.065195698955943734e-04,4.800379011099114592e-04,1.000120120707666649e+00
8.328965205603253955e-11,9.999836048028299951e-01,-3.421202260112757212e-03,1.598622009615909348e-02,1.204214401766846436e-04,1.204214401766846436e-04,1.204214401766846436e-04,-2.021706206187151800e+00,-2.022859585399259252e+00,1.153379212107515529e-03,4.800780441934714669e-04,1.000120131818134750e+00
8.348245217653260737e-11,9.999866413772916518e-01,-4.369584467965464264e-03,1.556744276665018335e-02,1.384433398337951129e-04,1.384433398337951129e-04,1.384433398337951129e-04,-2.021715440878380399e+00,-2.023138514148596023e+00,1.423073270215525696e-03,4.801132889268206220e-04,1.000120140994707807e+00
8.367525229703268811e-11,9.999914710613557745e-01,-5.187940466510279451e-03,1.500513353772524143e-02,1.601523592048990279e-04,1.601523592048990279e-04,1.601523592048990279e-04,-2.021724370011720229e+00,-2.022882917735036035e+00,1.158547723315946857e-03,4.801453646017953881e-04,1.000120148608926840e+00
8.386805241753275592e-11,9.999977093192664590e-01,-5.878847765258787307e-03,1.432665698474784935e-02,1.774100701376165234e-04,1.774100701376165234e-04,1.774100701376165234e-04,-2.021733159039237560e+00,-2.022223085275409282e+00,4.899262361715989991e-04,4.801761594479227657e-04,1.000120155568454905e+00
8.406085253803283666e-11,1.000004751596150543e+00,-6.456128226519836956e-03,1.356772299059405898e-02,1.838333018501495846e-04,1.838333018501495846e-04,1.838333018501495846e-04,-2.021741879865233127e+00,-2.021798877615339052e+00,5.699775010592526635e-05,4.802064159506447532e-04,1.000120162585126815e+00
8.425365265853290447e-11,1.000011923620955701e+00,-6.943928519207827159e-03,1.276829830948156275e-02,1.770655889850466472e-04,1.770655889850466472e-04,1.770655889850466472e-04,-2.021750469648358806e+00,-2.022002573143150350e+00,2.521034947914547650e-04,4.802355101066726399e-04,1.000120169732456876e+00
8.444645277903298521e-11,1.000018613202433126e+00,-7.374184852907871707e-03,1.196730386287519175e-02,1.596404777290388465e-04,1.596404777290388465e-04,1.596404777290388465e-04,-2.021758836196226650e+00,-2.022533791672186165e+00,7.749554759595491402e-04,4.802625091565844244e-04,1.000120176598459754e+00
8.463925289953306595e-11,1.000024317830153775e+00,-7.782562135422149002e-03,1.119795742174290766e-02,1.381189475294819133e-04,1.381189475294819133e-04,1.381189475294819133e-04,-2.021766962903035925e+00,-2.022833718749661891e+00,1.066755846626059366e-03,4.802871872597707639e-04,1.000120182835573468e+00
8.483205302003313376e-11,1.000028639870615965e+00,-8.203484115703091675e-03,1.048490241471947484e-02,1.206945522006123235e-04,1.206945522006123235e-04,1.206945522006123235e-04,-2.021774900526767560e+00,-2.022782988562493056e+00,1.008088035725458482e-03,4.803099738277551958e-04,1.000120188601701932e+00
8.502485314053321450e-11,1.000031296850866891e+00,-8.665178719875937449e-03,9.842750113868219478e-03,1.140572087588791162e-04,1.140572087588791162e-04,1.140572087588791162e-04,-2.021782688172529152e+00,-2.022740236154012106e+00,9.575479814828281692e-04,4.803313137265200427e-04,1.000120194468513635e+00
8.521765326103328231e-11,1.000032160134468828e+00,-9.185694887828716251e-03,9.274972837581989260e-03,1.207351556679416737e-04,1.207351556679416737e-04,1.207351556679416737e-04,-2.021790308616643550e+00,-2.022927754905692765e+00,1.137446289049379774e-03,4.803515152054728030e-04,1.000120200875622700e+00
8.541045338153336305e-11,1.000031279111575744e+00,-9.770588875819342586e-03,8.772891665793553645e-03,1.380659944409589820e-04,1.380659944409589820e-04,1.380659944409589820e-04,-2.021797847790705038e+00,-2.023059805071652839e+00,1.261957280947909651e-03,4.803712179653040620e-04,1.000120207720221588e+00
8.560325350203344379e-11,1.000028863823559044e+00,-1.041251064043115585e-02,8.315804763233578326e-03,1.592832673528180520e-04,1.592832673528180520e-04,1.592832673528180520e-04,-2.021805427723083692e+00,-2.022754951270799406e+00,9.495235477155874798e-04,4.803915679883778906e-04,1.000120214498628757e+00
8.579605362253351160e-11,1.000025254548895015e+00,-1.109246395536266777e-02,7.873541713711226797e-03,1.762428997972500936e-04,1.762428997972500936e-04,1.762428997972500936e-04,-2.021813129736311776e+00,-2.022150904667729510e+00,3.377749314177503227e-04,4.804135194328636475e-04,1.000120220734114440e+00
8.598885374303359234e-11,1.000020916586064068e+00,-1.178228270947217701e-02,7.411430855147927398e-03,1.825955598676367306e-04,1.825955598676367306e-04,1.825955598676367306e-04,-2.021820932415678396e+00,-2.021833949205529724e+00,1.301678985134264279e-05,4.804369783758482659e-04,1.000120226203375706e+00
8.618165386353366015e-11,1.000016443573602531e+00,-1.244785490609565289e-02,6.896041287025816632e-03,1.761160877688143847e-04,1.761160877688143847e-04,1.761160877688143847e-04,-2.021828733129495959e+00,-2.022137483884088205e+00,3.087507545923770785e-04,4.804609593514983521e-04,1.000120230909982588e+00
8.637445398403374089e-11,1.000012510319102210e+00,-1.305270227249711451e-02,6.299678389448869383e-03,1.593884629186859950e-04,1.593884629186859950e-04,1.593884629186859950e-04,-2.021836469022616267e+00,-2.022729619965158321e+00,8.931509425422260156e-04,4.804847885853827470e-04,1.000120235023749027e+00
8.656725410453380871e-11,1.000009753131297474e+00,-1.356159067124658620e-02,5.602825787368146890e-03,1.387466992719282334e-04,1.387466992719282334e-04,1.387466992719282334e-04,-2.021844212645247385e+00,-2.023032586130701471e+00,1.188373485453993357e-03,4.805090722669455778e-04,1.000120238838176689e+00
8.676005422503388944e-11,1.000008631426953398e+00,-1.394394431218426086e-02,4.795296871603203781e-03,1.219374097274683789e-04,1.219374097274683789e-04,1.219374097274683789e-04,-2.021852140566298139e+00,-2.022912638695918641e+00,1.060498129620682023e-03,4.805354167180387985e-04,1.000120242701801221e+00
8.695285434553397018e-11,1.000009343408022833e+00,-1.417694614081238709e-02,3.877251171592975901e-03,1.152977363465759487e-04,1.152977363465759487e-04,1.152977363465759487e-04,-2.021860419133148845e+00,-2.022735894156443948e+00,8.754750232950219606e-04,4.805653762281330839e-04,1.000120246997225681e+00
8.714565446603403800e-11,1.000011814231886786e+00,-1.424818143928497857e-02,2.860235850349234204e-03,1.213828137693103576e-04,1.213828137693103576e-04,1.213828137693103576e-04,-2.021869061583918104e+00,-2.022775639312262896e+00,9.065777283446507491e-04,4.805997951700656545e-04,1.000120252248785979e+00
8.733845458653411873e-11,1.000015725784544118e+00,-1.415752126997360354e-02,1.767275040350903617e-03,1.379176247823972468e-04,1.379176247823972468e-04,1.379176247823972468e-04,-2.021878169430788574e+00,-2.022830807174250456e+00,9.526377434620372613e-04,4.806388571343534312e-04,1.000120259244625442e+00
8.753125470703418655e-11,1.000020567605388599e+00,-1.391783420654801005e-02,6.309844842884532136e-04,1.585782925520703361e-04,1.585782925520703361e-04,1.585782925520703361e-04,-2.021887694267332058e+00,-2.022575034580413877e+00,6.873403130819871363e-04,4.806821644120003612e-04,1.000120268873072371e+00
8.772405482753426729e-11,1.000025723227615959e+00,-1.355414090080863700e-02,-5.102778468837077539e-04,1.754151257959456818e-04,1.754151257959456818e-04,1.754151257959456818e-04,-2.021897495445053039e+00,-2.022120194003633742e+00,2.226985585809128484e-04,4.807283611865560149e-04,1.000120281474762285e+00
8.791685494803434802e-11,1.000030601620996107e+00,-1.310104153508329962e-02,-1.617123517727647036e-03,1.819841572866083773e-04,1.819841572866083773e-04,1.819841572866083773e-04,-2.021907299286084925e+00,-2.021971057687542039e+00,6.375840145710849117e-05,4.807747650423391597e-04,1.000120296057006364e+00
8.810965506853441584e-11,1.000034775285708832e+00,-1.259856409905142464e-02,-2.653468259979238197e-03,1.758747306054976405e-04,1.758747306054976405e-04,1.758747306054976405e-04,-2.021916749424578441e+00,-2.022387204640231584e+00,4.704552156530655491e-04,4.808178494228874163e-04,1.000120310262347489e+00
8.830245518903449658e-11,1.000038053382559022e+00,-1.208695574601125616e-02,-3.589947047220088099e-03,1.595771367567020121e-04,1.595771367567020121e-04,1.595771367567020121e-04,-2.021925545569721372e+00,-2.023009896948668285e+00,1.084351378947010381e-03,4.808546053321855417e-04,1.000120321575156845e+00
8.849525530953456439e-11,1.000040452571191896e+00,-1.160133105900844168e-02,-4.406554220609140357e-03,1.393979090346229464e-04,1.393979090346229464e-04,1.393979090346229464e-04,-2.021933566446120434e+00,-2.023271371114894190e+00,1.337804668773943939e-03,4.808837089700847712e-04,1.000120328877995846e+00
8.868805543003464513e-11,1.000042104814984567e+00,-1.116727750656542825e-02,-5.094659125694496991e-03,1.229684553659775293e-04,1.229684553659775293e-04,1.229684553659775293e-04,-2.021940830201482076e+00,-2.023052056112467412e+00,1.111225910985180710e-03,4.809055001107747913e-04,1.000120332867044937e+00
8.888085555053471294e-11,1.000043175917241012e+00,-1.079830039013851030e-02,-5.658044441321260880e-03,1.163845315067167744e-04,1.163845315067167744e-04,1.163845315067167744e-04,-2.021947431635008563e+00,-2.022739628685946478e+00,7.921970509378121464e-04,4.809210754268813601e-04,1.000120335064834221e+00
8.907365567103479368e-11,1.000043826593641993e+00,-1.049536452608193678e-02,-6.112324603693325940e-03,1.220168450876862231e-04,1.220168450876862231e-04,1.220168450876862231e-04,-2.021953516908831627e+00,-2.022661103307361596e+00,7.075863985301519788e-04,4.809316503469676109e-04,1.000120336663338438e+00
8.926645579153487442e-11,1.000044193663683911e+00,-1.024810050685266705e-02,-6.482473262597261525e-03,1.376948963099194868e-04,1.376948963099194868e-04,1.376948963099194868e-04,-2.021959224533424138e+00,-2.022683974648251226e+00,7.247501148271765468e-04,4.809386445008537636e-04,1.000120338240966467e+00
8.945925591203494223e-11,1.000044371857430114e+00,-1.003690783607054382e-02,-6.799038643553250057e-03,1.575014312758039371e-04,1.575014312758039371e-04,1.575014312758039371e-04,-2.021964731727615483e+00,-2.022510509957657021e+00,5.457782300413569669e-04,4.809438160270251470e-04,1.000120340135101538e+00
8.965205603253502297e-11,1.000044413065776405e+00,-9.835336029699182428e-03,-7.094183022304505030e-03,1.739325948873035761e-04,1.739325948873035761e-04,1.739325948873035761e-04,-2.021970204864200316e+00,-2.022205709018840558e+00,2.355041546404319569e-04,4.809488493460532094e-04,1.000120342694412079e+00
8.984485615303509078e-11,1.000044359204258271e+00,-9.612584030777747077e-03,-7.398362306060964240e-03,1.807168377995815097e-04,1.807168377995815097e-04,1.807168377995815097e-04,-2.021975746349789382e+00,-2.022180892751060721e+00,2.051464012714440145e-04,4.809548209228452350e-04,1.000120346120786818e+00
9.003765627353517152e-11,1.000044281654434153e+00,-9.336330531456625559e-03,-7.737575612561876232e-03,1.752577601078036636e-04,1.752577601078036636e-04,1.752577601078036636e-04,-2.021981413785286286e+00,-2.022631761248162796e+00,6.503474628764131012e-04,4.809623461075869608e-04,1.000120350212316378e+00
9.023045639403523934e-11,1.000044277310571994e+00,-8.976095829489955796e-03,-8.130629033178833273e-03,1.596933880800379985e-04,1.596933880800379985e-04,1.596933880800379985e-04,-2.021987305746484775e+00,-2.023202723671496894e+00,1.215417925012005030e-03,4.809723904386012383e-04,1.000120354402723066e+00
9.042325651453532007e-11,1.000044409695754144e+00,-8.506952485632452571e-03,-8.586324357844728888e-03,1.400701580508018085e-04,1.400701580508018085e-04,1.400701580508018085e-04,-2.021993616259165183e+00,-2.023363753970392587e+00,1.370137711227545829e-03,4.809867654128656086e-04,1.000120358136277643e+00
9.061605663503540081e-11,1.000044647191744573e+00,-7.912985719566294554e-03,-9.101373005725414342e-03,1.239430710713497626e-04,1.239430710713497626e-04,1.239430710713497626e-04,-2.022000524822967549e+00,-2.023029333124200857e+00,1.028808301233283956e-03,4.810075023241450459e-04,1.000120361268560520e+00
9.080885675553546863e-11,1.000044863359229597e+00,-7.189801098914317713e-03,-9.660135476218559628e-03,1.174150455018862892e-04,1.174150455018862892e-04,1.174150455018862892e-04,-2.022008129472976368e+00,-2.022615928374720262e+00,6.077989017441117782e-04,4.810355659665773061e-04,1.000120364233923809e+00
9.100165687603554936e-11,1.000044904151282665e+00,-6.345655314819499855e-03,-1.023660005594362148e-02,1.228345627925631458e-04,1.228345627925631458e-04,1.228345627925631458e-04,-2.022016367190110575e+00,-2.022489347425640904e+00,4.729802355302969953e-04,4.810701957299034224e-04,1.000120368004500992e+00
9.119445699653561718e-11,1.000044664450017828e+00,-5.401138178358504821e-03,-1.079800501100975675e-02,1.380130772132112291e-04,1.380130772132112291e-04,1.380130772132112291e-04,-2.022025035120828207e+00,-2.022556414554559812e+00,5.313794337317154833e-04,4.811093996682825366e-04,1.000120373852921407e+00
9.138725711703569792e-11,1.000044127855332254e+00,-4.387463429147115714e-03,-1.130903615565255135e-02,1.571539622691020110e-04,1.571539622691020110e-04,1.571539622691020110e-04,-2.022033895532941106e+00,-2.022515351381679150e+00,4.814558487378893135e-04,4.811507830755286960e-04,1.000120382725550705e+00
9.158005723753577865e-11,1.000043380973122620e+00,-3.343405124207424542e-03,-1.173585189384277437e-02,1.730524685523688428e-04,1.730524685523688428e-04,1.730524685523688428e-04,-2.022042693184928464e+00,-2.022363230204796913e+00,3.205370198683601827e-04,4.811918179325353493e-04,1.000120394367214338e+00
9.177285735803584647e-11,1.000042627777277815e+00,-2.310990660359746231e-03,-1.204972878720127032e-02,1.797494895456183607e-04,1.797494895456183607e-04,1.797494895456183607e-04,-2.022051156739002487e+00,-2.022424303037337001e+00,3.731462983345068735e-04,4.812298136189278289e-04,1.000120407015718360e+00
9.196565747853592721e-11,1.000042185683907014e+00,-1.330404539534876503e-03,-1.223024668912889128e-02,1.747266615557730742e-04,1.747266615557730742e-04,1.747266615557730742e-04,-2.022059052606652862e+00,-2.022852445091288143e+00,7.933924846353561204e-04,4.812624077730113083e-04,1.000120418269385469e+00
9.215845759903599502e-11,1.000042421176449148e+00,-4.349983725187711180e-04,-1.226764591837971839e-02,1.598750346596233395e-04,1.598750346596233395e-04,1.598750346596233395e-04,-2.022066301152988466e+00,-2.023317870967688226e+00,1.251569814699715361e-03,4.812885436743375551e-04,1.000120426518694705e+00
9.235125771953607576e-11,1.000043629308380089e+00,3.525588922422853125e-04,-1.216377666505529323e-02,1.408378828695613873e-04,1.408378828695613873e-04,1.408378828695613873e-04,-2.022072888131669632e+00,-2.023351631553905960e+00,1.278743422236507631e-03,4.813089472757246649e-04,1.000120431694937029e+00
9.254405784003614357e-11,1.000045924711976841e+00,1.022308951858656766e-03,-1.193132830716425556e-02,1.248908537592431851e-04,1.248908537592431851e-04,1.248908537592431851e-04,-2.022079078307363886e+00,-2.022917084962751577e+00,8.380066553875774055e-04,4.813254559999492841e-04,1.000120434834224081e+00
9.273685796053622431e-11,1.000049210279037704e+00,1.577189601374223964e-03,-1.159169921335735653e-02,1.181263534515390604e-04,1.181263534515390604e-04,1.181263534515390604e-04,-2.022085048665893225e+00,-2.022456798305743320e+00,3.717496398500842064e-04,4.813397675043058852e-04,1.000120437064833556e+00
9.292965808103630505e-11,1.000053222781317253e+00,2.031810459033443414e-03,-1.117233168965616787e-02,1.230696145184403761e-04,1.230696145184403761e-04,1.230696145184403761e-04,-2.022090876174482688e+00,-2.022355435170432703e+00,2.645589959498742994e-04,4.813527525384683845e-04,1.000120438964326564e+00
9.312245820153637286e-11,1.000057598933693725e+00,2.410297693923787836e-03,-1.070420917448293256e-02,1.377182228425002561e-04,1.377182228425002561e-04,1.377182228425002561e-04,-2.022096595811210040e+00,-2.022525844723579880e+00,4.292489123696392240e-04,4.813647365630975366e-04,1.000120440711884440e+00
9.331525832203645360e-11,1.000061921353695649e+00,2.743444785144045963e-03,-1.021955310624485073e-02,1.563881676052971618e-04,1.563881676052971618e-04,1.563881676052971618e-04,-2.022102246449995810e+00,-2.022636035107578500e+00,5.337886575828314955e-04,4.813760425053528009e-04,1.000120442626539541e+00
9.350805844253652141e-11,1.000065759822050371e+00,3.065241494358097660e-03,-9.749219295064595961e-03,1.719682554310393748e-04,1.719682554310393748e-04,1.719682554310393748e-04,-2.022107864046681414e+00,-2.022613763313286128e+00,5.058992666047066027e-04,4.813870161473208977e-04,1.000120445308372963e+00
9.370085856303660215e-11,1.000068737133855024e+00,3.408966180880441520e-03,-9.319451277475000739e-03,1.786349536287649552e-04,1.786349536287649552e-04,1.786349536287649552e-04,-2.022113450794297496e+00,-2.022712204440652695e+00,5.987536463552153810e-04,4.813977360847564602e-04,1.000120449167988701e+00
9.389365868353666996e-11,1.000070601886378086e+00,3.803253678747641354e-03,-8.948380831486383788e-03,1.739870305125158670e-04,1.739870305125158670e-04,1.739870305125158670e-04,-2.022118999603070844e+00,-2.023066541523815598e+00,9.475419207446930409e-04,4.814081597898582751e-04,1.000120453962160427e+00
9.408645880403675070e-11,1.000071256076773052e+00,4.268652093324856907e-03,-8.643270359352760862e-03,1.598665156354594238e-04,1.598665156354594238e-04,1.598665156354594238e-04,-2.022124535343957419e+00,-2.023395303700842973e+00,1.270768356885523765e-03,4.814187405518289024e-04,1.000120458938688728e+00
9.427925892453683144e-11,1.000070722162977876e+00,4.815082125219963781e-03,-8.399395792345372078e-03,1.416361881125151724e-04,1.416361881125151724e-04,1.416361881125151724e-04,-2.022130137905997938e+00,-2.023303314283683818e+00,1.173176377686058376e-03,4.814306602323896781e-04,1.000120463397123238e+00
9.447205904503689925e-11,1.000069098169094728e+00,5.440439927184222667e-03,-8.200779663221578406e-03,1.261907656679999866e-04,1.261907656679999866e-04,1.261907656679999866e-04,-2.022135987949578606e+00,-2.022803249466281983e+00,6.672615167033466065e-04,4.814451420959268177e-04,1.000120467067938224e+00
9.466485916553697999e-11,1.000066555401105450e+00,6.130471325166609101e-03,-8.022372785387846608e-03,1.193884346058013147e-04,1.193884346058013147e-04,1.193884346058013147e-04,-2.022142098401921828e+00,-2.022347127586084703e+00,2.050291841630574625e-04,4.814624504837744620e-04,1.000120470095924974e+00
9.485765928603704781e-11,1.000063373185843263e+00,6.860033500030097812e-03,-7.833192367672901779e-03,1.238199685210727508e-04,1.238199685210727508e-04,1.238199685210727508e-04,-2.022148361503420588e+00,-2.022306772267185693e+00,1.584107637651213478e-04,4.814816306930128640e-04,1.000120472848853082e+00
9.505045940653712854e-11,1.000059953167636850e+00,7.595754717728725978e-03,-7.600194310422642673e-03,1.377777767253389192e-04,1.377777767253389192e-04,1.377777767253389192e-04,-2.022154633167110305e+00,-2.022576417021314299e+00,4.217838542041569085e-04,4.815012549373794853e-04,1.000120475741707038e+00
9.524325952703720928e-11,1.000056771105260589e+00,8.299852819172124155e-03,-7.292761746242172258e-03,1.558849847682982248e-04,1.558849847682982248e-04,1.558849847682982248e-04,-2.022160826438093917e+00,-2.022790527820500728e+00,6.297013824068133352e-04,4.815204013076898083e-04,1.000120479077309055e+00
9.543605964753727710e-11,1.000054285504246021e+00,8.934547428226137858e-03,-6.887333200000391939e-03,1.711841268782526751e-04,1.711841268782526751e-04,1.711841268782526751e-04,-2.022166936958027961e+00,-2.022822082309790215e+00,6.551453517622473580e-04,4.815389720906357394e-04,1.000120482896101226e+00
9.562885976803735783e-11,1.000052858797340960e+00,9.466328814458243451e-03,-6.371140401997090093e-03,1.778531832801355137e-04,1.778531832801355137e-04,1.778531832801355137e-04,-2.022173006103484827e+00,-2.022879511729011259e+00,7.065056255265498956e-04,4.815573198523949200e-04,1.000120486958905763e+00
9.582165988853742565e-11,1.000052719972622794e+00,9.869471958109653567e-03,-5.743902964943145735e-03,1.734405459571726114e-04,1.734405459571726114e-04,1.734405459571726114e-04,-2.022179120973492061e+00,-2.023106926294965913e+00,9.278053214740328031e-04,4.815759050019770954e-04,1.000120491014035107e+00
9.601446000903750639e-11,1.000053947903202012e+00,1.012853423243345770e-02,-5.017000757673238144e-03,1.597382289392543621e-04,1.597382289392543621e-04,1.597382289392543621e-04,-2.022185167243912840e+00,-2.023290495498533570e+00,1.105328254620564473e-03,4.815953969604437634e-04,1.000120495203779880e+00
9.620726012953757420e-11,1.000056449983895090e+00,1.023984952880857731e-02,-4.210771792373148303e-03,1.420122004178138908e-04,1.420122004178138908e-04,1.420122004178138908e-04,-2.022191422315418041e+00,-2.023114554976051860e+00,9.231326606339867622e-04,4.816167486981507090e-04,1.000120500101355336e+00
9.640006025003765494e-11,1.000059952059014323e+00,1.021205503234753377e-02,-3.351323044739561684e-03,1.269619697234219025e-04,1.269619697234219025e-04,1.269619697234219025e-04,-2.022197941463538928e+00,-2.022626603585235383e+00,4.286621216962866843e-04,4.816406746784562538e-04,1.000120506140867560e+00
9.659286037053773568e-11,1.000064037296167552e+00,1.006545518909297832e-02,-2.467930579810327478e-03,1.202163060718191504e-04,1.202163060718191504e-04,1.202163060718191504e-04,-2.022204681627744360e+00,-2.022258608522225831e+00,5.392689448161921761e-05,4.816668511609859915e-04,1.000120513015086088e+00
9.678566049103780349e-11,1.000068235223175561e+00,9.829998853274601531e-03,-1.591138708075564732e-03,1.242661404615364373e-04,1.242661404615364373e-04,1.242661404615364373e-04,-2.022211484131717807e+00,-2.022341269193761448e+00,1.297850620437490904e-04,4.816937278585860086e-04,1.000120519780921757e+00
9.697846061153788423e-11,1.000072115873145373e+00,9.541895619789809643e-03,-7.509002616197324800e-04,1.375514207642772053e-04,1.375514207642772053e-04,1.375514207642772053e-04,-2.022218143620370778e+00,-2.022732778778650875e+00,5.146351582800276969e-04,4.817192311031084657e-04,1.000120525562660623e+00
9.717126073203795204e-11,1.000075346784064179e+00,9.239325798032133052e-03,2.585424499528742072e-05,1.550306231374947948e-04,1.550306231374947948e-04,1.550306231374947948e-04,-2.022224497367877571e+00,-2.023033428045500681e+00,8.089306776230464555e-04,4.817416760506926894e-04,1.000120530066820113e+00
9.736406085253803278e-11,1.000077713309404093e+00,8.957926684000201700e-03,7.180937795377258714e-04,1.700602918159901087e-04,1.700602918159901087e-04,1.700602918159901087e-04,-2.022230456074672222e+00,-2.023078118465347686e+00,8.476623906755205830e-04,4.817601221585359676e-04,1.000120533517226296e+00
9.755686097303811352e-11,1.000079127702045323e+00,8.726663431709800675e-03,1.313243321258115558e-03,1.769219751944744849e-04,1.769219751944744849e-04,1.769219751944744849e-04,-2.022235986717879630e+00,-2.023054804834997888e+00,8.188181171182953334e-04,4.817741948374931163e-04,1.000120536298993112e+00
9.774966109353818133e-11,1.000079633519605604e+00,8.564503273524133251e-03,1.808687005408520431e-03,1.730330010277428407e-04,1.730330010277428407e-04,1.730330010277428407e-04,-2.022240992851577879e+00,-2.023138700605993989e+00,8.977077544161307784e-04,4.817839732025037242e-04,1.000120538703795026e+00
9.794246121403826207e-11,1.000079384956723771e+00,8.478221358677463793e-03,2.212028310154464175e-03,1.599504444582691373e-04,1.599504444582691373e-04,1.599504444582691373e-04,-2.022245615733678559e+00,-2.023193592041675704e+00,9.479763079971941604e-04,4.817901881319822761e-04,1.000120540868592256e+00
9.813526133453832988e-11,1.000078592697833280e+00,8.461637086683721984e-03,2.540323295781924708e-03,1.427460806978691143e-04,1.427460806978691143e-04,1.427460806978691143e-04,-2.022250013484250708e+00,-2.022973087759361466e+00,7.230742751109690359e-04,4.817942480054286550e-04,1.000120542833990545e+00
9.832806145503841062e-11,1.000077467344742566e+00,8.496524504807286340e-03,2.818422331017384624e-03,1.280100729382849852e-04,1.280100729382849852e-04,1.280100729382849852e-04,-2.022254333681329008e+00,-2.022536325856669315e+00,2.819921753405063894e-04,4.817976436384110777e-04,1.000120544616664775e+00
9.852086157553847844e-11,1.000076200029402562e+00,8.555169900552139425e-03,3.076304983928077660e-03,1.213051702288758273e-04,1.213051702288758273e-04,1.213051702288758273e-04,-2.022258648498834521e+00,-2.022272516643897067e+00,1.386814506249146845e-05,4.818011649153337937e-04,1.000120546213958850e+00
9.871366169603855917e-11,1.000074976435441299e+00,8.604099318003887581e-03,3.345275777222149905e-03,1.250789765381319718e-04,1.250789765381319718e-04,1.250789765381319718e-04,-2.022262955645930393e+00,-2.022457326136767097e+00,1.943704908365514409e-04,4.818048376119638486e-04,1.000120547580918062e+00
9.890646181653863991e-11,1.000073979317771755e+00,8.608211956377360280e-03,3.653362671909380840e-03,1.378048429129818421e-04,1.378048429129818421e-04,1.378048429129818421e-04,-2.022267264707878542e+00,-2.022913672932653117e+00,6.464082247744436412e-04,4.818087389633345530e-04,1.000120548680757837e+00
9.909926193703870773e-11,1.000073352894517598e+00,8.534638548929071242e-03,4.020882854280010375e-03,1.546149133397373306e-04,1.546149133397373306e-04,1.546149133397373306e-04,-2.022271674650276907e+00,-2.023223590059956223e+00,9.519154096791268950e-04,4.818137787679358701e-04,1.000120549575793216e+00
9.929206205753878846e-11,1.000073156280578246e+00,8.356057607557754174e-03,4.457364985241906406e-03,1.691450984624958006e-04,1.691450984624958006e-04,1.691450984624958006e-04,-2.022276359286447001e+00,-2.023210925004153893e+00,9.345657177067300328e-04,4.818215680160841535e-04,1.000120550452174184e+00
9.948486217803885628e-11,1.000073351088587525e+00,8.053545592035520062e-03,4.960543615993914281e-03,1.759110348540277350e-04,1.759110348540277350e-04,1.759110348540277350e-04,-2.022281461016007142e+00,-2.023072407293334152e+00,7.909462773268365705e-04,4.818335797920161889e-04,1.000120551605725217e+00
9.967766229853893702e-11,1.000073830609802039e+00,7.618986941463540274e-03,5.517307266304432439e-03,1.723628604724041728e-04,1.723628604724041728e-04,1.723628604724041728e-04,-2.022286936089015441e+00,-2.023028571132691855e+00,7.416350436765978575e-04,4.818505082766805941e-04,1.000120553461867567e+00
9.987046241903900483e-11,1.000074459286189210e+00,7.056673555430333089e-03,6.105887119638952337e-03,1.598617601282297212e-04,1.598617601282297212e-04,1.598617601282297212e-04,-2.022292898717923837e+00,-2.023011011343075261e+00,7.181126251513201674e-04,4.818722574101400751e-04,1.000120556565181840e+00


==> data/Nutation/zerolambda.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.761870601839526262e-01,2.169304578186565524e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.980805681451279110e+00,-1.980805681451279110e+00,0.000000000000000000e+00,3.311275245497523461e-17,1.000000000000000000e+00
1.928001205000753109e-13,9.764834543971396830e-01,2.151664439855441591e-01,1.365388638374594697e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.981407102393408337e+00,-1.981407102393408337e+00,0.000000000000000000e+00,6.014209421315482639e-06,1.000001481969968742e+00
3.856002410001506218e-13,9.767762197840222926e-01,2.125569969354090261e-01,2.708562560179024123e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.982001159992942796e+00,-1.982001159992942796e+00,0.000000000000000000e+00,1.195478541676524674e-05,1.000002945793662334e+00
5.784003615002259579e-13,9.770653997414535663e-01,2.091229957051124744e-01,4.024376586467925260e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.982587942307526774e+00,-1.982587942307526774e+00,0.000000000000000000e+00,1.782260856258704527e-05,1.000004391688145367e+00
7.712004820003012435e-13,9.773510371727391899e-01,2.048883917871266447e-01,5.307859095856318210e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.983167536393335650e+00,-1.983167536393335650e+00,0.000000000000000000e+00,2.361854942060187898e-05,1.000005819868009960e+00
9.640006025003766302e-13,9.776331744926197720e-01,1.998800745820643043e-01,6.554229977380689187e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.983740028315184700e+00,-1.983740028315184700e+00,0.000000000000000000e+00,2.934346863880823406e-05,1.000007230545404413e+00
1.156800723000451916e-12,9.779118536322211064e-01,1.941277266313546634e-01,7.758917587538191607e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.984305503156574391e+00,-1.984305503156574391e+00,0.000000000000000000e+00,3.499821705244350920e-05,1.000008623930057405e+00
1.349600843500527201e-12,9.781871160439613577e-01,1.876636693423904823e-01,8.917574655224394520e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.984864045029647750e+00,-1.984864045029647750e+00,0.000000000000000000e+00,4.058363578276831827e-05,1.000010000229299978e+00
1.542400964000602487e-12,9.784590027064349327e-01,1.805226999481269745e-01,1.002609308324621945e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.985415737085099552e+00,-1.985415737085099552e+00,0.000000000000000000e+00,4.610055633697120414e-05,1.000011359648093734e+00
1.735201084500677773e-12,9.787275541292584924e-01,1.727419204693590449e-01,1.108061760019423692e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.985960661522010895e+00,-1.985960661522010895e+00,0.000000000000000000e+00,5.154980070564027744e-05,1.000012702389053931e+00
1.928001205000753260e-12,9.789928103578646734e-01,1.643605594707157336e-01,1.207755822168697646e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.986498899597574308e+00,-1.986498899597574308e+00,0.000000000000000000e+00,5.693218146085799380e-05,1.000014028652471243e+00
2.120801325500828344e-12,9.792548109782943655e-01,1.554197874207432772e-01,1.301360148532965111e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.987030531636820196e+00,-1.987030531636820196e+00,0.000000000000000000e+00,6.224850185286313073e-05,1.000015338636337514e+00
2.313601446000903832e-12,9.795135951219275938e-01,1.459625264822405344e-01,1.388572042913763238e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.987555637042214052e+00,-1.987555637042214052e+00,0.000000000000000000e+00,6.749955590642286248e-05,1.000016632536372185e+00
2.506401566500978915e-12,9.797692014701204766e-01,1.360332555717596315e-01,1.469118328863032730e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.988074294303067369e+00,-1.988074294303067369e+00,0.000000000000000000e+00,7.268612851531689324e-05,1.000017910546040056e+00
2.699201687001054403e-12,9.800216682590272566e-01,1.256778115332020107e-01,1.542756089333867098e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.988586581005321152e+00,-1.988586581005321152e+00,0.000000000000000000e+00,7.780899553878039816e-05,1.000019172856579264e+00
2.892001807501129487e-12,9.802710332841629848e-01,1.149431872814608846e-01,1.609273274884705784e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.989092573840803846e+00,-1.989092573840803846e+00,0.000000000000000000e+00,8.286892389463352052e-05,1.000020419657023485e+00
3.084801928001204974e-12,9.805173339049292336e-01,1.038773277679722051e-01,1.668489179616331197e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.989592348616415762e+00,-1.989592348616415762e+00,0.000000000000000000e+00,8.786667165159148306e-05,1.000021651134222589e+00
3.277602048501280462e-12,9.807606070492244088e-01,9.252892461968416360e-02,1.720254784554143268e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.990085980263483156e+00,-1.990085980263483156e+00,0.000000000000000000e+00,9.280298812292623874e-05,1.000022867472869281e+00
3.470402169001355545e-12,9.810008892179779005e-01,8.094721029954143887e-02,1.764452968730047533e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.990573542846958421e+00,-1.990573542846958421e+00,0.000000000000000000e+00,9.767861395805274159e-05,1.000024068855518866e+00
3.663202289501430629e-12,9.812382164896163994e-01,6.918175262640299805e-02,1.800998588752225071e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.991055109574483284e+00,-1.991055109574483284e+00,0.000000000000000000e+00,1.024942812338006229e-04,1.000025255462612561e+00
3.856002410001506521e-12,9.814726245245416481e-01,5.728225048079959442e-02,1.829838428172629039e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.991530752805474425e+00,-1.991530752805474425e+00,0.000000000000000000e+00,1.072507135440629926e-04,1.000026427472501256e+00
4.048802530501581604e-12,9.817041485695296998e-01,4.529833150783048323e-02,1.850951018472360987e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.992000544060050782e+00,-1.992000544060050782e+00,0.000000000000000000e+00,1.119486260902850913e-04,1.000027585061464164e+00
4.241602651001656688e-12,9.819328234621276241e-01,3.327935261032349823e-02,1.864346333981874437e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.992464554027953749e+00,-1.992464554027953749e+00,0.000000000000000000e+00,1.165887257696224900e-04,1.000028728403734801e+00
4.434402771501731772e-12,9.821586836349864846e-01,2.127420400421823482e-02,1.870065363533899294e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.992922852577340365e+00,-1.992922852577340365e+00,0.000000000000000000e+00,1.211717112637083403e-04,1.000029857671519196e+00
4.627202892001807663e-12,9.823817631201802181e-01,9.331117584104023713e-03,1.868179562110812986e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.993375508763546744e+00,-1.993375508763546744e+00,0.000000000000000000e+00,1.256982731259984770e-04,1.000030973035020754e+00
4.820003012501882747e-12,9.826020955534746637e-01,-2.502519679906757555e-03,1.858790186192919303e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.993822590837750264e+00,-1.993822590837750264e+00,0.000000000000000000e+00,1.301690938682981916e-04,1.000032074662460024e+00
5.012803133001957831e-12,9.828197141785706137e-01,-1.418034662213579246e-02,1.842027516938264664e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.994264166255578896e+00,-1.994264166255578896e+00,0.000000000000000000e+00,1.345848480465898045e-04,1.000033162720094682e+00
5.205603253502033722e-12,9.830346518513013443e-01,-2.565720237805045600e-02,1.818049975726717393e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.994700301685629285e+00,-1.994700301685629285e+00,0.000000000000000000e+00,1.389462023472466320e-04,1.000034237372242396e+00
5.398403374002108806e-12,9.832469410437978397e-01,-3.688929387170983981e-02,1.787043136979696856e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.995131063017917983e+00,-1.995131063017917983e+00,0.000000000000000000e+00,1.432538156701163078e-04,1.000035298781301485e+00
5.591203494502183889e-12,9.834566138486244835e-01,-4.783435570402874010e-02,1.749218643521396055e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.995556515372273187e+00,-1.995556515372273187e+00,0.000000000000000000e+00,1.475083392136717437e-04,1.000036347107771340e+00
5.784003615002258973e-12,9.836637019828704531e-01,-5.845180189005926702e-02,1.704813030075528757e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.995976723106637429e+00,-1.995976723106637429e+00,0.000000000000000000e+00,1.517104165572964920e-04,1.000037382510272854e+00
5.976803735502334865e-12,9.838682367922120253e-01,-6.870286893330365685e-02,1.654086460793494640e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.996391749825309647e+00,-1.996391749825309647e+00,0.000000000000000000e+00,1.558606837440941278e-04,1.000038405145568188e+00
6.169603856002409948e-12,9.840702492549361358e-01,-7.855074976648816765e-02,1.597321386983902303e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.996801658387109768e+00,-1.996801658387109768e+00,0.000000000000000000e+00,1.599597693617744749e-04,1.000039415168581414e+00
6.362403976502485032e-12,9.842697699859329630e-01,-8.796071813102129822e-02,1.534821131459149779e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.997206510913480448e+00,-1.997206510913480448e+00,0.000000000000000000e+00,1.640082946251745642e-04,1.000040412732419615e+00
6.555204097002560924e-12,9.844668292406435484e-01,-9.690024301134297913e-02,1.466908406131319786e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.997606368796496890e+00,-1.997606368796496890e+00,0.000000000000000000e+00,1.680068734550936842e-04,1.000041397988390868e+00
6.748004217502636007e-12,9.846614569189792165e-01,-1.053390927853591064e-01,1.393923769676934099e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998001292706820253e+00,-1.998001292706820253e+00,0.000000000000000000e+00,1.719561125581009606e-04,1.000042371086024673e+00
6.940804338002711091e-12,9.848536825692129071e-01,-1.132494287979747272e-01,1.316224032247048370e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998391342601593346e+00,-1.998391342601593346e+00,0.000000000000000000e+00,1.758566115054822150e-04,1.000043332173091715e+00
7.133604458502786175e-12,9.850435353918187698e-01,-1.206058881110665532e-01,1.234180614327063941e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.998776577732231496e+00,-1.998776577732231496e+00,0.000000000000000000e+00,1.797089628114652336e-04,1.000044281395622070e+00
7.326404579002861258e-12,9.852310442432319348e-01,-1.273856552301549094e-01,1.148177866951438503e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999157056652052233e+00,-1.999157056652052233e+00,0.000000000000000000e+00,1.835137520101937569e-04,1.000045218897926302e+00
7.519204699502937150e-12,9.854162376397921363e-01,-1.335685226553181004e-01,1.058611360513048993e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999532837224276216e+00,-1.999532837224276216e+00,0.000000000000000000e+00,1.872715577332354669e-04,1.000046144822611671e+00
7.712004820003013041e-12,9.855991437613489392e-01,-1.391369401497786762e-01,9.658861495243467599e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-1.999903976629344493e+00,-1.999903976629344493e+00,0.000000000000000000e+00,1.909829517844594828e-04,1.000047059310603004e+00
7.904804940503087317e-12,9.857797904549823187e-01,-1.440760526685747889e-01,8.704150205900208770e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.000270531372466021e+00,-2.000270531372466021e+00,0.000000000000000000e+00,1.946484992161289223e-04,1.000047962501159571e+00
8.097605061003163209e-12,9.859582052386992590e-01,-1.483737269344889975e-01,7.726167308959473734e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.000632557291120328e+00,-2.000632557291120328e+00,0.000000000000000000e+00,1.982687584032219571e-04,1.000048854531896181e+00
8.290405181503239100e-12,9.861344153050751737e-01,-1.520205666951672252e-01,6.729142444481993335e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.000990109562444719e+00,-2.000990109562444719e+00,0.000000000000000000e+00,2.018442811167065333e-04,1.000049735538799167e+00
8.483205302003313376e-12,9.863084475248583560e-01,-1.550099167406076839e-01,5.717329732128635655e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001343242710549752e+00,-2.001343242710549752e+00,0.000000000000000000e+00,2.053756125978862005e-04,1.000050605656244151e+00
8.676005422503389268e-12,9.864803284505424541e-01,-1.573378558046076847e-01,4.694990302000501270e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.001692010613767003e+00,-2.001692010613767003e+00,0.000000000000000000e+00,2.088632916303045906e-04,1.000051465017014918e+00
8.868805543003463543e-12,9.866500843199123016e-01,-1.590031785171260870e-01,3.666375013991143850e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.002036466511844637e+00,-2.002036466511844637e+00,0.000000000000000000e+00,2.123078506111998154e-04,1.000052313752321398e+00
9.061605663503539435e-12,9.868177410595477816e-01,-1.600073666166736130e-01,2.635707433099513872e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.002376663013057279e+00,-2.002376663013057279e+00,0.000000000000000000e+00,2.157098156236930870e-04,1.000053151991816991e+00
9.254405784003615326e-12,9.869833242882869451e-01,-1.603545496726269115e-01,1.607167126275855368e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.002712652101232393e+00,-2.002712652101232393e+00,0.000000000000000000e+00,2.190697065056383208e-04,1.000053979863614995e+00
9.447205904503689602e-12,9.871468593206826903e-01,-1.600514556066315042e-01,5.848733442562353141e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.003044485142765119e+00,-2.003044485142765119e+00,0.000000000000000000e+00,2.223880369209985791e-04,1.000054797494306813e+00
9.640006025003765494e-12,9.873083711703964926e-01,-1.591073513398528483e-01,-4.271308505066778900e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.003372212893504312e+00,-2.003372212893504312e+00,0.000000000000000000e+00,2.256653144284223741e-04,1.000055605008979276e+00
9.832806145503841385e-12,9.874678845535721505e-01,-1.575339739286571172e-01,-1.424893951273953352e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.003695885505598184e+00,-2.003695885505598184e+00,0.000000000000000000e+00,2.289020405495272351e-04,1.000056402531231070e+00
1.002560626600391566e-11,9.876254238921864381e-01,-1.553454525851803991e-01,-2.404570814038424140e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004015552534292866e+00,-2.004015552534292866e+00,0.000000000000000000e+00,2.320987108362950174e-04,1.000057190183188727e+00
1.021840638650399155e-11,9.877810133173404727e-01,-1.525582220111322829e-01,-3.362436851316123049e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004331262944611947e+00,-2.004331262944611947e+00,0.000000000000000000e+00,2.352558149395593534e-04,1.000057968085523719e+00
1.041120650700406744e-11,9.879346766725510820e-01,-1.491909275029116022e-01,-4.294901563032788722e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004643065118034251e+00,-2.004643065118034251e+00,0.000000000000000000e+00,2.383738366736671459e-04,1.000058736357469780e+00
1.060400662750414172e-11,9.880864375169838842e-01,-1.452643223136389772e-01,-5.198521358124453401e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.004951006859054363e+00,-2.004951006859054363e+00,0.000000000000000000e+00,2.414532540837289445e-04,1.000059495116837782e+00
1.079680674800421761e-11,9.882363191286750448e-01,-1.408011577829257344e-01,-6.070011623915286952e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005255135401720068e+00,-2.005255135401720068e+00,0.000000000000000000e+00,2.444945395102771589e-04,1.000060244480032168e+00
1.098960686850429350e-11,9.883843445076982981e-01,-1.358260667680210587e-01,-6.906258003909702958e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005555497416058763e+00,-2.005555497416058763e+00,0.000000000000000000e+00,2.474981596535450173e-04,1.000060984562067823e+00
1.118240698900436778e-11,9.885305363793290834e-01,-1.303654409303912909e-01,-7.704326848324319355e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.005852139014497659e+00,-2.005852139014497659e+00,0.000000000000000000e+00,2.504645756376309247e-04,1.000061715476584068e+00
1.137520710950444367e-11,9.886749171971421779e-01,-1.244473024496463714e-01,-8.461474805473015448e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006145105758148972e+00,-2.006145105758148972e+00,0.000000000000000000e+00,2.533942430739735945e-04,1.000062437335862864e+00
1.156800723000451795e-11,9.888175091461216537e-01,-1.181011707521562454e-01,-9.175157525980603967e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006434442663121320e+00,-2.006434442663121320e+00,0.000000000000000000e+00,2.562876121232334566e-04,1.000063150250841026e+00
1.176080735050459384e-11,9.889583341456923415e-01,-1.113579248544193934e-01,-9.843037455742155439e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.006720194206670360e+00,-2.006720194206670360e+00,0.000000000000000000e+00,2.591451275584784417e-04,1.000063854331127544e+00
1.195360747100466973e-11,9.890974138527611759e-01,-1.042496619315353701e-01,-1.046299069751688154e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007002404333369405e+00,-2.007002404333369405e+00,0.000000000000000000e+00,2.619672288252318688e-04,1.000064549685019566e+00
1.214640759150474401e-11,9.892347696646494049e-01,-9.680955272922481258e-02,-1.103311292505849417e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007281116461060666e+00,-2.007281116461060666e+00,0.000000000000000000e+00,2.647543501026600448e-04,1.000065236419515058e+00
1.233920771200481990e-11,9.893704227222188674e-01,-8.907169443952388244e-02,-1.155172433774199064e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007556373487197732e+00,-2.007556373487197732e+00,0.000000000000000000e+00,2.675069203645625941e-04,1.000065914640327902e+00
1.253200783250489579e-11,9.895043939126434429e-01,-8.107096167163135858e-02,-1.201737364755734866e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.007828217794469960e+00,-2.007828217794469960e+00,0.000000000000000000e+00,2.702253634378348084e-04,1.000066584451905438e+00
1.272480795300497006e-11,9.896367038723626885e-01,-7.284285613689897576e-02,-1.242884109454863162e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008096691256795019e+00,-2.008096691256795019e+00,0.000000000000000000e+00,2.729100980614268318e-04,1.000067245957439122e+00
1.291760807350504596e-11,9.897673729899554296e-01,-6.442335567392927509e-02,-1.278514049056036495e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008361835245150218e+00,-2.008361835245150218e+00,0.000000000000000000e+00,2.755615379452059721e-04,1.000067899258881843e+00
1.311040819400512185e-11,9.898964214089910341e-01,-5.584876323069431353e-02,-1.308552029517038029e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008623690633358105e+00,-2.008623690633358105e+00,0.000000000000000000e+00,2.781800918275751625e-04,1.000068544456960584e+00
1.330320831450519612e-11,9.900238690308307277e-01,-4.715555641371764473e-02,-1.332946373152707198e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.008882297803770811e+00,-2.008882297803770811e+00,0.000000000000000000e+00,2.807661635320801859e-04,1.000069181651190409e+00
1.349600843500527201e-11,9.901497355174309067e-01,-3.838023820444651235e-02,-1.351668795358949293e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009137696652957494e+00,-2.009137696652957494e+00,0.000000000000000000e+00,2.833201520241091669e-04,1.000069810939890225e+00
1.368880855550534629e-11,9.902740402940832798e-01,-2.955918943075587502e-02,-1.364714227995545426e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009389926597265674e+00,-2.009389926597265674e+00,0.000000000000000000e+00,2.858424514670277351e-04,1.000070432420194555e+00
1.388160867600542218e-11,9.903968025521547869e-01,-2.072852356707160365e-02,-1.372100551303925553e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009639026578379895e+00,-2.009639026578379895e+00,0.000000000000000000e+00,2.883334512782444203e-04,1.000071046188067525e+00
1.407440879650549807e-11,9.905180412517798905e-01,-1.192394442005747374e-02,-1.373868236581966273e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.009885035068785353e+00,-2.009885035068785353e+00,0.000000000000000000e+00,2.907935361825714519e-04,1.000071652338317518e+00
1.426720891700557235e-11,9.906377751245389884e-01,-3.180607238199800822e-03,-1.370079902170396047e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010127990077202220e+00,-2.010127990077202220e+00,0.000000000000000000e+00,2.932230862666105079e-04,1.000072250964609388e+00
1.446000903750564824e-11,9.907560226760941946e-01,5.467016236928106364e-03,-1.360819785623335054e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010367929153934252e+00,-2.010367929153934252e+00,0.000000000000000000e+00,2.956224770341393457e-04,1.000072842159478004e+00
1.465280915800572252e-11,9.908728021888106863e-01,1.398526828231946503e-02,-1.346193135237934435e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010604889396187644e+00,-2.010604889396187644e+00,0.000000000000000000e+00,2.979920794567983075e-04,1.000073426014342015e+00
1.484560927850580002e-11,9.909881317243460774e-01,2.234143079680491611e-02,-1.326325524403835499e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.010838907453325941e+00,-2.010838907453325941e+00,0.000000000000000000e+00,3.003322600282625366e-04,1.000074002619516289e+00
1.503840939900587430e-11,9.911020291262002679e-01,3.050384555032129019e-02,-1.301362092501512635e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011070019532042341e+00,-2.011070019532042341e+00,0.000000000000000000e+00,3.026433808154483577e-04,1.000074572064223455e+00
1.523120951950594858e-11,9.912145120222607408e-01,3.844202866075342034e-02,-1.271466716328303881e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011298261401526677e+00,-2.011298261401526677e+00,0.000000000000000000e+00,3.049257995102137289e-04,1.000075134436607893e+00
1.542400964000602608e-11,9.913255978273036728e-01,4.612677890842794420e-02,-1.236821116261786480e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011523668398538245e+00,-2.011523668398538245e+00,0.000000000000000000e+00,3.071798694802271097e-04,1.000075689823750169e+00
1.561680976050610036e-11,9.914353037454782802e-01,5.353027952809517875e-02,-1.197623901580780609e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011746275432448439e+00,-2.011746275432448439e+00,0.000000000000000000e+00,3.094059398192431092e-04,1.000076238311675692e+00
1.580960988100617463e-11,9.915436467727557490e-01,6.062619314905347279e-02,-1.154089559554735828e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.011966116990209219e+00,-2.011966116990209219e+00,0.000000000000000000e+00,3.116043553967207265e-04,1.000076779985368924e+00
1.600241000150625214e-11,9.916506436993577367e-01,6.738974958583789088e-02,-1.106447393081384789e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012183227141281172e+00,-2.012183227141281172e+00,0.000000000000000000e+00,3.137754569073641811e-04,1.000077314928786265e+00
1.619521012200632642e-11,9.917563111121650010e-01,7.379782621446635826e-02,-1.054940411800593808e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012397639542520711e+00,-2.012397639542520711e+00,0.000000000000000000e+00,3.159195809195948805e-04,1.000077843224865370e+00
1.638801024250640069e-11,9.918606653970766240e-01,7.982902070246505888e-02,-9.998241817384394270e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012609387442966913e+00,-2.012609387442966913e+00,0.000000000000000000e+00,3.180370599240547771e-04,1.000078364955540700e+00
1.658081036300647820e-11,9.919637227413842240e-01,8.546371589464947516e-02,-9.413656386396708486e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.012818503688659888e+00,-2.012818503688659888e+00,0.000000000000000000e+00,3.201282223809011102e-04,1.000078880201751730e+00
1.677361048350655248e-11,9.920654991360599029e-01,9.068413669073643879e-02,-8.798418702302079897e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013025020727282843e+00,-2.013025020727282843e+00,0.000000000000000000e+00,3.221933927671078151e-04,1.000079389043458056e+00
1.696641060400662675e-11,9.921660103780817197e-01,9.547439878536262414e-02,-8.155388727068989263e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013228970612880531e+00,-2.013228970612880531e+00,0.000000000000000000e+00,3.242328916235642420e-04,1.000079891559648049e+00
1.715921072450670426e-11,9.922652720727497266e-01,9.982054917528233873e-02,-7.487502867864896661e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013430385010559487e+00,-2.013430385010559487e+00,0.000000000000000000e+00,3.262470356005982026e-04,1.000080387828351070e+00
1.735201084500677854e-11,9.923632996358640046e-01,1.037105983729370018e-01,-6.797761186942782863e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013629295200906721e+00,-2.013629295200906721e+00,0.000000000000000000e+00,3.282361375043754866e-04,1.000080877926648570e+00
1.754481096550685281e-11,9.924601082959755294e-01,1.071345443004087378e-01,-6.089214514048515298e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.013825732084557174e+00,-2.013825732084557174e+00,0.000000000000000000e+00,3.302005063412058916e-04,1.000081361930687418e+00
1.773761108600692709e-11,9.925557130965882990e-01,1.100843878708058637e-01,-5.364951514752630546e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014019726186663028e+00,-2.014019726186663028e+00,0.000000000000000000e+00,3.321404473625547984e-04,1.000081839915686333e+00
1.793041120650700459e-11,9.926501288983412552e-01,1.125541402980788919e-01,-4.628085767374067599e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014211307661319950e+00,-2.014211307661319950e+00,0.000000000000000000e+00,3.340562621093380331e-04,1.000082311955952319e+00
1.812321132700707887e-11,9.927433703811554544e-01,1.145398222090082130e-01,-3.881742900515813832e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014400506295924487e+00,-2.014400506295924487e+00,0.000000000000000000e+00,3.359482484555116740e-04,1.000082778124886440e+00
1.831601144750715315e-11,9.928354520463694710e-01,1.160394546632642770e-01,-3.129047842336667162e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014587351515506608e+00,-2.014587351515506608e+00,0.000000000000000000e+00,3.378167006514004025e-04,1.000083238494997806e+00
1.850881156800723065e-11,9.929263882188429369e-01,1.170530422187557595e-01,-2.373112231594060734e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014771872386999174e+00,-2.014771872386999174e+00,0.000000000000000000e+00,3.396619093663246457e-04,1.000083693137912899e+00
1.870161168850730493e-11,9.930161930490369881e-01,1.175825482098592778e-01,-1.617022039214683141e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.014954097623458118e+00,-2.014954097623458118e+00,0.000000000000000000e+00,3.414841617310393398e-04,1.000084142124386233e+00
1.889441180900737920e-11,9.931048805150833880e-01,1.176318624354459469e-01,-8.638254476912115426e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015134055588261752e+00,-2.015134055588261752e+00,0.000000000000000000e+00,3.432837413792550786e-04,1.000084585524310121e+00
1.908721192950745671e-11,9.931924644248130152e-01,1.172067614817769721e-01,-1.165210339718779440e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015311774299226144e+00,-2.015311774299226144e+00,0.000000000000000000e+00,3.450609284887657508e-04,1.000085023406724005e+00
1.928001205000753099e-11,9.932789584177745823e-01,1.163148619322383615e-01,6.219537002862875544e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015487281432702726e+00,-2.015487281432702726e+00,0.000000000000000000e+00,3.468159998237554096e-04,1.000085455839828441e+00
1.947281217050760526e-11,9.933643759672290408e-01,1.149655667414243576e-01,1.348733409178887697e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015660604327623062e+00,-2.015660604327623062e+00,0.000000000000000000e+00,3.485492287729406139e-04,1.000085882890990208e+00
1.966561229100768277e-11,9.934487303821102344e-01,1.131700050751801578e-01,2.061035553904227643e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.015831769989479660e+00,-2.015831769989479660e+00,0.000000000000000000e+00,3.502608853915249862e-04,1.000086304626756295e+00
1.985841241150775705e-11,9.935320348089897724e-01,1.109409659408073512e-01,2.756170587402636749e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016000805094310788e+00,-2.016000805094310788e+00,0.000000000000000000e+00,3.519512364396954916e-04,1.000086721112859234e+00
2.005121253200783132e-11,9.936143022339883890e-01,1.082928259526170639e-01,3.431551637039718244e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016167735992580479e+00,-2.016167735992580479e+00,0.000000000000000000e+00,3.536205454224661086e-04,1.000087132414231084e+00
2.024401265250790883e-11,9.936955454846903013e-01,1.052414715973717246e-01,4.084703652552511971e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016332588713061647e+00,-2.016332588713061647e+00,0.000000000000000000e+00,3.552690726272136673e-04,1.000087538595010095e+00
2.043681277300798311e-11,9.937757772320211513e-01,1.018042163817710899e-01,4.713271989044992560e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016495388966648150e+00,-2.016495388966648150e+00,0.000000000000000000e+00,3.568970751630060360e-04,1.000087939718552477e+00
2.062961289350805738e-11,9.938550099921193981e-01,9.799971326000979366e-02,5.315030397475657004e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016656162150150422e+00,-2.016656162150150422e+00,0.000000000000000000e+00,3.585048069979595545e-04,1.000088335847438836e+00
2.082241301400813489e-11,9.939332561281650769e-01,9.384786275348835916e-02,5.887888397814247665e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016814933350008054e+00,-2.016814933350008054e+00,0.000000000000000000e+00,3.600925189962322828e-04,1.000088727043485948e+00
2.101521313450820916e-11,9.940105278522211041e-01,8.936971718698177858e-02,6.429898012844943722e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.016971727346024590e+00,-2.016971727346024590e+00,0.000000000000000000e+00,3.616604589562287921e-04,1.000089113367754301e+00
2.120801325500828344e-11,9.940868372270070807e-01,8.458738147592974321e-02,6.939259843447362353e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017126568614966864e+00,-2.017126568614966864e+00,0.000000000000000000e+00,3.632088716456687385e-04,1.000089494880557428e+00
2.140081337550836095e-11,9.941621961677082897e-01,7.952391090797962525e-02,7.414328469081969686e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017279481334237179e+00,-2.017279481334237179e+00,0.000000000000000000e+00,3.647379988382985446e-04,1.000089871641471673e+00
2.159361349600843522e-11,9.942366164437006493e-01,7.420320636870332554e-02,7.853617160129945651e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017430489385371395e+00,-2.017430489385371395e+00,0.000000000000000000e+00,3.662480793495825762e-04,1.000090243709344406e+00
2.178641361650850950e-11,9.943101096803320660e-01,6.864990746508012331e-02,8.255801891696172568e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017579616357655148e+00,-2.017579616357655148e+00,0.000000000000000000e+00,3.677393490725410115e-04,1.000090611142301578e+00
2.197921373700858701e-11,9.943826873606363970e-01,6.288928400487588111e-02,8.619724651382673630e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017726885551600624e+00,-2.017726885551600624e+00,0.000000000000000000e+00,3.692120410124206204e-04,1.000090973997758814e+00
2.217201385750866128e-11,9.944543608270121071e-01,5.694712629033641532e-02,8.944396036540824824e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.017872319982353613e+00,-2.017872319982353613e+00,0.000000000000000000e+00,3.706663853201604543e-04,1.000091332332427418e+00
2.236481397800873556e-11,9.945251412829092530e-01,5.084963468187473495e-02,9.228997139411203310e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018015942383116101e+00,-2.018015942383116101e+00,0.000000000000000000e+00,3.721026093280231737e-04,1.000091686202324137e+00
2.255761409850880983e-11,9.945950397944995913e-01,4.462330888725222350e-02,9.472880721428893203e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018157775208534677e+00,-2.018157775208534677e+00,0.000000000000000000e+00,3.735209375825116981e-04,1.000092035662780265e+00
2.275041421900888734e-11,9.946640672923204862e-01,3.829483742578663336e-02,9.675571680846357936e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018297840638037854e+00,-2.018297840638037854e+00,0.000000000000000000e+00,3.749215918776168614e-04,1.000092380768447642e+00
2.294321433950896162e-11,9.947322345728981663e-01,3.189098771106634728e-02,9.836766820616367479e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018436160579127669e+00,-2.018436160579127669e+00,0.000000000000000000e+00,3.763047912886880505e-04,1.000092721573308419e+00
2.313601446000903589e-11,9.947995523003514418e-01,2.543849718760485962e-02,9.956333926213600805e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018572756670635737e+00,-2.018572756670635737e+00,0.000000000000000000e+00,3.776707522038996799e-04,1.000093058130683055e+00
2.332881458050911340e-11,9.948660310079877611e-01,1.896396594717834200e-02,1.003431016573385348e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018707650285960664e+00,-2.018707650285960664e+00,0.000000000000000000e+00,3.790196883571917471e-04,1.000093390493236756e+00
2.352161470100918768e-11,9.949316810998685146e-01,1.249375123929696504e-02,1.007089982718940291e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018840862536244618e+00,-2.018840862536244618e+00,0.000000000000000000e+00,3.803518108603453577e-04,1.000093718712989910e+00
2.371441482150926195e-11,9.949965128523582392e-01,6.053864277440571331e-03,1.006647141040408616e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.018972414273517035e+00,-2.018972414273517035e+00,0.000000000000000000e+00,3.816673282332265992e-04,1.000094042841323194e+00
2.390721494200933946e-11,9.950605364156702715e-01,-3.301302715935086271e-04,1.002155409329714003e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019102326093830779e+00,-2.019102326093830779e+00,0.000000000000000000e+00,3.829664464363667620e-04,1.000094362928986236e+00
2.410001506250941373e-11,9.951237618153685460e-01,-6.633211743549337520e-03,9.936833594619604026e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019230618340309480e+00,-2.019230618340309480e+00,0.000000000000000000e+00,3.842493689012229101e-04,1.000094679026107380e+00
2.429281518300948801e-11,9.951861989538798303e-01,-1.283099752306865980e-02,9.813147457364375381e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019357311106215747e+00,-2.019357311106215747e+00,0.000000000000000000e+00,3.855162965602471439e-04,1.000094991182196580e+00
2.448561530350956552e-11,9.952478576119668796e-01,-1.889983334401042561e-02,9.651479779103470935e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019482424237941220e+00,-2.019482424237941220e+00,0.000000000000000000e+00,3.867674278774812136e-04,1.000095299446157382e+00
2.467841542400963979e-11,9.953087474502004817e-01,-2.481687952651701057e-02,9.452955417408126504e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019605977337992631e+00,-2.019605977337992631e+00,0.000000000000000000e+00,3.880029588779650694e-04,1.000095603866290928e+00
2.487121554450971407e-11,9.953688780103960854e-01,-3.056019285395427526e-02,9.218833700271060472e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019727989767907239e+00,-2.019727989767907239e+00,0.000000000000000000e+00,3.892230831770763480e-04,1.000095904490305720e+00
2.506401566500979158e-11,9.954282587170614205e-01,-3.610880381415076945e-02,8.950501673072348841e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019848480651190492e+00,-2.019848480651190492e+00,0.000000000000000000e+00,3.904279920097555845e-04,1.000096201365323179e+00
2.525681578550986585e-11,9.954868988787990425e-01,-4.144278895149600128e-02,8.649466915103753983e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.019967468876161742e+00,-2.019967468876161742e+00,0.000000000000000000e+00,3.916178742595098129e-04,1.000096494537885627e+00
2.544961590600994013e-11,9.955448076897092102e-01,-4.654333809934502186e-02,8.317349959989224495e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020084973098800418e+00,-2.020084973098800418e+00,0.000000000000000000e+00,3.927929164858032533e-04,1.000096784053961407e+00
2.564241602651001764e-11,9.956019942307720028e-01,-5.139281628569820903e-02,7.955876355505703268e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020201011745551778e+00,-2.020201011745551778e+00,0.000000000000000000e+00,3.939533029531944869e-04,1.000097069958954865e+00
2.583521614701009191e-11,9.956584674712111172e-01,-5.597482012918905681e-02,7.566868399319875982e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020315603016092254e+00,-2.020315603016092254e+00,0.000000000000000000e+00,3.950992156584675848e-04,1.000097352297710573e+00
2.602801626751016619e-11,9.957142362698503391e-01,-6.027422856691642961e-02,7.152236588003017814e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020428764886084139e+00,-2.020428764886084139e+00,0.000000000000000000e+00,3.962308343582463584e-04,1.000097631114521324e+00
2.622081638801024369e-11,9.957693093764395931e-01,-6.427724778049913323e-02,6.713970817378593636e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020540515109864543e+00,-2.020540515109864543e+00,0.000000000000000000e+00,3.973483365961888599e-04,1.000097906453135010e+00
2.641361650851031797e-11,9.958236954329723334e-01,-6.797145021174132162e-02,6.254131372804207223e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020650871223119704e+00,-2.020650871223119704e+00,0.000000000000000000e+00,3.984518977287756190e-04,1.000098178356759737e+00
2.660641662901039225e-11,9.958774029750077084e-01,-7.134580758471956163e-02,5.774839748214321417e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020759850545566838e+00,-2.020759850545566838e+00,0.000000000000000000e+00,3.995416909534883288e-04,1.000098446868072033e+00
2.679921674951046975e-11,9.959304404329554217e-01,-7.439071787565276761e-02,5.278269333277394587e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020867470183561831e+00,-2.020867470183561831e+00,0.000000000000000000e+00,4.006178873336962965e-04,1.000098712029222181e+00
2.699201687001054403e-11,9.959828161333288410e-01,-7.709802619800593115e-02,4.766636007705834371e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.020973747032642542e+00,-2.020973747032642542e+00,0.000000000000000000e+00,4.016806558245630213e-04,1.000098973881841768e+00
2.718481699051061830e-11,9.960345383000165365e-01,-7.946103959450716292e-02,4.242188681799371336e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021078697780107625e+00,-2.021078697780107625e+00,0.000000000000000000e+00,4.027301632994505286e-04,1.000099232467049015e+00
2.737761711101069258e-11,9.960856150555286170e-01,-8.147453575260744929e-02,3.707199822061988531e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021182338907546061e+00,-2.021182338907546061e+00,0.000000000000000000e+00,4.037665745740193408e-04,1.000099487825454769e+00
2.757041723151077009e-11,9.961360544222177538e-01,-8.313476568425297308e-02,3.163956000252263201e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021284686693315624e+00,-2.021284686693315624e+00,0.000000000000000000e+00,4.047900524318601015e-04,1.000099739997168502e+00
2.776321735201084436e-11,9.961858643235000921e-01,-8.443945043463176037e-02,2.614748503667186849e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021385757215018675e+00,-2.021385757215018675e+00,0.000000000000000000e+00,4.058007576489664576e-04,1.000099989021806079e+00
2.795601747251091864e-11,9.962350525850578453e-01,-8.538777190780044712e-02,2.061864043738985755e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021485566351943763e+00,-2.021485566351943763e+00,0.000000000000000000e+00,4.067988490181653326e-04,1.000100234938494870e+00
2.814881759301099615e-11,9.962836269360251240e-01,-8.598035791974724396e-02,1.507575599165254451e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021584129787470818e+00,-2.021584129787470818e+00,0.000000000000000000e+00,4.077844833737320567e-04,1.000100477785878628e+00
2.834161771351107042e-11,9.963315950101538920e-01,-8.621926161129045418e-02,9.541334287963892588e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021681463011437696e+00,-2.021681463011437696e+00,0.000000000000000000e+00,4.087578156133619403e-04,1.000100717602124600e+00
2.853441783401114470e-11,9.963789643469838087e-01,-8.610793537432018252e-02,4.037562883798208845e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021777581322513839e+00,-2.021777581322513839e+00,0.000000000000000000e+00,4.097189987242046247e-04,1.000100954424928856e+00
2.872721795451122221e-11,9.964257423929779867e-01,-8.565119946507465665e-02,-1.413771159881070053e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021872499830504655e+00,-2.021872499830504655e+00,0.000000000000000000e+00,4.106681838042448201e-04,1.000101188291521392e+00
2.892001807501129648e-11,9.964719365026634135e-01,-8.485520549738564955e-02,-6.791364062174860133e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.021966233458665219e+00,-2.021966233458665219e+00,0.000000000000000000e+00,4.116055200859006702e-04,1.000101419238673683e+00
2.911281819551137076e-11,9.965175539397352900e-01,-8.372739502704887316e-02,-1.207447512377339202e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022058796945942039e+00,-2.022058796945942039e+00,0.000000000000000000e+00,4.125311549587732957e-04,1.000101647302703123e+00
2.930561831601144503e-11,9.965626018781847950e-01,-8.227645345561623857e-02,-1.724300326212215365e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022150204849261002e+00,-2.022150204849261002e+00,0.000000000000000000e+00,4.134452339920253777e-04,1.000101872519477020e+00
2.949841843651152577e-11,9.966070874033682303e-01,-8.051225949792041592e-02,-2.227756001262172145e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022240471545696305e+00,-2.022240471545696305e+00,0.000000000000000000e+00,4.143479009563121279e-04,1.000102094924421259e+00
2.969121855701160005e-11,9.966510175131015892e-01,-7.844583047245806684e-02,-2.715953874584723510e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022329611234692237e+00,-2.022329611234692237e+00,0.000000000000000000e+00,4.152392978462756106e-04,1.000102314552523186e+00
2.988401867751167432e-11,9.966943991187159346e-01,-7.608926368736143586e-02,-3.187117986915152107e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022417637940204127e+00,-2.022417637940204127e+00,0.000000000000000000e+00,4.161195649013778503e-04,1.000102531438337383e+00
3.007681879801174860e-11,9.967372390461258780e-01,-7.345567420700646610e-02,-3.639563180010414040e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022504565512866836e+00,-2.022504565512866836e+00,0.000000000000000000e+00,4.169888406280011545e-04,1.000102745615991440e+00
3.026961891851182288e-11,9.967795440368589777e-01,-7.055912929532467959e-02,-4.071700751891779713e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022590407632083309e+00,-2.022590407632083309e+00,0.000000000000000000e+00,4.178472618201221683e-04,1.000102957119191949e+00
3.046241903901189715e-11,9.968213207490846939e-01,-6.741457984157864236e-02,-4.482043652724690408e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022675177808112235e+00,-2.022675177808112235e+00,0.000000000000000000e+00,4.186949635802285742e-04,1.000103165981227171e+00
3.065521915951197143e-11,9.968625757586417890e-01,-6.403778908268879799e-02,-4.869211206141756815e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022758889384153491e+00,-2.022758889384153491e+00,0.000000000000000000e+00,4.195320793404911752e-04,1.000103372234975030e+00
3.084801928001205217e-11,9.969033155600350860e-01,-6.044525894317515774e-02,-5.231933342917224894e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022841555538369640e+00,-2.022841555538369640e+00,0.000000000000000000e+00,4.203587408823943506e-04,1.000103575912906662e+00
3.104081940051212644e-11,9.969435465674250096e-01,-5.665415431935145324e-02,-5.569054336031344088e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.022923189285894985e+00,-2.022923189285894985e+00,0.000000000000000000e+00,4.211750783575339812e-04,1.000103777047090858e+00
3.123361952101220072e-11,9.969832751156066930e-01,-5.268222563887972609e-02,-5.879536028306251577e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023003803480821094e+00,-2.023003803480821094e+00,0.000000000000000000e+00,4.219812203067664115e-04,1.000103975669200063e+00
3.142641964151227499e-11,9.970225074610123972e-01,-4.854773002794787740e-02,-6.162460545970749326e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023083410818232064e+00,-2.023083410818232064e+00,0.000000000000000000e+00,4.227772936809657709e-04,1.000104171810514142e+00
3.161921976201234927e-11,9.970612497826324416e-01,-4.426935142391066197e-02,-6.417032493602588261e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023162023836072354e+00,-2.023162023836072354e+00,0.000000000000000000e+00,4.235634238595356420e-04,1.000104365501926162e+00
3.181201988251242354e-11,9.970995081829676643e-01,-3.986611996591471474e-02,-6.642580628148159194e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023239654917079466e+00,-2.023239654917079466e+00,0.000000000000000000e+00,4.243397346696732727e-04,1.000104556773946829e+00
3.200482000301250428e-11,9.971372886889739995e-01,-3.535733099845012051e-02,-6.838559011756367711e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023316316290701078e+00,-2.023316316290701078e+00,0.000000000000000000e+00,4.251063484061048752e-04,1.000104745656709593e+00
3.219762012351257856e-11,9.971745972529777458e-01,-3.076246401901676364e-02,-7.004547645306687109e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023392020034952221e+00,-2.023392020034952221e+00,0.000000000000000000e+00,4.258633858486449305e-04,1.000104932179974648e+00
3.239042024401265283e-11,9.972114397536018249e-01,-2.610110189714250767e-02,-7.140252586574795390e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023466778078294226e+00,-2.023466778078294226e+00,0.000000000000000000e+00,4.266109662820853892e-04,1.000105116373133374e+00
3.258322036451272711e-11,9.972478219966514068e-01,-2.139285068688912689e-02,-7.245505559007166252e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023540602201431948e+00,-2.023540602201431948e+00,0.000000000000000000e+00,4.273492075137002243e-04,1.000105298265212328e+00
3.277602048501280139e-11,9.972837497160152997e-01,-1.665726034854049867e-02,-7.320263059052103949e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023613504039143418e+00,-2.023613504039143418e+00,0.000000000000000000e+00,4.280782258910802314e-04,1.000105477884879690e+00
3.296882060551287566e-11,9.973192285745504648e-01,-1.191374668756332335e-02,-7.364604971918278786e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023685495082073960e+00,-2.023685495082073960e+00,0.000000000000000000e+00,4.287981363203396024e-04,1.000105655260447257e+00
3.316162072601295640e-11,9.973542641649425500e-01,-7.181514810161134313e-03,-7.378732707487482834e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023756586678482350e+00,-2.023756586678482350e+00,0.000000000000000000e+00,4.295090522844387249e-04,1.000105830419877995e+00
3.335442084651303068e-11,9.973888620105698655e-01,-2.479484384890056573e-03,-7.362966869896181432e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023826790035994083e+00,-2.023826790035994083e+00,0.000000000000000000e+00,4.302110858596460037e-04,1.000106003390785592e+00
3.354722096701310495e-11,9.974230275663540368e-01,2.173783011101720983e-03,-7.317744476010508425e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023896116223327990e+00,-2.023896116223327990e+00,0.000000000000000000e+00,4.309043477330398654e-04,1.000106174200443343e+00
3.374002108751317923e-11,9.974567662196013318e-01,6.760154194538629119e-03,-7.243615739646203089e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.023964576172002428e+00,-2.023964576172002428e+00,0.000000000000000000e+00,4.315889472197686604e-04,1.000106342875786369e+00
3.393282120801325350e-11,9.974900832908255577e-01,1.126199207332514649e-02,-7.141240439924304018e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024032180678005499e+00,-2.024032180678005499e+00,0.000000000000000000e+00,4.322649922800930744e-04,1.000106509443415836e+00
3.412562132851332778e-11,9.975229840345686272e-01,1.566222049851541745e-02,-7.011383893598110983e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024098940403459945e+00,-2.024098940403459945e+00,0.000000000000000000e+00,4.329325895346547307e-04,1.000106673929601842e+00
3.431842144901340852e-11,9.975554736402162392e-01,1.994438604522197692e-02,-6.854912552535799564e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024164865878279151e+00,-2.024164865878279151e+00,0.000000000000000000e+00,4.335918442827189760e-04,1.000106836360290075e+00
3.451122156951348279e-11,9.975875572327964624e-01,2.409271651195420486e-02,-6.672789248787239225e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024229967501785854e+00,-2.024229967501785854e+00,0.000000000000000000e+00,4.342428605177010891e-04,1.000106996761102929e+00
3.470402169001355707e-11,9.976192398737588896e-01,2.809217594372911270e-02,-6.466068110803878388e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024294255544294874e+00,-2.024294255544294874e+00,0.000000000000000000e+00,4.348857409427554278e-04,1.000107155157347272e+00
3.489682181051363135e-11,9.976505265617693352e-01,3.192851600074875923e-02,-6.235889175409564666e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024357740148724272e+00,-2.024357740148724272e+00,0.000000000000000000e+00,4.355205869869991048e-04,1.000107311574014446e+00
3.508962193101370562e-11,9.976814222334753346e-01,3.558832351138012384e-02,-5.983472721040013903e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024420431332149661e+00,-2.024420431332149661e+00,0.000000000000000000e+00,4.361474988213892611e-04,1.000107466035785153e+00
3.528242205151377990e-11,9.977119317642634266e-01,3.905906406559381261e-02,-5.710113348569811204e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024482338987340313e+00,-2.024482338987340313e+00,0.000000000000000000e+00,4.367665753734198061e-04,1.000107618567035450e+00
3.547522217201385417e-11,9.977420599690233205e-01,4.232912152274409534e-02,-5.417173836735751646e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024543472884309914e+00,-2.024543472884309914e+00,0.000000000000000000e+00,4.373779143430259588e-04,1.000107769191838303e+00
3.566802229251393491e-11,9.977718116028789774e-01,4.538783332564184925e-02,-5.106078799734074802e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024603842671799825e+00,-2.024603842671799825e+00,0.000000000000000000e+00,4.379816122179231060e-04,1.000107917933966473e+00
3.586082241301400919e-11,9.978011913619334594e-01,4.822552153108752848e-02,-4.778308175023229798e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024663457878790762e+00,-2.024663457878790762e+00,0.000000000000000000e+00,4.385777642878501293e-04,1.000108064816899178e+00
3.605362253351408346e-11,9.978302038839782506e-01,5.083351948546745158e-02,-4.435390569711254033e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024722327915942088e+00,-2.024722327915942088e+00,0.000000000000000000e+00,4.391664646595226673e-04,1.000108209863824982e+00
3.624642265401415774e-11,9.978588537492462107e-01,5.320419409248339920e-02,-4.078896493993849209e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024780462077119036e+00,-2.024780462077119036e+00,0.000000000000000000e+00,4.397478062713606464e-04,1.000108353097642011e+00
3.643922277451423202e-11,9.978871454810861463e-01,5.533096363815988294e-02,-3.710431510571126495e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024837869540762281e+00,-2.024837869540762281e+00,0.000000000000000000e+00,4.403218809078205125e-04,1.000108494540965065e+00
3.663202289501430629e-11,9.979150835466692460e-01,5.720831115735580674e-02,-3.331629328425617792e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024894559371321456e+00,-2.024894559371321456e+00,0.000000000000000000e+00,4.408887792134130973e-04,1.000108634216129833e+00
3.682482301551438703e-11,9.979426723576904079e-01,5.883179334341853001e-02,-2.944144869625038574e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.024950540520677134e+00,-2.024950540520677134e+00,0.000000000000000000e+00,4.414485907070116177e-04,1.000108772145191338e+00
3.701762313601446131e-11,9.979699162710420346e-01,6.019804502092843818e-02,-2.549647337391586915e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025005821829509056e+00,-2.025005821829509056e+00,0.000000000000000000e+00,4.420014037954727248e-04,1.000108908349933490e+00
3.721042325651453558e-11,9.979968195894916017e-01,6.130477921903928346e-02,-2.149813313350903629e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025060412028671042e+00,-2.025060412028671042e+00,0.000000000000000000e+00,4.425473057872502335e-04,1.000109042851868413e+00
3.740322337701460986e-11,9.980233865623543421e-01,6.215078290017202189e-02,-1.746319911406111342e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025114319740555224e+00,-2.025114319740555224e+00,0.000000000000000000e+00,4.430863829062046066e-04,1.000109175672240891e+00
3.759602349751468413e-11,9.980496213861405064e-01,6.273590841564158360e-02,-1.340838015110996755e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025167553480406113e+00,-2.025167553480406113e+00,0.000000000000000000e+00,4.436187203046975140e-04,1.000109306832031697e+00
3.778882361801475841e-11,9.980755282052147237e-01,6.306106077611509098e-02,-9.350256247434362428e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025220121657657746e+00,-2.025220121657657746e+00,0.000000000000000000e+00,4.441444020771930954e-04,1.000109436351961811e+00
3.798162373851483915e-11,9.981011111124391544e-01,6.312818084056522061e-02,-5.305213395103681139e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025272032577239756e+00,-2.025272032577239756e+00,0.000000000000000000e+00,4.446635112729298983e-04,1.000109564252492866e+00
3.817442385901491342e-11,9.981263741498029862e-01,6.294022454252572174e-02,-1.289379994526213555e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025323294440853683e+00,-2.025323294440853683e+00,0.000000000000000000e+00,4.451761299090775626e-04,1.000109690553834030e+00
3.836722397951498770e-11,9.981513213090525971e-01,6.250113828694263407e-02,2.681434893333803100e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025373915348252840e+00,-2.025373915348252840e+00,0.000000000000000000e+00,4.456823389830329206e-04,1.000109815275941560e+00
3.856002410001506198e-11,9.981759565323137240e-01,6.181583066466407594e-02,6.591801235744343748e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025423903298503081e+00,-2.025423903298503081e+00,0.000000000000000000e+00,4.461822184856420047e-04,1.000109938438525248e+00
3.875282422051513625e-11,9.982002837126955352e-01,6.089014064461258785e-02,1.042672544329603310e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025473266191210264e+00,-2.025473266191210264e+00,0.000000000000000000e+00,4.466758474128397710e-04,1.000110060061048856e+00
3.894562434101521053e-11,9.982243066949059163e-01,5.973080241586857519e-02,1.417170530843821739e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025522011827767699e+00,-2.025522011827767699e+00,0.000000000000000000e+00,4.471633037784085571e-04,1.000110180162734341e+00
3.913842446151529127e-11,9.982480292758407758e-01,5.834540706323425308e-02,1.781278227712008652e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025570147912552077e+00,-2.025570147912552077e+00,0.000000000000000000e+00,4.476446646262795476e-04,1.000110298762564520e+00
3.933122458201536554e-11,9.982714552051795698e-01,5.674236127031150045e-02,2.133659087632606283e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025617682054132285e+00,-2.025617682054132285e+00,0.000000000000000000e+00,4.481200060416548462e-04,1.000110415879287062e+00
3.952402470251543982e-11,9.982945881859619508e-01,5.493084325366889842e-02,2.473040513397113671e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025664621766439133e+00,-2.025664621766439133e+00,0.000000000000000000e+00,4.485894031647683858e-04,1.000110531531414715e+00
3.971682482301551409e-11,9.983174318751710796e-01,5.292075614028210473e-02,2.798218184178904305e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025710974469948855e+00,-2.025710974469948855e+00,0.000000000000000000e+00,4.490529301999306145e-04,1.000110645737231518e+00
3.990962494351558837e-11,9.983399898842935105e-01,5.072267900807975877e-02,3.108060052643505516e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025756747492819532e+00,-2.025756747492819532e+00,0.000000000000000000e+00,4.495106604286618697e-04,1.000110758514791920e+00
4.010242506401566264e-11,9.983622657798935096e-01,4.834781581607452278e-02,3.401510000897342567e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025801948072056380e+00,-2.025801948072056380e+00,0.000000000000000000e+00,4.499626662209240627e-04,1.000110869881928544e+00
4.029522518451573692e-11,9.983842630841562871e-01,4.580794245625108979e-02,3.677591144816740043e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025846583354613983e+00,-2.025846583354613983e+00,0.000000000000000000e+00,4.504090190464515127e-04,1.000110979856250637e+00
4.048802530501581766e-11,9.984059852754385567e-01,4.311535216401683746e-02,3.935408777846424733e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025890660398513177e+00,-2.025890660398513177e+00,0.000000000000000000e+00,4.508497894853640388e-04,1.000111088455148511e+00
4.068082542551589193e-11,9.984274357888188733e-01,4.028279952774889427e-02,4.174152946919643808e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025934186173957929e+00,-2.025934186173957929e+00,0.000000000000000000e+00,4.512850472396926806e-04,1.000111195695796429e+00
4.087362554601596621e-11,9.984486180166171065e-01,3.732344334035996025e-02,4.393100654733098770e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.025977167564390058e+00,-2.025977167564390058e+00,0.000000000000000000e+00,4.517148611441291280e-04,1.000111301595154600e+00
4.106642566651604049e-11,9.984695353089449998e-01,3.425078853744725066e-02,4.591617684172484559e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026019611367605222e+00,-2.026019611367605222e+00,0.000000000000000000e+00,4.521392991763097048e-04,1.000111406169971628e+00
4.125922578701611476e-11,9.984901909742103232e-01,3.107862746842723553e-02,4.769160042266846339e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026061524296776994e+00,-2.026061524296776994e+00,0.000000000000000000e+00,4.525584284681867520e-04,1.000111509436788282e+00
4.145202590751618904e-11,9.985105882796351251e-01,2.782098074411598967e-02,4.925275022634762606e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026102912981507131e+00,-2.026102912981507131e+00,0.000000000000000000e+00,4.529723153155430977e-04,1.000111611411938828e+00
4.164482602801626978e-11,9.985307304517673233e-01,2.449203790522984717e-02,5.059601886901488044e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026143783968865630e+00,-2.026143783968865630e+00,0.000000000000000000e+00,4.533810251891515881e-04,1.000111712111555917e+00
4.183762614851634405e-11,9.985506206769900750e-01,2.110609815286614704e-02,5.171872167116472324e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026184143724422348e+00,-2.026184143724422348e+00,0.000000000000000000e+00,4.537846227448462952e-04,1.000111811551568364e+00
4.203042626901641833e-11,9.985702621020037251e-01,1.767751137896106037e-02,5.261909592697049803e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026223998633225776e+00,-2.026223998633225776e+00,0.000000000000000000e+00,4.541831718326572458e-04,1.000111909747708694e+00
4.222322638951649260e-11,9.985896578343324004e-01,1.422061973051539155e-02,5.329629646892224820e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026263355000831545e+00,-2.026263355000831545e+00,0.000000000000000000e+00,4.545767355088343314e-04,1.000112006715513813e+00
4.241602651001656688e-11,9.986088109428010728e-01,1.074969993632168483e-02,5.375038759191763660e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026302219054269216e+00,-2.026302219054269216e+00,0.000000000000000000e+00,4.549653760432517051e-04,1.000112102470326780e+00
4.260882663051664116e-11,9.986277244580151757e-01,7.278906618974595455e-03,5.398233141490341169e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026340596943016603e+00,-2.026340596943016603e+00,0.000000000000000000e+00,4.553491549306971442e-04,1.000112197027298588e+00
4.280162675101672189e-11,9.986464013728344469e-01,3.822216808197205148e-03,5.399397277155049135e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026378494739960345e+00,-2.026378494739960345e+00,0.000000000000000000e+00,4.557281329001794390e-04,1.000112290401391713e+00
4.299442687151679617e-11,9.986648446428433301e-01,3.933758639671576431e-04,5.378802073428221725e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026415918442351138e+00,-2.026415918442351138e+00,0.000000000000000000e+00,4.561023699241653607e-04,1.000112382607383443e+00
4.318722699201687045e-11,9.986830571868062778e-01,-2.994154990363884824e-03,5.336802688822571417e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026452873972727442e+00,-2.026452873972727442e+00,0.000000000000000000e+00,4.564719252278907902e-04,1.000112473659865886e+00
4.338002711251694472e-11,9.987010418871302697e-01,-6.327249333761063993e-03,5.273836048329592213e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026489367179853396e+00,-2.026489367179853396e+00,0.000000000000000000e+00,4.568368572991378905e-04,1.000112563573250846e+00
4.357282723301701900e-11,9.987188015903124549e-01,-9.593164230457385325e-03,5.190418060358938102e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026525403839627870e+00,-2.026525403839627870e+00,0.000000000000000000e+00,4.571972238968804265e-04,1.000112652361768495e+00
4.376562735351709327e-11,9.987363391073788010e-01,-1.277958675887415872e-02,5.087140550353269619e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026560989655974421e+00,-2.026560989655974421e+00,0.000000000000000000e+00,4.575530820606479106e-04,1.000112740039473369e+00
4.395842747401717401e-11,9.987536572143381752e-01,-1.587467822604386389e-02,4.964667926978232060e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026596130261762330e+00,-2.026596130261762330e+00,0.000000000000000000e+00,4.579044881181702580e-04,1.000112826620243034e+00
4.415122759451724829e-11,9.987707586526005654e-01,-1.886711591839982174e-02,4.823733597664938560e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026630831219655260e+00,-2.026630831219655260e+00,0.000000000000000000e+00,4.582514976971791107e-04,1.000112912117784525e+00
4.434402771501732256e-11,9.987876461294189490e-01,-2.174613225159157878e-02,4.665136151081899357e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026665098023008316e+00,-2.026665098023008316e+00,0.000000000000000000e+00,4.585941657303712064e-04,1.000112996545631683e+00
4.453682783551739684e-11,9.988043223183034058e-01,-2.450155119418100449e-02,4.489735324832629798e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026698936096708259e+00,-2.026698936096708259e+00,0.000000000000000000e+00,4.589325464672030890e-04,1.000113079917152037e+00
4.472962795601747112e-11,9.988207898594442247e-01,-2.712382185262583734e-02,4.298447777310527435e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026732350798031046e+00,-2.026732350798031046e+00,0.000000000000000000e+00,4.592666934804575784e-04,1.000113162245544585e+00
4.492242807651754539e-11,9.988370513601219081e-01,-2.960404911780101581e-02,4.092242683195013858e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026765347417475382e+00,-2.026765347417475382e+00,0.000000000000000000e+00,4.595966596749565826e-04,1.000113243543845343e+00
4.511522819701761967e-11,9.988531093951216189e-01,-3.193402128639247217e-02,3.872137172539438787e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026797931179602053e+00,-2.026797931179602053e+00,0.000000000000000000e+00,4.599224972962623619e-04,1.000113323824925571e+00
4.530802831751770041e-11,9.988689665071279755e-01,-3.410623458377630424e-02,3.639191633780609197e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026830107243836832e+00,-2.026830107243836832e+00,0.000000000000000000e+00,4.602442579384329892e-04,1.000113403101498211e+00
4.550082843801777468e-11,9.988846252071249543e-01,-3.611391452837665189e-02,3.394504901304656180e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026861880705280061e+00,-2.026861880705280061e+00,0.000000000000000000e+00,4.605619925529324328e-04,1.000113481386117442e+00
4.569362855851784896e-11,9.989000879747953476e-01,-3.795103409106845294e-02,3.139209348357047819e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026893256595518444e+00,-2.026893256595518444e+00,0.000000000000000000e+00,4.608757514554214559e-04,1.000113558691180016e+00
4.588642867901792323e-11,9.989153572589074548e-01,-3.961232861641902220e-02,2.874465906305960841e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026924239883409307e+00,-2.026924239883409307e+00,0.000000000000000000e+00,4.611855843344429980e-04,1.000113635028928805e+00
4.607922879951799751e-11,9.989304354776942230e-01,-4.109330748636668557e-02,2.601459031238630148e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026954835475849759e+00,-2.026954835475849759e+00,0.000000000000000000e+00,4.614915402589220349e-04,1.000113710411453694e+00
4.627202892001807179e-11,9.989453250192323885e-01,-4.239026252012825791e-02,2.321391638772759419e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.026985048218546304e+00,-2.026985048218546304e+00,0.000000000000000000e+00,4.617936676859314476e-04,1.000113784850694021e+00
4.646482904051815252e-11,9.989600282418198418e-01,-4.350027311730018248e-02,2.035480027929016666e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027014882896780446e+00,-2.027014882896780446e+00,0.000000000000000000e+00,4.620920144681679763e-04,1.000113858358440355e+00
4.665762916101822680e-11,9.989745474743436660e-01,-4.442120816423700269e-02,1.744948814637175064e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027044344236155204e+00,-2.027044344236155204e+00,0.000000000000000000e+00,4.623866278619632813e-04,1.000113930946335605e+00
4.685042928151830108e-11,9.989888850166483980e-01,-4.515172473655390539e-02,1.451025895163667555e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027073436903343406e+00,-2.027073436903343406e+00,0.000000000000000000e+00,4.626775545337785309e-04,1.000114002625878129e+00
4.704322940201837535e-11,9.990030431398867483e-01,-4.569126364309383792e-02,1.154937459373758628e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027102165506797782e+00,-2.027102165506797782e+00,0.000000000000000000e+00,4.629648405682088496e-04,1.000114073408421733e+00
4.723602952251844963e-11,9.990170240868945228e-01,-4.604004186884952388e-02,8.579030732911215734e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027130534597512579e+00,-2.027130534597512579e+00,0.000000000000000000e+00,4.632485314753014656e-04,1.000114143305180781e+00
4.742882964301852390e-11,9.990308300725198043e-01,-4.619904198611536617e-02,5.611308498954873693e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027158548669691918e+00,-2.027158548669691918e+00,0.000000000000000000e+00,4.635286721969233384e-04,1.000114212327227525e+00
4.762162976351860464e-11,9.990444632839883266e-01,-4.616999861447613346e-02,2.658127265056142979e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027186212161490531e+00,-2.027186212161490531e+00,0.000000000000000000e+00,4.638053071149138176e-04,1.000114280485498330e+00
4.781442988401867892e-11,9.990579258812356533e-01,-4.595538202112597198e-02,-2.688013356375530596e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027213529455687890e+00,-2.027213529455687890e+00,0.000000000000000000e+00,4.640784800569634034e-04,1.000114347790790781e+00
4.800723000451875319e-11,9.990712199972530128e-01,-4.555837896338343906e-02,-3.158017981049087396e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027240504880389871e+00,-2.027240504880389871e+00,0.000000000000000000e+00,4.643482343038565427e-04,1.000114414253768569e+00
4.820003012501882747e-11,9.990843477384219185e-01,-4.498287088509832221e-02,-5.998358656955029081e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027267142709708203e+00,-2.027267142709708203e+00,0.000000000000000000e+00,4.646146125971728795e-04,1.000114479884963048e+00
4.839283024551890174e-11,9.990973111848400201e-01,-4.423340958790505234e-02,-8.778995926042932815e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027293447164421281e+00,-2.027293447164421281e+00,0.000000000000000000e+00,4.648776571442559367e-04,1.000114544694773899e+00
4.858563036601897602e-11,9.991101123906453996e-01,-4.331519050693945910e-02,-1.148947832464284127e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027319422412632299e+00,-2.027319422412632299e+00,0.000000000000000000e+00,4.651374096261016089e-04,1.000114608693470020e+00
4.877843048651905676e-11,9.991227533843530795e-01,-4.223402372865441012e-02,-1.411976775188654443e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027345072570452267e+00,-2.027345072570452267e+00,0.000000000000000000e+00,4.653939112046834650e-04,1.000114671891193963e+00
4.897123060701913104e-11,9.991352361691581141e-01,-4.099630289574979214e-02,-1.666027472582811211e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027370401702614178e+00,-2.027370401702614178e+00,0.000000000000000000e+00,4.656472025266800738e-04,1.000114734297959940e+00
4.916403072751920531e-11,9.991475627232583312e-01,-3.960897215092112206e-02,-1.910189139122443758e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027395413823128933e+00,-2.027395413823128933e+00,0.000000000000000000e+00,4.658973237319928747e-04,1.000114795923657818e+00
4.935683084801927959e-11,9.991597350001628630e-01,-3.807949127713315673e-02,-2.143602217417380981e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027420112895911508e+00,-2.027420112895911508e+00,0.000000000000000000e+00,4.661443144599888518e-04,1.000114856778054895e+00
4.954963096851935386e-11,9.991717549289981237e-01,-3.641579919741424337e-02,-2.365461198960270087e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027444502835400009e+00,-2.027444502835400009e+00,0.000000000000000000e+00,4.663882138548774720e-04,1.000114916870795012e+00
4.974243108901942814e-11,9.991836244148163404e-01,-3.462627600173225767e-02,-2.575017191862492491e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027468587507184505e+00,-2.027468587507184505e+00,0.000000000000000000e+00,4.666290605726481147e-04,1.000114976211402995e+00
4.993523120951950241e-11,9.991953453388897621e-01,-3.271970367235052524e-02,-2.771580228402844778e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027492370728601223e+00,-2.027492370728601223e+00,0.000000000000000000e+00,4.668668927869891114e-04,1.000115034809284653e+00
5.012803133001958315e-11,9.992069195590049802e-01,-3.070522568215186543e-02,-2.954521306352531074e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027515856269331618e+00,-2.027515856269331618e+00,0.000000000000000000e+00,4.671017481946173038e-04,1.000115092673727002e+00
5.032083145051965743e-11,9.992183489097582472e-01,-2.859230564290203211e-02,-3.123274159186065213e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027539047852001453e+00,-2.027539047852001453e+00,0.000000000000000000e+00,4.673336640211379943e-04,1.000115149813902926e+00
5.051363157101973170e-11,9.992296352028477990e-01,-2.639068518133055180e-02,-3.277336751451931374e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027561949152772769e+00,-2.027561949152772769e+00,0.000000000000000000e+00,4.675626770290014175e-04,1.000115206238869181e+00
5.070643169151980598e-11,9.992407802273495232e-01,-2.411034122340558264e-02,-3.416272496699274130e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027584563801904327e+00,-2.027584563801904327e+00,0.000000000000000000e+00,4.677888235203406936e-04,1.000115261957570834e+00
5.089923181201988026e-11,9.992517857500082812e-01,-2.176144286547259873e-02,-3.539711196553838729e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027606895384342689e+00,-2.027606895384342689e+00,0.000000000000000000e+00,4.680121393446423422e-04,1.000115316978840374e+00
5.109203193251995453e-11,9.992626535155074707e-01,-1.935430801127138375e-02,-3.647349700641392550e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027628947440268892e+00,-2.027628947440268892e+00,0.000000000000000000e+00,4.682326599038462607e-04,1.000115371311401047e+00
5.128483205302003527e-11,9.992733852467459155e-01,-1.689935995257067780e-02,-3.738952288195752927e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027650723465659777e+00,-2.027650723465659777e+00,0.000000000000000000e+00,4.684504201577576279e-04,1.000115424963866184e+00
5.147763217352010955e-11,9.992839826451089813e-01,-1.440708406895513730e-02,-3.814350773300882735e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027672226912839548e+00,-2.027672226912839548e+00,0.000000000000000000e+00,4.686654546297915492e-04,1.000115477944741205e+00
5.167043229402018382e-11,9.992944473907444669e-01,-1.188798481967779687e-02,-3.873444336803466559e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027693461191037994e+00,-2.027693461191037994e+00,0.000000000000000000e+00,4.688777974115824879e-04,1.000115530262426278e+00
5.186323241452025810e-11,9.993047811428088512e-01,-9.352543197148708437e-03,-3.916199088996083488e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027714429666891416e+00,-2.027714429666891416e+00,0.000000000000000000e+00,4.690874821703413361e-04,1.000115581925216990e+00
5.205603253502033237e-11,9.993149855397470693e-01,-6.811174807651519149e-03,-3.942647368203543862e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027735135665009292e+00,-2.027735135665009292e+00,0.000000000000000000e+00,4.692945421515073187e-04,1.000115632941303678e+00
5.224883265552040665e-11,9.993250621995400929e-01,-4.274188740275031324e-03,-3.952886781404772037e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027755582468477868e+00,-2.027755582468477868e+00,0.000000000000000000e+00,4.694990101861096720e-04,1.000115683318776094e+00
5.244163277602048739e-11,9.993350127199621680e-01,-1.751747379859515050e-03,-3.947078993984763640e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027775773319380637e+00,-2.027775773319380637e+00,0.000000000000000000e+00,4.697009186951614274e-04,1.000115733065622070e+00
5.263443289652056166e-11,9.993448386788359450e-01,7.461726859990289824e-04,-3.925448276633084627e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027795711419317470e+00,-2.027795711419317470e+00,0.000000000000000000e+00,4.699002996945200522e-04,1.000115782189729741e+00
5.282723301702063594e-11,9.993545416342692889e-01,3.209818522130339965e-03,-3.888279818282550787e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027815399929883800e+00,-2.027815399929883800e+00,0.000000000000000000e+00,4.700971848000308506e-04,1.000115830698889541e+00
5.302003313752071022e-11,9.993641231249174028e-01,5.629697326187592908e-03,-3.835917814813481069e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027834841973203961e+00,-2.027834841973203961e+00,0.000000000000000000e+00,4.702916052332906907e-04,1.000115878600792874e+00
5.321283325802078449e-11,9.993735846702103132e-01,7.996611404543510493e-03,-3.768763344029067708e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027854040632391275e+00,-2.027854040632391275e+00,0.000000000000000000e+00,4.704835918247279522e-04,1.000115925903036773e+00
5.340563337852085877e-11,9.993829277706041125e-01,1.030169152164962278e-02,-3.687272038138074415e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027872998952058747e+00,-2.027872998952058747e+00,0.000000000000000000e+00,4.706731750216083831e-04,1.000115972613123017e+00
5.359843349902093951e-11,9.993921539078089999e-01,1.253642850890439482e-02,-3.591951565654794010e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027891719938782256e+00,-2.027891719938782256e+00,0.000000000000000000e+00,4.708603848890455224e-04,1.000116018738459234e+00
5.379123361952101378e-11,9.994012645450222054e-01,1.469270302751529526e-02,-3.483358935245401550e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027910206561571727e+00,-2.027910206561571727e+00,0.000000000000000000e+00,4.710452511176280079e-04,1.000116064286360240e+00
5.398403374002108806e-11,9.994102611271685754e-01,1.676281338858974512e-02,-3.362097634610079766e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027928461752360523e+00,-2.027928461752360523e+00,0.000000000000000000e+00,4.712278030257508821e-04,1.000116109264049369e+00
5.417683386052116233e-11,9.994191450811170663e-01,1.873950134274081358e-02,-3.228814617990220792e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027946488406444203e+00,-2.027946488406444203e+00,0.000000000000000000e+00,4.714080695660791717e-04,1.000116153678661135e+00
5.436963398102123661e-11,9.994279178159114485e-01,2.061597576075658786e-02,-3.084197156330118622e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027964289382949037e+00,-2.027964289382949037e+00,0.000000000000000000e+00,4.715860793314145057e-04,1.000116197537239682e+00
5.456243410152131089e-11,9.994365807229921295e-01,2.238593413636726787e-02,-2.928969564499688677e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027981867505281421e+00,-2.027981867505281421e+00,0.000000000000000000e+00,4.717618605545124272e-04,1.000116240846741444e+00
5.475523422202138516e-11,9.994451351764116476e-01,2.404358185177709814e-02,-2.763889820299672215e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.027999225561566199e+00,-2.027999225561566199e+00,0.000000000000000000e+00,4.719354411180274006e-04,1.000116283614036483e+00
5.494803434252146590e-11,9.994535825330569390e-01,2.558364915638401682e-02,-2.589746090222042746e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028016366305096518e+00,-2.028016366305096518e+00,0.000000000000000000e+00,4.721068485536272352e-04,1.000116325845908039e+00
5.514083446302154018e-11,9.994619241328555059e-01,2.700140581892905220e-02,-2.407353177139631359e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028033292454753056e+00,-2.028033292454753056e+00,0.000000000000000000e+00,4.722761100501325160e-04,1.000116367549054752e+00
5.533363458352161445e-11,9.994701612990017914e-01,2.829267342327633147e-02,-2.217548905143871402e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028050006695462759e+00,-2.028050006695462759e+00,0.000000000000000000e+00,4.724432524573313153e-04,1.000116408730092887e+00
5.552643470402168873e-11,9.994782953381475821e-01,2.945383528759658656e-02,-2.021190457011529454e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028066511678585648e+00,-2.028066511678585648e+00,0.000000000000000000e+00,4.726083022884091604e-04,1.000116449395553664e+00
5.571923482452176300e-11,9.994863275406201675e-01,3.048184399703841516e-02,-1.819150679515914998e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028082810022357130e+00,-2.028082810022357130e+00,0.000000000000000000e+00,4.727712857261966400e-04,1.000116489551889032e+00
5.591203494502183728e-11,9.994942591806210697e-01,3.137422654927467247e-02,-1.612314371924089204e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028098904312291673e+00,-2.028098904312291673e+00,0.000000000000000000e+00,4.729322286256144978e-04,1.000116529205469007e+00
5.610483506552191802e-11,9.995020915164271047e-01,3.212908712212920320e-02,-1.401574572832743441e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028114797101590483e+00,-2.028114797101590483e+00,0.000000000000000000e+00,4.730911565187386446e-04,1.000116568362584335e+00
5.629763518602199229e-11,9.995098257905890016e-01,3.274510748191511444e-02,-1.187828860316861475e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028130490911544292e+00,-2.028130490911544292e+00,0.000000000000000000e+00,4.732480946182868989e-04,1.000116607029446936e+00
5.649043530652206657e-11,9.995174632301313533e-01,3.322154506039234900e-02,-9.719756801263372895e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028145988231939256e+00,-2.028145988231939256e+00,0.000000000000000000e+00,4.734030678220630230e-04,1.000116645212191679e+00
5.668323542702214085e-11,9.995250050467395786e-01,3.355822873728253608e-02,-7.549107163677869214e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028161291521437093e+00,-2.028161291521437093e+00,0.000000000000000000e+00,4.735561007168372994e-04,1.000116682916876165e+00
5.687603554752221512e-11,9.995324524369576524e-01,3.375555237406557829e-02,-5.375233187571255497e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028176403207975209e+00,-2.028176403207975209e+00,0.000000000000000000e+00,4.737072175823147649e-04,1.000116720149482274e+00
5.706883566802228940e-11,9.995398065823745126e-01,3.381446615326181432e-02,-3.206930001241521840e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028191325689145064e+00,-2.028191325689145064e+00,0.000000000000000000e+00,4.738564423940711218e-04,1.000116756915917282e+00
5.726163578852237014e-11,9.995470686498059143e-01,3.373646578556772219e-02,-1.052860173961327412e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028206061332562093e+00,-2.028206061332562093e+00,0.000000000000000000e+00,4.740037988281894910e-04,1.000116793222014744e+00
5.745443590902244441e-11,9.995542397914866095e-01,3.352357965501762821e-02,1.078479512146810447e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028220612476254736e+00,-2.028220612476254736e+00,0.000000000000000000e+00,4.741493102650326226e-04,1.000116829073535607e+00
5.764723602952251869e-11,9.995613211452505364e-01,3.317835397976959949e-02,3.178790206416296296e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028234981429030359e+00,-2.028234981429030359e+00,0.000000000000000000e+00,4.742929997928948139e-04,1.000116864476167544e+00
5.784003615002259296e-11,9.995683138347003505e-01,3.270383607313432500e-02,5.240001934234230982e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028249170470819429e+00,-2.028249170470819429e+00,0.000000000000000000e+00,4.744348902108587820e-04,1.000116899435528950e+00
5.803283627052266724e-11,9.995752189694022682e-01,3.210355579605707332e-02,7.254303232324142703e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028263181853070307e+00,-2.028263181853070307e+00,0.000000000000000000e+00,4.745750040335067936e-04,1.000116933957166276e+00
5.822563639102274151e-11,9.995820376450434974e-01,3.138150529840210562e-02,9.214169371752777352e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028277017799069881e+00,-2.028277017799069881e+00,0.000000000000000000e+00,4.747133634940732538e-04,1.000116968046558030e+00
5.841843651152282225e-11,9.995887709436170887e-01,3.054211715206721703e-02,1.111238907267656645e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028290680504317045e+00,-2.028290680504317045e+00,0.000000000000000000e+00,4.748499905463769710e-04,1.000117001709112552e+00
5.861123663202289007e-11,9.995954199335939094e-01,2.959024098413969711e-02,1.294208962212317800e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028304172136873085e+00,-2.028304172136873085e+00,0.000000000000000000e+00,4.749849068709838164e-04,1.000117034950172457e+00
5.880403675252297080e-11,9.996019856700804063e-01,2.853111872298916621e-02,1.469676031364433762e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028317494837680979e+00,-2.028317494837680979e+00,0.000000000000000000e+00,4.751181338792140438e-04,1.000117067775012636e+00
5.899683687302305154e-11,9.996084691949944645e-01,2.737035857436939321e-02,1.637027413545301055e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028330650720922446e+00,-2.028330650720922446e+00,0.000000000000000000e+00,4.752496927125306365e-04,1.000117100188842700e+00
5.918963699352311936e-11,9.996148715372261684e-01,2.611390784824661401e-02,1.795690764163186681e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028343641874344350e+00,-2.028343641874344350e+00,0.000000000000000000e+00,4.753796042475282100e-04,1.000117132196805203e+00
5.938243711402320009e-11,9.996211937128018921e-01,2.476802476018844651e-02,1.945135894913641028e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028356470359590880e+00,-2.028356470359590880e+00,0.000000000000000000e+00,4.755078890997494032e-04,1.000117163803980525e+00
5.957523723452326791e-11,9.996274367250468362e-01,2.333924933373100405e-02,2.084876381158224865e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028369138212534839e+00,-2.028369138212534839e+00,0.000000000000000000e+00,4.756345676285742507e-04,1.000117195015384652e+00
5.976803735502334865e-11,9.996336015647345752e-01,2.183437353218509527e-02,2.214470972916408181e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028381647443579627e+00,-2.028381647443579627e+00,0.000000000000000000e+00,4.757596599384800802e-04,1.000117225835970736e+00
5.996083747552341646e-11,9.996396892102583642e-01,2.026041074986508969e-02,2.333524806248295225e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028394000038007405e+00,-2.028394000038007405e+00,0.000000000000000000e+00,4.758831858828325881e-04,1.000117256270629973e+00
6.015363759602349720e-11,9.996457006277716939e-01,1.862456479322403824e-02,2.441690412650944150e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028406197956264645e+00,-2.028406197956264645e+00,0.000000000000000000e+00,4.760051650653058727e-04,1.000117286324192500e+00
6.034643771652357794e-11,9.996516367713488282e-01,1.693419848423366111e-02,2.538668524921643133e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028418243134287646e+00,-2.028418243134287646e+00,0.000000000000000000e+00,4.761256168453814001e-04,1.000117316001429391e+00
6.053923783702364575e-11,9.996574985831351290e-01,1.519680201605328601e-02,2.624208678809901094e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028430137483806739e+00,-2.028430137483806739e+00,0.000000000000000000e+00,4.762445603402619995e-04,1.000117345307049765e+00
6.073203795752372649e-11,9.996632869934918286e-01,1.341996119214860193e-02,2.698109610580112436e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028441882892641601e+00,-2.028441882892641601e+00,0.000000000000000000e+00,4.763620144286442913e-04,1.000117374245705681e+00
6.092483807802379430e-11,9.996690029211499073e-01,1.161132567810400050e-02,2.760219451442903413e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028453481225012123e+00,-2.028453481225012123e+00,0.000000000000000000e+00,4.764779977521222949e-04,1.000117402821989465e+00
6.111763819852387504e-11,9.996746472733437638e-01,9.778577393842809162e-03,2.810435720616442923e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028464934321810631e+00,-2.028464934321810631e+00,0.000000000000000000e+00,4.765925287201086221e-04,1.000117431040437044e+00
6.131043831902394285e-11,9.996802209459662025e-01,7.929399171791844808e-03,2.848705119567596089e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028476244000915418e+00,-2.028476244000915418e+00,0.000000000000000000e+00,4.767056255110660229e-04,1.000117458905528167e+00
6.150323843952402359e-11,9.996857248237098759e-01,6.071443803888972035e-03,2.875023130751884481e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028487412057478956e+00,-2.028487412057478956e+00,0.000000000000000000e+00,4.768173060763441053e-04,1.000117486421684410e+00
6.169603856002410433e-11,9.996911597801950711e-01,4.212303597228144250e-03,2.889433424916831861e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028498440264185909e+00,-2.028498440264185909e+00,0.000000000000000000e+00,4.769275881431261433e-04,1.000117513593274721e+00
6.188883868052417214e-11,9.996965266781235870e-01,2.359480554584738547e-03,2.892027081753453799e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028509330371566222e+00,-2.028509330371566222e+00,0.000000000000000000e+00,4.770364892168586649e-04,1.000117540424611429e+00
6.208163880102425288e-11,9.997018263694000817e-01,5.203572920938321321e-04,2.882941629372780951e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028520084108240695e+00,-2.028520084108240695e+00,0.000000000000000000e+00,4.771440265833019499e-04,1.000117566919953571e+00
6.227443892152432070e-11,9.997070596952818411e-01,-1.297831198024780976e-03,2.862359908744760081e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028530703181226080e+00,-2.028530703181226080e+00,0.000000000000000000e+00,4.772502173130915935e-04,1.000117593083506451e+00
6.246723904202440143e-11,9.997122274864982394e-01,-3.088024836554413392e-03,2.830508769865743360e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028541189276176215e+00,-2.028541189276176215e+00,0.000000000000000000e+00,4.773550782628273163e-04,1.000117618919424078e+00
6.266003916252448217e-11,9.997173305633890728e-01,-4.843364700154375625e-03,2.787657607012958977e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028551544057662692e+00,-2.028551544057662692e+00,0.000000000000000000e+00,4.774586260777488838e-04,1.000117644431807618e+00
6.285283928302454999e-11,9.997223697360382300e-01,-6.557218125428500126e-03,2.734116741000608419e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028561769169447526e+00,-2.028561769169447526e+00,0.000000000000000000e+00,4.775608771954146419e-04,1.000117669624706940e+00
6.304563940352463072e-11,9.997273458043934857e-01,-8.223202587348229717e-03,2.670235656869291568e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028571866234724741e+00,-2.028571866234724741e+00,0.000000000000000000e+00,4.776618478475275838e-04,1.000117694502120846e+00
6.323843952402469854e-11,9.997322595583945093e-01,-9.835208271209601449e-03,2.596401105917135743e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028581836856380605e+00,-2.028581836856380605e+00,0.000000000000000000e+00,4.777615540643458851e-04,1.000117719067999511e+00
6.343123964452477928e-11,9.997371117781027605e-01,-1.138741926358261859e-02,2.513035081415647409e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028591682617257419e+00,-2.028591682617257419e+00,0.000000000000000000e+00,4.778600116727517227e-04,1.000117743326242037e+00
6.362403976502484709e-11,9.997419032338187295e-01,-1.287433329420364925e-02,2.420592677745191795e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028601405080391551e+00,-2.028601405080391551e+00,0.000000000000000000e+00,4.779572363031035407e-04,1.000117767280699566e+00
6.381683988552492783e-11,9.997466346862147191e-01,-1.429077996745178880e-02,2.319559843032443017e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028611005789282107e+00,-2.028611005789282107e+00,0.000000000000000000e+00,4.780532433902446297e-04,1.000117790935174833e+00
6.400964000602500857e-11,9.997513068864360974e-01,-1.563193742890157598e-02,2.210451035674882575e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028620486268096990e+00,-2.028620486268096990e+00,0.000000000000000000e+00,4.781480481775706739e-04,1.000117814293424390e+00
6.420244012652507638e-11,9.997559205762427403e-01,-1.689334741942915413e-02,2.093806795394092049e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028629848021959781e+00,-2.028629848021959781e+00,0.000000000000000000e+00,4.782416657161582150e-04,1.000117837359155493e+00
6.439524024702515712e-11,9.997604764881092843e-01,-1.807092867644041062e-02,1.970191239671310879e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028639092537153132e+00,-2.028639092537153132e+00,0.000000000000000000e+00,4.783341108676726454e-04,1.000117860136030989e+00
6.458804036752522493e-11,9.997649753453448085e-01,-1.916098864894382955e-02,1.840189496585940832e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028648221281361685e+00,-2.028648221281361685e+00,0.000000000000000000e+00,4.784253983093295711e-04,1.000117882627665988e+00
6.478084048802530567e-11,9.997694178622180683e-01,-2.016023350043960605e-02,1.704405085180916990e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028657235703926087e+00,-2.028657235703926087e+00,0.000000000000000000e+00,4.785155425349463254e-04,1.000117904837632077e+00
6.497364060852537348e-11,9.997738047440516418e-01,-2.106577638072679171e-02,1.563457254564614568e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028666137236034395e+00,-2.028666137236034395e+00,0.000000000000000000e+00,4.786045578561184911e-04,1.000117926769455101e+00
6.516644072902545422e-11,9.997781366873550457e-01,-2.187514395501340483e-02,1.417978293019519533e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028674927290991192e+00,-2.028674927290991192e+00,0.000000000000000000e+00,4.786924584056486895e-04,1.000117948426617387e+00
6.535924084952553496e-11,9.997824143799146634e-01,-2.258628118592197892e-02,1.268610818271526976e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028683607264401001e+00,-2.028683607264401001e+00,0.000000000000000000e+00,4.787792581392684562e-04,1.000117969812557961e+00
6.555204097002560277e-11,9.997866385009160917e-01,-2.319755437095070288e-02,1.116005060105778636e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028692178534416968e+00,-2.028692178534416968e+00,0.000000000000000000e+00,4.788649708392137775e-04,1.000117990930671663e+00
6.574484109052568351e-11,9.997908097210499445e-01,-2.370775244502634771e-02,9.608161463604157279e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028700642461953585e+00,-2.028700642461953585e+00,0.000000000000000000e+00,4.789496101146970973e-04,1.000118011784311811e+00
6.593764121102575132e-11,9.997949287026052234e-01,-2.411608656463579137e-02,8.037014031863898983e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028709000390878536e+00,-2.028709000390878536e+00,0.000000000000000000e+00,4.790331894038890766e-04,1.000118032376789312e+00
6.613044133152583206e-11,9.997989960996003234e-01,-2.442218799673226415e-02,6.453176802675296593e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028717253648276930e+00,-2.028717253648276930e+00,0.000000000000000000e+00,4.791157219774666988e-04,1.000118052711373773e+00
6.632324145202591280e-11,9.998030125578541982e-01,-2.462610434215456792e-02,4.863187114605638066e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028725403544596073e+00,-2.028725403544596073e+00,0.000000000000000000e+00,4.791972209404217736e-04,1.000118072791294166e+00
6.651604157252598061e-11,9.998069787151183663e-01,-2.472829412962724779e-02,3.273525210412226924e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028733451373913699e+00,-2.028733451373913699e+00,0.000000000000000000e+00,4.792776992337880707e-04,1.000118092619738830e+00
6.670884169302606135e-11,9.998108952011559580e-01,-2.472961982252586122e-02,1.690588854313090569e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028741398414097841e+00,-2.028741398414097841e+00,0.000000000000000000e+00,4.793571696357987058e-04,1.000118112199856135e+00
6.690164181352612917e-11,9.998147626378535158e-01,-2.463133928645110798e-02,1.206685993440535575e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028749245927034206e+00,-2.028749245927034206e+00,0.000000000000000000e+00,4.794356447659552057e-04,1.000118131534755817e+00
6.709444193402620990e-11,9.998185816393211356e-01,-2.443509577125689211e-02,-1.430076203733333332e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028756995158829124e+00,-2.028756995158829124e+00,0.000000000000000000e+00,4.795131370836309471e-04,1.000118150627507418e+00
6.728724205452627772e-11,9.998223528119705161e-01,-2.414290646648420760e-02,-2.955640568641753740e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028764647339967642e+00,-2.028764647339967642e+00,0.000000000000000000e+00,4.795896588952444010e-04,1.000118169481142960e+00
6.748004217502635846e-11,9.998260767546423011e-01,-2.375714969416126490e-02,-4.450196124016061322e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028772203685572428e+00,-2.028772203685572428e+00,0.000000000000000000e+00,4.796652223504654553e-04,1.000118188098655825e+00
6.767284229552643919e-11,9.998297540586715826e-01,-2.328055080761714038e-02,-5.908112373859116494e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028779665395536558e+00,-2.028779665395536558e+00,0.000000000000000000e+00,4.797398394500069249e-04,1.000118206483002758e+00
6.786564241602650701e-11,9.998333853079997002e-01,-2.271616686930671286e-02,-7.323976894801331392e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028787033654749550e+00,-2.028787033654749550e+00,0.000000000000000000e+00,4.798135220424288119e-04,1.000118224637103426e+00
6.805844253652658775e-11,9.998369710792588405e-01,-2.206737018464908356e-02,-8.692614402139595478e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028794309633270565e+00,-2.028794309633270565e+00,0.000000000000000000e+00,4.798862818276040118e-04,1.000118242563840409e+00
6.825124265702665556e-11,9.998405119418670717e-01,-2.133783077252416477e-02,-1.000910462203883841e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028801494486520252e+00,-2.028801494486520252e+00,0.000000000000000000e+00,4.799581303613228121e-04,1.000118260266060100e+00
6.844404277752673630e-11,9.998440084581102782e-01,-2.053149785634393251e-02,-1.126879891287262299e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028808589355446834e+00,-2.028808589355446834e+00,0.000000000000000000e+00,4.800290790510183705e-04,1.000118277746574025e+00
6.863684289802681704e-11,9.998474611832488534e-01,-1.965258046250814919e-02,-1.246733558443109680e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028815595366743274e+00,-2.028815595366743274e+00,0.000000000000000000e+00,4.800991391645919584e-04,1.000118295008158187e+00
6.882964301852688485e-11,9.998508706655842015e-01,-1.870552721556252226e-02,-1.360065386961047465e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028822513632981384e+00,-2.028822513632981384e+00,0.000000000000000000e+00,4.801683218273643467e-04,1.000118312053553282e+00
6.902244313902696559e-11,9.998542374465664295e-01,-1.769500542149269121e-02,-1.466500650919421236e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028829345252831651e+00,-2.028829345252831651e+00,0.000000000000000000e+00,4.802366380254596552e-04,1.000118328885466479e+00
6.921524325952703340e-11,9.998575620608560754e-01,-1.662587953230966475e-02,-1.565697091641621297e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028836091311186696e+00,-2.028836091311186696e+00,0.000000000000000000e+00,4.803040986097578116e-04,1.000118345506571194e+00
6.940804338002711414e-11,9.998608450364303568e-01,-1.550318908645513180e-02,-1.657345889412362855e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028842752879378875e+00,-2.028842752879378875e+00,0.000000000000000000e+00,4.803707142917317571e-04,1.000118361919506427e+00
6.960084350052718195e-11,9.998640868946643279e-01,-1.433212622022227677e-02,-1.741172488357560846e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028849331015342816e+00,-2.028849331015342816e+00,0.000000000000000000e+00,4.804364956512740853e-04,1.000118378126878982e+00
6.979364362102726269e-11,9.998672881503984922e-01,-1.311801284644222021e-02,-1.816937272996068178e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028855826763754866e+00,-2.028855826763754866e+00,0.000000000000000000e+00,4.805014531357194169e-04,1.000118394131263244e+00
6.998644374152734343e-11,9.998704493120353920e-01,-1.186627759642515725e-02,-1.884436095604769337e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028862241156227153e+00,-2.028862241156227153e+00,0.000000000000000000e+00,4.805655970604892288e-04,1.000118409935199848e+00
7.017924386202741124e-11,9.998735708816119949e-01,-1.058243262079051027e-02,-1.943500654140634110e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028868575211455472e+00,-2.028868575211455472e+00,0.000000000000000000e+00,4.806289376134951249e-04,1.000118425541199008e+00
7.037204398252749198e-11,9.998766533548834046e-01,-9.272050344570551342e-03,-1.993998721067182650e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028874829935388924e+00,-2.028874829935388924e+00,0.000000000000000000e+00,4.806914848525022186e-04,1.000118440951740739e+00
7.056484410302755980e-11,9.998796972213995771e-01,-7.940740270724565980e-03,-2.035834224032374851e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028881006321385794e+00,-2.028881006321385794e+00,0.000000000000000000e+00,4.807532487122665983e-04,1.000118456169270642e+00
7.075764422352764053e-11,9.998827029645860343e-01,-6.594125924876904389e-03,-2.068947179928880969e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028887105350376974e+00,-2.028887105350376974e+00,0.000000000000000000e+00,4.808142390020428555e-04,1.000118471196206116e+00
7.095044434402770835e-11,9.998856710618120314e-01,-5.237822032360436864e-03,-2.093313484438615729e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028893127991004075e+00,-2.028893127991004075e+00,0.000000000000000000e+00,4.808744654078672513e-04,1.000118486034934362e+00
7.114324446452778909e-11,9.998886019844763773e-01,-3.877412016571112757e-03,-2.108944559719439990e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028899075199794400e+00,-2.028899075199794400e+00,0.000000000000000000e+00,4.809339374951743847e-04,1.000118500687811496e+00
7.133604458502786982e-11,9.998914961980734928e-01,-2.518425905230097395e-03,-2.115886863429752157e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028904947921294610e+00,-2.028904947921294610e+00,0.000000000000000000e+00,4.809926647105119122e-04,1.000118515157165211e+00
7.152884470552793764e-11,9.998943541622794529e-01,-1.166318728423175249e-03,-2.114221262805202062e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028910747088244815e+00,-2.028910747088244815e+00,0.000000000000000000e+00,4.810506563798656182e-04,1.000118529445292337e+00
7.172164482602801838e-11,9.998971763310100513e-01,1.735505107448667185e-04,-2.104062277998773947e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028916473621696692e+00,-2.028916473621696692e+00,0.000000000000000000e+00,4.811079217145927656e-04,1.000118543554463058e+00
7.191444494652808619e-11,9.998999631525011811e-01,1.495939215362884810e-03,-2.085557199369172943e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028922128431177363e+00,-2.028922128431177363e+00,0.000000000000000000e+00,4.811644698085263544e-04,1.000118557486918469e+00
7.210724506702816693e-11,9.999027150693762245e-01,2.795740849863774091e-03,-2.058885083851294887e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028927712414824835e+00,-2.028927712414824835e+00,0.000000000000000000e+00,4.812203096437115270e-04,1.000118571244871246e+00
7.230004518752824767e-11,9.999054325187226588e-01,4.068003801026638840e-03,-2.024255635965481470e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028933226459544326e+00,-2.028933226459544326e+00,0.000000000000000000e+00,4.812754500910944159e-04,1.000118584830506974e+00
7.249284530802831548e-11,9.999081159321553391e-01,5.307949378818562630e-03,-1.981907979416833859e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028938671441136599e+00,-2.028938671441136599e+00,0.000000000000000000e+00,4.813298999078823286e-04,1.000118598245983481e+00
7.268564542852839622e-11,9.999107657358832224e-01,6.510988895354970392e-03,-1.932109325602414732e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028944048224432528e+00,-2.028944048224432528e+00,0.000000000000000000e+00,4.813836677417174378e-04,1.000118611493431287e+00
7.287844554902846403e-11,9.999133823507859731e-01,7.672739764745466207e-03,-1.875153545679856398e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028949357663449860e+00,-2.028949357663449860e+00,0.000000000000000000e+00,4.814367621325400912e-04,1.000118624574954262e+00
7.307124566952854477e-11,9.999159661924696962e-01,8.789040571249408587e-03,-1.811359653156199151e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028954600601505120e+00,-2.028954600601505120e+00,0.000000000000000000e+00,4.814891915120010656e-04,1.000118637492630080e+00
7.326404579002861258e-11,9.999185176713394352e-01,9.855965057981879232e-03,-1.741070204228770124e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028959777871361947e+00,-2.028959777871361947e+00,0.000000000000000000e+00,4.815409642117308856e-04,1.000118650248511321e+00
7.345684591052869332e-11,9.999210371926663399e-01,1.086983499335452720e-02,-1.664649623350726929e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028964890295366086e+00,-2.028964890295366086e+00,0.000000000000000000e+00,4.815920884525896873e-04,1.000118662844623474e+00
7.364964603102877406e-11,9.999235251566455096e-01,1.182723187749271966e-02,-1.582482461701297666e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028969938685563079e+00,-2.028969938685563079e+00,0.000000000000000000e+00,4.816425723554670652e-04,1.000118675282966940e+00
7.384244615152884187e-11,9.999259819584600528e-01,1.272500745601471556e-02,-1.494971596414762689e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028974923843829270e+00,-2.028974923843829270e+00,0.000000000000000000e+00,4.816924239378460727e-04,1.000118687565518139e+00
7.403524627202892261e-11,9.999284079883477006e-01,1.356029301376927843e-02,-1.402536378562527393e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028979846562005918e+00,-2.028979846562005918e+00,0.000000000000000000e+00,4.817416511193123242e-04,1.000118699694228175e+00
7.422804639252899042e-11,9.999308036316667536e-01,1.433050742638382162e-02,-1.305610737994499990e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028984707622032868e+00,-2.028984707622032868e+00,0.000000000000000000e+00,4.817902617198138509e-04,1.000118711671022620e+00
7.442084651302907116e-11,9.999331692689424900e-01,1.503336395279163476e-02,-1.204641253184683160e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028989507796043590e+00,-2.028989507796043590e+00,0.000000000000000000e+00,4.818382634598499686e-04,1.000118723497805284e+00
7.461364663352913898e-11,9.999355052759459905e-01,1.566687575705684801e-02,-1.100085194343788410e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028994247846525045e+00,-2.028994247846525045e+00,0.000000000000000000e+00,4.818856639649616636e-04,1.000118735176453555e+00
7.480644675402921971e-11,9.999378120237337741e-01,1.622936015329217926e-02,-9.924085479731352757e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.028998928526396739e+00,-2.028998928526396739e+00,0.000000000000000000e+00,4.819324707639696562e-04,1.000118746708823281e+00
7.499924687452930045e-11,9.999400898787256242e-01,1.671944157251285812e-02,-8.820840310575644994e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029003550579170589e+00,-2.029003550579170589e+00,0.000000000000000000e+00,4.819786912911911054e-04,1.000118758096745886e+00
7.519204699502936827e-11,9.999423392027513291e-01,1.713605325549041880e-02,-7.695891030297865622e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029008114739044633e+00,-2.029008114739044633e+00,0.000000000000000000e+00,4.820243328901378235e-04,1.000118769342030145e+00
7.538484711552944901e-11,9.999445603531098570e-01,1.747843768075105567e-02,-6.554039835378599847e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029012621731022925e+00,-2.029012621731022925e+00,0.000000000000000000e+00,4.820694028090707212e-04,1.000118780446463074e+00
7.557764723602951682e-11,9.999467536826296410e-01,1.774614574183924418e-02,-5.400096839261831101e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029017072271038558e+00,-2.029017072271038558e+00,0.000000000000000000e+00,4.821139082088414084e-04,1.000118791411807928e+00
7.577044735652959756e-11,9.999489195397182062e-01,1.793903469282751018e-02,-4.238860601858700575e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029021467066054019e+00,-2.029021467066054019e+00,0.000000000000000000e+00,4.821578561586618546e-04,1.000118802239807092e+00
7.596324747702967830e-11,9.999510582684267845e-01,1.805726488577526559e-02,-3.075098949468996548e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029025806814192201e+00,-2.029025806814192201e+00,0.000000000000000000e+00,4.822012536407108921e-04,1.000118812932180523e+00
7.615604759752974611e-11,9.999531702084938356e-01,1.810129532840813738e-02,-1.913530158725720593e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029030092204825220e+00,-2.029030092204825220e+00,0.000000000000000000e+00,4.822441075473711818e-04,1.000118823490626641e+00
7.634884771802982685e-11,9.999552556954092175e-01,1.807187809468748310e-02,-7.588045757805552544e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029034323918703642e+00,-2.029034323918703642e+00,0.000000000000000000e+00,4.822864246852017291e-04,1.000118833916821881e+00
7.654164783852989466e-11,9.999573150604548211e-01,1.797005162514992219e-02,3.845132606977518614e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029038502628039975e+00,-2.029038502628039975e+00,0.000000000000000000e+00,4.823282117793226153e-04,1.000118844212423586e+00
7.673444795902997540e-11,9.999593486307758461e-01,1.779713295790406533e-02,1.511961927028439290e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029042628996652997e+00,-2.029042628996652997e+00,0.000000000000000000e+00,4.823694754653329200e-04,1.000118854379066891e+00
7.692724807953004321e-11,9.999613567294147742e-01,1.755470893496944088e-02,2.619199789960474645e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029046703680036146e+00,-2.029046703680036146e+00,0.000000000000000000e+00,4.824102222994894286e-04,1.000118864418366948e+00
7.712004820003012395e-11,9.999633396753710990e-01,1.724462643220505548e-02,3.702020990812667032e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029050727325479198e+00,-2.029050727325479198e+00,0.000000000000000000e+00,4.824504587542347315e-04,1.000118874331918484e+00
7.731284832053020469e-11,9.999652977836478440e-01,1.686898166440525468e-02,4.756370682598861331e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029054700572162862e+00,-2.029054700572162862e+00,0.000000000000000000e+00,4.824901912212950072e-04,1.000118884121296237e+00
7.750564844103027250e-11,9.999672313653102940e-01,1.643010862021943366e-02,5.778359468132213822e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029058624051277349e+00,-2.029058624051277349e+00,0.000000000000000000e+00,4.825294260120214910e-04,1.000118893788054963e+00
7.769844856153035324e-11,9.999691407275272947e-01,1.593056668437088652e-02,6.764276990971586530e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029062498386106750e+00,-2.029062498386106750e+00,0.000000000000000000e+00,4.825681693621345107e-04,1.000118903333731657e+00
7.789124868203042105e-11,9.999710261736139971e-01,1.537312750720357807e-02,7.710604635087989385e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029066324192115633e+00,-2.029066324192115633e+00,0.000000000000000000e+00,4.826064274234934700e-04,1.000118912759841772e+00
7.808404880253050179e-11,9.999728880031021339e-01,1.476076118386490492e-02,8.614027293271148480e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029070102077091153e+00,-2.029070102077091153e+00,0.000000000000000000e+00,4.826442062733193438e-04,1.000118922067882332e+00
7.827684892303058253e-11,9.999747265117591155e-01,1.409662180743197039e-02,9.471444168547978396e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029073832641182573e+00,-2.029073832641182573e+00,0.000000000000000000e+00,4.826815119149642985e-04,1.000118931259332600e+00
7.846964904353065034e-11,9.999765419916588627e-01,1.338403246200518641e-02,1.027997857722545184e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029077516477044263e+00,-2.029077516477044263e+00,0.000000000000000000e+00,4.827183502739009575e-04,1.000118940335652740e+00
7.866244916403073108e-11,9.999783347312122261e-01,1.262646972321894781e-02,1.103698672658684661e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029081154169897871e+00,-2.029081154169897871e+00,0.000000000000000000e+00,4.827547272036786285e-04,1.000118949298284488e+00
7.885524928453079890e-11,9.999801050152242743e-01,1.182754773476337069e-02,1.174006544473236296e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029084746297648678e+00,-2.029084746297648678e+00,0.000000000000000000e+00,4.827906484802412163e-04,1.000118958148651815e+00
7.904804940503087963e-11,9.999818531249291542e-01,1.099100193041366129e-02,1.238705884456078529e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029088293430955758e+00,-2.029088293430955758e+00,0.000000000000000000e+00,4.828261198133574792e-04,1.000118966888160710e+00
7.924084952553094745e-11,9.999835793380412730e-01,1.012067247124479388e-02,1.297606390843667086e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029091796133336789e+00,-2.029091796133336789e+00,0.000000000000000000e+00,4.828611468373896431e-04,1.000118975518199393e+00
7.943364964603102819e-11,9.999852839288039252e-01,9.220487468955615093e-03,1.350543498447714583e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029095254961265304e+00,-2.029095254961265304e+00,0.000000000000000000e+00,4.828957351166729417e-04,1.000118984040139658e+00
7.962644976653110892e-11,9.999869671680192695e-01,8.294446064889391193e-03,1.397378719011157545e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029098670464232868e+00,-2.029098670464232868e+00,0.000000000000000000e+00,4.829298901467568659e-04,1.000118992455334643e+00
7.981924988703117674e-11,9.999886293230967338e-01,7.346601435017448625e-03,1.437999872281776718e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029102043184846771e+00,-2.029102043184846771e+00,0.000000000000000000e+00,4.829636173524685613e-04,1.000119000765121502e+00
8.001205000753125748e-11,9.999902706581076384e-01,6.381043790206023317e-03,1.472321208243551789e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029105373658940614e+00,-2.029105373658940614e+00,0.000000000000000000e+00,4.829969220933578544e-04,1.000119008970820067e+00
8.020485012803132529e-11,9.999918914338062903e-01,5.401883440281085580e-03,1.500283421376913569e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029108662415617825e+00,-2.029108662415617825e+00,0.000000000000000000e+00,4.830298096607013310e-04,1.000119017073734629e+00
8.039765024853140603e-11,9.999934919076870488e-01,4.413233989298162400e-03,1.521853558243138962e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029111909977366235e+00,-2.029111909977366235e+00,0.000000000000000000e+00,4.830622852795866061e-04,1.000119025075151935e+00
8.059045036903147384e-11,9.999950723340204073e-01,3.419195728048594375e-03,1.537024820101180918e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029115116860132684e+00,-2.029115116860132684e+00,0.000000000000000000e+00,4.830943541078955056e-04,1.000119032976343192e+00
8.078325048953155458e-11,9.999966329638922957e-01,2.423839288214259431e-03,1.545816262666862770e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029118283573402071e+00,-2.029118283573402071e+00,0.000000000000000000e+00,4.831260212374988562e-04,1.000119040778563617e+00
8.097605061003163532e-11,9.999981740452454915e-01,1.431189620721806449e-03,1.548272395511961913e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029121410620281285e+00,-2.029121410620281285e+00,0.000000000000000000e+00,4.831572917057754836e-04,1.000119048483052886e+00
8.116885073053170313e-11,9.999996958229118160e-01,4.452103587580007659e-04,1.544462683973737635e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029124498497564488e+00,-2.029124498497564488e+00,0.000000000000000000e+00,4.831881704784161697e-04,1.000119056091035352e+00
8.136165085103178387e-11,1.000001198538669422e+00,-5.302113763988155950e-04,1.534480956802077023e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029127547695849909e+00,-2.029127547695849909e+00,0.000000000000000000e+00,4.832186624620865914e-04,1.000119063603720049e+00
8.155445097153185168e-11,1.000002682431257561e+00,-1.491279671088808307e-03,1.518444723110623160e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029130558699569598e+00,-2.029130558699569598e+00,0.000000000000000000e+00,4.832487725001746465e-04,1.000119071022299577e+00
8.174725109203193242e-11,1.000004147736433646e+00,-2.434303963584349105e-03,1.496494402518723336e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029133531987104444e+00,-2.029133531987104444e+00,0.000000000000000000e+00,4.832785053770621560e-04,1.000119078347953439e+00
8.194005121253201316e-11,1.000005594686999011e+00,-3.355712586952393217e-03,1.468792472672047524e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029136468030837914e+00,-2.029136468030837914e+00,0.000000000000000000e+00,4.833078658166036737e-04,1.000119085581845368e+00
8.213285133303208097e-11,1.000007023512840210e+00,-4.252065663459491524e-03,1.435522538609878759e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029139367297238206e+00,-2.029139367297238206e+00,0.000000000000000000e+00,4.833368584798783396e-04,1.000119092725123560e+00
8.232565145353216171e-11,1.000008434440965210e+00,-5.120067306713886775e-03,1.396888328706022073e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029142230246933298e+00,-2.029142230246933298e+00,0.000000000000000000e+00,4.833654879774475980e-04,1.000119099778924214e+00
8.251845157403222953e-11,1.000009827695541142e+00,-5.956577091075946490e-03,1.353112622146646592e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029145057334786006e+00,-2.029145057334786006e+00,0.000000000000000000e+00,4.833937588561440317e-04,1.000119106744367548e+00
8.271125169453231026e-11,1.000011203497925827e+00,-6.758620751326006523e-03,1.304436113121961414e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029147849009958815e+00,-2.029147849009958815e+00,0.000000000000000000e+00,4.834216756076754819e-04,1.000119113622560230e+00
8.290405181503237808e-11,1.000012562066707522e+00,-7.523400079142507184e-03,1.251116217098668590e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029150605715995148e+00,-2.029150605715995148e+00,0.000000000000000000e+00,4.834492426699779155e-04,1.000119120414595386e+00
8.309685193553245882e-11,1.000013903617734456e+00,-8.248301986596826355e-03,1.193425824706064939e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029153327890877989e+00,-2.029153327890877989e+00,0.000000000000000000e+00,4.834764644188448970e-04,1.000119127121551488e+00
8.328965205603253955e-11,1.000015228364156350e+00,-8.930906710598528545e-03,1.131652008910439752e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029156015967114701e+00,-2.029156015967114701e+00,0.000000000000000000e+00,4.835033451842955170e-04,1.000119133744495459e+00
8.348245217653260737e-11,1.000016536516447729e+00,-9.568995136012267699e-03,1.066094691269305755e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029158670371784101e+00,-2.029158670371784101e+00,0.000000000000000000e+00,4.835298892299698349e-04,1.000119140284477348e+00
8.367525229703268811e-11,1.000017828282450338e+00,-1.016055521899295391e-02,9.970652731503160116e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029161291526623945e+00,-2.029161291526623945e+00,0.000000000000000000e+00,4.835561007790736745e-04,1.000119146742537879e+00
8.386805241753275592e-11,1.000019103867405557e+00,-1.070378749594861137e-02,9.248852378662127810e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029163879848093544e+00,-2.029163879848093544e+00,0.000000000000000000e+00,4.835819839922038160e-04,1.000119153119702675e+00
8.406085253803283666e-11,1.000020363473980822e+00,-1.119710966740077897e-02,8.498847297040455079e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029166435747431496e+00,-2.029166435747431496e+00,0.000000000000000000e+00,4.836075429876786303e-04,1.000119159416986037e+00
8.425365265853290447e-11,1.000021607302309379e+00,-1.163916024983062576e-02,7.724011159030334285e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029168959630732516e+00,-2.029168959630732516e+00,0.000000000000000000e+00,4.836327818225285451e-04,1.000119165635386942e+00
8.444645277903298521e-11,1.000022835550012923e+00,-1.202880129255391381e-02,6.927775375370069828e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029171451898996281e+00,-2.029171451898996281e+00,0.000000000000000000e+00,4.836577045050212366e-04,1.000119171775893490e+00
8.463925289953306595e-11,1.000024048412244904e+00,-1.236512016034160312e-02,6.113614553028254989e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029173912948212699e+00,-2.029173912948212699e+00,0.000000000000000000e+00,4.836823150006053337e-04,1.000119177839482676e+00
8.483205302003313376e-11,1.000025246081711172e+00,-1.264743038632498359e-02,5.285031961294531754e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029176343169407204e+00,-2.029176343169407204e+00,0.000000000000000000e+00,4.837066172117385665e-04,1.000119183827115954e+00
8.502485314053321450e-11,1.000026428748703289e+00,-1.287527160339653476e-02,4.445545064503967671e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029178742948704262e+00,-2.029178742948704262e+00,0.000000000000000000e+00,4.837306150068828550e-04,1.000119189739747005e+00
8.521765326103328231e-11,1.000027596601129387e+00,-1.304840856592667797e-02,3.598671178823021396e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029181112667393538e+00,-2.029181112667393538e+00,0.000000000000000000e+00,4.837543121913716890e-04,1.000119195578312636e+00
8.541045338153336305e-11,1.000028749824551477e+00,-1.316682927713125686e-02,2.747913309305764860e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029183452702003621e+00,-2.029183452702003621e+00,0.000000000000000000e+00,4.837777125380417122e-04,1.000119201343742548e+00
8.560325350203344379e-11,1.000029888602198325e+00,-1.323074224083478287e-02,1.896746221999136024e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029185763424327771e+00,-2.029185763424327771e+00,0.000000000000000000e+00,4.838008197619626805e-04,1.000119207036952229e+00
8.579605362253351160e-11,1.000031013115009637e+00,-1.324057285966603881e-02,1.048602804243431441e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029188045201516299e+00,-2.029188045201516299e+00,0.000000000000000000e+00,4.838236375318879915e-04,1.000119212658845846e+00
8.598885374303359234e-11,1.000032123541656937e+00,-1.319695900488340214e-02,2.068607644877183639e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029190298396115644e+00,-2.029190298396115644e+00,0.000000000000000000e+00,4.838461694757148902e-04,1.000119218210316685e+00
8.618165386353366015e-11,1.000033220058580641e+00,-1.310074578604888094e-02,-6.251702790708760877e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029192523366145195e+00,-2.029192523366145195e+00,0.000000000000000000e+00,4.838684191761267886e-04,1.000119223692247594e+00
8.637445398403374089e-11,1.000034302839998057e+00,-1.295297955163766598e-02,-1.444261273898975401e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029194720465114177e+00,-2.029194720465114177e+00,0.000000000000000000e+00,4.838903901651633649e-04,1.000119229105509211e+00
8.656725410453380871e-11,1.000035372057956451e+00,-1.275490115437771105e-02,-2.247275727810686251e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029196890042127777e+00,-2.029196890042127777e+00,0.000000000000000000e+00,4.839120859309619695e-04,1.000119234450960626e+00
8.676005422503388944e-11,1.000036427882345924e+00,-1.250793851765105540e-02,-3.031181180640442688e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029199032441914241e+00,-2.029199032441914241e+00,0.000000000000000000e+00,4.839335099245879366e-04,1.000119239729452270e+00
8.695285434553397018e-11,1.000037470480926727e+00,-1.221369854164961258e-02,-3.793060113257916942e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029201148004879940e+00,-2.029201148004879940e+00,0.000000000000000000e+00,4.839546655527286333e-04,1.000119244941823027e+00
8.714565446603403800e-11,1.000038500019359233e+00,-1.187395839015088946e-02,-4.530120257040622621e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029203237067171095e+00,-2.029203237067171095e+00,0.000000000000000000e+00,4.839755561743174167e-04,1.000119250088901124e+00
8.733845458653411873e-11,1.000039516661228589e+00,-1.149065620076342858e-02,-5.239704269796576983e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029205299960721742e+00,-2.029205299960721742e+00,0.000000000000000000e+00,4.839961851082803671e-04,1.000119255171504129e+00
8.753125470703418655e-11,1.000040520568071356e+00,-1.106588126327467773e-02,-5.919298747106842458e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029207337013310131e+00,-2.029207337013310131e+00,0.000000000000000000e+00,4.840165556372548299e-04,1.000119260190440507e+00
8.772405482753426729e-11,1.000041511899404378e+00,-1.060186371231866369e-02,-6.566542541123065492e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029209348548616010e+00,-2.029209348548616010e+00,0.000000000000000000e+00,4.840366709870039404e-04,1.000119265146505398e+00
8.791685494803434802e-11,1.000042490812739437e+00,-1.010096378195694637e-02,-7.179234361993880667e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029211334886250384e+00,-2.029211334886250384e+00,0.000000000000000000e+00,4.840565343640938420e-04,1.000119270040488395e+00
8.810965506853441584e-11,1.000043457463620777e+00,-9.565660670934074059e-03,-7.755339640295283790e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029213296341831896e+00,-2.029213296341831896e+00,0.000000000000000000e+00,4.840761489139819534e-04,1.000119274873164876e+00
8.830245518903449658e-11,1.000044412005648864e+00,-8.998541068326466538e-03,-8.292996632085280345e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029215233227034787e+00,-2.029215233227034787e+00,0.000000000000000000e+00,4.840955177650749339e-04,1.000119279645305781e+00
8.849525530953456439e-11,1.000045354590491264e+00,-8.402287390066088407e-03,-8.790521751482817739e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029217145849612436e+00,-2.029217145849612436e+00,0.000000000000000000e+00,4.841146439876733618e-04,1.000119284357667393e+00
8.868805543003464513e-11,1.000046285367920618e+00,-7.779665777272510088e-03,-9.246414118986903338e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029219034513471520e+00,-2.029219034513471520e+00,0.000000000000000000e+00,4.841335306252514013e-04,1.000119289010999779e+00
8.888085555053471294e-11,1.000047204485836838e+00,-7.133513907740075127e-03,-9.659359317014535457e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029220899518719534e+00,-2.029220899518719534e+00,0.000000000000000000e+00,4.841521806795915229e-04,1.000119293606041460e+00
8.907365567103479368e-11,1.000048112090280439e+00,-6.466728672144900214e-03,-1.002823234747842775e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029222741161690990e+00,-2.029222741161690990e+00,0.000000000000000000e+00,4.841705971096852855e-04,1.000119298143522739e+00
8.926645579153487442e-11,1.000049008325467170e+00,-5.782253766049428104e-03,-1.035209978951065306e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029224559735018030e+00,-2.029224559735018030e+00,0.000000000000000000e+00,4.841887828429506540e-04,1.000119302624164153e+00
8.945925591203494223e-11,1.000049893333808670e+00,-5.083067248887142807e-03,-1.063022115863653666e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029226355527671721e+00,-2.029226355527671721e+00,0.000000000000000000e+00,4.842067407704372245e-04,1.000119307048678241e+00
8.965205603253502297e-11,1.000050767255931117e+00,-4.372169120406041443e-03,-1.086204947193677300e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029228128824999366e+00,-2.029228128824999366e+00,0.000000000000000000e+00,4.842244737454876676e-04,1.000119311417767998e+00
8.984485615303509078e-11,1.000051630230694322e+00,-3.652568964384192429e-03,-1.104723102686880690e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029229879908765799e+00,-2.029229879908765799e+00,0.000000000000000000e+00,4.842419845813972614e-04,1.000119315732126646e+00
9.003765627353517152e-11,1.000052482395229037e+00,-2.927273708534631341e-03,-1.118560440448733775e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029231609057225771e+00,-2.029231609057225771e+00,0.000000000000000000e+00,4.842592760675912180e-04,1.000119319992441413e+00
9.023045639403523934e-11,1.000053323884940504e+00,-2.199275548438273629e-03,-1.127719871079619317e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029233316545133725e+00,-2.029233316545133725e+00,0.000000000000000000e+00,4.842763509459674463e-04,1.000119324199387760e+00
9.042325651453532007e-11,1.000054154833536657e+00,-1.471540082081559129e-03,-1.132223107285633759e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029235002643800190e+00,-2.029235002643800190e+00,0.000000000000000000e+00,4.842932119331453560e-04,1.000119328353635151e+00
9.061605663503540081e-11,1.000054975373061428e+00,-7.469947001454863575e-04,-1.132110340906926707e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029236667621158396e+00,-2.029236667621158396e+00,0.000000000000000000e+00,4.843098617066536648e-04,1.000119332455843502e+00
9.080885675553546863e-11,1.000055785633896521e+00,-2.851727559658343852e-05,-1.127439849573671528e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029238311741769163e+00,-2.029238311741769163e+00,0.000000000000000000e+00,4.843263029123595132e-04,1.000119336506663847e+00
9.100165687603554936e-11,1.000056585744790949e+00,6.810748056209924885e-04,-1.118287535455150805e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029239935266880401e+00,-2.029239935266880401e+00,0.000000000000000000e+00,4.843425381637473087e-04,1.000119340506741228e+00
9.119445699653561718e-11,1.000057375832883011e+00,1.379035232890657523e-03,-1.104746398810240240e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029241538454471527e+00,-2.029241538454471527e+00,0.000000000000000000e+00,4.843585700406241330e-04,1.000119344456710246e+00
9.138725711703569792e-11,1.000058156023721390e+00,2.062698940358193619e-03,-1.086925949276111233e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029243121559296537e+00,-2.029243121559296537e+00,0.000000000000000000e+00,4.843744010884245524e-04,1.000119348357198623e+00
9.158005723753577865e-11,1.000058926441274920e+00,2.729491821789267400e-03,-1.064951558045903676e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029244684832903989e+00,-2.029244684832903989e+00,0.000000000000000000e+00,4.843900338277266058e-04,1.000119352208827639e+00
9.177285735803584647e-11,1.000059687207968784e+00,3.376939957420675101e-03,-1.038963754284761079e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029246228523709838e+00,-2.029246228523709838e+00,0.000000000000000000e+00,4.844054707331986584e-04,1.000119356012206584e+00
9.196565747853592721e-11,1.000060438444686728e+00,4.002678321760457653e-03,-1.009117469316229108e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029247752877002320e+00,-2.029247752877002320e+00,0.000000000000000000e+00,4.844207142682434557e-04,1.000119359767942306e+00
9.215845759903599502e-11,1.000061180270803707e+00,4.604458943771450388e-03,-9.755812322770609710e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029249258135007672e+00,-2.029249258135007672e+00,0.000000000000000000e+00,4.844357668467583135e-04,1.000119363476629664e+00
9.235125771953607576e-11,1.000061912804198982e+00,5.180158493435906529e-03,-9.385363210876398674e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029250744536918116e+00,-2.029250744536918116e+00,0.000000000000000000e+00,4.844506308667499380e-04,1.000119367138859738e+00
9.254405784003614357e-11,1.000062636161271001e+00,5.727785271334907662e-03,-8.981758727169808151e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029252212318920279e+00,-2.029252212318920279e+00,0.000000000000000000e+00,4.844653086865166733e-04,1.000119370755213399e+00
9.273685796053622431e-11,1.000063350456967592e+00,6.245485580572735992e-03,-8.547039568353015024e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029253661714258694e+00,-2.029253661714258694e+00,0.000000000000000000e+00,4.844798026416762210e-04,1.000119374326265742e+00
9.292965808103630505e-11,1.000064055804792185e+00,6.731549463123570609e-03,-8.083346170434192735e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029255092953244688e+00,-2.029255092953244688e+00,0.000000000000000000e+00,4.844941150310977385e-04,1.000119377852583202e+00
9.312245820153637286e-11,1.000064752316824457e+00,7.184415785460369908e-03,-7.592908839461215594e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029256506263302562e+00,-2.029256506263302562e+00,0.000000000000000000e+00,4.845082481301756167e-04,1.000119381334727109e+00
9.331525832203645360e-11,1.000065440103746761e+00,7.602676661134954994e-03,-7.078037643994256056e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029257901869021108e+00,-2.029257901869021108e+00,0.000000000000000000e+00,4.845222041875016307e-04,1.000119384773251019e+00
9.350805844253652141e-11,1.000066119274851228e+00,7.985081200823524253e-03,-6.541112112893911201e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029259279992166931e+00,-2.029259279992166931e+00,0.000000000000000000e+00,4.845359854217309989e-04,1.000119388168702050e+00
9.370085856303660215e-11,1.000066789938059530e+00,8.330538583115939394e-03,-5.984570782527429827e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029260640851727082e+00,-2.029260640851727082e+00,0.000000000000000000e+00,4.845495940175266534e-04,1.000119391521617995e+00
9.389365868353666996e-11,1.000067452199944196e+00,8.638120442236203386e-03,-5.410900637290054667e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029261984663950358e+00,-2.029261984663950358e+00,0.000000000000000000e+00,4.845630321419630571e-04,1.000119394832532427e+00
9.408645880403675070e-11,1.000068106165743487e+00,8.907062571622948940e-03,-4.822626487247371786e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029263311642378831e+00,-2.029263311642378831e+00,0.000000000000000000e+00,4.845763019280154298e-04,1.000119398101971591e+00
9.427925892453683144e-11,1.000068751939376721e+00,9.136765945072013520e-03,-4.222300326535764585e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029264621997876716e+00,-2.029264621997876716e+00,0.000000000000000000e+00,4.845894054846299273e-04,1.000119401330454405e+00
9.447205904503689925e-11,1.000069389623460259e+00,9.326797059881618279e-03,-3.612490715596901932e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029265915938666787e+00,-2.029265915938666787e+00,0.000000000000000000e+00,4.846023448921784487e-04,1.000119404518494015e+00
9.466485916553697999e-11,1.000070019319327042e+00,9.476887609112045335e-03,-2.995772229706965099e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029267193670365454e+00,-2.029267193670365454e+00,0.000000000000000000e+00,4.846151222100022983e-04,1.000119407666598015e+00
9.485765928603704781e-11,1.000070641127036142e+00,9.586933492683887351e-03,-2.374715015462543037e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029268455396004978e+00,-2.029268455396004978e+00,0.000000000000000000e+00,4.846277394666201593e-04,1.000119410775265338e+00
9.505045940653712854e-11,1.000071255145404292e+00,9.656993179579048681e-03,-1.751874495928145824e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029269701316097407e+00,-2.029269701316097407e+00,0.000000000000000000e+00,4.846401986675591238e-04,1.000119413844990923e+00
9.524325952703720928e-11,1.000071861472002110e+00,9.687285435870388733e-03,-1.129781264042606414e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029270931628625263e+00,-2.029270931628625263e+00,0.000000000000000000e+00,4.846525017952562470e-04,1.000119416876262601e+00
9.543605964753727710e-11,1.000072460203173419e+00,9.678186435672600507e-03,-5.109312026267226426e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029272146529082388e+00,-2.029272146529082388e+00,0.000000000000000000e+00,4.846646508032760635e-04,1.000119419869561987e+00
9.562885976803735783e-11,1.000073051434066995e+00,9.630226274380536064e-03,1.022241320580745340e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029273346210537898e+00,-2.029273346210537898e+00,0.000000000000000000e+00,4.846766476145809594e-04,1.000119422825362481e+00
9.582165988853742565e-11,1.000073635258631466e+00,9.544084905724149748e-03,7.072868277752373568e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029274530863624637e+00,-2.029274530863624637e+00,0.000000000000000000e+00,4.846884941447978799e-04,1.000119425744136592e+00
9.601446000903750639e-11,1.000074211769642840e+00,9.420587526219589836e-03,1.301921601025490599e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029275700676597349e+00,-2.029275700676597349e+00,0.000000000000000000e+00,4.847001922712181163e-04,1.000119428626346396e+00
9.620726012953757420e-11,1.000074781058714501e+00,9.260699432527327163e-03,1.883864416992333309e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029276855835350890e+00,-2.029276855835350890e+00,0.000000000000000000e+00,4.847117438605616632e-04,1.000119431472452414e+00
9.640006025003765494e-11,1.000075343216311197e+00,9.065520379029391729e-03,2.450930714575988260e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029277996523449090e+00,-2.029277996523449090e+00,0.000000000000000000e+00,4.847231507415714611e-04,1.000119434282904729e+00
9.659286037053773568e-11,1.000075898331764579e+00,8.836278464610040906e-03,3.001023208339343405e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029279122922158063e+00,-2.029279122922158063e+00,0.000000000000000000e+00,4.847344147285821627e-04,1.000119437058150540e+00
9.678566049103780349e-11,1.000076446493288751e+00,8.574323579156047787e-03,3.532139241246114343e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029280235210474181e+00,-2.029280235210474181e+00,0.000000000000000000e+00,4.847455376106421694e-04,1.000119439798630383e+00
9.697846061153788423e-11,1.000076987787990923e+00,8.281120441685050834e-03,4.042377664208849156e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029281333565149392e+00,-2.029281333565149392e+00,0.000000000000000000e+00,4.847565211556782152e-04,1.000119442504780354e+00
9.717126073203795204e-11,1.000077522301887623e+00,7.958241263252769856e-03,4.529945220668382504e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029282418160721857e+00,-2.029282418160721857e+00,0.000000000000000000e+00,4.847673671102645937e-04,1.000119445177030331e+00
9.736406085253803278e-11,1.000078050119920459e+00,7.607358068888549207e-03,4.993162416694855478e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029283489169548815e+00,-2.029283489169548815e+00,0.000000000000000000e+00,4.847780771997463778e-04,1.000119447815805529e+00
9.755686097303811352e-11,1.000078571325963450e+00,7.230234713750134830e-03,5.430468859414703392e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029284546761820796e+00,-2.029284546761820796e+00,0.000000000000000000e+00,4.847886531199831119e-04,1.000119450421523837e+00
9.774966109353818133e-11,1.000079086002843010e+00,6.828718629481686508e-03,5.840428048926512086e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029285591105603803e+00,-2.029285591105603803e+00,0.000000000000000000e+00,4.847990965573573292e-04,1.000119452994600922e+00
9.794246121403826207e-11,1.000079594232347047e+00,6.404732337391754078e-03,6.221731611252947006e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029286622366854864e+00,-2.029286622366854864e+00,0.000000000000000000e+00,4.848094091690251586e-04,1.000119455535444679e+00
9.813526133453832988e-11,1.000080096095236515e+00,5.960264765579423481e-03,6.573202962282875990e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029287640709448670e+00,-2.029287640709448670e+00,0.000000000000000000e+00,4.848195925942268302e-04,1.000119458044459231e+00
9.832806145503841062e-11,1.000080591671269836e+00,5.497362407293720013e-03,6.893800395095043762e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029288646295224652e+00,-2.029288646295224652e+00,0.000000000000000000e+00,4.848296484526765267e-04,1.000119460522043147e+00
9.852086157553847844e-11,1.000081081039192243e+00,5.018120358381764415e-03,7.182619585404300018e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029289639283966551e+00,-2.029289639283966551e+00,0.000000000000000000e+00,4.848395783385564995e-04,1.000119462968590112e+00
9.871366169603855917e-11,1.000081564276773971e+00,4.524673271208689077e-03,7.438895512388978525e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029290619833480580e+00,-2.029290619833480580e+00,0.000000000000000000e+00,4.848493838340180964e-04,1.000119465384489592e+00
9.890646181653863991e-11,1.000082041460805815e+00,4.019186262596726594e-03,7.662003794456980800e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029291588099584320e+00,-2.029291588099584320e+00,0.000000000000000000e+00,4.848590664912062862e-04,1.000119467770123727e+00
9.909926193703870773e-11,1.000082512667120671e+00,3.503845812987039024e-03,7.851461441903859542e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029292544236152462e+00,-2.029292544236152462e+00,0.000000000000000000e+00,4.848686278556295815e-04,1.000119470125873322e+00
9.929206205753878846e-11,1.000082977970597309e+00,2.980850693575360505e-03,8.006927030737914439e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029293488395123468e+00,-2.029293488395123468e+00,0.000000000000000000e+00,4.848780694449557555e-04,1.000119472452112968e+00
9.948486217803885628e-11,1.000083437445178580e+00,2.452402957608822761e-03,8.128200304223518260e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029294420726536430e+00,-2.029294420726536430e+00,0.000000000000000000e+00,4.848873927613436656e-04,1.000119474749211923e+00
9.967766229853893702e-11,1.000083891163882743e+00,1.920699031319220325e-03,8.215221210916612282e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029295341378554607e+00,-2.029295341378554607e+00,0.000000000000000000e+00,4.848965992799633413e-04,1.000119477017534120e+00
9.987046241903900483e-11,1.000084339198807459e+00,1.387920939122825898e-03,8.268068390125145675e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-2.029296250497472975e+00,-2.029296250497472975e+00,0.000000000000000000e+00,4.849056904683464995e-04,1.000119479257441046e+00


==> data/Traction_Test/fifty_newton_per_m2.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.906860911350324115e-09    2.755589082280215207e-09    3.613282751445018483e-05    7.713825506170057069e-09    7.050629668868467855e-09    1.358982171157296047e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056108620331493169e-08    9.243595116328429381e-09    1.184180281929879462e-04    2.098012723234827175e-08    1.978511779172597635e-08    1.180832362347573883e-02
1.197604790419161825e-11    9.999999999855599953e-01    -2.057160853652474869e-08    1.777390050035171778e-08    2.306625266809390364e-04    4.380082466405243619e-08    4.213056512804113875e-08    1.051333813883595369e-02
1.596806387225549100e-11    9.999999999489519453e-01    -3.824238997591116168e-08    3.325379902843226888e-08    3.455122718773247659e-04    8.316572392345311283e-08    8.128296123443199009e-08    9.447960039574154756e-03
1.996007984031936375e-11    9.999999998570753279e-01    -6.416869368100364540e-08    5.540229554998115299e-08    4.362417011301610091e-04    1.394504899760181137e-07    1.382207866193572891e-07    8.529950201697823059e-03
2.395209580838323650e-11    9.999999997094088933e-01    -9.198387544970458319e-08    7.835371035466261613e-08    4.870087709944827584e-04    2.060411449934338619e-07    2.067512738244102132e-07    7.721391752391768004e-03
2.794411177644710924e-11    9.999999995525884477e-01    -1.152639916213656083e-07    9.678044211628123788e-08    4.936457651891321304e-04    2.748611105878596232e-07    2.786549218150552109e-07    7.001260021474194420e-03
3.193612774451098199e-11    9.999999994396135961e-01    -1.315438222266237107e-07    1.088602533995279063e-07    4.602805998195219368e-04    3.397789986650897481e-07    3.472403449760880600e-07    6.356170560276607623e-03
3.592814371257485474e-11    9.999999993997988890e-01    -1.404169670756958591e-07    1.143818919425660477e-07    3.970418020609805610e-04    3.963974749533723997e-07    4.074606491459108969e-07    5.776561906216290745e-03
3.992015968063872749e-11    9.999999994344278553e-01    -1.416961145901998426e-07    1.132211003085006067e-07    3.185430440961950819e-04    4.413726942195218954e-07    4.554113478675698323e-07    5.254968863948047270e-03
4.391217564870260024e-11    9.999999995214745585e-01    -1.360338416972020482e-07    1.060298057343142210e-07    2.413829970026685481e-04    4.728766352425195147e-07    4.888448025046541607e-07    4.785199879643902386e-03
4.790419161676647299e-11    9.999999996326796037e-01    -1.258315308191866866e-07    9.505207263126168624e-08    1.806434752361651974e-04    4.915097689624805113e-07    5.081354927541847441e-07    4.361925728097412226e-03
5.189620758483034574e-11    9.999999997451027856e-01    -1.148430425655179059e-07    8.368979721456858140e-08    1.467093362770909655e-04    5.006754768469613807e-07    5.167253432987724392e-07    3.980460506443916219e-03
5.588822355289421849e-11    9.999999998501517551e-01    -1.069685056416883257e-07    7.538044953994668924e-08    1.435415570739438727e-04    5.061733615067655731e-07    5.207413176587992532e-07    3.636635015702827534e-03
5.988023952095808478e-11    9.999999999480105872e-01    -1.052041186975369374e-07    7.269093200946923647e-08    1.686370513200246646e-04    5.152435597644045586e-07    5.279748260225273892e-07    3.326716345258582536e-03
6.387225548902196399e-11    1.000000000036077141e+00    -1.110647668481919468e-07    7.685442771898499962e-08    2.142829670764962141e-04    5.352810469531100021e-07    5.464650264562514963e-07    3.047351407259640300e-03
6.786427145708584320e-11    1.000000000103258069e+00    -1.243455991581881361e-07    8.757735827196081794e-08    2.695915787333337315e-04    5.723698652651572810e-07    5.828902450828879334e-07    2.795523478110471197e-03
7.185628742514970949e-11    1.000000000130139899e+00    -1.431441154863643279e-07    1.030533331760341127e-07    3.228805810360681075e-04    6.299038641616383807e-07    6.410732388743541032e-07    2.568516191812822425e-03
7.584830339321357577e-11    1.000000000104191322e+00    -1.642020739641057685e-07    1.202712727424527136e-07    3.639884977973741617e-04    7.076884120790839883e-07    7.210072987130987886e-07    2.363882550302266738e-03
7.984031936127745498e-11    1.000000000038291370e+00    -1.835694760054323403e-07    1.356300415347512166e-07    3.861074656760609802e-04    8.018287072828832183e-07    8.187101684100836206e-07    2.179417353724115436e-03
8.383233532934133420e-11    9.999999999486269830e-01    -1.974370790810944762e-07    1.457049796910321067e-07    3.867969637568340101e-04    9.054339272241426854e-07    9.269405213181437730e-07    2.013132837639090410e-03
8.782435129740520048e-11    9.999999998605654250e-01    -2.029103588012740405e-07    1.479442744388196119e-07    3.680355153711819378e-04    1.009905658463073171e-06    1.036549078367194809e-06    1.863237116701083485e-03
9.181636726546906677e-11    9.999999998074405871e-01    -1.985479167169902009e-07    1.411359581591327222e-07    3.353946484536251952e-04    1.106475796211818577e-06    1.138120022888172229e-06    1.728114671540812754e-03
9.580838323353294598e-11    9.999999998092423681e-01    -1.845821122662894113e-07    1.255847171490599598e-07    2.965945601355039654e-04    1.187681920221758236e-06    1.223569769539059126e-06    1.606309124739920642e-03
9.980039920159682519e-11    9.999999998589079730e-01    -1.628194830696267192e-07    1.030048262843543262e-07    2.597898283780872243e-04    1.248545323416759025e-06    1.287439611639324121e-06    1.496507917645646104e-03
1.037924151696606915e-10    9.999999999397903849e-01    -1.362611641732805916e-07    7.616794803540501848e-08    2.319427751624107779e-04    1.287283675647463634e-06    1.327691409586912387e-06    1.397528061455220781e-03
1.077844311377245578e-10    1.000000000042211346e+00    -1.085220329102059292e-07    4.837401314971549650e-08    2.175880393894421790e-04    1.305463544128968955e-06    1.345898383707790325e-06    1.308303178073807896e-03
1.117764471057884370e-10    1.000000000162996727e+00    -8.315632260610657209e-08    2.284169992188189739e-08    2.181891734408259180e-04    1.307582383570723734e-06    1.346814656746358187e-06    1.227871988490600308e-03
1.157684630738523162e-10    1.000000000300261371e+00    -6.301881227644048805e-08    2.133796358772718465e-09    2.321556047113317381e-04    1.300161071109909921e-06    1.337410027616873080e-06    1.155367943578375399e-03
1.197604790419161696e-10    1.000000000446343185e+00    -4.978209749147154124e-08    -1.227351843540029770e-08    2.554527992353721995e-04    1.290514275952464597e-06    1.325550380067509224e-06    1.090009775481111691e-03
1.237524950099800488e-10    1.000000000584130966e+00    -4.369447464099012440e-08    -2.020206466479078951e-08    2.826283845245438167e-04    1.285423890364096114e-06    1.318566844505654285e-06    1.031093036046218814e-03
1.277445109780439280e-10    1.000000000692495838e+00    -4.361158366329891109e-08    -2.273550274795140984e-08    3.080129543942129971e-04    1.289954101455814879e-06    1.321972505653302013e-06    9.779827180305929527e-04
1.317365269461078072e-10    1.000000000754845519e+00    -4.728148227239609445e-08    -2.195333351788339690e-08    3.268444631361652861e-04    1.306618103723707316e-06    1.338553845002282916e-06    9.301065793627861416e-04
1.357285429141716864e-10    1.000000000771088304e+00    -5.181998746225158408e-08    -2.049419777984984216e-08    3.361051244342895409e-04    1.335035672529124269e-06    1.367988161680924713e-06    8.869489235908606167e-04
1.397205588822355398e-10    1.000000000755641771e+00    -5.427709045864222103e-08    -2.103865204137865688e-08    3.349365419349742521e-04    1.372122550782388683e-06    1.407033219087834932e-06    8.480448444343035696e-04
1.437125748502994190e-10    1.000000000729641236e+00    -5.218426145172724320e-08    -2.581371976788757683e-08    3.245939380217961702e-04    1.412748653303071597e-06    1.450224219508984616e-06    8.129751747943249167e-04
1.477045908183632982e-10    1.000000000722990556e+00    -4.398200183125081102e-08    -3.620890618534765686e-08    3.079936515256656159e-04    1.450719791901755345e-06    1.490923860397329747e-06    7.813618832589826115e-04
1.516966067864271515e-10    1.000000000748745288e+00    -2.925741943722199587e-08    -5.256549298252945198e-08    2.889820433541917836e-04    1.479890835367792833e-06    1.522518474051766763e-06    7.528641614958596611e-04
1.556886227544910308e-10    1.000000000801366307e+00    -8.762435524661638056e-09    -7.416547186302349064e-08    2.714955367634511391e-04    1.495206749146113732e-06    1.539541954878719789e-06    7.271749264800512341e-04
1.596806387225549100e-10    1.000000000874281092e+00    1.577642652804129745e-08    -9.940854995922520617e-08    2.587858683504377076e-04    1.493495955911146582e-06    1.538536624948318865e-06    7.040174278167423512e-04
1.636726546906187892e-10    1.000000000959666790e+00    4.200833336604671583e-08    -1.261338888416991812e-07    2.528549307448407931e-04    1.473896341297611324e-06    1.518520963879486665e-06    6.831422163326809080e-04
1.676646706586826684e-10    1.000000001045552978e+00    6.739580145339714527e-08    -1.520194453614216587e-07    2.541884956110972735e-04    1.437867183032924484e-06    1.481011398277417412e-06    6.643243905226759284e-04
1.716566866267465218e-10    1.000000001120243009e+00    8.965452086200427806e-08    -1.749820408039848909e-07    2.618111611592022258e-04    1.388813106038559531e-06    1.429624896104429777e-06    6.473611084172711978e-04
1.756487025948104010e-10    1.000000001181935438e+00    1.071168774861593737e-07    -1.935071546953573412e-07    2.736201100304656137e-04    1.331409876205002205e-06    1.369358558681613538e-06    6.320695177943533695e-04
1.796407185628742802e-10    1.000000001238335656e+00    1.189629870275075773e-07    -2.068569846572108840e-07    2.869053128067026374e-04    1.270767598511829570e-06    1.305690961619521148e-06    6.182848663396497361e-04
1.836327345309381335e-10    1.000000001299106600e+00    1.252875365444525433e-07    -2.151292857036822246e-07    2.989366109268632148e-04    1.211585011893813644e-06    1.243671485196884185e-06    6.058586767968736700e-04
1.876247504990020127e-10    1.000000001371226244e+00    1.270025458099227460e-07    -2.191663628252128837e-07    3.074968634607330741e-04    1.157439314266660603e-06    1.187153393975265119e-06    5.946570832800810282e-04
1.916167664670658920e-10    1.000000001457129972e+00    1.256064670652735433e-07    -2.203423334033591200e-07    3.112627442874476213e-04    1.110320963894716142e-06    1.138289115733371902e-06    5.845593891542391184e-04
1.956087824351297712e-10    1.000000001559612661e+00    1.228706118074224116e-07    -2.202762644098313706e-07    3.099740938237975510e-04    1.070473865609122695e-06    1.097353790428653463e-06    5.754567701260386928e-04
1.996007984031936504e-10    1.000000001678189587e+00    1.205047694145111786e-07    -2.205272452664095060e-07    3.043797459220758637e-04    1.036544586167372971e-06    1.062901156620623138e-06    5.672511155350764677e-04
2.035928143712575037e-10    1.000000001805502636e+00    1.198625471397844085e-07    -2.223263342755010882e-07    2.959924013711465727e-04    1.005989034877088866e-06    1.032198064007090099e-06    5.598540089268666618e-04
2.075848303393213830e-10    1.000000001925249071e+00    1.217340699733538382e-07    -2.263879986233401168e-07    2.867190532764082454e-04    9.756463329682113469e-07    1.001839658446237451e-06    5.531857949079936870e-04
2.115768463073852622e-10    1.000000002014065581e+00    1.262542543880180193e-07    -2.328278940306824034e-07    2.784511503445890809e-04    9.423686196920748940e-07    9.684262279802001538e-07    5.471746966894164331e-04
2.155688622754491155e-10    1.000000002060848603e+00    1.329327732216158610e-07    -2.411910234079982043e-07    2.726981483908662014e-04    9.035957630824997393e-07    9.291827981988457470e-07    5.417559591864581177e-04
2.195608782435129947e-10    1.000000002068402782e+00    1.407894651282193976e-07    -2.505760571057025136e-07    2.703314631955885581e-04    8.577846406343416430e-07    8.824220616941554596e-07    5.368711592947276534e-04
2.235528942115768740e-10    1.000000002043836878e+00    1.485628475243228233e-07    -2.598262087507710146e-07    2.714778408083023259e-04    8.046325743483220693e-07    8.277869521432636958e-07    5.324676060164537173e-04
2.275449101796407532e-10    1.000000002006027122e+00    1.549481868612297805e-07    -2.677470451337671750e-07    2.755680769846167760e-04    7.450754113842081379e-07    7.662509107512856015e-07    5.284978423256106884e-04
2.315369261477046324e-10    1.000000001979466147e+00    1.588211661127680207e-07    -2.733107663761825549e-07    2.815163206063244676e-04    6.810823859600438488e-07    6.999000325633740780e-07    5.249191594485278336e-04
2.355289421157685116e-10    1.000000001983475384e+00    1.594113570154609141e-07    -2.758140479094414836e-07    2.879822364522213502e-04    6.153005327051633806e-07    6.315523191494244026e-07    5.216930812474721230e-04
2.395209580838323391e-10    1.000000002024872714e+00    1.564001909121557240e-07    -2.749677843329539756e-07    2.936568630928189979e-04    5.506204807732518618e-07    5.642919153775547098e-07    5.187848884919013612e-04
2.435129740518962183e-10    1.000000002105872365e+00    1.499344856020407211e-07    -2.709093708245385840e-07    2.975141779042375363e-04    4.897414272779057709e-07    5.010022015175635904e-07    5.161632474007687467e-04
2.475049900199600975e-10    1.000000002225128082e+00    1.405605792308401076e-07    -2.641422619113486661e-07    2.989828131007050299e-04    4.348085531108016561e-07    4.439756912217452536e-07    5.137998873871511786e-04
2.514970059880239767e-10    1.000000002373963470e+00    1.290996968587148488e-07    -2.554215612864579051e-07    2.980124108703917515e-04    3.871741130510567997e-07    3.946566193478348532e-07    5.116693186616397965e-04
2.554890219560878559e-10    1.000000002535321730e+00    1.164913811223706378e-07    -2.456112297104216719e-07    2.950320921827230742e-04    3.473077133981443098e-07    3.535434829156753388e-07    5.097485899497036441e-04
2.594810379241517352e-10    1.000000002690208056e+00    1.036348943104535105e-07    -2.355390501311558770e-07    2.908197241874795102e-04    3.148541231022614582e-07    3.202506067531966789e-07    5.080170432373174111e-04
2.634730538922156144e-10    1.000000002824421363e+00    9.125524135917677040e-08    -2.258735544150475453e-07    2.863162189798194130e-04    2.888146072302856924e-07    2.937020508125999077e-07    5.064560684920917360e-04
2.674650698602794936e-10    1.000000002928460807e+00    7.981349318374067959e-08    -2.170417137428282641e-07    2.824263993430355373e-04    2.678092344526188197e-07    2.724122552789641234e-07    5.050488801422289755e-04
2.714570858283433728e-10    1.000000002993644665e+00    6.947166618940636848e-08    -2.091961687813065157e-07    2.798465377138237612e-04    2.503675189351354191e-07    2.547979515030157143e-07    5.037803297579354807e-04
2.754491017964072003e-10    1.000000003014576366e+00    6.011139120760048655e-08    -2.022326052141828735e-07    2.789494516206003074e-04    2.351980058032984171e-07    2.394672691447272845e-07    5.026367402747261657e-04
2.794411177644710795e-10    1.000000002989582804e+00    5.139799727128453310e-08    -1.958481618422849003e-07    2.797438594789603819e-04    2.213953178540857042e-07    2.254421371656883616e-07    5.016057643326667309e-04
2.834331337325349587e-10    1.000000002929806175e+00    4.287247509347658826e-08    -1.896255843310710131e-07    2.819085713041198280e-04    2.085589760277624054e-07    2.122859987356301072e-07    5.006762741185491776e-04
2.874251497005988379e-10    1.000000002862228454e+00    3.405308289593019418e-08    -1.831256585747157705e-07    2.848874457875360069e-04    1.968155045526202372e-07    2.001274330424728376e-07    4.998382797040698631e-04
2.914171656686627172e-10    1.000000002811691102e+00    2.452899460570555346e-08    -1.759733101719865424e-07    2.880207465451100159e-04    1.867506470184189887e-07    1.895876123725930766e-07    4.990827964536656905e-04
2.954091816367265964e-10    1.000000002798415943e+00    1.403110676295693742e-08    -1.679232109257024375e-07    2.906837092917821230e-04    1.792728146015024549e-07    1.816346563908270844e-07    4.984017183174110736e-04
2.994011976047904756e-10    1.000000002837802882e+00    2.471094659596852095e-09    -1.588958421124772187e-07    2.924046242787429182e-04    1.754375663723136228e-07    1.773960266649302049e-07    4.977877169674056615e-04
3.033932135728543031e-10    1.000000002934683163e+00    -1.005399286931779613e-08    -1.489819425401357894e-07    2.929415150070057501e-04    1.762659283929490680e-07    1.779644373840367593e-07    4.972341629118000881e-04
3.073852295409181823e-10    1.000000003078936661e+00    -2.328773228152840727e-08    -1.384188513894519376e-07    2.923065807420114899e-04    1.825855934634855734e-07    1.842277286877208130e-07    4.967350756117038489e-04
3.113772455089820615e-10    1.000000003252351499e+00    -3.686243393679994906e-08    -1.275475854406536195e-07    2.907387883016689166e-04    1.949155709717181543e-07    1.967457234799542869e-07    4.962850795047711030e-04
3.153692614770459407e-10    1.000000003434209583e+00    -5.035795360087052995e-08    -1.167586796429393995e-07    2.886350239810153923e-04    2.134069388877722275e-07    2.156872129956871426e-07    4.958793438901746512e-04
3.193612774451098199e-10    1.000000003599474718e+00    -6.336156635884197024e-08    -1.064365998476342248e-07    2.864573316520519029e-04    2.378426573895225210e-07    2.408294020261560808e-07    4.955135267338320586e-04
3.233532934131736991e-10    1.000000003721272845e+00    -7.551940156688815705e-08    -9.691232062594696917e-08    2.846366220520591176e-04    2.676887750141667717e-07    2.716124991450750328e-07    4.951837135514174483e-04
3.273453093812375784e-10    1.000000003780576074e+00    -8.657161942002936824e-08    -8.843042987909342175e-08    2.834919261080128959e-04    3.021816820888840212e-07    3.072327079141293965e-07    4.948863577154872682e-04
3.313373253493014576e-10    1.000000003775781687e+00    -9.636794217589130937e-08    -8.113476542341523942e-08    2.831793508299579602e-04    3.404345173436775955e-07    3.467555479139166369e-07    4.946182424459569195e-04
3.353293413173653368e-10    1.000000003723770625e+00    -1.048647889100943301e-07    -7.507018217327703536e-08    2.836777478767062307e-04    3.815452845098708647e-07    3.892305582300041316e-07    4.943764677603753937e-04
3.393213572854291643e-10    1.000000003650142855e+00    -1.121082232238455843e-07    -7.019758594791006584e-08    2.848102915654571405e-04    4.246908506226062602e-07    4.337906789993890742e-07    4.941584337559317471e-04
3.433133732534930435e-10    1.000000003584644137e+00    -1.182068121482430086e-07    -6.641882469339421114e-08    2.862942107305554897e-04    4.691945547793864977e-07    4.797245697399163278e-07    4.939618125260791977e-04
3.473053892215569227e-10    1.000000003552064642e+00    -1.232994118172203586e-07    -6.360631893616929087e-08    2.878062284900155792e-04    5.145618882500460744e-07    5.265141065188876053e-07    4.937845106446672174e-04
3.512974051896208019e-10    1.000000003568260576e+00    -1.275245980940581082e-07    -6.163196451701617311e-08    2.890494439585791992e-04    5.604840963290950463e-07    5.738385432855907809e-07    4.936246331841088932e-04
3.552894211576846811e-10    1.000000003641024815e+00    -1.309967057830359621e-07    -6.038895697580319543e-08    2.898084754604501596e-04    6.068144871606245416e-07    6.215496064424165883e-07    4.934804589169234767e-04
3.592814371257485604e-10    1.000000003760199041e+00    -1.337907731909537383e-07    -5.980621840899970169e-08    2.899833284309108906e-04    6.535246941445185104e-07    6.696251654831139554e-07    4.933504276074567518e-04
3.632734530938124396e-10    1.000000003900024970e+00    -1.359356532161547008e-07    -5.985549537137959519e-08    2.895975168583311441e-04    7.006486942562598039e-07    7.181104832160960724e-07    4.932331400784816227e-04
3.672654690618762671e-10    1.000000004036200707e+00    -1.374151297891394709e-07    -6.055119129472684979e-08    2.887813196398973940e-04    7.482248573692284931e-07    7.670567768058561799e-07    4.931273454382039713e-04
3.712574850299401463e-10    1.000000004152921784e+00    -1.381765785939376348e-07    -6.194234368358356686e-08    2.877359108720866417e-04    7.962449117715312514e-07    8.164676010507323346e-07    4.930319197404723708e-04
3.752495009980040255e-10    1.000000004241317519e+00    -1.381437053648656737e-07    -6.410020158219267712e-08    2.866872381889652298e-04    8.446155171008666875e-07    8.662571268996362142e-07    4.929458475472187724e-04
3.792415169660679047e-10    1.000000004297856293e+00    -1.372307793208649598e-07    -6.710547930423661391e-08    2.858396375883256405e-04    8.931347172387325461e-07    9.162251439584305412e-07    4.928682091259789424e-04
3.832335329341317839e-10    1.000000004326946579e+00    -1.353561569966283307e-07    -7.103561057172936208e-08    2.853382033342026091e-04    9.414851495180051437e-07    9.660497838597113415e-07    4.927981715698562162e-04
3.872255489021956631e-10    1.000000004335257042e+00    -1.324535485667085358e-07    -7.595359688994209779e-08    2.852463915919073510e-04    9.892446142439078399e-07    1.015297927092742316e-06    4.927349832672077695e-04
3.912175648702595423e-10    1.000000004329485659e+00    -1.284808047636732862e-07    -8.189906831619227022e-08    2.855417220812181650e-04    1.035909439674649824e-06    1.063449257108392174e-06    4.926779676865856604e-04
3.952095808383234216e-10    1.000000004317645796e+00    -1.234259309974854478e-07    -8.888266074874852481e-08    2.861286210330369760e-04    1.080927127833017450e-06    1.109929937933279771e-06    4.926265162889265645e-04
3.992015968063873008e-10    1.000000004312197710e+00    -1.173090241753202851e-07    -9.688414749458624341e-08    2.868642058943217301e-04    1.123733325230017735e-06    1.154151746575679778e-06    4.925800832341780712e-04
4.031936127744511283e-10    1.000000004326669911e+00    -1.101812653318757218e-07    -1.058534798179975897e-07    2.875907325097318019e-04    1.163789954322319713e-06    1.195551830628900579e-06    4.925381778555069532e-04
4.071856287425150075e-10    1.000000004366904838e+00    -1.021218731930493656e-07    -1.157136942476861863e-07    2.881677472695125253e-04    1.200619282828648153e-06    1.233628631336309058e-06    4.925003555490934130e-04
4.111776447105788867e-10    1.000000004429830058e+00    -9.323343787899693540e-08    -1.263653031770836669e-07    2.884977228167496231e-04    1.233829596851830060e-06    1.267969736278531207e-06    4.924662126922335062e-04
4.151696606786427659e-10    1.000000004508286633e+00    -8.363574659082174677e-08    -1.376927522115022885e-07    2.885407955854981418e-04    1.263131392367056410e-06    1.298269520643125962e-06    4.924353847184347868e-04
4.191616766467066451e-10    1.000000004592394021e+00    -7.345821276953202313e-08    -1.495718378489697429e-07    2.883168481942351125e-04    1.288342843912519073e-06    1.324335622582799338e-06    4.924075448519225212e-04
4.231536926147705243e-10    1.000000004676889320e+00    -6.283218058597423727e-08    -1.618774823968314309e-07    2.878957486228563402e-04    1.309384416801323788e-06    1.346083902967048371e-06    4.923823996261201489e-04
4.271457085828344036e-10    1.000000004756965044e+00    -5.188365209532684630e-08    -1.744900552702888591e-07    2.873788235925670009e-04    1.326263521612892321e-06    1.363522949406989458e-06    4.923596845506550326e-04
4.311377245508982311e-10    1.000000004822933830e+00    -4.072721919649336472e-08    -1.873012313966046570e-07    2.868760710273250084e-04    1.339052138920461429e-06    1.376730631819499856e-06    4.923391620751553293e-04
4.351297405189621103e-10    1.000000004869574743e+00    -2.946117440502750541e-08    -2.002186834022431511e-07    2.864839090581260584e-04    1.347860431395121364e-06    1.385826609645313742e-06    4.923206169549518372e-04
4.391217564870259895e-10    1.000000004899092465e+00    -1.816451686472409602e-08    -2.131683895271093459e-07    2.862677435445160393e-04    1.352810072238645708e-06    1.390943774475817653e-06    4.923038535888288846e-04
4.431137724550898687e-10    1.000000004917566798e+00    -6.896836636850812423e-09    -2.260943093518502555e-07    2.862522919409219812e-04    1.354011021352178655e-06    1.392202932894853708e-06    4.922886955172729121e-04
4.471057884231537479e-10    1.000000004929373132e+00    4.298849634992176138e-09    -2.389552503350487973e-07    2.864207959334529475e-04    1.351544428178340788e-06    1.389693905600387570e-06    4.922749838258116267e-04
4.510978043912176271e-10    1.000000004942102061e+00    1.539097693096427826e-08    -2.517203159426472551e-07    2.867223672249451108e-04    1.345453804527841924e-06    1.383465555219525802e-06    4.922625761577686682e-04
4.550898203592815063e-10    1.000000004965593492e+00    2.635329470537006061e-08    -2.643628767368136549e-07    2.870852354899676613e-04    1.335745608356310163e-06    1.373526109212582200e-06    4.922513455728747597e-04
4.590818363273453855e-10    1.000000005007003034e+00    3.715771724349253138e-08    -2.768537716509766517e-07    2.874327661617194171e-04    1.322399322485283081e-06    1.359852708862112748e-06    4.922411775958902835e-04
4.630738522954092648e-10    1.000000005067388287e+00    4.776719709560124720e-08    -2.891550979978623360e-07    2.876988477864782495e-04    1.305384513022208429e-06    1.342409309315789178e-06    4.922319677101317376e-04
4.670658682634730923e-10    1.000000005141363779e+00    5.813027832931536638e-08    -3.012150300750649239e-07    2.878397224038582703e-04    1.284682175323645348e-06    1.321169653278633476e-06    4.922236203874919957e-04
4.710578842315370232e-10    1.000000005218577348e+00    6.817818266896141115e-08    -3.129656296638721332e-07    2.878402958595990629e-04    1.260308046387173036e-06    1.296142160971981118e-06    4.922160495031496991e-04
4.750499001996008507e-10    1.000000005284104265e+00    7.782523828704572817e-08    -3.243236792015343770e-07    2.877142600251063765e-04    1.232333213620220744e-06    1.267392305901558647e-06    4.922091786183907655e-04
4.790419161676646782e-10    1.000000005324250152e+00    8.697191294118481965e-08    -3.351938383452674359e-07    2.874986109692860862e-04    1.200899279296603878e-06    1.235059492508499772e-06    4.922029406460186112e-04
4.830339321357286091e-10    1.000000005337571052e+00    9.551047643556680684e-08    -3.454739009028852889e-07    2.872441499278820969e-04    1.166225701369129233e-06    1.199365771076316118e-06    4.921972749728475418e-04
4.870259481037924366e-10    1.000000005333639752e+00    1.033328914379540224e-07    -3.550620687319319050e-07    2.870042324511593327e-04    1.128608612568685838e-06    1.160614672279948857e-06    4.921921252663696714e-04
4.910179640718563675e-10    1.000000005330551334e+00    1.103392338080853576e-07    -3.638650802310232420e-07    2.868241293167886992e-04    1.088410842403361510e-06    1.119181227152956995e-06    4.921874396079275842e-04
4.950099800399201951e-10    1.000000005346846299e+00    1.164455186329589036e-07    -3.718048440033923434e-07    2.867329982686201567e-04    1.046044689771682833e-06    1.075493775893188077e-06    4.921831719618649818e-04
4.990019960079841260e-10    1.000000005390202729e+00    1.215898709801716742e-07    -3.788239528148450492e-07    2.867398034839743889e-04    1.001950042830048814e-06    1.030010604259865914e-06    4.921792820946703549e-04
5.029940119760479535e-10    1.000000005459713570e+00    1.257356106123711743e-07    -3.848884075200676343e-07    2.868335681148791519e-04    9.565706607272147972e-07    9.831948472747861814e-07    4.921757340095154641e-04
5.069860279441118844e-10    1.000000005551401339e+00    1.288711565435768821e-07    -3.899875515310772406e-07    2.869874614150654934e-04    9.103330725627150088e-07    9.354917067307974372e-07    4.921724949881077157e-04
5.109780439121757119e-10    1.000000005656329627e+00    1.310071739187627101e-07    -3.941312081929710832e-07    2.871655776896432253e-04    8.636302015155376560e-07    8.873108336499974930e-07    4.921695347076622453e-04
5.149700598802395394e-10    1.000000005757777810e+00    1.321715348670710511e-07    -3.973447841193222984e-07    2.873308329216531188e-04    8.168116637523724797e-07    8.390152161322484867e-07    4.921668247581094001e-04
5.189620758483034703e-10    1.000000005837639039e+00    1.324023121201174943e-07    -3.996631435827613538e-07    2.874523165371702257e-04    7.701814520926572565e-07    7.909189128978201046e-07    4.921643395778296272e-04
5.229540918163672978e-10    1.000000005884873255e+00    1.317404040242544941e-07    -4.011235888636066028e-07    2.875106936877624411e-04    7.240030563649336031e-07    7.432923385696896820e-07    4.921620571860697716e-04
5.269461077844312287e-10    1.000000005896046096e+00    1.302231338766524654e-07    -4.017602389985694531e-07    2.875008281913116952e-04    6.785108463048913132e-07    6.963742741543960809e-07    4.921599588774248782e-04
5.309381237524950563e-10    1.000000005875104847e+00    1.278799770979929772e-07    -4.016002718540645118e-07    2.874313838688705484e-04    6.339244471182565324e-07    6.503869760611506219e-07    4.921580279912127816e-04
5.349301397205589872e-10    1.000000005833056704e+00    1.247306374488254876e-07    -4.006622639333009161e-07    2.873217806700134927e-04    5.904635691499675910e-07    6.055523143839105853e-07    4.921562487942803118e-04
5.389221556886228147e-10    1.000000005787790025e+00    1.207855567104867738e-07    -3.989565672929544524e-07    2.871973445360895402e-04    5.483610540023434026e-07    5.621063220272210393e-07    4.921546057903373452e-04
5.429141716566867456e-10    1.000000005758743704e+00    1.160487304942166286e-07    -3.964881111027765447e-07    2.870837844074277810e-04    5.078717476328970280e-07    5.203087456792871565e-07    4.921530842631123863e-04
5.469061876247505731e-10    1.000000005760705690e+00    1.105229306205201912e-07    -3.932612963088085242e-07    2.870021490083721162e-04    4.692749980545559009e-07    4.804462470147669960e-07    4.921516713636907943e-04
5.508982035928144006e-10    1.000000005803402425e+00    1.042157941176372779e-07    -3.892852904082485207e-07    2.869651847484345694e-04    4.328708585735004651e-07    4.428286604586273245e-07    4.921503565478040944e-04
5.548902195608783315e-10    1.000000005888338039e+00    9.714515003897737468e-08    -3.845789381493358052e-07    2.869756626051905195e-04    3.989713434777772783e-07    4.077798076887330283e-07    4.921491315187890171e-04
5.588822355289421590e-10    1.000000006005868247e+00    8.934308113128111774e-08    -3.791743290831909770e-07    2.870268354057609658e-04    3.678873689324146911e-07    3.756237332702109349e-07    4.921479889854880841e-04
5.628742514970060899e-10    1.000000006140367326e+00    8.085868336619448292e-08    -3.731195054998760170e-07    2.871046901438066806e-04    3.399131531328457691e-07    3.466680233125696581e-07    4.921469215542109265e-04
5.668662674650699175e-10    1.000000006271554831e+00    7.175874945668166844e-08    -3.664788132107110052e-07    2.871914013663066814e-04    3.153109754810322066e-07    3.211876458320683234e-07    4.921459213019190168e-04
5.708582834331338484e-10    1.000000006381040807e+00    6.212579272886059793e-08    -3.593310993161558865e-07    2.872691914821028417e-04    2.942989183897958016e-07    2.994113002872066475e-07    4.921449803918880300e-04
5.748502994011976759e-10    1.000000006459718538e+00    5.205406852727152386e-08    -3.517660891109588610e-07    2.873237798022097028e-04    2.770423452634178044e-07    2.815124467394085866e-07    4.921440920709153682e-04
5.788423153692615034e-10    1.000000006504716987e+00    4.164451655311364407e-08    -3.438794977222196328e-07    2.873468128735259873e-04    2.636501931534621144e-07    2.676051102769278881e-07    4.921432511616294792e-04
5.828343313373254343e-10    1.000000006513298567e+00    3.099969543114984690e-08    -3.357686119777660098e-07    2.873369140568179350e-04    2.541765493167435158e-07    2.577453553494946616e-07    4.921424539959738361e-04
5.868263473053892618e-10    1.000000006483642512e+00    2.021903521556834173e-08    -3.275277865651871654e-07    2.872992803469818775e-04    2.486264921180938666e-07    2.519376580775439003e-07    4.921416978229021947e-04
5.908183632734531927e-10    1.000000006423461985e+00    9.394456495497008619e-09    -3.192445579233080048e-07    2.872440145806911768e-04    2.469654177887985244e-07    2.501449241648910136e-07    4.921409796389556368e-04
5.948103792415170202e-10    1.000000006349698989e+00    -1.391983156166179988e-09    -3.109973254198356422e-07    2.871836607152652597e-04    2.491296332288842903e-07    2.522998860963852152e-07    4.921402954500649811e-04
5.988023952095809512e-10    1.000000006283928711e+00    -1.206855620260500637e-08    -3.028550375278963930e-07    2.871305149330074451e-04    2.550366328501815783e-07    2.583156563815877253e-07    4.921396408152209270e-04
6.027944111776447787e-10    1.000000006246934525e+00    -2.257267095547079376e-08    -2.948784867396419987e-07    2.870942511509857499e-04    2.645936357513482604e-07    2.680950890831069004e-07    4.921390118530379184e-04
6.067864271457086062e-10    1.000000006255776563e+00    -3.284844063296796711e-08    -2.871221160898207425e-07    2.870802897557235339e-04    2.777029032516912882e-07    2.815367833097286569e-07    4.921384060005599232e-04
6.107784431137725371e-10    1.000000006319386348e+00    -4.284387681847202516e-08    -2.796367518484572873e-07    2.870891478351087671e-04    2.942633452237164892e-07    2.985368596936207351e-07    4.921378220472464845e-04
6.147704590818363646e-10    1.000000006433422017e+00    -5.250777138440670511e-08    -2.724723189552812119e-07    2.871168238163252363e-04    3.141685114610727617e-07    3.189867832991000423e-07    4.921372591973361419e-04
6.187624750499002955e-10    1.000000006582142387e+00    -6.178695733996981448e-08    -2.656804001794364679e-07    2.871560318533618534e-04    3.373021460386620102e-07    3.427685939405056498e-07    4.921367160853312283e-04
6.227544910179641230e-10    1.000000006743434255e+00    -7.062441374879418541e-08    -2.593157980867673280e-07    2.871979446988893688e-04    3.635320544826167811e-07    3.697483379149610603e-07    4.921361905559713985e-04
6.267465069860280539e-10    1.000000006890861881e+00    -7.895918404453814868e-08    -2.534367444981973761e-07    2.872340825274050840e-04    3.927035598699936370e-07    3.997688830153389828e-07    4.921356800903630303e-04
6.307385229540918814e-10    1.000000007002022295e+00    -8.672754408994532455e-08    -2.481041180497876576e-07    2.872579409860175309e-04    4.246335597012059593e-07    4.326438773102624742e-07    4.921351826850506707e-04
6.347305389221558124e-10    1.000000007063176488e+00    -9.386477209162750506e-08    -2.433794331698409659e-07    2.872660663588833918e-04    4.591068278473210086e-07    4.681534877724238663e-07    4.921346973415394134e-04
6.387225548902196399e-10    1.000000007070660724e+00    -1.003075385605985046e-07    -2.393227406915384387e-07    2.872584362283104524e-04    4.958753836422477484e-07    5.060433737535845703e-07    4.921342237926384748e-04
6.427145708582834674e-10    1.000000007033549076e+00    -1.059969816268875788e-07    -2.359897749420528766e-07    2.872381211884060884e-04    5.346603917498613674e-07    5.460264330217353991e-07    4.921337616151167434e-04
6.467065868263473983e-10    1.000000006970374278e+00    -1.108818437815777081e-07    -2.334291194315718895e-07    2.872103688799311407e-04    5.751566005619715508e-07    5.877874740379300228e-07    4.921333096697118152e-04
6.506986027944112258e-10    1.000000006901185623e+00    -1.149205597541725422e-07    -2.316801215378758836e-07    2.871813610924313603e-04    6.170386859265427846e-07    6.309900315657644546e-07    4.921328664964920137e-04
6.546906187624751567e-10    1.000000006843316358e+00    -1.180825405279641973e-07    -2.307717859696752027e-07    2.871569184807305991e-04    6.599689890408356552e-07    6.752841884722269502e-07    4.921324309718063620e-04
6.586826347305389842e-10    1.000000006813495101e+00    -1.203486693034948216e-07    -2.307224750254444153e-07    2.871413910764941397e-04    7.036052466307801405e-07    7.203151930338371269e-07    4.921320026249590036e-04
6.626746506986029151e-10    1.000000006824587784e+00    -1.217109658687364750e-07    -2.315399438485296536e-07    2.871369374646032431e-04    7.476076119960938302e-07    7.657309218508771740e-07    4.921315814057028058e-04
6.666666666666667427e-10    1.000000006878115189e+00    -1.221715642830752846e-07    -2.332223567562629807e-07    2.871433218199132865e-04    7.916444288643127193e-07    8.111880105468725096e-07    4.921311672677226032e-04
6.706586826347306736e-10    1.000000006962936450e+00    -1.217407561036550676e-07    -2.357600842655915234e-07    2.871582081615948177e-04    8.353958437932197112e-07    8.563557261654193745e-07    4.921307596873007164e-04
6.746506986027945011e-10    1.000000007061226492e+00    -1.204349815352651234e-07    -2.391376200025343805e-07    2.871778364294464347e-04    8.785557249039358269e-07    9.009182103716329677e-07    4.921303576606451523e-04
6.786427145708583286e-10    1.000000007157563431e+00    -1.182752969854439744e-07    -2.433348160083167476e-07    2.871978944053342952e-04    9.208319512941677704e-07    9.445747858320201754e-07    4.921299602232156144e-04
6.826347305389222595e-10    1.000000007241402145e+00    -1.152861455339954449e-07    -2.483282699809911235e-07    2.872144144838366213e-04    9.619454609491264668e-07    9.870384506683100195e-07    4.921295668876039201e-04
6.866267465069860870e-10    1.000000007308175398e+00    -1.114944132218166687e-07    -2.540921625624299052e-07    2.872245186179588398e-04    1.001628368133141151e-06    1.028033895773733438e-06    4.921291777211847778e-04
6.906187624750500179e-10    1.000000007360261067e+00    -1.069290313122155874e-07    -2.605983656560570766e-07    2.872268677587456282e-04    1.039622408871226049e-06    1.067295596816623029e-06    4.921287929993708012e-04
6.946107784431138454e-10    1.000000007401524060e+00    -1.016213046631228226e-07    -2.678164157874392468e-07    2.872217666972359112e-04    1.075678006496594215e-06    1.104566561215429611e-06    4.921284127967209474e-04
6.986027944111777763e-10    1.000000007434894256e+00    -9.560571388575652132e-08    -2.757126940404347625e-07    2.872109470837173146e-04    1.109553546060362299e-06    1.139597710025944637e-06    4.921280368828489767e-04
7.025948103792416039e-10    1.000000007462608531e+00    -8.892065441726929612e-08    -2.842497833355744173e-07    2.871970810388667470e-04    1.141016080240645929e-06    1.172148413399782542e-06    4.921276646837393362e-04
7.065868263473054314e-10    1.000000007484167730e+00    -8.160927225834845731e-08    -2.933855498458476397e-07    2.871831716190759295e-04    1.169843415936748187e-06    1.201988591131718814e-06    4.921272954691226654e-04
7.105788423153693623e-10    1.000000007498933474e+00    -7.372031795675625802e-08    -3.030726275097658950e-07    2.871719380859845622e-04    1.195827414366030225e-06    1.228901894560835431e-06    4.921269287490860579e-04
7.145708582834331898e-10    1.000000007508218047e+00    -6.530862341731938367e-08    -3.132581876027102393e-07    2.871653104576969099e-04    1.218777494186819020e-06    1.252689836345354884e-06    4.921265644881071474e-04
7.185628742514971207e-10    1.000000007513799138e+00    -5.643495738231204467e-08    -3.238837950589443490e-07    2.871641310814369006e-04    1.238524138902719624e-06    1.273175594331573298e-06    4.921262028639601790e-04
7.225548902195609482e-10    1.000000007516467226e+00    -4.716546770602941644e-08    -3.348860608033631622e-07    2.871681028724502220e-04    1.254922750343433730e-06    1.290207927979999976e-06    4.921258440457219278e-04
7.265469061876248791e-10    1.000000007518837331e+00    -3.757097439186031564e-08    -3.461972732129029198e-07    2.871759607125508275e-04    1.267856711510935944e-06    1.303664547790318737e-06    4.921254881118969794e-04
7.305389221556887066e-10    1.000000007525947643e+00    -2.772581584930482545e-08    -3.577465632661705317e-07    2.871858019089618369e-04    1.277239519048837719e-06    1.313454539458968984e-06    4.921251350478274625e-04
7.345309381237525342e-10    1.000000007540220226e+00    -1.770633648734025178e-08    -3.694611594864847406e-07    2.871955196996144695e-04    1.283015643365269122e-06    1.319519410364193598e-06    4.921247846281743155e-04
7.385229540918164651e-10    1.000000007560662985e+00    -7.589724759724741833e-09    -3.812675726174960769e-07    2.872032408611550577e-04    1.285160496423258818e-06    1.321833009837455104e-06    4.921244364662857819e-04
7.425149700598802926e-10    1.000000007586212991e+00    2.547231184991443961e-09    -3.930926247445476491e-07    2.872076716864139980e-04    1.283679612772299693e-06    1.320400902306814161e-06    4.921240901271672647e-04
7.465069860279442235e-10    1.000000007620851505e+00    1.262925478625871713e-08    -4.048642948023601642e-07    2.872082836890109273e-04    1.278607011014692894e-06    1.315258420771297692e-06    4.921237452923942239e-04
7.504990019960080510e-10    1.000000007670326596e+00    2.258342949236893862e-08    -4.165127619204302302e-07    2.872053302670171432e-04    1.270003185585187458e-06    1.306468302245401015e-06    4.921234019159522518e-04
7.544910179640719819e-10    1.000000007736625118e+00    3.233965718118015246e-08    -4.279707062555533410e-07    2.871997251825070068e-04    1.257952816638500433e-06    1.294118180797874450e-06    4.921230603148867835e-04
7.584830339321358094e-10    1.000000007817567260e+00    4.183088639664608968e-08    -4.391735008597163906e-07    2.871928028070074739e-04    1.242562742834413981e-06    1.278318497859426709e-06    4.921227209274313613e-04
7.624750499001997403e-10    1.000000007907025701e+00    5.099328175285579315e-08    -4.500593025159587417e-07    2.871860144925621368e-04    1.223960076721360436e-06    1.259200329357614956e-06    4.921223840435684331e-04
7.664670658682635678e-10    1.000000007995205387e+00    5.976601040837114452e-08    -4.605692550702336409e-07    2.871806421999367818e-04    1.202290698854252889e-06    1.236913626579319979e-06    4.921220495084814095e-04
7.704590818363273954e-10    1.000000008073097746e+00    6.809127288677016595e-08    -4.706474826175542192e-07    2.871775641670711379e-04    1.177718144953004952e-06    1.211626283473192965e-06    4.921217167782296386e-04
7.744510978043913263e-10    1.000000008131544327e+00    7.591414501189811027e-08    -4.802408312069033230e-07    2.871771277329393567e-04    1.150423195648035470e-06    1.183523539180322223e-06    4.921213851995194033e-04
7.784431137724551538e-10    1.000000008162281517e+00    8.318240169906398954e-08    -4.892989822849442463e-07    2.871791432106978945e-04    1.120603611434227826e-06    1.152807825669470816e-06    4.921210544443577542e-04
7.824351297405190847e-10    1.000000008160279563e+00    8.984672722116116224e-08    -4.977747365148142018e-07    2.871829785185733819e-04    1.088473662929736187e-06    1.119698620662866092e-06    4.921207247177143045e-04
7.864271457085829122e-10    1.000000008125614848e+00    9.586101809031592001e-08    -5.056243375835215863e-07    2.871877261469179318e-04    1.054263913184984027e-06    1.084432532666362305e-06    4.921203966801344573e-04
7.904191616766468431e-10    1.000000008064017898e+00    1.011829167709830072e-07    -5.128077005534298000e-07    2.871924085928909370e-04    1.018220782078742353e-06    1.047262904423587646e-06    4.921200709819764521e-04
7.944111776447106706e-10    1.000000007988958384e+00    1.057743614669844350e-07    -5.192890364502686166e-07    2.871961740294927271e-04    9.806056470957037410e-07    1.008458688371403854e-06    4.921197477890403883e-04
7.984031936127746015e-10    1.000000007922242862e+00    1.096021156362810232e-07    -5.250373570455556980e-07    2.871984330732294151e-04    9.416932393763450572e-07    9.683030638487787901e-07    4.921194265781904777e-04
8.023952095808384291e-10    1.000000007886759024e+00    1.126385667435691773e-07    -5.300269892476576886e-07    2.871989331611647244e-04    9.017697291949834679e-07    9.270913472790656333e-07    4.921191065470089093e-04
8.063872255489022566e-10    1.000000007898700582e+00    1.148624087725444438e-07    -5.342382339365502419e-07    2.871977691214829139e-04    8.611301204658959614e-07    8.851283359800596643e-07    4.921187872036508369e-04
8.103792415169661875e-10    1.000000007964118920e+00    1.162591105545102225e-07    -5.376576115293315627e-07    2.871953278447078877e-04    8.200749225611420407e-07    8.427248511103346567e-07    4.921184687002748198e-04
8.143712574850300150e-10    1.000000008079156677e+00    1.168211211452661900e-07    -5.402780397617814086e-07    2.871921802803466110e-04    7.789068349121519745e-07    8.001942730592052301e-07    4.921181516352754557e-04
8.183632734530939459e-10    1.000000008229535275e+00    1.165479139857826825e-07    -5.420988789965522851e-07    2.871889493365971423e-04    7.379275383603041057e-07    7.578490176916785361e-07    4.921178365566952588e-04
8.223552894211577734e-10    1.000000008389797745e+00    1.154459343258546327e-07    -5.431260209897225116e-07    2.871862019011653128e-04    6.974347492381192131e-07    7.159972426350471299e-07    4.921175235014474099e-04
8.263473053892217043e-10    1.000000008530978146e+00    1.135282998446637384e-07    -5.433716889029348552e-07    2.871843642465215151e-04    6.577192081082026108e-07    6.749399656561451914e-07    4.921172120347858114e-04
8.303393213572855318e-10    1.000000008630514303e+00    1.108142143300644908e-07    -5.428538854031367862e-07    2.871836614036013123e-04    6.190622909015198583e-07    6.349684248639910511e-07    4.921169016900104340e-04
8.343313373253493593e-10    1.000000008676251273e+00    1.073283327299794459e-07    -5.415960959885185267e-07    2.871840989452487027e-04    5.817343794490604046e-07    5.963622121400834254e-07    4.921165923560050833e-04
8.383233532934132903e-10    1.000000008668947116e+00    1.031002360112735577e-07    -5.396267044308985546e-07    2.871854852678547851e-04    5.459935082827302811e-07    5.593879618317063594e-07    4.921162842767896244e-04
8.423153692614771178e-10    1.000000008618975977e+00    9.816407428956041846e-08    -5.369785943924380572e-07    2.871874825797216262e-04    5.120846034323174488e-07    5.242984783433082646e-07    4.921159777521098540e-04
8.463073852295410487e-10    1.000000008541680918e+00    9.255815020718422139e-08    -5.336886766509343094e-07    2.871896864548164154e-04    4.802385815051066628e-07    4.913319603861845114e-07    4.921156728667528757e-04
8.502994011976048762e-10    1.000000008455499856e+00    8.632446283730347118e-08    -5.297975553385239345e-07    2.871917030968327710e-04    4.506716255634635385e-07    4.607112691536307579e-07    4.921153694152564147e-04
8.542914171656688071e-10    1.000000008380020011e+00    7.950857602906757469e-08    -5.253493829105178126e-07    2.871932121357261805e-04    4.235843476832856805e-07    4.326434450302469026e-07    4.921150670928066797e-04
8.582834331337326346e-10    1.000000008332482926e+00    7.215970337991657788e-08    -5.203917118772794641e-07    2.871940102917241262e-04    3.991609463017245436e-07    4.073187149324959949e-07    4.921147657640002632e-04
8.622754491017964621e-10    1.000000008324293699e+00    6.433049018095143513e-08    -5.149754314219234883e-07    2.871940359978312368e-04    3.775680968181912510e-07    3.849094391094691089e-07    4.921144655762957083e-04
8.662674650698603930e-10    1.000000008360710790e+00    5.607681066805156234e-08    -5.091545593370710940e-07    2.871933627406804152e-04    3.589533732235226523e-07    3.655686684409658778e-07    4.921141669157807694e-04
8.702594810379242206e-10    1.000000008438749699e+00    4.745782819404219724e-08    -5.029861475549074093e-07    2.871921687564688930e-04    3.434436906827247039e-07    3.494286121634958551e-07    4.921138701121165497e-04
8.742514970059881515e-10    1.000000008546373609e+00    3.853583533202802027e-08    -4.965300042818902632e-07    2.871907009711633773e-04    3.311437864103931358e-07    3.365989560756371383e-07    4.921135750901488651e-04
8.782435129740519790e-10    1.000000008666397378e+00    2.937580229339112732e-08    -4.898484812020303326e-07    2.871892303287247117e-04    3.221348275258575091e-07    3.271652004517028607e-07    4.921132813648561874e-04
8.822355289421159099e-10    1.000000008782491179e+00    2.004488336978720601e-08    -4.830059816079863409e-07    2.871880032674797812e-04    3.164729489271869084e-07    3.211872597723619001e-07    4.921129884064896374e-04
8.862275449101797374e-10    1.000000008882578006e+00    1.061181155857974857e-08    -4.760683090587894410e-07    2.871871954706341451e-04    3.141884538372459939e-07    3.186982911213269971e-07    4.921126960505310764e-04
8.902195608782436683e-10    1.000000008956574593e+00    1.146148014056615985e-09    -4.691020908027091388e-07    2.871868916190315206e-04    3.152857106413118470e-07    3.197044051486447286e-07    4.921124046628225180e-04
8.942115768463074958e-10    1.000000008997176115e+00    -8.282474815163425126e-09    -4.621739668386660110e-07    2.871870905319686405e-04    3.197431148812385693e-07    3.241847335386287260e-07    4.921121149256412223e-04
8.982035928143713233e-10    1.000000009003872536e+00    -1.760512341817666608e-08    -4.553499294350382574e-07    2.871877117042607921e-04    3.275135891102921552e-07    3.320919877536889231e-07    4.921118273236831315e-04
9.021956087824352542e-10    1.000000008982380617e+00    -2.675421121145677280e-08    -4.486946177833439534e-07    2.871886125159738294e-04    3.385254281962554556e-07    3.433531614581313146e-07    4.921115417826811556e-04
9.061876247504990818e-10    1.000000008942369067e+00    -3.566424164108818375e-08    -4.422707051520061691e-07    2.871896206411813290e-04    3.526837995032254195e-07    3.578709137821434382e-07    4.921112577055806623e-04
9.101796407185630127e-10    1.000000008896206660e+00    -4.427233223259676364e-08    -4.361382485679168874e-07    2.871905633336072940e-04    3.698724337936494375e-07    3.755254680739385114e-07    4.921109744589968141e-04
9.141716566866268402e-10    1.000000008855930878e+00    -5.251855583743109003e-08    -4.303544471260606018e-07    2.871912989302815244e-04    3.899550747996941326e-07    3.961761095418105127e-07    4.921106918123772716e-04
9.181636726546907711e-10    1.000000008832810261e+00    -6.034614822675906860e-08    -4.249736196712005262e-07    2.871917343917953776e-04    4.127765704026025084e-07    4.196624438167412045e-07    4.921104100339917077e-04
9.221556886227545986e-10    1.000000008835867371e+00    -6.770176898758149329e-08    -4.200468593294889813e-07    2.871918305825332069e-04    4.381640501864146682e-07    4.458058138353881485e-07    4.921101296240751755e-04
9.261477045908185295e-10    1.000000008868519918e+00    -7.453566076459136021e-08    -4.156217406263218608e-07    2.871915984631490007e-04    4.659283817463736634e-07    4.744108176838361913e-07    4.921098510155456993e-04
9.301397205588823570e-10    1.000000008925426176e+00    -8.080176402796107580e-08    -4.117422020516779567e-07    2.871910984062213856e-04    4.958651463625038174e-07    5.052663597429864887e-07    4.921095743085376981e-04
9.341317365269461845e-10    1.000000008995085121e+00    -8.645787374293555758e-08    -4.084487196720814617e-07    2.871904328686370324e-04    5.277553211819756879e-07    5.381465585366042586e-07    4.921092992136676374e-04
9.381237524950100121e-10    1.000000009064433648e+00    -9.146580754498532072e-08    -4.057780049106638988e-07    2.871897259678917358e-04    5.613661942325389341e-07    5.728119614282082141e-07    4.921090252633465506e-04
9.421157684630740464e-10    1.000000009122607558e+00    -9.579174313816521770e-08    -4.037624575330271162e-07    2.871891042524140247e-04    5.964529051961273822e-07    6.090108762960016720e-07    4.921087521724543112e-04
9.461077844311378739e-10    1.000000009164424775e+00    -9.940654895626505836e-08    -4.024299682449686259e-07    2.871886756898420386e-04    6.327600941498405317e-07    6.464808009312031335e-07    4.921084799594850233e-04
9.500998003992017014e-10    1.000000009192161476e+00    -1.022860310247633789e-07    -4.018036998388440272e-07    2.871885097634842071e-04    6.700234167062263895e-07    6.849499034784739510e-07    4.921082088225523475e-04
9.540918163672655289e-10    1.000000009213980023e+00    -1.044111510756286465e-07    -4.019018978665033410e-07    2.871886198003874616e-04    7.079714544495293183e-07    7.241389613087060951e-07    4.921079389456785693e-04
9.580838323353293564e-10    1.000000009237522747e+00    -1.057682972399554507e-07    -4.027373672283070864e-07    2.871889600480569105e-04    7.463280096492205957e-07    7.637634910697401557e-07    4.921076704478396981e-04
9.620758483033933907e-10    1.000000009265591627e+00    -1.063496603361420806e-07    -4.043171460660257221e-07    2.871894455745884877e-04    7.848144767758086816e-07    8.035361094880122369e-07    4.921074033793539906e-04
9.660678642714572182e-10    1.000000009298370296e+00    -1.061532403098271107e-07    -4.066425792283387267e-07    2.871899700674725078e-04    8.231519749877920053e-07    8.431688721140649342e-07    4.921071377183102629e-04
9.700598802395210457e-10    1.000000009334275131e+00    -1.051828498815704422e-07    -4.097093616850446116e-07    2.871904224874625967e-04    8.610637145373508015e-07    8.823755258442781416e-07    4.921068733763675051e-04
9.740518962075848733e-10    1.000000009368719800e+00    -1.034482001726351202e-07    -4.135076172058823028e-07    2.871907122104497886e-04    8.982775042364537662e-07    9.208740661609409111e-07    4.921066101756317764e-04
9.780439121756489076e-10    1.000000009395460854e+00    -1.009648117496174685e-07    -4.180218755696155809e-07    2.871907908388077364e-04    9.345279696953280053e-07    9.583891689806588472e-07    4.921063478878656174e-04
9.820359281437127351e-10    1.000000009408500423e+00    -9.775379559295949927e-08    -4.232313996364482262e-07    2.871906627040293411e-04    9.695584977853696983e-07    9.946544055979125842e-07    4.921060863908094038e-04
9.860279441117765626e-10    1.000000009405135115e+00    -9.384161382378092658e-08    -4.291106884724022555e-07    2.871903833043086421e-04    1.003122897569214530e-06    1.029414189714866962e-06    4.921058258376825867e-04
9.900199600798403901e-10    1.000000009388210209e+00    -8.925967694291222878e-08    -4.356297956667003620e-07    2.871900404450293174e-04    1.034987063027381206e-06    1.062425516625659409e-06    4.921055665571828471e-04
9.940119760479042176e-10    1.000000009365455522e+00    -8.404392469251199269e-08    -4.427544400341613450e-07    2.871897294965463179e-04    1.064930508368398012e-06    1.093459660209649743e-06    4.921053088058261306e-04
9.980039920159682519e-10    1.000000009346424523e+00    -7.823454594409379356e-08    -4.504461786933137450e-07    2.871895314118469043e-04    1.092747842179339581e-06    1.122303417043588360e-06    4.921050525770849981e-04


==> data/Traction_Test/hundred_newton_per_m2.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.906597372824762588e-09    2.702699068452581624e-09    3.613282751450239594e-05    8.135901694595401354e-09    7.050629718662912662e-09    1.358982170441835544e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056013592089871510e-08    9.054797784832937802e-09    1.184180281909290056e-04    2.238974963356739315e-08    1.978511752158424333e-08    1.180832361557062823e-02
1.197604790419161825e-11    9.999999999855598842e-01    -2.057028340528444590e-08    1.751198645450866512e-08    2.306625266543613109e-04    4.678148412831713624e-08    4.213056488335447626e-08    1.051333812985059263e-02
1.596806387225549100e-11    9.999999999489515012e-01    -3.824100831369345799e-08    3.297874742438048276e-08    3.455122717469361190e-04    8.836122312656995735e-08    8.128299077710404203e-08    9.447960029321432474e-03
1.996007984031936375e-11    9.999999998570754389e-01    -6.416749384802196057e-08    5.515158215973322394e-08    4.362417007683091303e-04    1.476252096869705776e-07    1.382208793263511423e-07    8.529950190735980514e-03
2.395209580838323650e-11    9.999999997094075610e-01    -9.198313504789098860e-08    7.816312897273925171e-08    4.870087702633004454e-04    2.181110751919649504e-07    2.067515201085747246e-07    7.721391740705133705e-03
2.794411177644710924e-11    9.999999995525892249e-01    -1.152638533480945177e-07    9.666091206409514808e-08    4.936457640694304682e-04    2.918543751783616843e-07    2.786554275872462118e-07    7.001260009322097383e-03
3.193612774451098199e-11    9.999999994396098213e-01    -1.315440674180401224e-07    1.087600668773252975e-07    4.602805984365476895e-04    3.627410281040936799e-07    3.472411788517891591e-07    6.356170547871744028e-03
3.592814371257485474e-11    9.999999993998027747e-01    -1.404169012433479509e-07    1.141760820157981000e-07    3.970418007027576735e-04    4.262933726139868043e-07    4.074618777825319738e-07    5.776561893741390293e-03
3.992015968063872749e-11    9.999999994344215271e-01    -1.416946679043499022e-07    1.127265038828823309e-07    3.185430432048072611e-04    4.790247710170274330e-07    4.554129294431349315e-07    5.254968851312252082e-03
4.391217564870260024e-11    9.999999995214695625e-01    -1.360297122829668097e-07    1.050262933929964680e-07    2.413829970771806134e-04    5.189419967783743634e-07    4.888466531963406706e-07    4.785199867099129006e-03
4.790419161676647299e-11    9.999999996326803808e-01    -1.258233293758154460e-07    9.329955577797606706e-08    1.806434767751953312e-04    5.464828515159429348e-07    5.081374630375111762e-07    4.361925715682671983e-03
5.189620758483034574e-11    9.999999997450995659e-01    -1.148294203891377128e-07    8.094086356761133896e-08    1.467093396806431723e-04    5.649004816808560221e-07    5.167272276428220337e-07    3.980460494181687660e-03
5.588822355289421849e-11    9.999999998501507559e-01    -1.069482336600744031e-07    7.139087864200870308e-08    1.435415625687323890e-04    5.798593083794754555e-07    5.207428702316745470e-07    3.636635003615410096e-03
5.988023952095808478e-11    9.999999999480132518e-01    -1.051760924280930368e-07    6.722904050176781138e-08    1.686370589144639022e-04    5.984817005400617176e-07    5.279757687074549882e-07    3.326716333327171815e-03
6.387225548902196399e-11    1.000000000036078251e+00    -1.110279873412475110e-07    6.970854018977180723e-08    2.142829765569997003e-04    6.280669804737784975e-07    5.464650616204227020e-07    3.047351395443763031e-03
6.786427145708584320e-11    1.000000000103259179e+00    -1.242991153899363161e-07    7.856030938180276707e-08    2.695915897026370509e-04    6.746311844915928360e-07    5.828890735833785098e-07    2.795523466344626822e-03
7.185628742514970949e-11    1.000000000130144340e+00    -1.430869827622749431e-07    9.200311688370577202e-08    3.228805929845964830e-04    7.415306101276537804e-07    6.410705800473019151e-07    2.568516180025273623e-03
7.584830339321357577e-11    1.000000000104187770e+00    -1.641333514674693118e-07    1.070475991469229945e-07    3.639885101924159689e-04    8.285604788214130488e-07    7.210029080593324591e-07    2.363882538391971939e-03
7.984031936127745498e-11    1.000000000038292258e+00    -1.834882318564195273e-07    1.201073035668880682e-07    3.861074780572478762e-04    9.318336416910057455e-07    8.187038451882224374e-07    2.179417341606241024e-03
8.383233532934133420e-11    9.999999999486235414e-01    -1.973424388551609383e-07    1.277629934845386380e-07    3.867969758141800714e-04    1.044470849821109018e-06    9.269321040622452335e-07    2.013132825203629329e-03
8.782435129740520048e-11    9.999999998605733076e-01    -2.028015281783657365e-07    1.274588787895353822e-07    3.680355269976166160e-04    1.157875100870442029e-06    1.036538432710355306e-06    1.863237103836422976e-03
9.181636726546906677e-11    9.999999998074460272e-01    -1.984242178114753216e-07    1.179715126818282855e-07    3.353946597609538038e-04    1.263259053468377724e-06    1.138107011932188427e-06    1.728114658124134829e-03
9.580838323353294598e-11    9.999999998092391484e-01    -1.844429935449681145e-07    9.958996102425444224e-08    2.965945714249281677e-04    1.353115589220828182e-06    1.223554234594724941e-06    1.606309110647983606e-03
9.980039920159682519e-11    9.999999998589116368e-01    -1.626644902368769829e-07    7.401259012723730306e-08    2.597898400804200662e-04    1.422396593675364099e-06    1.287421348199251467e-06    1.496507902749893287e-03
1.037924151696606915e-10    9.999999999397841677e-01    -1.360898763365789143e-07    4.399839544989766367e-08    2.319427877501826672e-04    1.469230571682908549e-06    1.327670160441198685e-06    1.397528045707270745e-03
1.077844311377245578e-10    1.000000000042208237e+00    -1.083340003195946325e-07    1.284058405662444738e-08    2.175880532954488421e-04    1.495082505699333323e-06    1.345873819528537657e-06    1.308303161261075483e-03
1.117764471057884370e-10    1.000000000163002722e+00    -8.295100274606707663e-08    -1.624124756051612081e-08    2.181891889672362079e-04    1.504344214549306606e-06    1.346786371157656942e-06    1.227871970491449093e-03
1.157684630738523162e-10    1.000000000300272029e+00    -6.279546954663379257e-08    -4.067516774824124690e-08    2.321556219772014887e-04    1.503435351788862845e-06    1.337377560121100319e-06    1.155367924276144145e-03
1.197604790419161696e-10    1.000000000446345627e+00    -4.953980710284063281e-08    -5.896797475833129373e-08    2.554528181530720714e-04    1.499581548677100551e-06    1.325513233748606756e-06    1.090009754762473731e-03
1.237524950099800488e-10    1.000000000584141180e+00    -4.343215483282327889e-08    -7.091784157883660648e-08    2.826284048133200638e-04    1.499494254852473984e-06    1.318524507829037330e-06    1.031093013802569618e-03
1.277445109780439280e-10    1.000000000692506719e+00    -4.332810029924956832e-08    -7.758019704203051314e-08    3.080129756261331363e-04    1.508190062020114036e-06    1.321924477991835303e-06    9.779826941575557250e-04
1.317365269461078072e-10    1.000000000754834861e+00    -4.697578907040438478e-08    -8.100423632758427263e-08    3.268444848044020981e-04    1.528158886401028360e-06    1.338499660480816782e-06    9.301065537589672718e-04
1.357285429141716864e-10    1.000000000771080755e+00    -5.149126365610504602e-08    -8.379883620423135198e-08    3.361051460315444498e-04    1.559020007373698303e-06    1.367927409939871218e-06    8.869488961594799905e-04
1.397205588822355398e-10    1.000000000755634222e+00    -5.392487929217792638e-08    -8.861765744119501045e-08    3.349365630282750235e-04    1.597707252354678333e-06    1.406965560263111137e-06    8.480448150816036115e-04
1.437125748502994190e-10    1.000000000729627914e+00    -5.180855658305377431e-08    -9.766538171577156054e-08    3.245939583085876768e-04    1.639121178049618834e-06    1.450149391875096644e-06    8.129751434303575039e-04
1.477045908183632982e-10    1.000000000722998328e+00    -4.358323883493610941e-08    -1.123145559141513721e-07    3.079936708674001558e-04    1.677104090825609171e-06    1.490841675036491518e-06    7.813618497974485037e-04
1.516966067864271515e-10    1.000000000748723528e+00    -2.883638067111939740e-08    -1.328948033401363237e-07    2.889820617776963675e-04    1.705546996400050939e-06    1.522428802273696783e-06    7.528641258484618671e-04
1.556886227544910308e-10    1.000000000801358091e+00    -8.320124961533095077e-09    -1.586808911011032736e-07    2.714955544339793200e-04    1.719425854651962722e-06    1.539444709541688484e-06    7.271748885683120564e-04
1.596806387225549100e-10    1.000000000874256445e+00    1.623896668927613772e-08    -1.880682883538885649e-07    2.587858855242164912e-04    1.715592152981797632e-06    1.538431740601503617e-06    7.040173875623182082e-04
1.636726546906187892e-10    1.000000000959649693e+00    4.249016952885642537e-08    -2.188931331076338326e-07    2.528549477075108312e-04    1.693198314804246315e-06    1.518408385774204810e-06    6.831421736694536818e-04
1.676646706586826684e-10    1.000000001045539877e+00    6.789623001641354157e-08    -2.488298860913855331e-07    2.541885126189919321e-04    1.653711053050914632e-06    1.480891060349914659e-06    6.643243453775808010e-04
1.716566866267465218e-10    1.000000001120203263e+00    9.017312587719672985e-08    -2.757899159335460000e-07    2.618111783854129722e-04    1.600538415719172985e-06    1.429496718305019306e-06    6.473610607275923860e-04
1.756487025948104010e-10    1.000000001181890807e+00    1.076535385280187506e-07    -2.982503105498210770e-07    2.736201275327197627e-04    1.538359682556334658e-06    1.369222449334645530e-06    6.320694675056550338e-04
1.796407185628742802e-10    1.000000001238297020e+00    1.195177436185159975e-07    -3.154615209984681994e-07    2.869053305145387030e-04    1.472293036153599061e-06    1.305546830585859314e-06    6.182848133945016873e-04
1.836327345309381335e-10    1.000000001299088837e+00    1.258604775193619573e-07    -3.275064319507888416e-07    2.989366286505324268e-04    1.407054008196974835e-06    1.243519280247948027e-06    6.058586211099499562e-04
1.876247504990020127e-10    1.000000001371186054e+00    1.275936566086306476e-07    -3.352101096198333200e-07    3.074968809361010151e-04    1.346248382824899429e-06    1.186993062892778715e-06    5.946570248518045967e-04
1.916167664670658920e-10    1.000000001457095555e+00    1.262154572875954382e-07    -3.399282677255534546e-07    3.112627612016183147e-04    1.291908839282515402e-06    1.138120660760376965e-06    5.845593279379066596e-04
1.956087824351297712e-10    1.000000001559572693e+00    1.234968479477226504e-07    -3.432618176722147617e-07    3.099741098718647231e-04    1.244335196892243200e-06    1.097177282202852131e-06    5.754567060822225440e-04
1.996007984031936504e-10    1.000000001678162942e+00    1.211472269477532301e-07    -3.467533693174139470e-07    3.043797608489480478e-04    1.202242145622964777e-06    1.062716752174742685e-06    5.672510486232203121e-04
2.035928143712575037e-10    1.000000001805459338e+00    1.205198738312414332e-07    -3.516203897149161392e-07    2.959924149990562458e-04    1.163163127698535480e-06    1.032006028728457102e-06    5.598539391351749217e-04
2.075848303393213830e-10    1.000000001925214876e+00    1.224046921155112968e-07    -3.585675169955742594e-07    2.867190655374757323e-04    1.124020507621232296e-06    1.001640347811978068e-06    5.531857221837808590e-04
2.115768463073852622e-10    1.000000002014030276e+00    1.269364981530954604e-07    -3.677047043276012761e-07    2.784511612666854788e-04    1.081751416914852450e-06    9.682200670908082336e-07    5.471746209992259897e-04
2.155688622754491155e-10    1.000000002060808635e+00    1.336250193328908005e-07    -3.785753825231124302e-07    2.726981580843211160e-04    1.033878778505794983e-06    9.289702845818302245e-07    5.417558805087854508e-04
2.195608782435129947e-10    1.000000002068354599e+00    1.414902777912025745e-07    -3.902802249463549619e-07    2.703314718294437991e-04    9.789375550385874606e-07    8.822037458135706239e-07    5.368710776040318874e-04
2.235528942115768740e-10    1.000000002043806013e+00    1.492710533990913992e-07    -4.016672486566991307e-07    2.714778485764701623e-04    9.166962149812441270e-07    8.275634211236999526e-07    5.324675212913884291e-04
2.275449101796407532e-10    1.000000002005974276e+00    1.556629018823854494e-07    -4.115486233884630048e-07    2.755680840719877765e-04    8.481540176024495843e-07    7.660227724280318705e-07    5.284977545465834774e-04
2.315369261477046324e-10    1.000000001979423070e+00    1.595417543601892940e-07    -4.189039782356107406e-07    2.815163271618691490e-04    7.753362103335189807e-07    6.996678973953908099e-07    5.249190685979483869e-04
2.355289421157685116e-10    1.000000001983426090e+00    1.601373754426875658e-07    -4.230373439161593110e-07    2.879822425696068654e-04    7.009397286101755836e-07    6.313167875787457525e-07    5.216929873102899799e-04
2.395209580838323391e-10    1.000000002024812096e+00    1.571312472767048076e-07    -4.236663055771069707e-07    2.936568688078517743e-04    6.279008861032996803e-07    5.640535651967167712e-07    5.187847914725626178e-04
2.435129740518962183e-10    1.000000002105824404e+00    1.506701664905596924e-07    -4.209339732549319930e-07    2.975141831875902304e-04    5.589625045071311205e-07    5.007616031975183261e-07    5.161631472680810150e-04
2.475049900199600975e-10    1.000000002225093887e+00    1.413003794863306897e-07    -4.153485740244583268e-07    2.989828178836332066e-04    4.963133116794490886e-07    4.437334348691536161e-07    5.137997841258556140e-04
2.514970059880239767e-10    1.000000002373921060e+00    1.298429360245621418e-07    -4.076693492937231977e-07    2.980124150639014403e-04    4.413504511331440630e-07    3.944133008653647544e-07    5.116692122630302555e-04
2.554890219560878559e-10    1.000000002535277543e+00    1.172372259089484767e-07    -3.987643359618600232e-07    2.950320957041221211e-04    3.945905015755727107e-07    3.532996949035658011e-07    5.097484804003567281e-04
2.594810379241517352e-10    1.000000002690149437e+00    1.043824026034363205e-07    -3.894659560203008923e-07    2.908197269652530725e-04    3.557272155412899781e-07    3.200069626900797630e-07    5.080169305359340292e-04
2.634730538922156144e-10    1.000000002824368739e+00    9.200343148770748425e-08    -3.804486591610551636e-07    2.863162209856411370e-04    3.238119293464403883e-07    2.934592015621098528e-07    5.064559526320829745e-04
2.674650698602794936e-10    1.000000002928410181e+00    8.056141833256734005e-08    -3.721470898940114946e-07    2.824264005954843114e-04    2.975142607375676137e-07    2.721708794378244948e-07    5.050487611194620727e-04
2.714570858283433728e-10    1.000000002993600479e+00    7.021849660026032696e-08    -3.647237194032841823e-07    2.798465382804395259e-04    2.754107629114705690e-07    2.545587491409272103e-07    5.037802075687637226e-04
2.754491017964072003e-10    1.000000003014528627e+00    6.085648467085155789e-08    -3.580863131804112597e-07    2.789494516097160560e-04    2.562523902126892013e-07    2.392309522110001071e-07    5.026366149177957090e-04
2.794411177644710795e-10    1.000000002989539949e+00    5.214095011150137978e-08    -3.519461928492066211e-07    2.797438590300893525e-04    2.391695882921922518e-07    2.252094111612715234e-07    5.016056358061522129e-04
2.834331337325349587e-10    1.000000002929780640e+00    4.361310902245096545e-08    -3.459020256964327465e-07    2.819085705708491789e-04    2.237895773574214025e-07    2.120575469802929876e-07    5.006761424223526947e-04
2.874251497005988379e-10    1.000000002862170501e+00    3.479143485936113100e-08    -3.395317082529873790e-07    2.848874449235967157e-04    2.102575109018353686e-07    1.999039032843724193e-07    4.998381448387954245e-04
2.914171656686627172e-10    1.000000002811640698e+00    2.526527334360899599e-08    -3.324778372190948246e-07    2.880207456906725642e-04    1.991684172112441186e-07    1.893696031167941142e-07    4.990826584202993780e-04
2.954091816367265964e-10    1.000000002798387522e+00    1.476561654552012946e-08    -3.245126880931910896e-07    2.906837085636573685e-04    1.914310252997237467e-07    1.814227062146657187e-07    4.984015771174607956e-04
2.994011976047904756e-10    1.000000002837775126e+00    3.204210100301518162e-09    -3.155737095732817129e-07    2.924046237655721948e-04    1.880931610386218078e-07    1.771906029557866048e-07    4.977875726034444465e-04
3.033932135728543031e-10    1.000000002934647192e+00    -9.321898273132726730e-09    -3.057675561334793622e-07    2.929415147686744228e-04    1.901613580888163605e-07    1.777659316643208926e-07    4.972340153865681487e-04
3.073852295409181823e-10    1.000000003078927779e+00    -2.255629988655258261e-08    -2.953461760410545286e-07    2.923065808190590162e-04    1.984434858415528671e-07    1.840364429059910557e-07    4.967349249276850924e-04
3.113772455089820615e-10    1.000000003252307756e+00    -3.613133447186770995e-08    -2.846638301423075497e-07    2.907387887108390102e-04    2.134348123224453373e-07    1.965618844657062181e-07    4.962849256624253394e-04
3.153692614770459407e-10    1.000000003434172946e+00    -4.962687227546473342e-08    -2.741230568426570595e-07    2.886350247265844719e-04    2.352599153836958001e-07    2.155110029395827157e-07    4.958791868977593812e-04
3.193612774451098199e-10    1.000000003599459175e+00    -6.263015923843198597e-08    -2.641192732439627158e-07    2.864573327434936185e-04    2.636732307242733045e-07    2.406609548462038662e-07    4.955133665957968479e-04
3.233532934131736991e-10    1.000000003721265074e+00    -7.478727487061342592e-08    -2.549936482486078035e-07    2.846366235091909503e-04    2.981105817001362093e-07    2.714518813838564913e-07    4.951835502673568052e-04
3.273453093812375784e-10    1.000000003780552316e+00    -8.583831069822458804e-08    -2.470005298676641169e-07    2.834919279574060931e-04    3.377763857794126265e-07    3.070799276366886408e-07    4.948861912930437338e-04
3.313373253493014576e-10    1.000000003775778357e+00    -9.563286925734369190e-08    -2.402933269303193522e-07    2.831793531083915327e-04    3.817496596429141743e-07    3.466105767069012754e-07    4.946180728954567606e-04
3.353293413173653368e-10    1.000000003723732878e+00    -1.041272446092693447e-07    -2.349264215198763055e-07    2.836777506376124804e-04    4.290914818597639171e-07    3.890933278690620479e-07    4.943762950882203905e-04
3.393213572854291643e-10    1.000000003650132641e+00    -1.113673865455652173e-07    -2.308702456066814630e-07    2.848102948727948883e-04    4.789382925780434180e-07    4.336610668280218047e-07    4.941582579688135954e-04
3.433133732534930435e-10    1.000000003584610608e+00    -1.174617533719027466e-07    -2.280360454377065212e-07    2.862942146571735265e-04    5.305688967663305972e-07    4.796023729615769562e-07    4.939616336318729999e-04
3.473053892215569227e-10    1.000000003552063976e+00    -1.225491197275392856e-07    -2.263053620505312891e-07    2.878062331004957084e-04    5.834398370306253030e-07    5.263990737476437698e-07    4.937843286495196410e-04
3.512974051896208019e-10    1.000000003568248141e+00    -1.267680250040814269e-07    -2.255586015258077956e-07    2.890494493160077299e-04    6.371888763510971708e-07    5.737303449091114296e-07    4.936244480955021257e-04
3.552894211576846811e-10    1.000000003641002166e+00    -1.302327952943447132e-07    -2.256965238847310513e-07    2.898084816241185851e-04    6.916116118377324769e-07    6.214478061787535764e-07    4.934802707439558175e-04
3.592814371257485604e-10    1.000000003760175948e+00    -1.330184828879391148e-07    -2.266543866729880416e-07    2.899833354307168988e-04    7.466184645649522730e-07    6.695292718920117630e-07    4.933502363555357676e-04
3.632734530938124396e-10    1.000000003900020751e+00    -1.351539685479323358e-07    -2.284087851007518212e-07    2.895975247159606760e-04    8.021795577211851147e-07    7.180199400536683921e-07    4.932329457558348902e-04
3.672654690618762671e-10    1.000000004036192047e+00    -1.366230961507786105e-07    -2.309772113402223393e-07    2.887813283607044566e-04    8.582678815661969085e-07    7.669709530301224050e-07    4.931271480531771367e-04
3.712574850299401463e-10    1.000000004152890254e+00    -1.373732865577414707e-07    -2.344099949217237276e-07    2.877359204467579926e-04    9.148094520296840525e-07    8.163857939058324448e-07    4.930317193014890345e-04
3.752495009980040255e-10    1.000000004241288432e+00    -1.373282639864039056e-07    -2.387779048176361311e-07    2.866872485914813179e-04    9.716460339468997775e-07    8.661785884894391465e-07    4.929456440664486700e-04
3.792415169660679047e-10    1.000000004297827871e+00    -1.364023453177014785e-07    -2.441594889139026311e-07    2.858396487908834022e-04    1.028512508700636678e-06    9.161490524209903668e-07    4.928680026087418203e-04
3.832335329341317839e-10    1.000000004326901060e+00    -1.345138898298963362e-07    -2.506285075280366324e-07    2.853382152980162294e-04    1.085030911700931614e-06    9.659752810878652218e-07    4.927979620255746587e-04
3.872255489021956631e-10    1.000000004335213077e+00    -1.315966205832280646e-07    -2.582430416956979462e-07    2.852464042771589089e-04    1.140721467732161503e-06    1.015224126466228420e-06    4.927347707049068923e-04
3.912175648702595423e-10    1.000000004329461678e+00    -1.276083947700371363e-07    -2.670367622587097970e-07    2.855417354470324797e-04    1.195026202480142917e-06    1.063375256178060388e-06    4.926777521157134181e-04
3.952095808383234216e-10    1.000000004317598723e+00    -1.225372407319991806e-07    -2.770135476629312554e-07    2.861286350445564055e-04    1.247341593645154191e-06    1.109854810374396960e-06    4.926262977182410338e-04
3.992015968063873008e-10    1.000000004312161517e+00    -1.164032658169154288e-07    -2.881457737818726236e-07    2.868642205103307083e-04    1.297055454799059988e-06    1.154074564199372017e-06    4.925798616733438303e-04
4.031936127744511283e-10    1.000000004326653036e+00    -1.092577027286905487e-07    -3.003754835832690777e-07    2.875907476942885931e-04    1.343584872879754368e-06    1.195471674185668333e-06    4.925379533139311906e-04
4.071856287425150075e-10    1.000000004366875528e+00    -1.011798283876338500e-07    -3.136173083174714963e-07    2.881677629838046975e-04    1.386410093046248057e-06    1.233544590245216350e-06    4.925001280360201449e-04
4.111776447105788867e-10    1.000000004429798084e+00    -9.227230882966975079e-08    -3.277628907502969336e-07    2.884977390317784002e-04    1.425100088510608637e-06    1.267880891686960659e-06    4.924659822172169389e-04
4.151696606786427659e-10    1.000000004508243556e+00    -8.265503253702114337e-08    -3.426872154839167676e-07    2.885408122589536183e-04    1.459328819096236266e-06    1.298174952528883032e-06    4.924351512911352702e-04
4.191616766467066451e-10    1.000000004592362046e+00    -7.245750849099073576e-08    -3.582560528447411461e-07    2.883168652832988920e-04    1.488880920053140813e-06    1.324234432107182414e-06    4.924073084820092955e-04
4.231536926147705243e-10    1.000000004676835808e+00    -6.181117629585283241e-08    -3.743335865077606525e-07    2.878957660809436706e-04    1.513646621434454663e-06    1.345975202649586337e-06    4.923821603230194846e-04
4.271457085828344036e-10    1.000000004756901317e+00    -5.084214129961880205e-08    -3.907886957886378589e-07    2.873788413669877166e-04    1.533606881814469713e-06    1.363405871829797899e-06    4.923594423240600223e-04
4.311377245508982311e-10    1.000000004822879651e+00    -3.966507006859912115e-08    -4.075008355624172518e-07    2.868760890591748932e-04    1.548811532065908277e-06    1.376604334145717967e-06    4.923389169349587759e-04
4.351297405189621103e-10    1.000000004869506798e+00    -2.837833107369029215e-08    -4.243647543749213559e-07    2.864839272859732414e-04    1.559353401301462096e-06    1.385690269306167774e-06    4.923203689097906035e-04
4.391217564870259895e-10    1.000000004899030071e+00    -1.706099916044177080e-08    -4.412928973059076727e-07    2.862677618939397993e-04    1.565342131169080390e-06    1.390796610017652667e-06    4.923036026499112358e-04
4.431137724550898687e-10    1.000000004917498853e+00    -5.772714540888201699e-09    -4.582152874689414604e-07    2.862523103375822072e-04    1.566881300764524225e-06    1.392044226264049068e-06    4.922884416945499811e-04
4.471057884231537479e-10    1.000000004929302078e+00    5.443428882900479933e-09    -4.750765136125124932e-07    2.864208143014203051e-04    1.564051491940649876e-06    1.389522999665734112e-06    4.922747271292821428e-04
4.510978043912176271e-10    1.000000004942004805e+00    1.655580239161541875e-08    -4.918314431902455298e-07    2.867223854882440244e-04    1.556901497222528157e-06    1.383281861733505237e-06    4.922623165973514549e-04
4.550898203592815063e-10    1.000000004965512224e+00    2.753808644664396621e-08    -5.084393721525926317e-07    2.870852535740935465e-04    1.545448758015868851e-06    1.373329115855692478e-06    4.922510831584645712e-04
4.590818363273453855e-10    1.000000005006921988e+00    3.836210495873485773e-08    -5.248574457785766434e-07    2.874327839964196593e-04    1.529689157717306987e-06    1.359641983613119516e-06    4.922409123375481909e-04
4.630738522954092648e-10    1.000000005067299247e+00    4.899072016386109303e-08    -5.410345857234774991e-07    2.876988653064130254e-04    1.509613694632164441e-06    1.342184507687024039e-06    4.922316996176570852e-04
4.670658682634730923e-10    1.000000005141272075e+00    5.937240457147010108e-08    -5.569064608225857219e-07    2.878397395474764468e-04    1.485229379499174452e-06    1.320930528579855588e-06    4.922233494700211385e-04
4.710578842315370232e-10    1.000000005218459664e+00    6.943828073262318738e-08    -5.723933475712144793e-07    2.878403125792877390e-04    1.456582062035951360e-06    1.295888551813134295e-06    4.922157757714684971e-04
4.750499001996008507e-10    1.000000005283982585e+00    7.910258171749687934e-08    -5.874010113410550041e-07    2.877142762718464409e-04    1.423776632637907467e-06    1.267124144997743221e-06    4.922089020817300075e-04
4.790419161676646782e-10    1.000000005324122476e+00    8.826571032086055175e-08    -6.018238815573014314e-07    2.874986267074842658e-04    1.386991768930917812e-06    1.234776776792871597e-06    4.922026613147733026e-04
4.830339321357286091e-10    1.000000005337438047e+00    9.681987369922497530e-08    -6.155503131848809815e-07    2.872441651212396824e-04    1.346487024187448484e-06    1.199068585611062014e-06    4.921969928567552274e-04
4.870259481037924366e-10    1.000000005333524289e+00    1.046570185001451302e-07    -6.284698201968790420e-07    2.870042470672138474e-04    1.302601385730893797e-06    1.160303190558874309e-06    4.921918403750966640e-04
4.910179640718563675e-10    1.000000005330422992e+00    1.116771793689760111e-07    -6.404812006598201773e-07    2.868241433267324034e-04    1.255743112939143339e-06    1.118855707494485492e-06    4.921871519513983453e-04
4.950099800399201951e-10    1.000000005346709742e+00    1.177963622115282353e-07    -6.514991714797627313e-07    2.867330116437189825e-04    1.206372370226906723e-06    1.075154564859152111e-06    4.921828815498076239e-04
4.990019960079841260e-10    1.000000005390057733e+00    1.229526807917403369e-07    -6.614599243177920817e-07    2.867398161968667597e-04    1.154979191969335783e-06    1.029658131677196826e-06    4.921789889368468176e-04
5.029940119760479535e-10    1.000000005459565688e+00    1.271094646266266555e-07    -6.703238946664517964e-07    2.868335801393264535e-04    1.102059590352034680e-06    9.828296252843459261e-07    4.921754381156433428e-04
5.069860279441118844e-10    1.000000005551252125e+00    1.302551181998935306e-07    -6.780757539765969536e-07    2.869874727274833470e-04    1.048094219349816417e-06    9.351143266806830181e-07    4.921721963682003766e-04
5.109780439121757119e-10    1.000000005656167090e+00    1.324003186147496031e-07    -6.847216230628644204e-07    2.871655882691047943e-04    9.935317044611038954e-07    8.869219727155319394e-07    4.921692333712207688e-04
5.149700598802395394e-10    1.000000005757631261e+00    1.335729220764499738e-07    -6.902842657595400264e-07    2.873308427527333504e-04    9.387785465769663512e-07    8.386156316269951303e-07    4.921665207146985093e-04
5.189620758483034703e-10    1.000000005837488271e+00    1.338109946928392393e-07    -6.947970606783387426e-07    2.874523256109275419e-04    8.841963517763978519e-07    7.905094388728099883e-07    4.921640328370341030e-04
5.229540918163672978e-10    1.000000005884712495e+00    1.331554246614505495e-07    -6.982970024802451056e-07    2.875107020034370331e-04    8.301064295561474631e-07    7.428738762870723952e-07    4.921617477576666240e-04
5.269461077844312287e-10    1.000000005895896882e+00    1.316435324137937336e-07    -7.008191320216232418e-07    2.875008357549444123e-04    7.768006356165864056e-07    6.959477910581283925e-07    4.921596467706487992e-04
5.309381237524950563e-10    1.000000005874945641e+00    1.293048058545282751e-07    -7.023927797575826689e-07    2.874313906920777494e-04    7.245551896815967082e-07    6.499535059525328353e-07    4.921577132144440035e-04
5.349301397205589872e-10    1.000000005832898164e+00    1.261589683180243977e-07    -7.030398912695794082e-07    2.873217867796615992e-04    6.736449413133834159e-07    6.051129366689911278e-07    4.921559313580120684e-04
5.389221556886228147e-10    1.000000005787620827e+00    1.222164943332196969e-07    -7.027753136311439312e-07    2.871973499624272505e-04    6.243559199767598347e-07    5.616621446693576850e-07    4.921542857039905945e-04
5.429141716566867456e-10    1.000000005758581834e+00    1.174814380574999637e-07    -7.016095735055758412e-07    2.870837891897186638e-04    5.769937721130570924e-07    5.198608904180901657e-07    4.921527615370465715e-04
5.469061876247505731e-10    1.000000005760547372e+00    1.119566429330021985e-07    -6.995536613020915277e-07    2.870021531830966471e-04    5.318859366119217558e-07    4.799958816250874955e-07    4.921513460063216012e-04
5.508982035928144006e-10    1.000000005803228786e+00    1.056498219570761150e-07    -6.966242239897605596e-07    2.869651883633244781e-04    4.893774698253620685e-07    4.423769585488412429e-07    4.921500285693982671e-04
5.548902195608783315e-10    1.000000005888182164e+00    9.857887742671722848e-08    -6.928483873957158321e-07    2.869756657030142748e-04    4.498221094584066221e-07    4.073279520242989045e-07    4.921488009276345221e-04
5.588822355289421590e-10    1.000000006005709485e+00    9.077598375314909543e-08    -6.882672565615970918e-07    2.870268380337964503e-04    4.135690223133060153e-07    3.751729143852153639e-07    4.921476557906902683e-04
5.628742514970060899e-10    1.000000006140195019e+00    8.229031643610208537e-08    -6.829385197483741765e-07    2.871046923496439187e-04    3.809470308138606550e-07    3.462194191462676571e-07    4.921465857648044465e-04
5.668662674650699175e-10    1.000000006271393405e+00    7.318874795952038166e-08    -6.769367346285482993e-07    2.871914031981805267e-04    3.522492576876566563e-07    3.207424144950781256e-07    4.921455829269972930e-04
5.708582834331338484e-10    1.000000006380884932e+00    6.355386317631842515e-08    -6.703514861148463993e-07    2.872691929892727189e-04    3.277207407075685589e-07    2.989705733036076809e-07    4.921446394403924778e-04
5.748502994011976759e-10    1.000000006459550672e+00    5.347998170450467564e-08    -6.632836969025021781e-07    2.873237810361279980e-04    3.075497753840815864e-07    2.810773215547516781e-07    4.921437485519617426e-04
5.788423153692615034e-10    1.000000006504558447e+00    4.306811955706260685e-08    -6.558406987223154646e-07    2.873468138841763181e-04    2.918640799989801172e-07    2.671766547763814259e-07    4.921429050837921931e-04
5.828343313373254343e-10    1.000000006513144246e+00    3.242091163137868746e-08    -6.481317615001280656e-07    2.873369149078083286e-04    2.807321950410070567e-07    2.573245778173452470e-07    4.921421053690455119e-04
5.868263473053892618e-10    1.000000006483488413e+00    2.163784636641427570e-08    -6.402634791990317895e-07    2.872992810899199778e-04    2.741692286610476248e-07    2.515255200685311372e-07    4.921413466553945784e-04
5.908183632734531927e-10    1.000000006423343857e+00    1.081093346264287940e-08    -6.323359090850477121e-07    2.872440152781413039e-04    2.721460280577952313e-07    2.497423275720781999e-07    4.921406259400764238e-04
5.948103792415170202e-10    1.000000006349560655e+00    2.231045302424377986e-11    -6.244400749103639089e-07    2.871836614329933827e-04    2.745996424918804587e-07    2.519076401222830754e-07    4.921399392288030748e-04
5.988023952095809512e-10    1.000000006283794374e+00    -1.065621022958616148e-08    -6.166576132851808934e-07    2.871305157347498523e-04    2.814435937925271925e-07    2.579344942407715809e-07    4.921392820805426793e-04
6.027944111776447787e-10    1.000000006246796858e+00    -2.116195444262588076e-08    -6.090619558222847359e-07    2.870942520969595722e-04    2.925763931796149065e-07    2.677256788455571193e-07    4.921386506142246420e-04
6.067864271457086062e-10    1.000000006255633567e+00    -3.143895246531677441e-08    -6.017200211049302174e-07    2.870802909129593536e-04    3.078868356904567296e-07    2.811796781706359821e-07    4.921380422660630825e-04
6.107784431137725371e-10    1.000000006319264001e+00    -4.143513783921580669e-08    -5.946948189976310053e-07    2.870891492634574716e-04    3.272557856431286547e-07    2.981925188910738701e-07    4.921374558258661148e-04
6.147704590818363646e-10    1.000000006433291011e+00    -5.109922288645827888e-08    -5.880481073378252641e-07    2.871168255727117222e-04    3.505543029438084870e-07    3.186555671361737107e-07    4.921368904977439090e-04
6.187624750499002955e-10    1.000000006582007828e+00    -6.037797715229861075e-08    -5.818428061031148680e-07    2.871560339908560823e-04    3.776394130805224727e-07    3.424507577980381188e-07    4.921363449161860045e-04
6.227544910179641230e-10    1.000000006743318126e+00    -6.921431498354433830e-08    -5.761444641651114075e-07    2.871979472626954698e-04    4.083482500123470720e-07    3.694440421377546651e-07    4.921358169264748077e-04
6.267465069860280539e-10    1.000000006890745086e+00    -7.754721139043582414e-08    -5.710214313415957253e-07    2.872340855659755100e-04    4.424917755382506006e-07    3.994781758916262392e-07    4.921353040085461915e-04
6.307385229540918814e-10    1.000000007001893509e+00    -8.531289560535048626e-08    -5.665439517770379313e-07    2.872579445400976297e-04    4.798491521460477962e-07    4.323666813774625285e-07    4.921348041594781307e-04
6.347305389221558124e-10    1.000000007063056806e+00    -9.244660144295952178e-08    -5.627821265161520171e-07    2.872660704633167648e-04    5.201644066312655599e-07    4.678896181768923823e-07    4.921343163809941855e-04
6.387225548902196399e-10    1.000000007070535712e+00    -9.888494914160019385e-08    -5.598037659612957024e-07    2.872584409150623071e-04    5.631461030758878080e-07    5.057925357738543982e-07    4.921338404057872375e-04
6.427145708582834674e-10    1.000000007033427618e+00    -1.045690412263398078e-07    -5.576714887389672014e-07    2.872381264858984594e-04    6.084695745354188813e-07    5.457882251738137934e-07    4.921333758105980944e-04
6.467065868263473983e-10    1.000000006970257704e+00    -1.094476066321443829e-07    -5.564398596885298322e-07    2.872103748131861131e-04    6.557816844825442747e-07    5.875613902278586538e-07    4.921329214562271273e-04
6.506986027944112258e-10    1.000000006901040184e+00    -1.134790601867629422e-07    -5.561532961357635580e-07    2.871813676828801959e-04    7.047074875672673399e-07    6.307754595664500866e-07    4.921324758826242651e-04
6.546906187624751567e-10    1.000000006843200895e+00    -1.166328037973990231e-07    -5.568449396548015444e-07    2.871569257452251606e-04    7.548582954288635611e-07    6.750804126051606704e-07    4.921320379661618411e-04
6.586826347305389842e-10    1.000000006813394071e+00    -1.188897251800339640e-07    -5.585363038792101474e-07    2.871413990273568727e-04    8.058397378801917663e-07    7.201213998175731528e-07    4.921316072361462757e-04
6.626746506986029151e-10    1.000000006824447896e+00    -1.202418655999962504e-07    -5.612373224677147471e-07    2.871369461101676507e-04    8.572591172851330626e-07    7.655462039421819714e-07    4.921311836421131619e-04
6.666666666666667427e-10    1.000000006878000613e+00    -1.206913852105609811e-07    -5.649473654666852533e-07    2.871433311635785595e-04    9.087315328851435110e-07    8.110113740341784300e-07    4.921307671377433230e-04
6.706586826347306736e-10    1.000000006962806776e+00    -1.202486075604721563e-07    -5.696569701543448619e-07    2.871582182015169449e-04    9.598838548775216806e-07    8.561860959266578709e-07    4.921303571993989852e-04
6.746506986027945011e-10    1.000000007061082608e+00    -1.189300029375189632e-07    -5.753497878176331701e-07    2.871778471618923454e-04    1.010357012060467792e-06    9.007544279187367024e-07    4.921299528219559962e-04
6.786427145708583286e-10    1.000000007157420434e+00    -1.167566694702969865e-07    -5.820038025710423206e-07    2.871979058175731792e-04    1.059806681298570210e-06    9.444156205327115431e-07    4.921295530421654525e-04
6.826347305389222595e-10    1.000000007241249600e+00    -1.137530788893746730e-07    -5.895927213829819216e-07    2.872144265542905784e-04    1.107902746060530480e-06    9.868826270118978553e-07    4.921291573738637275e-04
6.866267465069860870e-10    1.000000007308031069e+00    -1.099461317228955268e-07    -5.980868374598825014e-07    2.872245313233561209e-04    1.154327783551225105e-06    1.027880102745448037e-06    4.921287658832059105e-04
6.906187624750500179e-10    1.000000007360116960e+00    -1.053647953154392667e-07    -6.074531303607656541e-07    2.872268810746765057e-04    1.198775864356966971e-06    1.067142473011542025e-06    4.921283788444293398e-04
6.946107784431138454e-10    1.000000007401381064e+00    -1.000404124292399680e-07    -6.176552935413820198e-07    2.872217805839156948e-04    1.240952033148025805e-06    1.104412725631471175e-06    4.921279963353594571e-04
6.986027944111777763e-10    1.000000007434753480e+00    -9.400747767193150301e-08    -6.286529897950249632e-07    2.872109615112752585e-04    1.280571885156473713e-06    1.139441757270806186e-06    4.921276181213339292e-04
7.025948103792416039e-10    1.000000007462453322e+00    -8.730444771138016315e-08    -6.404012046218556609e-07    2.871970959626396307e-04    1.317362588587188547e-06    1.171988918319690980e-06    4.921272436314765106e-04
7.065868263473054314e-10    1.000000007483979880e+00    -7.997451531066720121e-08    -6.528494676396342814e-07    2.871831869956771805e-04    1.351065283952494931e-06    1.201824140916624731e-06    4.921268721343889695e-04
7.105788423153693623e-10    1.000000007498771604e+00    -7.206651069354233389e-08    -6.659413673719262133e-07    2.871719538696990127e-04    1.381438589184221756e-06    1.228731086973719311e-06    4.921265031401439796e-04
7.145708582834331898e-10    1.000000007508046629e+00    -6.363534850396459790e-08    -6.796144091513123657e-07    2.871653266009384386e-04    1.408262326568698826e-06    1.252511287911489237e-06    4.921261366131110798e-04
7.185628742514971207e-10    1.000000007513617062e+00    -5.474190495053627450e-08    -6.937999689977892694e-07    2.871641475339773483e-04    1.431341211144171416e-06    1.272987951763260910e-06    4.921257727311602499e-04
7.225548902195609482e-10    1.000000007516293810e+00    -4.545244148587539051e-08    -7.084240067266886368e-07    2.871681195825843123e-04    1.450508849173454497e-06    1.290009875613653842e-06    4.921254116632063939e-04
7.265469061876248791e-10    1.000000007518653922e+00    -3.583789545146483789e-08    -7.234077892037299698e-07    2.871759776230484607e-04    1.465630935687161281e-06    1.303454828756307598e-06    4.921250534881822488e-04
7.305389221556887066e-10    1.000000007525761347e+00    -2.597271393202082341e-08    -7.386691334950084511e-07    2.871858189689005308e-04    1.476607456465210739e-06    1.313231954443795774e-06    4.921246981906292600e-04
7.345309381237525342e-10    1.000000007540009062e+00    -1.593337068747069048e-08    -7.541237168090939832e-07    2.871955368529899777e-04    1.483373623342124007e-06    1.319282821052552526e-06    4.921243455455843671e-04
7.385229540918164651e-10    1.000000007560442716e+00    -5.797141280848144280e-09    -7.696863701753079934e-07    2.872032580549120011e-04    1.485899892897074029e-06    1.321581341693063057e-06    4.921239951662402306e-04
7.425149700598802926e-10    1.000000007585985839e+00    4.359099704440890220e-09    -7.852721654753106940e-07    2.872076888592447010e-04    1.484191220356376866e-06    1.320133192304448617e-06    4.921236466178857726e-04
7.465069860279442235e-10    1.000000007620614362e+00    1.446001794579166905e-08    -8.007973302595430446e-07    2.872083007841660257e-04    1.478285356415825547e-06    1.314973803976495640e-06    4.921232995819612528e-04
7.504990019960080510e-10    1.000000007670082347e+00    2.443264125934572158e-08    -8.161803468470683949e-07    2.872053472279688293e-04    1.468250835930000506e-06    1.306166017952188865e-06    4.921229540124363259e-04
7.544910179640719819e-10    1.000000007736384866e+00    3.420683324239896502e-08    -8.313423581702737482e-07    2.871997419578634471e-04    1.454184607589805080e-06    1.293797557025503458e-06    4.921226102266613046e-04
7.584830339321358094e-10    1.000000007817313907e+00    4.371551309664461245e-08    -8.462074449906786683e-07    2.871928193378119228e-04    1.436209984199299986e-06    1.277978995902667150e-06    4.921222686622431708e-04
7.624750499001997403e-10    1.000000007906755473e+00    5.289480553820544826e-08    -8.607027811921251786e-07    2.871860307263791618e-04    1.414474572327373418e-06    1.258841527829259544e-06    4.921219296094215450e-04
7.664670658682635678e-10    1.000000007994952256e+00    6.168384520549967436e-08    -8.747589048080208073e-07    2.871806580830727883e-04    1.389148648791913801e-06    1.236535236097362477e-06    4.921215929126858402e-04
7.704590818363273954e-10    1.000000008072801982e+00    7.002478208481193665e-08    -8.883098570961421593e-07    2.871775796566828471e-04    1.360423834205129132e-06    1.211228135418671907e-06    4.921212580292875930e-04
7.744510978043913263e-10    1.000000008131256779e+00    7.786263397944099789e-08    -9.012929223460212218e-07    2.871771427854419496e-04    1.328512465519791374e-06    1.183105578187377728e-06    4.921209243053014304e-04
7.784431137724551538e-10    1.000000008161999299e+00    8.514511420678753220e-08    -9.136488893295539692e-07    2.871791577858769573e-04    1.293647109790953319e-06    1.152370122819918583e-06    4.921205914126216456e-04
7.824351297405190847e-10    1.000000008159987797e+00    9.182284658558390470e-08    -9.253223592909242233e-07    2.871829925801720556e-04    1.256079811696489846e-06    1.119241375703868147e-06    4.921202595561570284e-04
7.864271457085829122e-10    1.000000008125309980e+00    9.784965235341347353e-08    -9.362621417949918038e-07    2.871877396634368905e-04    1.216081580396611301e-06    1.083956072137476854e-06    4.921199293964681606e-04
7.904191616766468431e-10    1.000000008063705259e+00    1.031831238445915876e-07    -9.464215447583719601e-07    2.871924215369008960e-04    1.173941644578288422e-06    1.046767681102670611e-06    4.921196015837865385e-04
7.944111776447106706e-10    1.000000007988637085e+00    1.077851378054511099e-07    -9.557590319367243748e-07    2.871961863775848397e-04    1.129966225161058409e-06    1.007945278006188257e-06    4.921192762839349212e-04
7.984031936127746015e-10    1.000000007921923117e+00    1.116224315490402518e-07    -9.642387680178269084e-07    2.871984448088700319e-04    1.084476588998442354e-06    9.677721539352289470e-07    4.921189529749260159e-04
8.023952095808384291e-10    1.000000007886427289e+00    1.146673689851294156e-07    -9.718311311021328116e-07    2.871989442645338708e-04    1.037806817764361785e-06    9.265437461147987129e-07    4.921186308519873414e-04
8.063872255489022566e-10    1.000000007898373067e+00    1.168986536370007836e-07    -9.785134355740564216e-07    2.871977795808898005e-04    9.903008528739332186e-07    8.845649760234659616e-07    4.921183094244381594e-04
8.103792415169661875e-10    1.000000007963797621e+00    1.183017752211323113e-07    -9.842701388858216923e-07    2.871953376566347663e-04    9.423087738812896277e-07    8.421467522784567120e-07    4.921179888457071720e-04
8.143712574850300150e-10    1.000000008078822500e+00    1.188692065087078810e-07    -9.890930640667892050e-07    2.871921894372731301e-04    8.941832166348871365e-07    7.996025786933491632e-07    4.921176697114070225e-04
8.183632734530939459e-10    1.000000008229214865e+00    1.186004770387793651e-07    -9.929814200859547903e-07    2.871889578415513702e-04    8.462757337584544881e-07    7.572449560873950080e-07    4.921173525711561129e-04
8.223552894211577734e-10    1.000000008389462458e+00    1.175020750800586256e-07    -9.959418966800607358e-07    2.871862097605816099e-04    7.989335337244941458e-07    7.153821199862523426e-07    4.921170374616685647e-04
8.263473053892217043e-10    1.000000008530615325e+00    1.155871683036339041e-07    -9.979884696671744046e-07    2.871843714721671070e-04    7.524961216395150692e-07    6.743151583779531726e-07    4.921167239481674888e-04
8.303393213572855318e-10    1.000000008630177240e+00    1.128750024886068170e-07    -9.991418281020958448e-07    2.871836680118845147e-04    7.072925670992809669e-07    6.343353704800696748e-07    4.921164115638600482e-04
8.343313373253493593e-10    1.000000008675918872e+00    1.093902923719781477e-07    -9.994290541019840964e-07    2.871841049606154556e-04    6.636395284776890089e-07    5.957223895923961827e-07    4.921161001986469217e-04
8.383233532934132903e-10    1.000000008668603169e+00    1.051626612532564865e-07    -9.988830202963430576e-07    2.871854907122852276e-04    6.218395966101829263e-07    5.587428959868949271e-07    4.921157900942132535e-04
8.423153692614771178e-10    1.000000008618629588e+00    1.002263163273174017e-07    -9.975419679789994753e-07    2.871874874840662974e-04    5.821802051426803624e-07    5.236497328735505192e-07    4.921154815516585752e-04
8.463073852295410487e-10    1.000000008541336305e+00    9.461960955263823633e-08    -9.954489812672127885e-07    2.871896908561926516e-04    5.449323936509879608e-07    4.906811009043488779e-07    4.921151746565205834e-04
8.502994011976048762e-10    1.000000008455149247e+00    8.838459766247296575e-08    -9.926516215418340479e-07    2.871917070284474077e-04    5.103498684123655610e-07    4.600598893409826148e-07    4.921148692014710915e-04
8.542914171656688071e-10    1.000000008379677174e+00    8.156690587832882073e-08    -9.892017285686575927e-07    2.871932156374297734e-04    4.786678345030623586e-07    4.319931338869477620e-07    4.921145648825598750e-04
8.582834331337326346e-10    1.000000008332136536e+00    7.421580588942645825e-08    -9.851551818527803348e-07    2.871940134057583845e-04    4.501019351822916730e-07    4.066710468633875757e-07    4.921142615644241844e-04
8.622754491017964621e-10    1.000000008323944201e+00    6.638401875624826682e-08    -9.805718194272266162e-07    2.871940387688813904e-04    4.248469247887377126e-07    3.842659643363565813e-07    4.921139593944516555e-04
8.662674650698603930e-10    1.000000008360374615e+00    5.812749636153640696e-08    -9.755151318812200003e-07    2.871933652154260298e-04    4.030748992526660689e-07    3.649309027854782316e-07    4.921136587586587025e-04
8.702594810379242206e-10    1.000000008438419519e+00    4.950547649284929520e-08    -9.700520997962766403e-07    2.871921709844144229e-04    3.849335723384548114e-07    3.487980215030983633e-07    4.921133599867379789e-04
8.742514970059881515e-10    1.000000008546040986e+00    4.058033886708606710e-08    -9.642528440088147164e-07    2.871907030028075444e-04    3.705446344264194767e-07    3.359769502624359753e-07    4.921130630033621533e-04
8.782435129740519790e-10    1.000000008666071860e+00    3.141713493493327425e-08    -9.581903300700988174e-07    2.871892322168784618e-04    3.600022477171319670e-07    3.265531187607741862e-07    4.921127673235429828e-04
8.822355289421159099e-10    1.000000008782163885e+00    2.208310482609634753e-08    -9.519398165238652680e-07    2.871880050656336380e-04    3.533715147141009531e-07    3.205863621994115396e-07    4.921124724174438759e-04
8.862275449101797374e-10    1.000000008882276470e+00    1.264706481339902212e-08    -9.455781009222506019e-07    2.871871972289977279e-04    3.506876522260406201e-07    3.181097676769687256e-07    4.921121781203571756e-04
8.902195608782436683e-10    1.000000008956253739e+00    3.178659688306026674e-09    -9.391828861642698738e-07    2.871868933963216412e-04    3.519558039597142219e-07    3.191293242411978289e-07    4.921118847984780201e-04
8.942115768463074958e-10    1.000000008996855039e+00    -6.252399079022212623e-09    -9.328318664685702240e-07    2.871870923811513940e-04    3.571510887196947467e-07    3.236240596351659616e-07    4.921115931339439158e-04
8.982035928143713233e-10    1.000000009003577883e+00    -1.557708864739861996e-08    -9.266020092933604719e-07    2.871877136785571153e-04    3.662191102756859381e-07    3.315465727742408747e-07    4.921113036113704655e-04
9.021956087824352542e-10    1.000000008982064648e+00    -2.472774851125070424e-08    -9.205687671727539755e-07    2.871886146664616793e-04    3.790768716158659122e-07    3.428237397479871143e-07    4.921110161565714607e-04
9.061876247504990818e-10    1.000000008942056429e+00    -3.363880548972263512e-08    -9.148053856379755397e-07    2.871896230179664042e-04    3.956143694004445666e-07    3.573580983188523191e-07    4.921107301724793673e-04
9.101796407185630127e-10    1.000000008895896464e+00    -4.224731485370131526e-08    -9.093821813586860323e-07    2.871905659850079858e-04    4.156963985051627801e-07    3.750297427572025168e-07    4.921104450257029507e-04
9.141716566866268402e-10    1.000000008855618461e+00    -5.049328542278264110e-08    -9.043662252721110900e-07    2.871913019016396015e-04    4.391641509645285294e-07    3.956978262568264030e-07    4.921101604857022315e-04
9.181636726546907711e-10    1.000000008832508502e+00    -5.831990263569703310e-08    -8.998212656072650278e-07    2.871917377266736495e-04    4.658364706976477822e-07    4.192018131697552565e-07    4.921098768205993228e-04
9.221556886227545986e-10    1.000000008835590926e+00    -6.567378255452909740e-08    -8.958072994326610100e-07    2.871918343210802765e-04    4.955112391613067998e-07    4.453629079165311230e-07    4.921095945306555152e-04
9.261477045908185295e-10    1.000000008868215495e+00    -7.250513676634497590e-08    -8.923802288179282408e-07    2.871916026465736035e-04    5.279670240510170986e-07    4.739855504798463637e-07    4.921093140478953422e-04
9.301397205588823570e-10    1.000000008925122197e+00    -7.876787793617686330e-08    -8.895916776050215612e-07    2.871911030679144008e-04    5.629643454708849832e-07    5.048585136126124381e-07    4.921090354732524964e-04
9.341317365269461845e-10    1.000000008994780920e+00    -8.441977339894760271e-08    -8.874891415050613634e-07    2.871904380361098730e-04    6.002466088494478073e-07    5.377557995260568264e-07    4.921087585182205631e-04
9.381237524950100121e-10    1.000000009064131445e+00    -8.942262800295341194e-08    -8.861155899591096832e-07    2.871897316691396406e-04    6.395412585110674190e-07    5.724378170381722594e-07    4.921084827143308539e-04
9.421157684630740464e-10    1.000000009122304245e+00    -9.374260252161194812e-08    -8.855089031508071594e-07    2.871891105110744441e-04    6.805616385055148349e-07    6.086527361511627299e-07    4.921082077764535930e-04
9.461077844311378739e-10    1.000000009164131232e+00    -9.735054452858529541e-08    -8.857016336599773057e-07    2.871886825253952124e-04    7.230089501180296636e-07    6.461379189545387450e-07    4.921079337229897514e-04
9.500998003992017014e-10    1.000000009191864825e+00    -1.002222537593270004e-07    -8.867207568456372798e-07    2.871885171909770726e-04    7.665740892806224632e-07    6.846214041126490387e-07    4.921076607520214396e-04
9.540918163672655289e-10    1.000000009213676266e+00    -1.023386766088486225e-07    -8.885874375786147823e-07    2.871886278298231934e-04    8.109398878489007554e-07    7.238238493875349028e-07    4.921073890477880002e-04
9.580838323353293564e-10    1.000000009237205223e+00    -1.036861876308170105e-07    -8.913165105061700636e-07    2.871889686863044171e-04    8.557837391768790229e-07    7.634606609478550611e-07    4.921071187291249302e-04
9.620758483033933907e-10    1.000000009265282097e+00    -1.042569904198151599e-07    -8.949161352784813295e-07    2.871894548241697861e-04    9.007802994580395474e-07    8.032443498929078660e-07    4.921068498464143456e-04
9.660678642714572182e-10    1.000000009298048331e+00    -1.040490774056963518e-07    -8.993878547746745287e-07    2.871899799266421950e-04    9.456039583836156712e-07    8.428868729343007744e-07    4.921065823776807693e-04
9.700598802395210457e-10    1.000000009333961382e+00    -1.030662871103188681e-07    -9.047266519423354863e-07    2.871904329500830043e-04    9.899315383352354092e-07    8.821018849341457819e-07    4.921063162344604600e-04
9.740518962075848733e-10    1.000000009368403164e+00    -1.013183664980019688e-07    -9.109210465910661975e-07    2.871907232656200769e-04    1.033445133818395458e-06    9.206073000194760759e-07    4.921060512388978573e-04
9.780439121756489076e-10    1.000000009395122458e+00    -9.882087061433164896e-08    -9.179530734743076010e-07    2.871908024712861371e-04    1.075834653335866732e-06    9.581277257245844583e-07    4.921057871627309991e-04
9.820359281437127351e-10    1.000000009408154700e+00    -9.559498341370744290e-08    -9.257986486318355028e-07    2.871906748942522933e-04    1.116800079004388918e-06    9.943966781983119895e-07    4.921055238837438459e-04
9.860279441117765626e-10    1.000000009404789836e+00    -9.166722898773986620e-08    -9.344280872981394302e-07    2.871903960289245452e-04    1.156053430669881175e-06    1.029158526799303632e-06    4.921052615550693295e-04
9.900199600798403901e-10    1.000000009387848054e+00    -8.706909296416127187e-08    -9.438064720183675315e-07    2.871900536768819427e-04    1.193320721297271470e-06    1.062170233944437805e-06    4.921050005053861573e-04
9.940119760479042176e-10    1.000000009365132225e+00    -8.183659823538191070e-08    -9.538937912731354233e-07    2.871897432044998185e-04    1.228343770790871186e-06    1.093203053371086331e-06    4.921047409912884460e-04
9.980039920159682519e-10    1.000000009346083241e+00    -7.601001103569165615e-08    -9.646451596590368045e-07    2.871895455623219126e-04    1.260881940484793373e-06    1.122043771285943158e-06    4.921044830060518653e-04


==> data/Traction_Test/ten_newton_per_m2.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.907071741127667069e-09    2.797901090021834799e-09    3.613282751439428743e-05    7.376164764098106286e-09    7.050629832266849125e-09    1.358982171573391157e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056184621708332890e-08    9.394633461687599369e-09    1.184180281932625611e-04    1.985244000847724734e-08    1.978512834483097998e-08    1.180832362707883235e-02
1.197604790419161825e-11    9.999999999855599953e-01    -2.057266737420322597e-08    1.798343105312419390e-08    2.306625267008002378e-04    4.141632258927970487e-08    4.213058961883577943e-08    1.051333814244911555e-02
1.596806387225549100e-11    9.999999999489520564e-01    -3.824348621595672416e-08    3.347383049373985716e-08    3.455122719730642630e-04    7.900939537357164553e-08    8.128300299107176811e-08    9.447960042911983033e-03
1.996007984031936375e-11    9.999999998570763271e-01    -6.416963405052578729e-08    5.560284357461708421e-08    4.362417014132792103e-04    1.329108153675773412e-07    1.382208046029497439e-07    8.529950204999999300e-03
2.395209580838323650e-11    9.999999997094097814e-01    -9.198444247271926785e-08    7.850614448827675605e-08    4.870087715618174576e-04    1.963853436897978719e-07    2.067512061539493523e-07    7.721391755382186681e-03
2.794411177644710924e-11    9.999999995525902241e-01    -1.152640579191630311e-07    9.687600890702534214e-08    4.936457660755182554e-04    2.612666835136729609e-07    2.786546814665515280e-07    7.001260024141930244e-03
3.193612774451098199e-11    9.999999994396114866e-01    -1.315435771154504359e-07    1.089403462197911722e-07    4.602806009325103817e-04    3.214095281435935243e-07    3.472398133821988296e-07    6.356170562464533678e-03
3.592814371257485474e-11    9.999999993997967795e-01    -1.404169709960847027e-07    1.145464885141592913e-07    3.970418031508058396e-04    3.724808938408433807e-07    4.074597879144311392e-07    5.776561907935229105e-03
3.992015968063872749e-11    9.999999994344280774e-01    -1.416972267191590310e-07    1.136167311216263289e-07    3.185430448229129214e-04    4.112511105780986991e-07    4.554101525364520069e-07    5.254968864948790161e-03
4.391217564870260024e-11    9.999999995214763349e-01    -1.360371047960016433e-07    1.068325824223247184e-07    2.413829969551153866e-04    4.360243816558349195e-07    4.888433566050103552e-07    4.785199880019358996e-03
4.790419161676647299e-11    9.999999996326766061e-01    -1.258380589566541416e-07    9.645406325347097141e-08    1.806434740181069639e-04    4.475313100467795371e-07    5.081339278099675157e-07    4.361925727828360952e-03
5.189620758483034574e-11    9.999999997450972344e-01    -1.148539138753895252e-07    8.588892899955135333e-08    1.467093335676940226e-04    4.492954603097397013e-07    5.167238309287975743e-07    3.980460505486941268e-03
5.588822355289421849e-11    9.999999998501518661e-01    -1.069847033587448396e-07    7.857209933995173564e-08    1.435415526888151379e-04    4.472245834210944413e-07    5.207400644500021452e-07    3.636635014080244390e-03
5.988023952095808478e-11    9.999999999480115864e-01    -1.052265256675844421e-07    7.706044827345500533e-08    1.686370452500119538e-04    4.486530292263585570e-07    5.279740633895361624e-07    3.326716342991607300e-03
6.387225548902196399e-11    1.000000000036076697e+00    -1.110941820364758465e-07    8.257114858852461905e-08    2.142829594914416949e-04    4.610522941399450622e-07    5.464650006137993184e-07    3.047351404386225253e-03
6.786427145708584320e-11    1.000000000103261177e+00    -1.243827836939249292e-07    9.479101688718849963e-08    2.695915699518031615e-04    4.905608233745582747e-07    5.828912022638928166e-07    2.795523474682938200e-03
7.185628742514970949e-11    1.000000000130139011e+00    -1.431898181175949624e-07    1.118935300942146922e-07    3.228805714678050420e-04    5.406025032030607278e-07    6.410754063898664274e-07    2.568516187897406690e-03
7.584830339321357577e-11    1.000000000104193099e+00    -1.642570455868245491e-07    1.308502321379687547e-07    3.639884878704133242e-04    6.109908131171033421e-07    7.210108690252731318e-07    2.363882545978648886e-03
7.984031936127745498e-11    1.000000000038290482e+00    -1.836344560247737830e-07    1.480482455240397153e-07    3.861074557610034898e-04    6.978248252866900178e-07    8.187152952932520120e-07    2.179417349070113426e-03
8.383233532934133420e-11    9.999999999486149926e-01    -1.975127691201229955e-07    1.600585698491672476e-07    3.867969541023685235e-04    7.942044549860142339e-07    9.269473242115432023e-07    2.013132832747332405e-03
8.782435129740520048e-11    9.999999998605607621e-01    -2.029973909266413783e-07    1.643325816017202235e-07    3.680355060640060853e-04    8.915301656026355725e-07    1.036557659895450823e-06    1.863237111672361472e-03
9.181636726546906677e-11    9.999999998074413643e-01    -1.986468314439479813e-07    1.596674947703293377e-07    3.353946394066347164e-04    9.810492318778501001e-07    1.138130479127076414e-06    1.728114666473104565e-03
9.580838323353294598e-11    9.999999998092308218e-01    -1.846933579529616662e-07    1.463805001556849254e-07    2.965945511068604642e-04    1.055334996831203363e-06    1.223582218297428738e-06    1.606309119733796004e-03
9.980039920159682519e-11    9.999999998589131911e-01    -1.629434300652500483e-07    1.261985921556179052e-07    2.597898190216624639e-04    1.109464283999223018e-06    1.287454211714794779e-06    1.496507912809805826e-03
1.037924151696606915e-10    9.999999999397930495e-01    -1.363981479422797429e-07    1.019035688318269374e-07    2.319427650962422574e-04    1.141726108992177188e-06    1.327708374585490031e-06    1.397528056893231323e-03
1.077844311377245578e-10    1.000000000042209125e+00    -1.086724105173577718e-07    7.680073283994557896e-08    2.175880282686010062e-04    1.153768308933622469e-06    1.345917986367195477e-06    1.308303173890013526e-03
1.117764471057884370e-10    1.000000000162991620e+00    -8.332053792921708337e-08    5.410803808071023852e-08    2.181891610223148201e-04    1.150172839087027404e-06    1.346837223917524081e-06    1.227871984786928824e-03
1.157684630738523162e-10    1.000000000300261149e+00    -6.319745407304669118e-08    3.638095408837446644e-08    2.321555908993575229e-04    1.137541557487636011e-06    1.337435931085899835e-06    1.155367940452728089e-03
1.197604790419161696e-10    1.000000000446349846e+00    -4.997591125461504509e-08    2.508203576272024434e-08    2.554527840997034937e-04    1.123260365901138462e-06    1.325580023081882377e-06    1.090009773025872770e-03
1.237524950099800488e-10    1.000000000584142956e+00    -4.390431529012001929e-08    2.037055341696607405e-08    2.826283682902323412e-04    1.114167511741459873e-06    1.318600643235891335e-06    1.031093034353880705e-03
1.277445109780439280e-10    1.000000000692502722e+00    -4.383835813305655450e-08    2.114025559206449056e-08    3.080129374042999942e-04    1.115365258805465141e-06    1.322010867971708295e-06    9.779827171843358605e-04
1.317365269461078072e-10    1.000000000754856178e+00    -4.752603443418617291e-08    2.528739697933461380e-08    3.268444457973072891e-04    1.129385422064852012e-06    1.338597148938866155e-06    9.301065794490604452e-04
1.357285429141716864e-10    1.000000000771081865e+00    -5.208296424053400308e-08    3.014952917204159718e-08    3.361051071531400477e-04    1.155848169457717486e-06    1.368036736943495102e-06    8.869489246908905146e-04
1.397205588822355398e-10    1.000000000755641993e+00    -5.455884987763679744e-08    3.302457291089000226e-08    3.349365250585103213e-04    1.191654774180541486e-06    1.407087337010598033e-06    8.480448466247050756e-04
1.437125748502994190e-10    1.000000000729628802e+00    -5.248480746247040498e-08    3.166762924781306798e-08    3.245939217919037402e-04    1.231650633536277696e-06    1.450284085396664559e-06    8.129751781525420499e-04
1.477045908183632982e-10    1.000000000723000104e+00    -4.430099235063192710e-08    2.467562815459659815e-08    3.079936360537941105e-04    1.269612360442772321e-06    1.490989618359849907e-06    7.813618878533371307e-04
1.516966067864271515e-10    1.000000000748743068e+00    -2.959423012389645949e-08    1.169796564473680666e-08    2.889820286179283046e-04    1.299365918035218819e-06    1.522590223721549508e-06    7.528641674020401537e-04
1.556886227544910308e-10    1.000000000801380962e+00    -9.116269129550521270e-09    -6.553128751949872851e-09    2.714955226294449449e-04    1.315831478464062471e-06    1.539619764777408701e-06    7.271749337726822514e-04
1.596806387225549100e-10    1.000000000874264439e+00    1.540641598033582511e-08    -2.848076657585579612e-08    2.587858546142742422e-04    1.315819010006745024e-06    1.538620543658386064e-06    7.040174365468360390e-04
1.636726546906187892e-10    1.000000000959673008e+00    4.162289550804985668e-08    -5.192649505578854148e-08    2.528549171764041086e-04    1.298454772917725664e-06    1.518611035795694982e-06    6.831422265646457060e-04
1.676646706586826684e-10    1.000000001045560527e+00    6.699549419377987385e-08    -7.457109828980985921e-08    2.541884820052175043e-04    1.265192094688310078e-06    1.481107674831183041e-06    6.643244023123797987e-04
1.716566866267465218e-10    1.000000001120237902e+00    8.923966720540230682e-08    -9.433575143756537716e-08    2.618111473774348318e-04    1.219432863773834495e-06    1.429727441716787192e-06    6.473611218174340131e-04
1.756487025948104010e-10    1.000000001181941656e+00    1.066875919901131249e-07    -1.097126474692398823e-07    2.736200960276519482e-04    1.165850032735951072e-06    1.369467445063392941e-06    6.320695328580518135e-04
1.796407185628742802e-10    1.000000001238338543e+00    1.185192200169242689e-07    -1.199733667153723587e-07    2.869052986387236729e-04    1.109547247037647119e-06    1.305806261757129089e-06    6.182848831078111397e-04
1.836327345309381335e-10    1.000000001299118813e+00    1.248292119061987380e-07    -1.252275786201191131e-07    2.989365967427682898e-04    1.055209833323141230e-06    1.243793261501442518e-06    6.058586953117273827e-04
1.876247504990020127e-10    1.000000001371252445e+00    1.265296853431769910e-07    -1.263313746955603232e-07    3.074968494777285954e-04    1.006392088996917444e-06    1.187281680220039129e-06    5.946571035835423059e-04
1.916167664670658920e-10    1.000000001457149512e+00    1.251193020893588597e-07    -1.246735947609421380e-07    3.112627307547312242e-04    9.650507023547297564e-07    1.138423908309063781e-06    5.845594112777548115e-04
1.956087824351297712e-10    1.000000001559631757e+00    1.223696506895105783e-07    -1.218878196981911443e-07    3.099740809861922233e-04    9.313848420461399569e-07    1.097495026908547481e-06    5.754567941021691271e-04
1.996007984031936504e-10    1.000000001678200245e+00    1.199908240096506987e-07    -1.195463333179572103e-07    3.043797339842583757e-04    9.039865764986707994e-07    1.063048705949931774e-06    5.672511413907305655e-04
2.035928143712575037e-10    1.000000001805515071e+00    1.193366990236938658e-07    -1.188910651382089630e-07    2.959923904658354676e-04    8.802498155757390159e-07    1.032351733350437425e-06    5.598540367130303312e-04
2.075848303393213830e-10    1.000000001925275939e+00    1.211975946071272835e-07    -1.206443694004017055e-07    2.867190434656987090e-04    8.569470845601674693e-07    1.001999180407172644e-06    5.531858246323397184e-04
2.115768463073852622e-10    1.000000002014083345e+00    1.257084873955276160e-07    -1.249264306548035459e-07    2.784511416070925148e-04    8.308624976856018829e-07    9.685912515944475683e-07    5.471747283732681559e-04
2.155688622754491155e-10    1.000000002060872140e+00    1.323790096181620806e-07    -1.312835213634742345e-07    2.726981406359130005e-04    7.993694802176400966e-07    9.293529150672326379e-07    5.417559928568394878e-04
2.195608782435129947e-10    1.000000002068419658e+00    1.402288467315477888e-07    -1.388127118475105390e-07    2.703314562882715546e-04    7.608624394168207891e-07    8.825968196346368190e-07    5.368711949699029240e-04
2.235528942115768740e-10    1.000000002043870406e+00    1.479963112580111198e-07    -1.463533727434643889e-07    2.714778345931378751e-04    7.149817857197728417e-07    8.279658755069917166e-07    5.324676437180980411e-04
2.275449101796407532e-10    1.000000002006036892e+00    1.543764445012620028e-07    -1.527057767186174047e-07    2.755680713138778325e-04    6.626126454194044875e-07    7.664335154478526899e-07    5.284978820721020513e-04
2.315369261477046324e-10    1.000000001979499675e+00    1.582447241711201403e-07    -1.568361935693849978e-07    2.815163153611868643e-04    6.056794432629107143e-07    7.000858331761519787e-07    5.249192012529923460e-04
2.355289421157685116e-10    1.000000001983502029e+00    1.588305844329428926e-07    -1.580353998835998792e-07    2.879822315586988055e-04    5.467892912207644307e-07    6.317408358749209007e-07    5.216931251274135786e-04
2.395209580838323391e-10    1.000000002024906243e+00    1.558153904001407544e-07    -1.560089552936559200e-07    2.936568585245468051e-04    4.887962712133498203e-07    5.644826864629404960e-07    5.187849344575234034e-04
2.435129740518962183e-10    1.000000002105886354e+00    1.493459811285458557e-07    -1.508896734956666622e-07    2.975141736827603646e-04    4.343646495456732453e-07    5.011947433448546974e-07    5.161632954700246792e-04
2.475049900199600975e-10    1.000000002225160944e+00    1.399687953642361036e-07    -1.431771975966599727e-07    2.989828092781432424e-04    3.856048099915761414e-07    4.441695410329764903e-07    5.137999375674523906e-04
2.514970059880239767e-10    1.000000002373984120e+00    1.285051567116229599e-07    -1.336233096612078557e-07    2.980124075135837016e-04    3.438331105056413813e-07    3.948513234988497842e-07    5.116693709612016132e-04
2.554890219560878559e-10    1.000000002535323507e+00    1.158947472311770911e-07    -1.230887338021602210e-07    2.950320893675174860e-04    3.094815625376820003e-07    3.537385739583353015e-07    5.097486443779894157e-04
2.594810379241517352e-10    1.000000002690226486e+00    1.030369217219167339e-07    -1.123975044646044131e-07    2.908197219712329554e-04    2.821557070927222861e-07    3.204455636407449411e-07    5.080170997948137276e-04
2.634730538922156144e-10    1.000000002824438017e+00    9.065671964177449934e-08    -1.022134454730064148e-07    2.863162173795694241e-04    2.608167900987738136e-07    2.938963564938434167e-07    5.064561271924230071e-04
2.674650698602794936e-10    1.000000002928460807e+00    7.921518800353648694e-08    -9.295738740224906860e-08    2.824263983431147965e-04    2.440452428049396617e-07    2.726053729504571501e-07    5.050489409924335165e-04
2.714570858283433728e-10    1.000000002993664427e+00    6.887423974648904315e-08    -8.477410398375194469e-08    2.798465372614003435e-04    2.303329447690685778e-07    2.549893241741271225e-07    5.037803927608724410e-04
2.754491017964072003e-10    1.000000003014584360e+00    5.951534963726398979e-08    -7.754961371539720000e-08    2.789494516292891036e-04    2.183545141692052961e-07    2.396563302820333226e-07    5.026368054339132394e-04
2.794411177644710795e-10    1.000000002989587022e+00    5.080367154987056926e-08    -7.096970965195621314e-08    2.797438598383022242e-04    2.071759094310539444e-07    2.256283195546554972e-07    5.016058316504164128e-04
2.834331337325349587e-10    1.000000002929820830e+00    4.228000271180039776e-08    -6.460440398680146354e-08    2.819085718904061101e-04    1.963744893560685725e-07    2.124687504881093149e-07    5.006763435966229709e-04
2.874251497005988379e-10    1.000000002862248438e+00    3.346243798305634943e-08    -5.800079348618425376e-08    2.848874464776386044e-04    1.860618761239115389e-07    2.003062320898888453e-07    4.998383513435632457e-04
2.914171656686627172e-10    1.000000002811691102e+00    2.394001325774618220e-08    -5.076966242855469388e-08    2.880207472260683439e-04    1.768163927568209795e-07    1.897619827917466466e-07    4.990828702527744416e-04
2.954091816367265964e-10    1.000000002798435483e+00    1.344353567549076290e-08    -4.265160952867965874e-08    2.906837098719356155e-04    1.695461937141393412e-07    1.818041679364136653e-07    4.984017942783961885e-04
2.994011976047904756e-10    1.000000002837814428e+00    1.884643313100154523e-09    -3.355353316457765189e-08    2.924046246875869923e-04    1.653130211731538527e-07    1.775603028640675145e-07    4.977877950898852840e-04
3.033932135728543031e-10    1.000000002934690491e+00    -1.063962565501374379e-08    -2.355343689245203433e-08    2.929415151974391939e-04    1.651494913100666274e-07    1.781231588061370091e-07    4.972342431957620752e-04
3.073852295409181823e-10    1.000000003078962418e+00    -2.387283691865089197e-08    -1.287697001999324042e-08    2.923065806900428608e-04    1.698991304410063540e-07    1.843806244973316108e-07    4.967351580546993132e-04
3.113772455089820615e-10    1.000000003252354608e+00    -3.744728329504874540e-08    -1.854543507299130200e-09    2.907387879872412877e-04    1.800999453026941492e-07    1.968925881213318342e-07    4.962851641056989288e-04
3.153692614770459407e-10    1.000000003434205587e+00    -5.094280572873764503e-08    9.132884951130938217e-09    2.886350233999242275e-04    1.959242322692354797e-07    2.158278929841924869e-07    4.958794306435675321e-04
3.193612774451098199e-10    1.000000003599487597e+00    -6.394669821134395811e-08    1.970961417395382148e-08    2.864573307925742662e-04    2.171778058636259206e-07    2.409638143396244511e-07    4.955136156413764712e-04
3.233532934131736991e-10    1.000000003721283504e+00    -7.610511892328016328e-08    2.955283209915805694e-08    2.846366209016871107e-04    2.433508816094001153e-07    2.717406017452403192e-07    4.951838046100092133e-04
3.273453093812375784e-10    1.000000003780578961e+00    -8.715830823997069165e-08    3.842575835737951085e-08    2.834919246435480076e-04    2.737054195507472141e-07    3.073544969960147796e-07    4.948864509221708504e-04
3.313373253493014576e-10    1.000000003775790791e+00    -9.695606530321228717e-08    4.619221726846469777e-08    2.831793490173406297e-04    3.073818629061209282e-07    3.468710547268293837e-07    4.946183377972093124e-04
3.353293413173653368e-10    1.000000003723761743e+00    -1.054549104972934980e-07    5.281496958649739851e-08    2.836777456715950827e-04    3.435077626493875679e-07    3.893398526299957464e-07    4.943765652524871081e-04
3.393213572854291643e-10    1.000000003650157732e+00    -1.127009949923507957e-07    5.834071435129512350e-08    2.848102889173167529e-04    3.812923215139996535e-07    4.338938696590962237e-07    4.941585333845636974e-04
3.433133732534930435e-10    1.000000003584631481e+00    -1.188029761087595076e-07    6.287515068083380725e-08    2.862942075853229886e-04    4.200944869160424344e-07    4.798218123411063880e-07    4.939619142867952622e-04
3.473053892215569227e-10    1.000000003552064642e+00    -1.238997695263139540e-07    6.655312811785506733e-08    2.878062247948422344e-04    4.594589212507796315e-07    5.266056069435255352e-07    4.937846145330751849e-04
3.512974051896208019e-10    1.000000003568270346e+00    -1.281299909103821576e-07    6.950955993989017166e-08    2.890494396655075501e-04    4.991196454752703137e-07    5.739245608014921856e-07    4.936247391956000369e-04
3.552894211576846811e-10    1.000000003641005941e+00    -1.316079808286919872e-07    7.185732018323957940e-08    2.898084705288978685e-04    5.389761126127841900e-07    6.216304637022884372e-07    4.934805670464071422e-04
3.592814371257485604e-10    1.000000003760200373e+00    -1.344087622161701994e-07    7.367256110018571667e-08    2.899833228325419542e-04    5.790489444309028867e-07    6.697012464333974189e-07    4.933505378500998911e-04
3.632734530938124396e-10    1.000000003900019641e+00    -1.365611596153798608e-07    7.498737999537653395e-08    2.895975105762064756e-04    6.194232123901971376e-07    7.181822337558944155e-07    4.932332524289891008e-04
3.672654690618762671e-10    1.000000004036201151e+00    -1.380489282205765093e-07    7.578987743701810887e-08    2.887813126695257943e-04    6.601895930049396747e-07    7.671247053274428970e-07    4.931274598912423809e-04
3.712574850299401463e-10    1.000000004152914235e+00    -1.388194030649983701e-07    7.603204613573177250e-08    2.877359032201901100e-04    7.013923870216809589e-07    8.165322751270993192e-07    4.930320362904963430e-04
3.752495009980040255e-10    1.000000004241298202e+00    -1.387962571535052665e-07    7.564224438813541276e-08    2.866872298682641138e-04    7.429902082290009405e-07    8.663191847848661245e-07    4.929459661919328344e-04
3.792415169660679047e-10    1.000000004297848299e+00    -1.378937448223965985e-07    7.453802123221443873e-08    2.858396286273035035e-04    7.848315865183981431e-07    9.162852426105299729e-07    4.928683298556914109e-04
3.832335329341317839e-10    1.000000004326915271e+00    -1.360302001650184215e-07    7.263902371129958041e-08    2.853381937612152952e-04    8.266476455031883804e-07    9.661086137581113867e-07    4.927982943787097975e-04
3.872255489021956631e-10    1.000000004335245052e+00    -1.331393317939398583e-07    6.987829598378045776e-08    2.852463814389388243e-04    8.680622479793811608e-07    1.015356203776442808e-06    4.927351081490707581e-04
3.912175648702595423e-10    1.000000004329482550e+00    -1.291789840965881626e-07    6.621144233612477412e-08    2.855417113810204384e-04    9.086151682740824323e-07    1.063507713165299738e-06    4.926780946353185447e-04
3.952095808383234216e-10    1.000000004317638025e+00    -1.241371576433330731e-07    6.162242266986372735e-08    2.861286098180452044e-04    9.477947180728994213e-07    1.109989316242990839e-06    4.926266452983040726e-04
3.992015968063873008e-10    1.000000004312201707e+00    -1.180339198227622974e-07    5.612555462390965833e-08    2.868641941968228036e-04    9.850748103645066499e-07    1.154212791731912087e-06    4.925802142979257081e-04
4.031936127744511283e-10    1.000000004326674796e+00    -1.109204161319801378e-07    4.976453875411277209e-08    2.875907203597079221e-04    1.019953240840061203e-06    1.195615283902544413e-06    4.925383109673650778e-04
4.071856287425150075e-10    1.000000004366915496e+00    -1.028758277461652681e-07    4.260962903852260175e-08    2.881677346922325959e-04    1.051985910163828638e-06    1.233695240809519798e-06    4.925004907025189735e-04
4.111776447105788867e-10    1.000000004429826062e+00    -9.400266539843852847e-08    3.475318949687823966e-08    2.884977098448241687e-04    1.080812541854012665e-06    1.268040243745016034e-06    4.924663498812204563e-04
4.151696606786427659e-10    1.000000004508293960e+00    -8.442064721858086420e-08    2.630326257033319547e-08    2.885407822487153461e-04    1.106172842364627829e-06    1.298344652982355042e-06    4.924355239366718772e-04
4.191616766467066451e-10    1.000000004592421332e+00    -7.425911630605760818e-08    1.737599355968772094e-08    2.883168345256548475e-04    1.127911829266462864e-06    1.324416099781305766e-06    4.924076860929043221e-04
4.231536926147705243e-10    1.000000004676904419e+00    -6.364932735493382862e-08    8.087863958869564725e-09    2.878957346593251625e-04    1.145974154240591627e-06    1.346170435122653686e-06    4.923825428832812739e-04
4.271457085828344036e-10    1.000000004756975924e+00    -5.271721686829583421e-08    -1.450668833493411693e-09    2.873788093751534589e-04    1.160388394995607159e-06    1.363616235872516018e-06    4.923598298175708250e-04
4.311377245508982311e-10    1.000000004822960697e+00    -4.157730019759430276e-08    -1.114106869647218126e-08    2.868760566034686391e-04    1.171244249145365471e-06    1.376831349624029499e-06    4.923393093450985315e-04
4.351297405189621103e-10    1.000000004869590065e+00    -3.032781337936978670e-08    -2.090134057988733078e-08    2.864838944799252699e-04    1.178665737608326728e-06    1.385935411411659664e-06    4.923207662211747000e-04
4.391217564870259895e-10    1.000000004899125772e+00    -1.904770070138780239e-08    -3.066827879815153250e-08    2.862677288684174325e-04    1.182784156550320530e-06    1.391061278111081853e-06    4.923040048445386646e-04
4.431137724550898687e-10    1.000000004917581897e+00    -7.796505457442622693e-09    -4.039701551466939072e-08    2.862522772254837491e-04    1.183714586283650121e-06    1.392329719557878889e-06    4.922888487557882135e-04
4.471057884231537479e-10    1.000000004929394892e+00    3.382812608745763480e-09    -5.005772534390545396e-08    2.864207812396613539e-04    1.181538630873447442e-06    1.389830508510740262e-06    4.922751390403020842e-04
4.510978043912176271e-10    1.000000004942119158e+00    1.445872833067263637e-08    -5.963088998462042054e-08    2.867223526179954007e-04    1.176295556600497487e-06    1.383612433084571023e-06    4.922627333420252728e-04
4.550898203592815063e-10    1.000000004965615696e+00    2.540506734996353024e-08    -6.910113804343994125e-08    2.870852210250776550e-04    1.167983057418142399e-06    1.373683681005307364e-06    4.922515047194798337e-04
4.590818363273453855e-10    1.000000005007032566e+00    3.619379766974112082e-08    -7.845028613691360775e-08    2.874327518956442252e-04    1.156567492282314276e-06    1.360021326224072366e-06    4.922413386981054021e-04
4.630738522954092648e-10    1.000000005067420039e+00    4.678794225013889100e-08    -8.765096471877967551e-08    2.876988337708701851e-04    1.142001280227557327e-06    1.342589252739658015e-06    4.922321307610162721e-04
4.670658682634730923e-10    1.000000005141405968e+00    5.713614326345845329e-08    -9.666136055106026298e-08    2.878397086821345889e-04    1.124244620168742983e-06    1.321361139477326912e-06    4.922237853794577235e-04
4.710578842315370232e-10    1.000000005218621313e+00    6.716968307724199339e-08    -1.054229586900105191e-07    2.878402824772677412e-04    1.103289148868614190e-06    1.296345328357892044e-06    4.922162164304297489e-04
4.750499001996008507e-10    1.000000005284138460e+00    7.680295522042606902e-08    -1.138613472619472329e-07    2.877142470147781559e-04    1.079178920984111630e-06    1.267607227013544698e-06    4.922093474736611348e-04
4.790419161676646782e-10    1.000000005324299446e+00    8.593648450953648584e-08    -1.218893651048129564e-07    2.874985983674556997e-04    1.052025833632357585e-06    1.235286147036144476e-06    4.922031114231419568e-04
4.830339321357286091e-10    1.000000005337621012e+00    9.446256938501009295e-08    -1.294123597125142417e-07    2.872441377628972572e-04    1.022017270799514067e-06    1.199604071104642416e-06    4.921974476651465877e-04
4.870259481037924366e-10    1.000000005333679942e+00    1.022732265409425218e-07    -1.363354793345617618e-07    2.870042207497719151e-04    9.894150855718721634e-07    1.160864463471831574e-06    4.921922998671378682e-04
4.910179640718563675e-10    1.000000005330605957e+00    1.092685355483941883e-07    -1.425718100623609347e-07    2.868241181045153476e-04    9.545457622365020942e-07    1.119442286657006087e-06    4.921876161106037741e-04
4.950099800399201951e-10    1.000000005346896703e+00    1.153645276467251326e-07    -1.480490216225554531e-07    2.867329875715337109e-04    9.177832978476686443e-07    1.075765801445408112e-06    4.921833503603171341e-04
4.990019960079841260e-10    1.000000005390266455e+00    1.204993199135369897e-07    -1.527148249663402095e-07    2.867397933202420115e-04    8.795274904557164201e-07    1.030293251188975470e-06    4.921794623814901163e-04
5.029940119760479535e-10    1.000000005459761088e+00    1.246362342696577102e-07    -1.565396855351854259e-07    2.868335585050420288e-04    8.401802959702055218e-07    9.834877038244948363e-07    4.921759161780655655e-04
5.069860279441118844e-10    1.000000005551449966e+00    1.277636868145285651e-07    -1.595166686736827296e-07    2.869874523768907709e-04    8.001249414336701991e-07    9.357942954186953273e-07    4.921726790319766193e-04
5.109780439121757119e-10    1.000000005656375368e+00    1.298923616252503885e-07    -1.616585651393485025e-07    2.871655692369693346e-04    7.597097980048509311e-07    8.876226170114561938e-07    4.921697206199411980e-04
5.149700598802395394e-10    1.000000005757847532e+00    1.310501303524626059e-07    -1.629928829977235012e-07    2.873308250648245956e-04    7.192389755922028348e-07    8.393355941990094402e-07    4.921670125321189575e-04
5.189620758483034703e-10    1.000000005837708983e+00    1.312750781431464316e-07    -1.635557004320920561e-07    2.874523092819910751e-04    6.789703778411871382e-07    7.912472258666373529e-07    4.921645292070121009e-04
5.229540918163672978e-10    1.000000005884955634e+00    1.306081100008888578e-07    -1.633845531306056744e-07    2.875106870357594367e-04    6.391212315544964475e-07    7.436278664523991692e-07    4.921622486641381985e-04
5.269461077844312287e-10    1.000000005896106048e+00    1.290865494839029628e-07    -1.625128271903522867e-07    2.875008221369335592e-04    5.998799194410831623e-07    6.967162457215796306e-07    4.921601521976068979e-04
5.309381237524950563e-10    1.000000005875168574e+00    1.267398659186150617e-07    -1.609659728693405835e-07    2.874313783977034092e-04    5.614208055288365660e-07    6.507345803390143973e-07    4.921582231459272188e-04
5.349301397205589872e-10    1.000000005833129535e+00    1.235877509229136537e-07    -1.587598994290606528e-07    2.873217757691496526e-04    5.239194773956514233e-07    6.059046926171100551e-07    4.921564457781386816e-04
5.389221556886228147e-10    1.000000005787854862e+00    1.196406071783171738e-07    -1.559013353509061476e-07    2.871973401830357612e-04    4.875661983114957212e-07    5.624625675595056708e-07    4.921548045968534082e-04
5.429141716566867456e-10    1.000000005758821198e+00    1.149023872833217673e-07    -1.523907340478678096e-07    2.870837805746946051e-04    4.525751565944269150e-07    5.206679249000900882e-07    4.921532848858318869e-04
5.469061876247505731e-10    1.000000005760765864e+00    1.093758105065258465e-07    -1.482272264407981100e-07    2.870021456637705023e-04    4.191872498747223584e-07    4.808074106335754601e-07    4.921518737960869439e-04
5.508982035928144006e-10    1.000000005803452385e+00    1.030684504467971458e-07    -1.434139955175906507e-07    2.869651818580286643e-04    3.876665207898272593e-07    4.431908474642475240e-07    4.921505607836071687e-04
5.548902195608783315e-10    1.000000005888402432e+00    9.599806452980999393e-08    -1.379632519926652673e-07    2.869756601327284515e-04    3.582916099883685745e-07    4.081420546531324283e-07    4.921493375518046437e-04
5.588822355289421590e-10    1.000000006005930420e+00    8.819667224286228610e-08    -1.318998794670181214e-07    2.870268333125814406e-04    3.313428456823059482e-07    3.759850811710998257e-07    4.921481968094251801e-04
5.628742514970060899e-10    1.000000006140416620e+00    7.971329977383260465e-08    -1.252642034207902958e-07    2.871046883900724243e-04    3.070867658841811091e-07    3.470275257450669885e-07    4.921471311627799265e-04
5.668662674650699175e-10    1.000000006271611674e+00    7.061468033069216243e-08    -1.181123942836385039e-07    2.871913999114448428e-04    2.857609790671653091e-07    3.215443751627715630e-07    4.921461326889789998e-04
5.708582834331338484e-10    1.000000006381108086e+00    6.098326833297744310e-08    -1.105147145520296777e-07    2.872691902844250341e-04    2.675620080658765315e-07    2.997643542910326298e-07    4.921451935512305290e-04
5.748502994011976759e-10    1.000000006459786484e+00    5.091326616152906338e-08    -1.025519269292638457e-07    2.873237788192653454e-04    2.526368744243538787e-07    2.818609540340041149e-07    4.921443069962876810e-04
5.788423153692615034e-10    1.000000006504762950e+00    4.050555677709606686e-08    -9.431046504688704039e-08    2.873468120587643177e-04    2.410795106300952179e-07    2.679482421579245708e-07    4.921434678464941918e-04
5.828343313373254343e-10    1.000000006513349859e+00    2.986265378079193935e-08    -8.587803902515736058e-08    2.873369133691037807e-04    2.329324285555735175e-07    2.580823182945892015e-07    4.921426724345343701e-04
5.868263473053892618e-10    1.000000006483686921e+00    1.908392046278223603e-08    -7.733918702835837714e-08    2.872992797371311659e-04    2.281926927853143730e-07    2.522677060525364890e-07    4.921419180088490355e-04
5.908183632734531927e-10    1.000000006423511278e+00    8.261219184331624959e-09    -6.877145316431112015e-08    2.872440140023350746e-04    2.268213349123779233e-07    2.504673542620105599e-07    4.921412015662462005e-04
5.948103792415170202e-10    1.000000006349728521e+00    -2.523462247079174989e-09    -6.024312216637092730e-08    2.871836601230756594e-04    2.287540219102894024e-07    2.526140281133701557e-07    4.921405191124478664e-04
5.988023952095809512e-10    1.000000006283971343e+00    -1.319845874916771729e-08    -5.181298654763555086e-08    2.871305142767430684e-04    2.339114298840814309e-07    2.586209045491380434e-07    4.921398662065406843e-04
6.027944111776447787e-10    1.000000006246976048e+00    -2.370124737710963379e-08    -4.353174605309627426e-08    2.870942503780915772e-04    2.422077826538265293e-07    2.683909253071045041e-07    4.921392389675085946e-04
6.067864271457086062e-10    1.000000006255804097e+00    -3.397601529149194369e-08    -3.544385912177536686e-08    2.870802888217709658e-04    2.535560696128083093e-07    2.818227406079826785e-07    4.921386348317394058e-04
6.107784431137725371e-10    1.000000006319423207e+00    -4.397083423741453771e-08    -2.759038177024118502e-08    2.870891466916384660e-04    2.678696431073582012e-07    2.988125515094516218e-07    4.921380525891668909e-04
6.147704590818363646e-10    1.000000006433462874e+00    -5.363455902557149311e-08    -2.001178714589279177e-08    2.871168224168100212e-04    2.850600496471431825e-07    3.192519062888184178e-07    4.921374914439919680e-04
6.187624750499002955e-10    1.000000006582171252e+00    -6.291408675675674256e-08    -1.275059034308678883e-08    2.871560301532254025e-04    3.050324130936065546e-07    3.430229333324595937e-07    4.921369500308089102e-04
6.227544910179641230e-10    1.000000006743457348e+00    -7.175243794623224792e-08    -5.852980610013128819e-09    2.871979426531274799e-04    3.276791071023395496e-07    3.699917831102563223e-07    4.921364261949653929e-04
6.267465069860280539e-10    1.000000006890870985e+00    -8.008870020014845286e-08    6.308819073690863277e-10    2.872340801020465588e-04    3.528729467756208720e-07    4.000014146810262712e-07    4.921359174163874228e-04
6.307385229540918814e-10    1.000000007002057156e+00    -8.785920226731320644e-08    6.647626855085497675e-09    2.872579381477068355e-04    3.804609953442167360e-07    4.328655567527691491e-07    4.921354216920877057e-04
6.347305389221558124e-10    1.000000007063210683e+00    -9.499925959137151283e-08    1.214261509709996400e-08    2.872660630802956498e-04    4.102606143814634314e-07    4.683644526304342839e-07    4.921349380229606040e-04
6.387225548902196399e-10    1.000000007070667163e+00    -1.014455709554994825e-07    1.706198346222205979e-08    2.872584324788508879e-04    4.420586151202688659e-07    5.062438756004098152e-07    4.921344661432986312e-04
6.427145708582834674e-10    1.000000007033569949e+00    -1.071392978657625491e-07    2.135550112882190497e-08    2.872381169466003970e-04    4.756128272809262522e-07    5.462168091638790067e-07    4.921340056290197940e-04
6.467065868263473983e-10    1.000000006970395372e+00    -1.120292130251215234e-07    2.497939046316185415e-08    2.872103641310485385e-04    5.106562867110897397e-07    5.879681267095585685e-07    4.921335553398156499e-04
6.506986027944112258e-10    1.000000006901186511e+00    -1.160737569799976375e-07    2.789835537994034095e-08    2.871813558171213863e-04    5.469033846666389644e-07    6.311614644989298934e-07    4.921331138179768118e-04
6.546906187624751567e-10    1.000000006843348777e+00    -1.192423354671014812e-07    3.008667437841610376e-08    2.871569126668491049e-04    5.840572780057079195e-07    6.754469805916685875e-07    4.921326799388535357e-04
6.586826347305389842e-10    1.000000006813544395e+00    -1.215158287508063243e-07    3.152852509877878672e-08    2.871413847143950869e-04    6.218173835346226076e-07    7.204699964507310375e-07    4.921322532316199693e-04
6.626746506986029151e-10    1.000000006824589116e+00    -1.228862562486656940e-07    3.221790491318492363e-08    2.871369305480628775e-04    6.598861308877544851e-07    7.658784596602655125e-07    4.921318336461387010e-04
6.666666666666667427e-10    1.000000006878133840e+00    -1.233557198013240015e-07    3.215758978193051821e-08    2.871433143461883056e-04    6.979744567372950777e-07    8.113290729045842518e-07    4.921314211360931562e-04
6.706586826347306736e-10    1.000000006962952437e+00    -1.229344911011632511e-07    3.135736374528395559e-08    2.871582001347956488e-04    7.358051086422987425e-07    8.564911501325158208e-07    4.921310151768167615e-04
6.746506986027945011e-10    1.000000007061243812e+00    -1.216389837296704835e-07    2.983206564235617348e-08    2.871778278509444309e-04    7.731143226020787748e-07    9.010489150000521124e-07    4.921306147665107213e-04
6.786427145708583286e-10    1.000000007157583637e+00    -1.194902275886444841e-07    2.760033346966571306e-08    2.871978852850404196e-04    8.096517333323042473e-07    9.447017426450204614e-07    4.921302189396797736e-04
6.826347305389222595e-10    1.000000007241416133e+00    -1.165126449598987092e-07    2.468326759847071775e-08    2.872144048360985549e-04    8.451791328726152246e-07    9.871626764732732794e-07    4.921298272087332648e-04
6.866267465069860870e-10    1.000000007308209815e+00    -1.127330910968169712e-07    2.110356975239257947e-08    2.872245084605128834e-04    8.794682800415526115e-07    1.028156448692970302e-06    4.921294396412736940e-04
6.906187624750500179e-10    1.000000007360279719e+00    -1.081804851289846211e-07    1.688545275559210809e-08    2.872268571134760774e-04    9.122990350516810039e-07    1.067417567480195075e-06    4.921290565126388650e-04
6.946107784431138454e-10    1.000000007401557811e+00    -1.028861045245816580e-07    1.205471323231779332e-08    2.872217555860077627e-04    9.434581465401100860e-07    1.104689076476663725e-06    4.921286778984839717e-04
6.986027944111777763e-10    1.000000007434928673e+00    -9.688439794363207198e-08    6.639574647408422761e-09    2.872109355401911970e-04    9.727382282045491309e-07    1.139721912004439450e-06    4.921283035662323609e-04
7.025948103792416039e-10    1.000000007462662266e+00    -9.021373087533025634e-08    6.714089725421980853e-10    2.871970690951701727e-04    9.999382211521377031e-07    1.172275443993607286e-06    4.921279329431433930e-04
7.065868263473054314e-10    1.000000007484183939e+00    -8.291719961703173289e-08    -5.814337991986669811e-09    2.871831593108086227e-04    1.024865277144094768e-06    1.202119592426140392e-06    4.921275652987863779e-04
7.105788423153693623e-10    1.000000007498996757e+00    -7.504349626655507952e-08    -1.277754014417240025e-08    2.871719254509106397e-04    1.047337847023530872e-06    1.229037996453473682e-06    4.921272001433145459e-04
7.145708582834331898e-10    1.000000007508259348e+00    -6.664738277259862719e-08    -2.017310083243107548e-08    2.871652975392015349e-04    1.067189012324467490e-06    1.252832140762777743e-06    4.921268374405646587e-04
7.185628742514971207e-10    1.000000007513847766e+00    -5.778954937036491977e-08    -2.795073260241550047e-08    2.871641179168784815e-04    1.084269871991253451e-06    1.273325180070932041e-06    4.921264773696654550e-04
7.225548902195609482e-10    1.000000007516519629e+00    -4.853604609698114326e-08    -3.605557296273115410e-08    2.871680895080739931e-04    1.098453262375615086e-06    1.290365841364292176e-06    4.921261200985968228e-04
7.265469061876248791e-10    1.000000007518896172e+00    -3.895760833059006852e-08    -4.442871748952121771e-08    2.871759471834559908e-04    1.109636735536467778e-06    1.303831806003051313e-06    4.921257657072046141e-04
7.305389221556887066e-10    1.000000007525993606e+00    -2.912845909489614369e-08    -5.300837146801009830e-08    2.871857882628028728e-04    1.117744602895151956e-06    1.313632117580868455e-06    4.921254141796106880e-04
7.345309381237525342e-10    1.000000007540289726e+00    -1.912487712520102324e-08    -6.173097179910184030e-08    2.871955059795682657e-04    1.122728719735813876e-06    1.319708215250194567e-06    4.921250652908905820e-04
7.385229540918164651e-10    1.000000007560731596e+00    -9.023963415137762736e-09    -7.053238064421383418e-08    2.872032271116611640e-04    1.124568446495998451e-06    1.322033882371848192e-06    4.921247186543035263e-04
7.425149700598802926e-10    1.000000007586270945e+00    1.097557095324836791e-09    -7.934882451914049945e-08    2.872076579518716317e-04    1.123269801729269472e-06    1.320614613509089535e-06    4.921243738349371068e-04
7.465069860279442235e-10    1.000000007620913012e+00    1.116445897701138584e-08    -8.811769315863865008e-08    2.872082700139881161e-04    1.118863823095156263e-06    1.315485668093090236e-06    4.921240305143462918e-04
7.504990019960080510e-10    1.000000007670414748e+00    2.110386422170068100e-08    -9.677851092999138576e-08    2.872053166970819286e-04    1.111404577558157700e-06    1.306709704244781263e-06    4.921236886465283830e-04
7.544910179640719819e-10    1.000000007736722374e+00    3.084570449511399351e-08    -1.052731841855656337e-07    2.871997117631390137e-04    1.100966913365611253e-06    1.294374269183244134e-06    4.921233485485323935e-04
7.584830339321358094e-10    1.000000007817671399e+00    4.032296070498805348e-08    -1.135461243774231802e-07    2.871927895854585640e-04    1.087644488209180495e-06    1.278589695778150238e-06    4.921230106588780949e-04
7.624750499001997403e-10    1.000000007907097421e+00    4.947181791252049137e-08    -1.215442893729994377e-07    2.871860015072170784e-04    1.071548042440453348e-06    1.259486987173739891e-06    4.921226752670036656e-04
7.664670658682635678e-10    1.000000007995309970e+00    5.823149308160213713e-08    -1.292172838163034977e-07    2.871806294882439724e-04    1.052803955711745643e-06    1.237216003998462444e-06    4.921223422177836270e-04
7.704590818363273954e-10    1.000000008073196778e+00    6.654421101848510566e-08    -1.365173288908271210e-07    2.871775517707858593e-04    1.031553288605216646e-06    1.211944535987347844e-06    4.921220109685399890e-04
7.744510978043913263e-10    1.000000008131662232e+00    7.435508926173226585e-08    -1.433988946963222925e-07    2.871771156872231527e-04    1.007951550421705233e-06    1.183857708123602553e-06    4.921216808655072984e-04
7.784431137724551538e-10    1.000000008162392318e+00    8.161196136685393394e-08    -1.498187906477030187e-07    2.871791315471821466e-04    9.821686540591615462e-07    1.153157848870693555e-06    4.921213515806787276e-04
7.824351297405190847e-10    1.000000008160377929e+00    8.826556636369790014e-08    -1.557363762240240413e-07    2.871829672655571222e-04    9.543886513118342681e-07    1.120064334246117160e-06    4.921210233190185775e-04
7.864271457085829122e-10    1.000000008125720319e+00    9.426984396864735304e-08    -1.611138334195068569e-07    2.871877153303192842e-04    9.248097475038353301e-07    1.084813671190082147e-06    4.921206967412134143e-04
7.904191616766468431e-10    1.000000008064131141e+00    9.958249149503774428e-08    -1.659163670374355436e-07    2.871923982355139258e-04    8.936441172684660925e-07    1.047659103151796484e-06    4.921203724975334402e-04
7.944111776447106706e-10    1.000000007989070072e+00    1.041654833106219357e-07    -1.701127845513512352e-07    2.871961641510314511e-04    8.611172611963470427e-07    1.008869481918928393e-06    4.921200507538677675e-04
7.984031936127746015e-10    1.000000007922362100e+00    1.079856163121436269e-07    -1.736759788316372491e-07    2.871984236892404950e-04    8.274666718762496861e-07    9.687278879173622825e-07    4.921197309870291086e-04
8.023952095808384291e-10    1.000000007886852282e+00    1.110152798006354319e-07    -1.765834266828220816e-07    2.871989242838043975e-04    7.929401935237136591e-07    9.275295438538743575e-07    4.921194123946760887e-04
8.063872255489022566e-10    1.000000007898815380e+00    1.132331644866698257e-07    -1.788178287817710621e-07    2.871977607592957234e-04    7.577936929972418100e-07    8.855791592456729458e-07    4.921190944849076999e-04
8.103792415169661875e-10    1.000000007964255699e+00    1.146247318658150684e-07    -1.803673424161937807e-07    2.871953200029466846e-04    7.222880097402447194e-07    8.431874731087833961e-07    4.921187774099669609e-04
8.143712574850300150e-10    1.000000008079279024e+00    1.151823962663071843e-07    -1.812257735997290602e-07    2.871921729605195748e-04    6.866859193226469027e-07    8.006677900531223719e-07    4.921184617681882961e-04
8.183632734530939459e-10    1.000000008229664061e+00    1.149056051998672374e-07    -1.813926011976415033e-07    2.871889425367094495e-04    6.512492023298625573e-07    7.583324552508934883e-07    4.921181481077346745e-04
8.223552894211577734e-10    1.000000008389911876e+00    1.138007641126159076e-07    -1.808730714760320404e-07    2.871861956153378228e-04    6.162359788352781279e-07    7.164895615964427773e-07    4.921178364654390461e-04
8.263473053892217043e-10    1.000000008531111817e+00    1.118809509682012470e-07    -1.796780117344707549e-07    2.871843584660428261e-04    5.818979755975004844e-07    6.754400684458605679e-07    4.921175264068742856e-04
8.303393213572855318e-10    1.000000008630630655e+00    1.091653264777644636e-07    -1.778232813295819794e-07    2.871836561157471734e-04    5.484784092070951592e-07    6.354751611539153025e-07    4.921172174652402916e-04
8.343313373253493593e-10    1.000000008676394492e+00    1.056785094515208604e-07    -1.753294803161769533e-07    2.871840941366576232e-04    5.162106189153171501e-07    5.968743790502137807e-07    4.921169095302948453e-04
8.383233532934132903e-10    1.000000008669055696e+00    1.014500349547510961e-07    -1.722214017659077740e-07    2.871854809145227999e-04    4.853170009749255824e-07    5.599043269927883123e-07    4.921166028441173066e-04
8.423153692614771178e-10    1.000000008619095881e+00    9.651402544481960162e-08    -1.685276436507588572e-07    2.871874786624038214e-04    4.560084806909320380e-07    5.248177827308164913e-07    4.921162977085409953e-04
8.463073852295410487e-10    1.000000008541796825e+00    9.090872671676627689e-08    -1.642801756701384663e-07    2.871896829428037946e-04    4.284838636100913819e-07    4.918529327460614801e-07    4.921159942062934643e-04
8.502994011976048762e-10    1.000000008455625089e+00    8.467609958493793637e-08    -1.595140402395781019e-07    2.871916999610315819e-04    4.029293414876398461e-07    4.612326397435978355e-07    4.921156921330464059e-04
8.542914171656688071e-10    1.000000008380150796e+00    7.786166110177556188e-08    -1.542672501018491420e-07    2.871932093433279235e-04    3.795178489423017358e-07    4.331639448010887772e-07    4.921153911838351078e-04
8.582834331337326346e-10    1.000000008332594614e+00    7.051456940093299174e-08    -1.485806799616965640e-07    2.871940078079586000e-04    3.584084269110683195e-07    4.078370844631956143e-07    4.921150912233845324e-04
8.622754491017964621e-10    1.000000008324398060e+00    6.268741679641334284e-08    -1.424980671174329007e-07    2.871940337858506381e-04    3.397452858404027479e-07    3.854244364605272780e-07    4.921147923991762074e-04
8.662674650698603930e-10    1.000000008360821813e+00    5.443601843527524737e-08    -1.360658522913567962e-07    2.871933607620876698e-04    3.236563826512263319e-07    3.660790798280600452e-07    4.921144950973507966e-04
8.702594810379242206e-10    1.000000008438883370e+00    4.581946096243295679e-08    -1.293331396135366542e-07    2.871921669721865357e-04    3.102519901241618295e-07    3.499332609825004925e-07    4.921141996476177585e-04
8.742514970059881515e-10    1.000000008546499064e+00    3.689998645718778861e-08    -1.223514930342919137e-07    2.871906993442536701e-04    2.996232768219227127e-07    3.370967051366278764e-07    4.921139059751613969e-04
8.782435129740519790e-10    1.000000008666526163e+00    2.774248494018497869e-08    -1.151747551853130430e-07    2.871892288146924853e-04    2.918410152851718800e-07    3.276549709767602536e-07    4.921136135944049637e-04
8.822355289421159099e-10    1.000000008782597982e+00    1.841405610103073818e-08    -1.078586633939264182e-07    2.871880018287397036e-04    2.869541574838488870e-07    3.216680279533209022e-07    4.921133219761257430e-04
8.862275449101797374e-10    1.000000008882683034e+00    8.983358086200356048e-09    -1.004602230222881128e-07    2.871871940571468166e-04    2.849891355995355831e-07    3.191691437735604426e-07    4.921130309551795777e-04
8.902195608782436683e-10    1.000000008956664521e+00    -4.801104161003507000e-10    -9.303720894962253515e-08    2.871868901932650062e-04    2.859496503632249237e-07    3.201644822689909119e-07    4.921127408980000223e-04
8.942115768463074958e-10    1.000000008997253609e+00    -9.906789815888039985e-09    -8.564740444908405293e-08    2.871870890505121357e-04    2.898167187141577141e-07    3.246332579850543969e-07    4.921124524867168852e-04
8.982035928143713233e-10    1.000000009003968904e+00    -1.922780195633746156e-08    -7.834802350344411577e-08    2.871877101250939817e-04    2.965491169615933738e-07    3.325282711229030002e-07    4.921121662059572618e-04
9.021956087824352542e-10    1.000000008982457445e+00    -2.837562978655847376e-08    -7.119505597640343680e-08    2.871886107963736185e-04    3.060841752217256467e-07    3.437766119038589718e-07    4.921118819814791073e-04
9.061876247504990818e-10    1.000000008942452334e+00    -3.728483855608877061e-08    -6.424271255490494459e-08    2.871896187443387285e-04    3.183391831720677864e-07    3.582810239643263190e-07    4.921115992159259475e-04
9.101796407185630127e-10    1.000000008896285486e+00    -4.589260089370960203e-08    -5.754284555806726163e-08    2.871905612167982330e-04    3.332130480385154313e-07    3.759218595398815564e-07    4.921113172765509977e-04
9.141716566866268402e-10    1.000000008856001044e+00    -5.413903111977400491e-08    -5.114475796318364148e-08    2.871912965575939202e-04    3.505875553860097384e-07    3.965585095421769916e-07    4.921110359324711286e-04
9.181636726546907711e-10    1.000000008832906184e+00    -6.196741261726340243e-08    -4.509522750729104706e-08    2.871917317276810599e-04    3.703283529163433361e-07    4.200306890765645201e-07    4.921107554520774436e-04
9.221556886227545986e-10    1.000000008835956855e+00    -6.932443187793568139e-08    -3.943822203359894834e-08    2.871918275945124061e-04    3.922859669695767031e-07    4.461598496394958472e-07    4.921104763355346311e-04
9.261477045908185295e-10    1.000000008868600743e+00    -7.616036310714999369e-08    -3.421465375635449440e-08    2.871915951209011355e-04    4.162970854294288721e-07    4.747506979342370273e-07    4.921101990157518251e-04
9.301397205588823570e-10    1.000000008925512773e+00    -8.242917083421433219e-08    -2.946230458040456166e-08    2.871910946814346848e-04    4.421853468997469010e-07    5.055922517712747729e-07    4.921099235929846582e-04
9.341317365269461845e-10    1.000000008995161949e+00    -8.808866145513849325e-08    -2.521605431439542226e-08    2.871904287367081296e-04    4.697618067706490835e-07    5.384587422196239517e-07    4.921096497778256352e-04
9.381237524950100121e-10    1.000000009064528461e+00    -9.310066958678698241e-08    -2.150759614430001013e-08    2.871897214068010271e-04    4.988256290936202226e-07    5.731108285732873180e-07    4.921093771028196883e-04
9.421157684630740464e-10    1.000000009122687050e+00    -9.743138633513949579e-08    -1.836494425820627913e-08    2.871890992443925750e-04    5.291653878064935946e-07    6.092969264878696986e-07    4.921091052826583653e-04
9.461077844311378739e-10    1.000000009164503822e+00    -1.010516925519051667e-07    -1.581226418717292786e-08    2.871886702201815610e-04    5.605604655013812785e-07    6.467546340766683063e-07    4.921088343358031355e-04
9.500998003992017014e-10    1.000000009192237638e+00    -1.039374083462619839e-07    -1.386967032525752184e-08    2.871885038205694812e-04    5.927823204743793098e-07    6.852122183030355445e-07    4.921085644604206773e-04
9.540918163672655289e-10    1.000000009214051078e+00    -1.060694988128634942e-07    -1.255306777900881966e-08    2.871886133752215610e-04    6.255961337386981133e-07    7.243905522232086738e-07    4.921082958406959064e-04
9.580838323353293564e-10    1.000000009237590026e+00    -1.074343556892151698e-07    -1.187363978890241617e-08    2.871889531357261225e-04    6.587628381779454513e-07    7.640052443172371085e-07    4.921080285954989057e-04
9.620758483033933907e-10    1.000000009265669787e+00    -1.080241829446248013e-07    -1.183753326853142401e-08    2.871894381767112550e-04    6.920412105224790289e-07    8.037689883190493445e-07    4.921077627742381777e-04
9.660678642714572182e-10    1.000000009298437575e+00    -1.078369661935202250e-07    -1.244592410710949994e-08    2.871899621821759254e-04    7.251897559690554105e-07    8.433939215098288327e-07    4.921074983569007598e-04
9.700598802395210457e-10    1.000000009334341078e+00    -1.068765035861032387e-07    -1.369508063092090508e-08    2.871904141198531484e-04    7.579688057933988309e-07    8.825938737090432708e-07    4.921072352542101925e-04
9.740518962075848733e-10    1.000000009368787968e+00    -1.051524829878383201e-07    -1.557641473296894246e-08    2.871907033683973186e-04    7.901427400749705618e-07    9.210869053612592284e-07    4.921069732884507776e-04
9.780439121756489076e-10    1.000000009395541678e+00    -1.026803785332650487e-07    -1.807644198303010963e-08    2.871907815384386136e-04    8.214819471557267326e-07    9.585977364730755910e-07    4.921067122300598357e-04
9.820359281437127351e-10    1.000000009408596124e+00    -9.948127917587288743e-08    -2.117710615025137512e-08    2.871906529566425783e-04    8.517645391996833052e-07    9.948599841812217437e-07    4.921064519588643979e-04
9.860279441117765626e-10    1.000000009405210388e+00    -9.558157068757505467e-08    -2.485625802912002382e-08    2.871903731279523567e-04    8.807777701337566007e-07    1.029618109760043299e-06    4.921061926272597047e-04
9.900199600798403901e-10    1.000000009388281486e+00    -9.101260608121896769e-08    -2.908792624659175709e-08    2.871900298613221211e-04    9.083194387147598020e-07    1.062629135194168028e-06    4.921059345638521473e-04
9.940119760479042176e-10    1.000000009365558551e+00    -8.581026526552006040e-08    -3.384241487209289264e-08    2.871897185301229105e-04    9.341992162164518605e-07    1.093664351812068454e-06    4.921056780252348667e-04
9.980039920159682519e-10    1.000000009346528218e+00    -8.001466952752020404e-08    -3.908643587758612687e-08    2.871895200904212280e-04    9.582399066490876071e-07    1.122510562093120934e-06    4.921054230048228523e-04


==> data/Traction_Test/twentyfive_newton_per_m2.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.906992679402826939e-09    2.782034082119458967e-09    3.613282751441410800e-05    7.502787435834828465e-09    7.050629665674111397e-09    1.358982171433640099e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056156126042873795e-08    9.337994034344625436e-09    1.184180281940304201e-04    2.027531564352934667e-08    1.978511754258997883e-08    1.180832362609518515e-02
1.197604790419161825e-11    9.999999999855599953e-01    -2.057227303645356325e-08    1.790485863912332533e-08    2.306625266945424397e-04    4.231049137253898753e-08    4.213056189849394184e-08    1.051333814156900880e-02
1.596806387225549100e-11    9.999999999489519453e-01    -3.824307898987042804e-08    3.339132114920150931e-08    3.455122719375688391e-04    8.056799926448726223e-08    8.128296895199731347e-08    9.447960042081178858e-03
1.996007984031936375e-11    9.999999998570754389e-01    -6.416928491652764128e-08    5.552764008422347410e-08    4.362417013087918280e-04    1.353631744556454012e-07    1.382207799024712501e-07    8.529950204323198670e-03
2.395209580838323650e-11    9.999999997094092263e-01    -9.198423505132632255e-08    7.844898605799804532e-08    4.870087713472112385e-04    2.000062565559074321e-07    2.067512192454478042e-07    7.721391754828024930e-03
2.794411177644710924e-11    9.999999995525898910e-01    -1.152640371400847912e-07    9.684017331918831671e-08    4.936457657493636790e-04    2.663645726242217502e-07    2.786547506240634311e-07    7.001260023738802192e-03
3.193612774451098199e-11    9.999999994396120417e-01    -1.315436812547251055e-07    1.089103247413856888e-07    4.602806005225812381e-04    3.282980258624471245e-07    3.472399626807385146e-07    6.356170562338599693e-03
3.592814371257485474e-11    9.999999993997966685e-01    -1.404169836010758053e-07    1.144847860864768762e-07    3.970418027464520431e-04    3.814495329624221950e-07    4.074600385536798175e-07    5.776561908079378554e-03
3.992015968063872749e-11    9.999999994344274112e-01    -1.416968228741109141e-07    1.134683871274706185e-07    3.185430445491533365e-04    4.225466263471459962e-07    4.554105298417006494e-07    5.254968865540431480e-03
4.391217564870260024e-11    9.999999995214745585e-01    -1.360358961210542245e-07    1.065315601287707357e-07    2.413829969726309437e-04    4.498439003943894152e-07    4.888438301179241901e-07    4.785199880914935144e-03
4.790419161676647299e-11    9.999999996326784935e-01    -1.258356303267685264e-07    9.592834085608348069e-08    1.806434744756604197e-04    4.640231567740820846e-07    5.081344469348153844e-07    4.361925729003728915e-03
5.189620758483034574e-11    9.999999997451005651e-01    -1.148498567923463758e-07    8.506428015662522937e-08    1.467093345841612064e-04    4.685628883485377018e-07    5.167243273545834603e-07    3.980460506970355354e-03
5.588822355289421849e-11    9.999999998501526433e-01    -1.069786475431951463e-07    7.737525595924484287e-08    1.435415543321964782e-04    4.693302929221694101e-07    5.207404595044850549e-07    3.636635015868692252e-03
5.988023952095808478e-11    9.999999999480111423e-01    -1.052181423536928299e-07    7.542190578730747440e-08    1.686370475240228759e-04    4.736243926476884802e-07    5.279742713021325400e-07    3.326716345075298158e-03
6.387225548902196399e-11    1.000000000036076253e+00    -1.110831715638707605e-07    8.042740557531413107e-08    2.142829623335277178e-04    4.888879887283424947e-07    5.464649302591697687e-07    3.047351406750813813e-03
6.786427145708584320e-11    1.000000000103260733e+00    -1.243688608025113754e-07    9.208592290940915805e-08    2.695915732432701412e-04    5.212391239841563806e-07    5.828907612866753443e-07    2.795523477308140339e-03
7.185628742514970949e-11    1.000000000130139011e+00    -1.431727003327447483e-07    1.085784843835039375e-07    3.228805750546413279e-04    5.740904209051473640e-07    6.410745094452571166e-07    2.568516190743511552e-03
7.584830339321357577e-11    1.000000000104193099e+00    -1.642364513412360742e-07    1.268831492696285567e-07    3.639884915928417769e-04    6.472523146066977829e-07    7.210094412224941737e-07    2.363882549037656794e-03
7.984031936127745498e-11    1.000000000038289816e+00    -1.836101095844749808e-07    1.433914469179067019e-07    3.861074594801633983e-04    7.368261725854182966e-07    8.187132745540514192e-07    2.179417352313979105e-03
8.383233532934133420e-11    9.999999999486175462e-01    -1.974844087398278197e-07    1.546760030480821552e-07    3.867969577235441485e-04    8.359153923117087040e-07    9.269446693336904395e-07    2.013132836124684188e-03
8.782435129740520048e-11    9.999999998605637597e-01    -2.029647757899284434e-07    1.581869959473299273e-07    3.680355095557654300e-04    9.359208517462781091e-07    1.036554330155617831e-06    1.863237115152255579e-03
9.181636726546906677e-11    9.999999998074422525e-01    -1.986097630758610022e-07    1.527182020944736043e-07    3.353946428006039041e-04    1.028084064766635283e-06    1.138126442036604686e-06    1.728114670020039229e-03
9.580838323353294598e-11    9.999999998092353737e-01    -1.846516689993826140e-07    1.385821193927584289e-07    2.965945544937573469e-04    1.104964962428499108e-06    1.223577432516631127e-06    1.606309123306492396e-03
9.980039920159682519e-11    9.999999998589037542e-01    -1.628969814824411577e-07    1.175009731789867661e-07    2.597898225310516407e-04    1.161619543676661036e-06    1.287448619940158103e-06    1.496507916367180707e-03
1.037924151696606915e-10    9.999999999397916062e-01    -1.363468108201272854e-07    9.225275910929321529e-08    2.319427688711555007e-04    1.196310069716185292e-06    1.327701899121810343e-06    1.397528060398820588e-03
1.077844311377245578e-10    1.000000000042210013e+00    -1.086160503927275347e-07    6.614076374125991677e-08    2.175880324384458684e-04    1.210653901321709540e-06    1.345910527229706090e-06    1.308303177302812866e-03
1.117764471057884370e-10    1.000000000162990954e+00    -8.325899130234566931e-08    4.238321680019756980e-08    2.181891656783991760e-04    1.209201304702614115e-06    1.346828659620662601e-06    1.227871988067531393e-03
1.157684630738523162e-10    1.000000000300260261e+00    -6.313049680480344084e-08    2.353832792364366315e-08    2.321555960776484787e-04    1.198523770540762012e-06    1.337426123783334267e-06    1.155367943563828442e-03
1.197604790419161696e-10    1.000000000446346515e+00    -4.990326265057034311e-08    1.107376710052444969e-08    2.554527897744492148e-04    1.185980487079322732e-06    1.325568821959522035e-06    1.090009775933933932e-03
1.237524950099800488e-10    1.000000000584136739e+00    -4.382565647065555884e-08    5.155883964438929147e-09    2.826283743771822957e-04    1.178388567898346358e-06    1.318587892069868658e-06    1.031093037023111860e-03
1.277445109780439280e-10    1.000000000692501612e+00    -4.375334743738219406e-08    4.686904397369690736e-09    3.080129437704546137e-04    1.180836021894355722e-06    1.321996435400660234e-06    9.779827195119806648e-04
1.317365269461078072e-10    1.000000000754851959e+00    -4.743435343654184500e-08    7.572176383244114897e-09    3.268444522957215633e-04    1.195847650964832046e-06    1.338580886802554503e-06    9.301065814800462848e-04
1.357285429141716864e-10    1.000000000771086750e+00    -5.198437961918525595e-08    1.115818544525127037e-08    3.361051136305997838e-04    1.223043476770224352e-06    1.368018516055923769e-06    8.869489263935282199e-04
1.397205588822355398e-10    1.000000000755640661e+00    -5.445321680741669419e-08    1.275091695745287282e-08    3.349365313856041723e-04    1.259330195989937895e-06    1.407067047779092905e-06    8.480448479715460086e-04
1.437125748502994190e-10    1.000000000729640792e+00    -5.237212867072531088e-08    1.011217291016697486e-08    3.245939278761378766e-04    1.299562408457709736e-06    1.450261651128684446e-06    8.129751791144827549e-04
1.477045908183632982e-10    1.000000000722993665e+00    -4.418139324983964689e-08    1.843972807265789949e-09    3.079936418548703098e-04    1.337527674267402286e-06    1.490964983184812347e-06    7.813618884013042928e-04
1.516966067864271515e-10    1.000000000748740625e+00    -2.946794233314351186e-08    -1.240078896242467571e-08    2.889820341398496037e-04    1.367062822095380813e-06    1.522563372011196451e-06    7.528641675559170649e-04
1.556886227544910308e-10    1.000000000801380740e+00    -8.983593203439640926e-09    -3.190772725769666429e-08    2.714955279274479209e-04    1.383097293870823103e-06    1.539590666730165765e-06    7.271749334530661730e-04
1.596806387225549100e-10    1.000000000874268435e+00    1.554516642384812793e-08    -5.507866237527689298e-08    2.587858597635705419e-04    1.382447978026114309e-06    1.538589176641709928e-06    7.040174357379084613e-04
1.636726546906187892e-10    1.000000000959670121e+00    4.176743586751642978e-08    -7.975425372833422863e-08    2.528549222627032205e-04    1.364245496301212828e-06    1.518577380545828940e-06    6.831422252386517039e-04
1.676646706586826684e-10    1.000000001045556308e+00    6.714561523269423525e-08    -1.036142252153301346e-07    2.541884871058758440e-04    1.329945408562948406e-06    1.481071710801817028e-06    6.643244004446856484e-04
1.716566866267465218e-10    1.000000001120231241e+00    8.939524505346866639e-08    -1.245781083765877119e-07    2.618111525442163852e-04    1.282950631164397021e-06    1.429689145328634127e-06    6.473611193876933597e-04
1.756487025948104010e-10    1.000000001181934550e+00    1.068485806816461954e-07    -1.411355880951157004e-07    2.736201012782035150e-04    1.227935172222458624e-06    1.369426790427329767e-06    6.320695298470071664e-04
1.796407185628742802e-10    1.000000001238334990e+00    1.186856457755957940e-07    -1.525547275499091096e-07    2.869053039513307438e-04    1.170005102919969578e-06    1.305763225501029266e-06    6.182848794934470149e-04
1.836327345309381335e-10    1.000000001299115704e+00    1.250011079555896293e-07    -1.589407289903735929e-07    2.989366020622752232e-04    1.113850773333884807e-06    1.243747818362394658e-06    6.058586910857449714e-04
1.876247504990020127e-10    1.000000001371228686e+00    1.267070378054824338e-07    -1.611445111630871986e-07    3.074968547223936493e-04    1.063035067020037909e-06    1.187233814195376503e-06    5.946570987309571753e-04
1.916167664670658920e-10    1.000000001457135967e+00    1.253020278164863299e-07    -1.605493966794176449e-07    3.112627358305918544e-04    1.019527337804273347e-06    1.138373619090060455e-06    5.845594057850084712e-04
1.956087824351297712e-10    1.000000001559633755e+00    1.225575530262440696e-07    -1.587835178777824361e-07    3.099740858016428874e-04    9.835435287925948983e-07    1.097442334935846372e-06    5.754567879575377739e-04
1.996007984031936504e-10    1.000000001678188255e+00    1.201836005224097847e-07    -1.574142050506004629e-07    3.043797384624011672e-04    9.536961462735123045e-07    1.062993658407642123e-06    5.672511345823918420e-04
2.035928143712575037e-10    1.000000001805517291e+00    1.195339412500973977e-07    -1.576793275438619754e-07    2.959923945548565273e-04    9.274023553890453817e-07    1.032294405669985041e-06    5.598540292301105569e-04
2.075848303393213830e-10    1.000000001925262838e+00    1.213988289519408882e-07    -1.602982751778675110e-07    2.867190471520740243e-04    9.014596179463430212e-07    1.001939641868618317e-06    5.531858164195682182e-04
2.115768463073852622e-10    1.000000002014082456e+00    1.259132050978680923e-07    -1.653895124645630854e-07    2.784511448893426918e-04    8.726775855182637040e-07    9.685296292215661723e-07    5.471747194717702361e-04
2.155688622754491155e-10    1.000000002060858595e+00    1.325867320759411643e-07    -1.724988766516229378e-07    2.726981435488409831e-04    8.384546123525665536e-07    9.292893687188833364e-07    5.417559832552219182e-04
2.195608782435129947e-10    1.000000002068406113e+00    1.404391436624846582e-07    -1.807240140589349861e-07    2.703314588820864743e-04    7.972085311303191900e-07    8.825315249964506426e-07    5.368711846620566591e-04
2.235528942115768740e-10    1.000000002043864411e+00    1.482088277735373625e-07    -1.889057294183226071e-07    2.714778369269723354e-04    7.486010888774612783e-07    8.278990115798456760e-07    5.324676326941681168e-04
2.275449101796407532e-10    1.000000002006045330e+00    1.545909174390833256e-07    -1.958462984985555604e-07    2.755680734424095042e-04    6.935364313879116809e-07    7.663652633741417269e-07    5.284978703248910999e-04
2.315369261477046324e-10    1.000000001979499897e+00    1.584609667136142080e-07    -2.005142047192772610e-07    2.815163173284436255e-04    6.339557853488834511e-07    7.000163732479609175e-07    5.249191887778233362e-04
2.355289421157685116e-10    1.000000001983486486e+00    1.590484534872185241e-07    -2.022024437379710416e-07    2.879822333958496797e-04    5.724812214555147154e-07    6.316703353220983488e-07    5.216931119341494975e-04
2.395209580838323391e-10    1.000000002024898693e+00    1.560347658668012687e-07    -2.006185601205649724e-07    2.936568602384782107e-04    5.119805240225236691e-07    5.644113039962910297e-07    5.187849205251994673e-04
2.435129740518962183e-10    1.000000002105887242e+00    1.495667462919382270e-07    -1.958971083740347595e-07    2.975141752613816586e-04    4.551310984983961307e-07    5.011226822357654448e-07    5.161632807756305402e-04
2.475049900199600975e-10    1.000000002225160278e+00    1.401907948809324581e-07    -1.885391665204304746e-07    2.989828107076877677e-04    4.040563651251131479e-07    4.440969850560751508e-07    5.137999221226850722e-04
2.514970059880239767e-10    1.000000002373979902e+00    1.287281940891621311e-07    -1.792977244654745947e-07    2.980124087678053088e-04    3.600861299707051878e-07    3.947784407286315562e-07    5.116693547625783328e-04
2.554890219560878559e-10    1.000000002535331500e+00    1.161185718679367555e-07    -1.690347474061987923e-07    2.950320904241464999e-04    3.236664873300686765e-07    3.536655227470314154e-07    5.097486274168473979e-04
2.594810379241517352e-10    1.000000002690217604e+00    1.032612543335542116e-07    -1.585756667266918359e-07    2.908197228004418900e-04    2.944177012663134952e-07    3.203725351797864358e-07    5.080170820811475817e-04
2.634730538922156144e-10    1.000000002824428469e+00    9.088126443425445234e-08    -1.485860764093838767e-07    2.863162179782705800e-04    2.713160248061415848e-07    2.938235402549838072e-07    5.064561087155614733e-04
2.674650698602794936e-10    1.000000002928465248e+00    7.943965383586383899e-08    -1.394890976627689437e-07    2.824263987176889746e-04    2.529567554027634695e-07    2.725329684756165560e-07    5.050489217489874871e-04
2.714570858283433728e-10    1.000000002993656212e+00    6.909837709213596133e-08    -1.314324703162963362e-07    2.798465374319662703e-04    2.378458894306571918e-07    2.549175418034685432e-07    5.037803727503295222e-04
2.754491017964072003e-10    1.000000003014583028e+00    5.973896981419732776e-08    -1.243058245882276401e-07    2.789494516276301117e-04    2.246707684669920736e-07    2.395853843531015934e-07    5.026367846552567747e-04
2.794411177644710795e-10    1.000000002989586578e+00    5.102664986795621105e-08    -1.177992188641749402e-07    2.797438597055212309e-04    2.125080990698064216e-07    2.255584234260081928e-07    5.016058101020549019e-04
2.834331337325349587e-10    1.000000002929816389e+00    4.250228206395807769e-08    -1.114874344920599782e-07    2.819085716723711017e-04    2.009435509721115346e-07    2.124001117758926370e-07    5.006763212777615851e-04
2.874251497005988379e-10    1.000000002862241333e+00    3.368403043918700869e-08    -1.049227009035912061e-07    2.848874462200959735e-04    1.900943358730398025e-07    2.002390484283823993e-07    4.998383282534457541e-04
2.914171656686627172e-10    1.000000002811691102e+00    2.416097890853176449e-08    -9.772110697703065987e-08    2.880207469718283554e-04    1.805415595370593787e-07    1.896964346845503685e-07    4.990828463932056071e-04
2.954091816367265964e-10    1.000000002798424825e+00    1.366396451579320498e-08    -8.962852775648214025e-08    2.906837096589917494e-04    1.731934616947877871e-07    1.817404088219081063e-07    4.984017696552690835e-04
2.994011976047904756e-10    1.000000002837811763e+00    2.104640292686437507e-09    -8.055695324224132425e-08    2.924046245331992050e-04    1.691094838429272868e-07    1.774984831658997911e-07    4.977877696882125483e-04
3.033932135728543031e-10    1.000000002934684717e+00    -1.041993650755735330e-08    -7.058918179874615900e-08    2.929415151248519669e-04    1.693179044401245434e-07    1.780634142781459171e-07    4.972342170222239120e-04
3.073852295409181823e-10    1.000000003078949540e+00    -2.365335129416316008e-08    -5.995522242385990031e-08    2.923065807101473844e-04    1.746562892114901395e-07    1.843230522323480780e-07    4.967351311096043949e-04
3.113772455089820615e-10    1.000000003252342839e+00    -3.722790306654079051e-08    -4.898946313865308778e-08    2.907387881100687629e-04    1.856554982520058911e-07    1.968372397219834063e-07    4.962851363873962323e-04
3.153692614770459407e-10    1.000000003434214690e+00    -5.072343122171963417e-08    -3.807647582607534589e-08    2.886350236192787100e-04    2.024799187729528131e-07    2.157748441928909499e-07    4.958794021585850387e-04
3.193612774451098199e-10    1.000000003599484488e+00    -6.372722056331764970e-08    -2.759523538917156938e-08    2.864573311157561772e-04    2.249267791165759587e-07    2.409131003812455328e-07    4.955135863867692709e-04
3.233532934131736991e-10    1.000000003721284836e+00    -7.588542695908238738e-08    -1.787161176715419129e-08    2.846366213337843940e-04    2.524772315091558546e-07    2.716922417416133931e-07    4.951837745862290932e-04
3.273453093812375784e-10    1.000000003780565416e+00    -8.693825926650114953e-08    -9.145312832285807870e-09    2.834919251968613706e-04    2.843836364206461077e-07    3.073084852378938358e-07    4.948864201264712012e-04
3.313373253493014576e-10    1.000000003775791013e+00    -9.673548959450234214e-08    -1.555388221186693235e-09    2.831793497004252949e-04    3.197761984154208978e-07    3.468273733680809093e-07    4.946183062349492369e-04
3.353293413173653368e-10    1.000000003723757969e+00    -1.052335889782129817e-07    4.858061047803107552e-09    2.836777465008185999e-04    3.577713990838060216e-07    3.892984790541665527e-07    4.943765329248364605e-04
3.393213572854291643e-10    1.000000003650146629e+00    -1.124786885483522596e-07    1.013888132811909424e-08    2.848102899114282301e-04    3.975663178568212730e-07    4.338547693663506687e-07    4.941585002930685500e-04
3.433133732534930435e-10    1.000000003584636588e+00    -1.185794068545250691e-07    1.438995176904809063e-08    2.862942087686912249e-04    4.385065383530978225e-07    4.797849231044281408e-07    4.939618804346430610e-04
3.473053892215569227e-10    1.000000003552070416e+00    -1.236746401967073796e-07    1.774339339255370868e-08    2.878062261836162586e-04    4.801220352759917734e-07    5.265708493063791150e-07    4.937845799197669800e-04
3.512974051896208019e-10    1.000000003568278562e+00    -1.279029864841534243e-07    2.033156099535423475e-08    2.890494412777644818e-04    5.221307987278707248e-07    5.738918440371592076e-07    4.936247038228463741e-04
3.552894211576846811e-10    1.000000003641025259e+00    -1.313787813533718764e-07    2.226505247823141179e-08    2.898084723797032932e-04    5.644149766411784847e-07    6.215996728894792328e-07    4.934805309159566227e-04
3.592814371257485604e-10    1.000000003760197931e+00    -1.341770586879228072e-07    2.361812265636439084e-08    2.899833249331657740e-04    6.069768071747889652e-07    6.696722318009146307e-07    4.933505009641922599e-04
3.632734530938124396e-10    1.000000003900021639e+00    -1.363266472675631136e-07    2.442142063593291690e-08    2.895975129320403738e-04    6.498822290128663568e-07    7.181548471495104887e-07    4.932332147888374716e-04
3.672654690618762671e-10    1.000000004036211143e+00    -1.378113145661292039e-07    2.466210533776625260e-08    2.887813152828133645e-04    6.932022873206956979e-07    7.670987605848584444e-07    4.931274214987973418e-04
3.712574850299401463e-10    1.000000004152913347e+00    -1.385784136733359518e-07    2.429178995110841387e-08    2.877359060884395847e-04    7.369615663230351975e-07    8.165075619219725367e-07    4.930319971475643917e-04
3.752495009980040255e-10    1.000000004241305529e+00    -1.385516308724579018e-07    2.323897331991438344e-08    2.866872329855284815e-04    7.810992034431813961e-07    8.662954721808950636e-07    4.929459263005741719e-04
3.792415169660679047e-10    1.000000004297860068e+00    -1.376452211105370257e-07    2.142185862787493060e-08    2.858396319846720859e-04    8.254447862517025193e-07    9.162622836393224660e-07    4.928682892180432165e-04
3.832335329341317839e-10    1.000000004326933700e+00    -1.357775313718976830e-07    1.876119132113645135e-08    2.853381973482016888e-04    8.697112556882666501e-07    9.660861487278938392e-07    4.927982529969056726e-04
3.872255489021956631e-10    1.000000004335252157e+00    -1.328822663798799538e-07    1.519149495306956960e-08    2.852463852440501610e-04    9.135052015397317640e-07    1.015333964028808867e-06    4.927350660253220415e-04
3.912175648702595423e-10    1.000000004329482106e+00    -1.289172754238164099e-07    1.067016236719001442e-08    2.855417153923782534e-04    9.563501053653090256e-07    1.063485423284098896e-06    4.926780517717433338e-04
3.952095808383234216e-10    1.000000004317624702e+00    -1.238705617031790458e-07    5.183184733200578989e-09    2.861286140236150161e-04    9.977189764839152243e-07    1.109966698022669638e-06    4.926266016971579415e-04
3.992015968063873008e-10    1.000000004312196156e+00    -1.177622064662333630e-07    -1.252904613619630429e-09    2.868641985913628198e-04    1.037071347612150629e-06    1.154189538435693266e-06    4.925801699616936483e-04
4.031936127744511283e-10    1.000000004326676351e+00    -1.106433728381871899e-07    -8.592022444156433668e-09    2.875907249235379760e-04    1.073891592204452572e-06    1.195591118255385311e-06    4.925382658977449498e-04
4.071856287425150075e-10    1.000000004366920159e+00    -1.025932397717132069e-07    -1.676140374748964167e-08    2.881677394184423082e-04    1.107722994895093786e-06    1.233669879337249178e-06    4.925004449021370403e-04
4.111776447105788867e-10    1.000000004429838052e+00    -9.371436391001927791e-08    -2.566601630200562172e-08    2.884977147175913433e-04    1.138193513749802923e-06    1.268013426986527174e-06    4.924663033519253909e-04
4.151696606786427659e-10    1.000000004508275309e+00    -8.412648736992147117e-08    -3.519500116935811880e-08    2.885407872572351494e-04    1.165031894341949886e-06    1.298316120139798290e-06    4.924354766807011478e-04
4.191616766467066451e-10    1.000000004592408231e+00    -7.395897003255095116e-08    -4.522918483867219602e-08    2.883168396561216996e-04    1.188073086622050509e-06    1.324385590850218856e-06    4.924076381126839394e-04
4.231536926147705243e-10    1.000000004676894205e+00    -6.334310107528600484e-08    -5.564886898103033201e-08    2.878957398972299448e-04    1.207252668781292924e-06    1.346137690395086707e-06    4.923824941811124570e-04
4.271457085828344036e-10    1.000000004756976146e+00    -5.240484600522918003e-08    -6.634015590063598826e-08    2.873788147049872554e-04    1.222591276688503598e-06    1.363580996218469118e-06    4.923597803956749957e-04
4.311377245508982311e-10    1.000000004822950928e+00    -4.125874433061128958e-08    -7.720083938902484454e-08    2.868760620076462871e-04    1.234171964666218012e-06    1.376793365244591841e-06    4.923392592060268176e-04
4.351297405189621103e-10    1.000000004869591841e+00    -3.000305688752824784e-08    -8.814505049049147023e-08    2.864838999400711145e-04    1.242113555588445093e-06    1.385894440860330825e-06    4.923207153674470041e-04
4.391217564870259895e-10    1.000000004899128214e+00    -1.871673779438976718e-08    -9.910552004545145049e-08    2.862677343654245789e-04    1.246543731084431369e-06    1.391017087612374902e-06    4.923039532784389671e-04
4.431137724550898687e-10    1.000000004917580565e+00    -7.459356826243656949e-09    -1.100331985109107327e-07    2.862522827385416955e-04    1.247575648144466228e-06    1.392282086110503092e-06    4.922887964797582460e-04
4.471057884231537479e-10    1.000000004929397557e+00    3.726102320395986849e-09    -1.208939971139173415e-07    2.864207867462861866e-04    1.245290740404524129e-06    1.389779227007898526e-06    4.922750860567871563e-04
4.510978043912176271e-10    1.000000004942118936e+00    1.480810315412132974e-08    -1.316641315069134374e-07    2.867223580922698633e-04    1.239729875890030901e-06    1.383557335201462025e-06    4.922626796529390013e-04
4.550898203592815063e-10    1.000000004965619693e+00    2.576043545207452701e-08    -1.423239968571857321e-07    2.870852264524482848e-04    1.230894001594462851e-06    1.373624582496053079e-06    4.922514503286337315e-04
4.590818363273453855e-10    1.000000005007027681e+00    3.655504822220975072e-08    -1.528512954900451757e-07    2.874327572499132282e-04    1.218754424900217020e-06    1.359958093033493827e-06    4.922412836070345910e-04
4.630738522954092648e-10    1.000000005067422926e+00    4.715494563856027851e-08    -1.632147172963995147e-07    2.876988390323570151e-04    1.203269997639391598e-06    1.342521780003061685e-06    4.922320749722691692e-04
4.670658682634730923e-10    1.000000005141408188e+00    5.750871928441102086e-08    -1.733686821115379404e-07    2.878397138358672271e-04    1.184408704305453699e-06    1.321289334399597336e-06    4.922237288963268341e-04
4.710578842315370232e-10    1.000000005218623311e+00    6.754764363784491854e-08    -1.832511452168903044e-07    2.878402875021130272e-04    1.162171246471068854e-06    1.296269152090533311e-06    4.922161592543044780e-04
4.750499001996008507e-10    1.000000005284131577e+00    7.718607746039992956e-08    -1.927843990614933536e-07    2.877142518972250333e-04    1.136611817961086183e-06    1.267526666949429805e-06    4.922092896070058739e-04
4.790419161676646782e-10    1.000000005324288344e+00    8.632452977138493682e-08    -2.018782146586632604e-07    2.874986030943372378e-04    1.107853445285508139e-06    1.235201215943249441e-06    4.922030528683616832e-04
4.830339321357286091e-10    1.000000005337595477e+00    9.485529846915440408e-08    -2.104351065811949179e-07    2.872441423232767834e-04    1.076095540058061861e-06    1.199514806795873893e-06    4.921973884245957548e-04
4.870259481037924366e-10    1.000000005333675279e+00    1.026703712737286773e-07    -2.183576126826143472e-07    2.870042251340219853e-04    1.041612807265325963e-06    1.160770926188600946e-06    4.921922399432575573e-04
4.910179640718563675e-10    1.000000005330589303e+00    1.096698158239799324e-07    -2.255564512906403040e-07    2.868241223038158145e-04    1.004745357779008776e-06    1.119344560103647703e-06    4.921875555057681709e-04
4.950099800399201951e-10    1.000000005346884047e+00    1.157696729401826809e-07    -2.319571247503745140e-07    2.867329915754032667e-04    9.658815617521956067e-07    1.075664008413083587e-06    4.921832890763331702e-04
4.990019960079841260e-10    1.000000005390235591e+00    1.209080558922815540e-07    -2.375054182970607171e-07    2.867397971253879884e-04    9.254362334998026968e-07    1.030187514338907541e-06    4.921794004214168679e-04
5.029940119760479535e-10    1.000000005459762642e+00    1.250482771120506482e-07    -2.421701312016770122e-07    2.868335621042288411e-04    8.838270046089729924e-07    9.833781703993110124e-07    4.921758535442046856e-04
5.069860279441118844e-10    1.000000005551449078e+00    1.281787763120224075e-07    -2.459429333009278726e-07    2.869874557641535176e-04    8.414533385414335642e-07    9.356811355507317822e-07    4.921726157267237610e-04
5.109780439121757119e-10    1.000000005656360269e+00    1.303102118162517745e-07    -2.488355034465431066e-07    2.871655724071881964e-04    7.986803120419084597e-07    8.875060221494532528e-07    4.921696566457992418e-04
5.149700598802395394e-10    1.000000005757819777e+00    1.314704556985652850e-07    -2.508745575678461060e-07    2.873308280135915315e-04    7.558291023779026218e-07    8.392157815275491811e-07    4.921669478913773049e-04
5.189620758483034703e-10    1.000000005837683004e+00    1.316975997993017609e-07    -2.520957161933538107e-07    2.874523120065467364e-04    7.131749000839000029e-07    7.911244381187095083e-07    4.921644639020001603e-04
5.229540918163672978e-10    1.000000005884931875e+00    1.310325375294056712e-07    -2.525364254787749564e-07    2.875106895348794340e-04    6.709522812339282904e-07    7.435023694769587184e-07    4.921621826971857034e-04
5.269461077844312287e-10    1.000000005896091615e+00    1.295125922842369986e-07    -2.522303427889858315e-07    2.875008244112106258e-04    6.293668774713440606e-07    6.965883279339399425e-07    4.921600855710048759e-04
5.309381237524950563e-10    1.000000005875143705e+00    1.271672377361356906e-07    -2.512035778470275257e-07    2.874313804545332134e-04    5.886100111040944876e-07    6.506045316198418637e-07    4.921581558632630781e-04
5.349301397205589872e-10    1.000000005833121541e+00    1.240161674475699996e-07    -2.494730311939744689e-07    2.873217776095530248e-04    5.488738420355698032e-07    6.057728447992573747e-07    4.921563778405193927e-04
5.389221556886228147e-10    1.000000005787847757e+00    1.200697970427121068e-07    -2.470467924395160675e-07    2.871973418162808412e-04    5.103645941366337339e-07    5.623292647972580723e-07    4.921547360066997777e-04
5.429141716566867456e-10    1.000000005758797217e+00    1.153320992724436263e-07    -2.439269964973294093e-07    2.870837820107227678e-04    4.733117038662612615e-07    5.205335227260804350e-07    4.921532156453486398e-04
5.469061876247505731e-10    1.000000005760743438e+00    1.098058139786908192e-07    -2.401147529738483677e-07    2.870021469159721324e-04    4.379704840379201355e-07    4.806722668666223740e-07    4.921518039077830324e-04
5.508982035928144006e-10    1.000000005803434400e+00    1.034985394994703691e-07    -2.356154802519373803e-07    2.869651829389309049e-04    4.046184807412022401e-07    4.430553239139733518e-07    4.921504902496369026e-04
5.548902195608783315e-10    1.000000005888375121e+00    9.642806159978687996e-08    -2.304438865313056038e-07    2.869756610568480106e-04    3.735468460821825779e-07    4.080065107924755597e-07    4.921492663744809516e-04
5.588822355289421590e-10    1.000000006005918873e+00    8.862641982175710049e-08    -2.246275544657235843e-07    2.870268340948500590e-04    3.450473774313277556e-07    3.758498737951116108e-07    4.921481249909105031e-04
5.628742514970060899e-10    1.000000006140401521e+00    8.014266944779453769e-08    -2.182097063334999385e-07    2.871046890458490183e-04    3.193969925008148032e-07    3.468930066527852671e-07    4.921470587052751951e-04
5.668662674650699175e-10    1.000000006271589914e+00    7.104356581153618639e-08    -2.112495770854692407e-07    2.871914004564049159e-04    2.968425494400759000e-07    3.214108873915227743e-07    4.921460595947385955e-04
5.708582834331338484e-10    1.000000006381104534e+00    6.141158583100994031e-08    -2.038206451709620250e-07    2.872691907341082935e-04    2.775886545957015170e-07    2.996322300924643729e-07    4.921451198224150499e-04
5.748502994011976759e-10    1.000000006459772717e+00    5.134094751150758226e-08    -1.960070340786941324e-07    2.873237791896335238e-04    2.617892069283602816e-07    2.817305132893633196e-07    4.921442326352473522e-04
5.788423153692615034e-10    1.000000006504768502e+00    4.093255491310274477e-08    -1.878986586832487085e-07    2.873468123652685971e-04    2.495437704938191102e-07    2.678197932101398899e-07    4.921433928553301971e-04
5.828343313373254343e-10    1.000000006513340978e+00    3.028894044485266596e-08    -1.795868230542460001e-07    2.873369136279374254e-04    2.408991990173637512e-07    2.579561570615952806e-07    4.921425968155367613e-04
5.868263473053892618e-10    1.000000006483680037e+00    1.950949261149748400e-08    -1.711597402104620533e-07    2.872992799653269376e-04    2.358555672189120475e-07    2.521441152391242614e-07    4.921418417642263324e-04
5.908183632734531927e-10    1.000000006423509280e+00    8.686089762698071566e-09    -1.626987006082251006e-07    2.872440142202581392e-04    2.343755244340464705e-07    2.503465829828071447e-07    4.921411246981828537e-04
5.948103792415170202e-10    1.000000006349736514e+00    -2.099246631267179327e-09    -1.542757825313017350e-07    2.871836603448740962e-04    2.363949958077277882e-07    2.524963299549321224e-07    4.921404416232146289e-04
5.988023952095809512e-10    1.000000006283960463e+00    -1.277483124435704852e-08    -1.459535920407862909e-07    2.871305145221238241e-04    2.418334641147737135e-07    2.585065088663126234e-07    4.921397880983124657e-04
6.027944111776447787e-10    1.000000006246969608e+00    -2.327812319059679406e-08    -1.377866068693898145e-07    2.870942506690397781e-04    2.506025149467460841e-07    2.682800182374112946e-07    4.921391602421611730e-04
6.067864271457086062e-10    1.000000006255796992e+00    -3.355327080923532236e-08    -1.298230331650081040e-07    2.870802891728956941e-04    2.626111306408184517e-07    2.817155035578464261e-07    4.921385554917832514e-04
6.107784431137725371e-10    1.000000006319424761e+00    -4.354832948025153079e-08    -1.221075877885511535e-07    2.870891471246645311e-04    2.777672281691446792e-07    2.987091179539347313e-07    4.921379726363832394e-04
6.147704590818363646e-10    1.000000006433447330e+00    -5.321212172515441126e-08    -1.146842931701641948e-07    2.871168229452356860e-04    2.959756289957221200e-07    3.191524001915704438e-07    4.921374108808821823e-04
6.187624750499002955e-10    1.000000006582160594e+00    -6.249152223968977145e-08    -1.075990685235069178e-07    2.871560307943060155e-04    3.171334357998930769e-07    3.429274418696538579e-07    4.921368688594920634e-04
6.227544910179641230e-10    1.000000006743473779e+00    -7.132954310155144250e-08    -1.009013262509811986e-07    2.871979434220019731e-04    3.411238118158936674e-07    3.699003567135960532e-07    4.921363444175388740e-04
6.267465069860280539e-10    1.000000006890878534e+00    -7.966525015081688899e-08    -9.464426262784637158e-08    2.872340810128017541e-04    3.678092584582468538e-07    3.999140653774033790e-07    4.921358350349177213e-04
6.307385229540918814e-10    1.000000007002054048e+00    -8.743495342327414610e-08    -8.888405888116804646e-08    2.872579392124842792e-04    3.970255182514262683e-07    4.327822587453253867e-07    4.921353387087315165e-04
6.347305389221558124e-10    1.000000007063207352e+00    -9.457395183275246604e-08    -8.367793386033985975e-08    2.872660643065020692e-04    4.285777463619911963e-07    4.682851643178591191e-07    4.921348544406283594e-04
6.387225548902196399e-10    1.000000007070674934e+00    -1.010189369401356115e-07    -7.908207150687990696e-08    2.872584338810236994e-04    4.622396903539492630e-07    5.061684975826821034e-07    4.921343819633181536e-04
6.427145708582834674e-10    1.000000007033563953e+00    -1.067110552615343094e-07    -7.514876044159480011e-08    2.872381185329512393e-04    4.977554313939732625e-07    5.461452108141086098e-07    4.921339208535406226e-04
6.467065868263473983e-10    1.000000006970394040e+00    -1.115990740868215481e-07    -7.192358516398291119e-08    2.872103659057248103e-04    5.348436601363694777e-07    5.879001645327819002e-07    4.921334699720705504e-04
6.506986027944112258e-10    1.000000006901196281e+00    -1.156414330948355611e-07    -6.944336450802023129e-08    2.871813577906766573e-04    5.732038591214421777e-07    6.310969427747942762e-07    4.921330278589911142e-04
6.546906187624751567e-10    1.000000006843355660e+00    -1.188075399364719067e-07    -6.773503821325434474e-08    2.871569148434166790e-04    6.125238841926168694e-07    6.753856797442319040e-07    4.921325933908643827e-04
6.586826347305389842e-10    1.000000006813540399e+00    -1.210782723011514749e-07    -6.681538917063538412e-08    2.871413870985702467e-04    6.524875208806945048e-07    7.204116682550564361e-07    4.921321660965777322e-04
6.626746506986029151e-10    1.000000006824599774e+00    -1.224456533760701831e-07    -6.669107537138395700e-08    2.871369331419597630e-04    6.927813483351526796e-07    7.658228322523854978e-07    4.921317459261520446e-04
6.666666666666667427e-10    1.000000006878136505e+00    -1.229117984119379742e-07    -6.735967119234965474e-08    2.871433171505459632e-04    7.331003347636148801e-07    8.112758528189376425e-07    4.921313328332613127e-04
6.706586826347306736e-10    1.000000006962963095e+00    -1.224869830177926630e-07    -6.881145014277572575e-08    2.871582031456395017e-04    7.731512667773777201e-07    8.564400394612806374e-07    4.921309262942333935e-04
6.746506986027945011e-10    1.000000007061260021e+00    -1.211876338342903740e-07    -7.103132559547907461e-08    2.871778310696233892e-04    8.126544784608447978e-07    9.009995721166701764e-07    4.921305253052266375e-04
6.786427145708583286e-10    1.000000007157589632e+00    -1.190347888022549529e-07    -7.400009301282398031e-08    2.871978887106479820e-04    8.513439367417417055e-07    9.446537974023225855e-07    4.921301289005230875e-04
6.826347305389222595e-10    1.000000007241410360e+00    -1.160528839361645296e-07    -7.769578591543323737e-08    2.872144084585732168e-04    8.889661161443458407e-07    9.871157448495367576e-07    4.921297365950563297e-04
6.866267465069860870e-10    1.000000007308202710e+00    -1.122687727226162790e-07    -8.209454471459289574e-08    2.872245122757596130e-04    9.252779153280716280e-07    1.028110136915978759e-06    4.921293484542067906e-04
6.906187624750500179e-10    1.000000007360278387e+00    -1.077113921974839020e-07    -8.717067666274014696e-08    2.872268611100511752e-04    9.600448975712517667e-07    1.067371470056768142e-06    4.921289647552083268e-04
6.946107784431138454e-10    1.000000007401548707e+00    -1.024120169253473067e-07    -9.289664612906615659e-08    2.872217597550088446e-04    9.930402032560799758e-07    1.104642786218233346e-06    4.921285855726520962e-04
6.986027944111777763e-10    1.000000007434927118e+00    -9.640511699223329972e-08    -9.924220180725134088e-08    2.872109398704086425e-04    1.024043604053807610e-06    1.139675009990356374e-06    4.921282106741459769e-04
7.025948103792416039e-10    1.000000007462639839e+00    -8.972906122956898909e-08    -1.061737056155038467e-07    2.871970735746205662e-04    1.052842073686091127e-06    1.172227502721572756e-06    4.921278394867054920e-04
7.065868263473054314e-10    1.000000007484177056e+00    -8.242696345448571769e-08    -1.136532002704446527e-07    2.871831639256190553e-04    1.079231757911654657e-06    1.202070182709911801e-06    4.921274712801471498e-04
7.105788423153693623e-10    1.000000007498979437e+00    -7.454754620836165564e-08    -1.216378512964436736e-07    2.871719301871112208e-04    1.103021135432324108e-06    1.228986693099748840e-06    4.921271055644581890e-04
7.145708582834331898e-10    1.000000007508271560e+00    -6.614559128298128094e-08    -1.300796556278459172e-07    2.871653023790080961e-04    1.124034418920165215e-06    1.252778533880845494e-06    4.921267423041661166e-04
7.185628742514971207e-10    1.000000007513828448e+00    -5.728182056674280186e-08    -1.389252830654989692e-07    2.871641228492451169e-04    1.142114977050563687e-06    1.273268868722854836e-06    4.921263816771560915e-04
7.225548902195609482e-10    1.000000007516514744e+00    -4.802232230185301028e-08    -1.481166547694738106e-07    2.871680945140588775e-04    1.157129105871972266e-06    1.290306434882102652e-06    4.921260238524634723e-04
7.265469061876248791e-10    1.000000007518897505e+00    -3.843785631231218174e-08    -1.575915815596644613e-07    2.871759522550928405e-04    1.168969035015863191e-06    1.303768915649484233e-06    4.921256689085981573e-04
7.305389221556887066e-10    1.000000007525986501e+00    -2.860270530162096476e-08    -1.672848448371293010e-07    2.871857933794145427e-04    1.177555015413838632e-06    1.313565366435033529e-06    4.921253168308933846e-04
7.345309381237525342e-10    1.000000007540272406e+00    -1.859316149899980628e-08    -1.771294460428609530e-07    2.871955111249571008e-04    1.182836145066168375e-06    1.319637262701781300e-06    4.921249673940515093e-04
7.385229540918164651e-10    1.000000007560723159e+00    -8.486362272006036262e-09    -1.870577300921458885e-07    2.872032322692450509e-04    1.184790305083474413e-06    1.321958414153949433e-06    4.921246202113741539e-04
7.425149700598802926e-10    1.000000007586261175e+00    1.640938122336519935e-09    -1.970023988109236884e-07    2.872076631049682769e-04    1.183423334720835959e-06    1.320534343436358828e-06    4.921242748479202813e-04
7.465069860279442235e-10    1.000000007620903020e+00    1.171350149701586301e-08    -2.068973106271666092e-07    2.872082751449748974e-04    1.178767392042975198e-06    1.315400339690468435e-06    4.921239309852186222e-04
7.504990019960080510e-10    1.000000007670387880e+00    2.165844014934054676e-08    -2.166784904802581325e-07    2.872053217885633101e-04    1.170878954065220879e-06    1.306619090222301167e-06    4.921235885772651773e-04
7.544910179640719819e-10    1.000000007736695284e+00    3.140567199223059504e-08    -2.262843823744081495e-07    2.871997167970535424e-04    1.159836556088831246e-06    1.294278174902563011e-06    4.921232479411171996e-04
7.584830339321358094e-10    1.000000007817638981e+00    4.088816813836556084e-08    -2.356560214058932379e-07    2.871927945419665328e-04    1.145738809156484634e-06    1.278487976946750032e-06    4.921229095150186396e-04
7.624750499001997403e-10    1.000000007907085431e+00    5.004210057786219307e-08    -2.447370491429426287e-07    2.871860063744703260e-04    1.128702576882251217e-06    1.259379511862299093e-06    4.921225735890070226e-04
7.664670658682635678e-10    1.000000007995290652e+00    5.880666803807099280e-08    -2.534739010098763201e-07    2.871806342507983098e-04    1.108861555545259322e-06    1.237102677872200470e-06    4.921222400076447285e-04
7.704590818363273954e-10    1.000000008073172131e+00    6.712409723134987782e-08    -2.618157655177021313e-07    2.871775564147957538e-04    1.086365231678045498e-06    1.211825301714469082e-06    4.921219082281742948e-04
7.744510978043913263e-10    1.000000008131619156e+00    7.493947993063271428e-08    -2.697142549103373018e-07    2.871771201996053198e-04    1.061378587090312190e-06    1.183732547626265668e-06    4.921215775967562175e-04
7.784431137724551538e-10    1.000000008162364562e+00    8.220063087767582378e-08    -2.771235048048835170e-07    2.871791359168481255e-04    1.034081976177304352e-06    1.153026781591643903e-06    4.921212477854524075e-04
7.824351297405190847e-10    1.000000008160352838e+00    8.885826431962671014e-08    -2.840004126107471916e-07    2.871829714828868412e-04    1.004670781395485913e-06    1.119927416494388985e-06    4.921209189993263700e-04
7.864271457085829122e-10    1.000000008125699225e+00    9.486630480741614583e-08    -2.903049313547403024e-07    2.871877193858540550e-04    9.733553400623397842e-07    1.084670995431888435e-06    4.921205918989191713e-04
7.904191616766468431e-10    1.000000008064111601e+00    1.001824315090170829e-07    -2.960002861259890922e-07    2.871924021205429431e-04    9.403606700674859534e-07    1.047510800212696886e-06    4.921202671345168431e-04
7.944111776447106706e-10    1.000000007989037210e+00    1.047686012604716031e-07    -3.010535576756515515e-07    2.871961678577176135e-04    9.059257277628958122e-07    1.008715722130031034e-06    4.921199448719825852e-04
7.984031936127746015e-10    1.000000007922324574e+00    1.085915986655408204e-07    -3.054361814947286289e-07    2.871984272113689931e-04    8.703019712484050187e-07    9.685688796407149981e-07    4.921196245882015347e-04
8.023952095808384291e-10    1.000000007886841180e+00    1.116238101652573653e-07    -3.091244508325673719e-07    2.871989276161041114e-04    8.337516188391984261e-07    9.273655322269235316e-07    4.921193054807285585e-04
8.063872255489022566e-10    1.000000007898799392e+00    1.138439337350116144e-07    -3.121001757777880518e-07    2.871977638979184401e-04    7.965452157318342718e-07    8.854104240499056343e-07    4.921189870577395188e-04
8.103792415169661875e-10    1.000000007964222615e+00    1.152374321122306680e-07    -3.143508919899165614e-07    2.871953229452554076e-04    7.589584789566114813e-07    8.430143261616125087e-07    4.921186694713361627e-04
8.143712574850300150e-10    1.000000008079257485e+00    1.157967293018457072e-07    -3.158700764730026198e-07    2.871921757059333886e-04    7.212691557216051600e-07    8.004905717132886650e-07    4.921183533200257365e-04
8.183632734530939459e-10    1.000000008229625870e+00    1.155212836719983005e-07    -3.166571622498763141e-07    2.871889450856438745e-04    6.837539892827484743e-07    7.581515324887126472e-07    4.921180391517781128e-04
8.223552894211577734e-10    1.000000008389874351e+00    1.144175231347660019e-07    -3.167176401007006322e-07    2.871861979710195532e-04    6.466859458564141915e-07    7.163053233989003872e-07    4.921177270037620189e-04
8.263473053892217043e-10    1.000000008531076956e+00    1.124985337023497213e-07    -3.160628610476934487e-07    2.871843606316736735e-04    6.103313806681908505e-07    6.752529242719134915e-07    4.921174164410790268e-04
8.303393213572855318e-10    1.000000008630606674e+00    1.097834912458482611e-07    -3.147094858306382821e-07    2.871836580962469220e-04    5.749478212833899407e-07    6.352855413540761214e-07    4.921171069970317093e-04
8.343313373253493593e-10    1.000000008676362295e+00    1.062970342520012285e-07    -3.126791969803621402e-07    2.871840959357669872e-04    5.407825022374093848e-07    5.966827377481421640e-07    4.921167985605961375e-04
8.383233532934132903e-10    1.000000008669041485e+00    1.020687146336042627e-07    -3.099981391927952029e-07    2.871854825439259010e-04    5.080711803438816271e-07    5.597111256199043763e-07    4.921164913756883100e-04
8.423153692614771178e-10    1.000000008619055025e+00    9.713265714731657915e-08    -3.066965152054138782e-07    2.871874801275172795e-04    4.770375277862760329e-07    5.246234898419666305e-07    4.921161857422715145e-04
8.463073852295410487e-10    1.000000008541777285e+00    9.152713997932920770e-08    -3.028081412884283531e-07    2.871896842572922433e-04    4.478923910313165157e-07    4.916580204065950457e-07    4.921158817448993174e-04
8.502994011976048762e-10    1.000000008455587341e+00    8.529413196507203893e-08    -2.983701534898023770e-07    2.871917011355352187e-04    4.208332017335522458e-07    4.610375736297499265e-07    4.921155791782444271e-04
8.542914171656688071e-10    1.000000008380124816e+00    7.847916301993284900e-08    -2.934228582758121727e-07    2.871932103894734613e-04    3.960432766852581942e-07    4.329691932278057287e-07    4.921152777373058104e-04
8.582834331337326346e-10    1.000000008332566193e+00    7.113141556966345902e-08    -2.880096376983080465e-07    2.871940087389843643e-04    3.736910943765265312e-07    4.076431154139900394e-07    4.921149772869269330e-04
8.622754491017964621e-10    1.000000008324378964e+00    6.330349877357920403e-08    -2.821769124056981541e-07    2.871940346156364224e-04    3.539292906074461432e-07    3.852317123015461436e-07    4.921146779745527852e-04
8.662674650698603930e-10    1.000000008360797610e+00    5.505125120804306927e-08    -2.759739622464397638e-07    2.871933615049951415e-04    3.368931791328862729e-07    3.658880525886106898e-07    4.921143801862822888e-04
8.702594810379242206e-10    1.000000008438853172e+00    4.643379110657696797e-08    -2.694528707186441954e-07    2.871921676423043056e-04    3.226992757397670390e-07    3.497443705184726030e-07    4.921140842517825100e-04
8.742514970059881515e-10    1.000000008546469754e+00    3.751337772974554331e-08    -2.626682917031910331e-07    2.871906999532800086e-04    3.114438443554918492e-07    3.369103830041013107e-07    4.921137900959659433e-04
8.782435129740519790e-10    1.000000008666495299e+00    2.835493413173343950e-08    -2.556772707839808408e-07    2.871892293815498103e-04    3.032015536485761293e-07    3.274716248790452555e-07    4.921134972338344791e-04
8.822355289421159099e-10    1.000000008782568228e+00    1.902557891357648979e-08    -2.485387826989242630e-07    2.871880023649250034e-04    2.980240564340369541e-07    3.214880517867628734e-07    4.921132051356260110e-04
8.862275449101797374e-10    1.000000008882665048e+00    9.593997827810560668e-09    -2.413131374390723187e-07    2.871871945826328298e-04    2.959392293500322866e-07    3.189928832096949196e-07    4.921129136366503374e-04
8.902195608782436683e-10    1.000000008956656083e+00    1.297125120112127561e-10    -2.340614291031318085e-07    2.871868907232299128e-04    2.969510170983458245e-07    3.199922573293690032e-07    4.921126231031078008e-04
8.942115768463074958e-10    1.000000008997249834e+00    -9.297686248308033509e-09    -2.268447622723519308e-07    2.871870896018669959e-04    3.010394502321219853e-07    3.244653547575293326e-07    4.921123342171252824e-04
8.982035928143713233e-10    1.000000009003961132e+00    -1.861930595262188486e-08    -2.197236413253309397e-07    2.871877107141343000e-04    3.081611097603935212e-07    3.323649425184288712e-07    4.921120474633361658e-04
9.021956087824352542e-10    1.000000008982444344e+00    -2.776759860273028695e-08    -2.127573016299992409e-07    2.871886114394184264e-04    3.182499383938863291e-07    3.436180754948781070e-07    4.921117627675085978e-04
9.061876247504990818e-10    1.000000008942445229e+00    -3.667710685936560023e-08    -2.060031284534767002e-07    2.871896194533419514e-04    3.312186929833287977e-07    3.581274774477363727e-07    4.921114795326125575e-04
9.101796407185630127e-10    1.000000008896271497e+00    -4.528498633467243884e-08    -1.995160504367834124e-07    2.871905620105040459e-04    3.469605740194025559e-07    3.757734377855168184e-07    4.921111971252280790e-04
9.141716566866268402e-10    1.000000008855986389e+00    -5.353133419882160713e-08    -1.933483275145983635e-07    2.871912974487363318e-04    3.653506022457203794e-07    3.964153084107583297e-07    4.921109153148037988e-04
9.181636726546907711e-10    1.000000008832886644e+00    -6.135941219595314402e-08    -1.875495657646482387e-07    2.871917327291739481e-04    3.862466254130115120e-07    4.198927633740609732e-07    4.921106343696480959e-04
9.221556886227545986e-10    1.000000008835942866e+00    -6.871590463404753228e-08    -1.821664097245754282e-07    2.871918287174019479e-04    4.094904008946680333e-07    4.460272180938922763e-07    4.921103547900525102e-04
9.261477045908185295e-10    1.000000008868580093e+00    -7.555106971710335882e-08    -1.772422617148777687e-07    2.871915963763306523e-04    4.349089365285391620e-07    4.746233409818445838e-07    4.921100770088631835e-04
9.301397205588823570e-10    1.000000008925507666e+00    -8.181886272018567579e-08    -1.728172185324773112e-07    2.871910960796640903e-04    4.623153522000621418e-07    5.054701098171939461e-07    4.921098011263260992e-04
9.341317365269461845e-10    1.000000008995149958e+00    -8.747708595564590457e-08    -1.689282549288849013e-07    2.871904302867732189e-04    4.915094247692652248e-07    5.383417140346031079e-07    4.921095268530409177e-04
9.381237524950100121e-10    1.000000009064503814e+00    -9.248756902050554169e-08    -1.656089503529485059e-07    2.871897231173828444e-04    5.222783621754971033e-07    5.729987684525356504e-07    4.921092537213535116e-04
9.421157684630740464e-10    1.000000009122683053e+00    -9.681649684249601129e-08    -1.628889607850300139e-07    2.871891011219001645e-04    5.543981997533110475e-07    6.091896476116099408e-07    4.921089814462020848e-04
9.461077844311378739e-10    1.000000009164495385e+00    -1.004347393939888044e-07    -1.607938488186069003e-07    2.871886722702178627e-04    5.876352930849057470e-07    6.466519133396714759e-07    4.921087100460179659e-04
9.500998003992017014e-10    1.000000009192235861e+00    -1.033181181139355965e-07    -1.593448768888115258e-07    2.871885060480907628e-04    6.217476739436362557e-07    6.851137951979824905e-07    4.921084397188889032e-04
9.540918163672655289e-10    1.000000009214045971e+00    -1.054475941146509538e-07    -1.585588218141963880e-07    2.871886157832451571e-04    6.564868004709201000e-07    7.242961321705591284e-07    4.921081706491768626e-04
9.580838323353293564e-10    1.000000009237593801e+00    -1.068095591552177453e-07    -1.584474797278967638e-07    2.871889557267139309e-04    6.915996795901171333e-07    7.639144964383204587e-07    4.921079029555580717e-04
9.620758483033933907e-10    1.000000009265632261e+00    -1.073962156736098500e-07    -1.590173306335281084e-07    2.871894409483701882e-04    7.268310725052668279e-07    8.036815555044169446e-07    4.921076366883384273e-04
9.660678642714572182e-10    1.000000009298439352e+00    -1.072055450530157437e-07    -1.602696138325026438e-07    2.871899651371469372e-04    7.619254641796161992e-07    8.433094152164893337e-07    4.921073718257910597e-04
9.700598802395210457e-10    1.000000009334343298e+00    -1.062413577480558664e-07    -1.622003788912897616e-07    2.871904172563186281e-04    7.966292571804367172e-07    8.825118668982602013e-07    4.921071082794146057e-04
9.740518962075848733e-10    1.000000009368784859e+00    -1.045133504919109198e-07    -1.648005560971124054e-07    2.871907066830731636e-04    8.306931183150240108e-07    9.210069474312092825e-07    4.921068458715630815e-04
9.780439121756489076e-10    1.000000009395507483e+00    -1.020370115623221211e-07    -1.680559241562899088e-07    2.871907850232081612e-04    8.638740323180926691e-07    9.585193673136536166e-07    4.921065843736568534e-04
9.820359281437127351e-10    1.000000009408573254e+00    -9.883344380777972118e-08    -1.719474135063098550e-07    2.871906566096404587e-04    8.959370883446508630e-07    9.947827254106186001e-07    4.921063236635861340e-04
9.860279441117765626e-10    1.000000009405208834e+00    -9.492906405668357365e-08    -1.764516139598109073e-07    2.871903769423435424e-04    9.266569929214794222e-07    1.029541460197274074e-06    4.921060638946532072e-04
9.900199600798403901e-10    1.000000009388267719e+00    -9.035523677927477152e-08    -1.815410686511968976e-07    2.871900338290160788e-04    9.558195828641473647e-07    1.062552585546544888e-06    4.921058053955239871e-04
9.940119760479042176e-10    1.000000009365552778e+00    -8.514786742810908277e-08    -1.871843620427310719e-07    2.871897226418949228e-04    9.832232208698750103e-07    1.093587386628679058e-06    4.921055484227094320e-04
9.980039920159682519e-10    1.000000009346522223e+00    -7.934710501295986824e-08    -1.933462715726098300e-07    2.871895243358228386e-04    1.008680139101782898e-06    1.122432665078884660e-06    4.921052929696685500e-04


==> data/Traction_Test/zero_newton_per_m2.dat <==
t   x_mag_avg   y_mag_avg   z_mag_avg   x_disp_avg  y_disp_avg  z_disp_avg  totalenergy
0.000000000000000000e+00    1.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    0.000000000000000000e+00    1.856383258345117859e-02
3.992015968063872749e-12    1.000000000000000000e+00    -2.907124448821028116e-09    2.808479090711967675e-09    3.613282751439418579e-05    7.291749249898702988e-09    7.050629549719879362e-09    1.358982171655766236e-02
7.984031936127745498e-12    9.999999999964881425e-01    -1.056203619140649226e-08    9.432393019979696589e-09    1.184180281951008936e-04    1.957050368110923891e-08    1.978511694055823445e-08    1.180832362782477038e-02
1.197604790419161825e-11    9.999999999855599953e-01    -2.057293365428886648e-08    1.803581719014092838e-08    2.306625267079478406e-04    4.082015975786903009e-08    4.213056024319372778e-08    1.051333814307899885e-02
1.596806387225549100e-11    9.999999999489520564e-01    -3.824376570177156407e-08    3.352884695458196386e-08    3.455122720015583971e-04    7.797025630406786582e-08    8.128296013905608984e-08    9.447960043409357744e-03
1.996007984031936375e-11    9.999999998570761051e-01    -6.416988083872495662e-08    5.565300091776834653e-08    4.362417014945028123e-04    1.312758037741372294e-07    1.382207237870182063e-07    8.529950205711411132e-03
2.395209580838323650e-11    9.999999997094100035e-01    -9.198460266764440373e-08    7.854428694158421456e-08    4.870087717200938986e-04    1.939712573458319482e-07    2.067510655310172569e-07    7.721391755951736297e-03
2.794411177644710924e-11    9.999999995525903351e-01    -1.152641085257270265e-07    9.689995244037070748e-08    4.936457663089822197e-04    2.578678935791373361e-07    2.786544569580163273e-07    7.001260024465189025e-03
3.193612774451098199e-11    9.999999994396103764e-01    -1.315435567812304853e-07    1.089604272536532455e-07    4.602806012087080120e-04    3.168169816478763980e-07    3.472395207407775182e-07    6.356170562587385928e-03
3.592814371257485474e-11    9.999999993997960024e-01    -1.404170143899576408e-07    1.145876963176292579e-07    3.970418034220624896e-04    3.665015718854754721e-07    4.074594147801835872e-07    5.776561907761875586e-03
3.992015968063872749e-11    9.999999994344267451e-01    -1.416975534509815922e-07    1.137157031930943872e-07    3.185430450010770455e-04    4.037205530381138478e-07    4.554097087721923710e-07    5.254968864498144564e-03
4.391217564870260024e-11    9.999999995214760018e-01    -1.360379743303364721e-07    1.070333441350594896e-07    2.413829969382512723e-04    4.268111700609111491e-07    4.888428611160755197e-07    4.785199879300996995e-03
4.790419161676647299e-11    9.999999996326744967e-01    -1.258397405132325924e-07    9.680462582185604618e-08    1.806434737066428119e-04    4.365365534497895891e-07    5.081334071971666206e-07    4.361925726792033678e-03
5.189620758483034574e-11    9.999999997450984557e-01    -1.148566810302684063e-07    8.643877849507053411e-08    1.467093328819836636e-04    4.364503151485284433e-07    5.167233235228704418e-07    3.980460504164742841e-03
5.588822355289421849e-11    9.999999998501529763e-01    -1.069888007519736376e-07    7.937007562100000441e-08    1.435415515852819931e-04    4.324872452700362100e-07    5.207396193003586083e-07    3.636635012479223425e-03
5.988023952095808478e-11    9.999999999480114754e-01    -1.052321726246463536e-07    7.815288785910836688e-08    1.686370437281716557e-04    4.320052450442011685e-07    5.279737339186592951e-07    3.326716341119210964e-03
6.387225548902196399e-11    1.000000000036076253e+00    -1.111015787920776240e-07    8.400038690769368333e-08    2.142829575943758572e-04    4.424949401095240734e-07    5.464648427319453359e-07    3.047351402257640618e-03
6.786427145708584320e-11    1.000000000103257625e+00    -1.243921210267122513e-07    9.659448751482010482e-08    2.695915677582910795e-04    4.701083798612937677e-07    5.828912748614947273e-07    2.795523472300033563e-03
7.185628742514970949e-11    1.000000000130137678e+00    -1.432012855168509691e-07    1.141036351446942047e-07    3.228805690798119184e-04    5.182769593680619011e-07    6.410757631018250631e-07    2.568516185296256058e-03
7.584830339321357577e-11    1.000000000104192877e+00    -1.642708336390562944e-07    1.334950311718530309e-07    3.639884853939109768e-04    5.868161894459520496e-07    7.210115580456766315e-07    2.363882543184114750e-03
7.984031936127745498e-11    1.000000000038289594e+00    -1.836507501803057868e-07    1.511528639953103359e-07    3.861074532883032226e-04    6.718236115660861604e-07    8.187163560094264492e-07    2.179417346116144325e-03
8.383233532934133420e-11    9.999999999486155478e-01    -1.975317486784762071e-07    1.636470438379009329e-07    3.867969516936892020e-04    7.663968332216979898e-07    9.269487945396150890e-07    2.013132829645776067e-03
8.782435129740520048e-11    9.999999998605635376e-01    -2.030192148658833826e-07    1.684297444754905786e-07    3.680355037407093653e-04    8.619360339990813008e-07    1.036559570879725283e-06    1.863237108452380332e-03
9.181636726546906677e-11    9.999999998074378116e-01    -1.986716356517675735e-07    1.643004752500212410e-07    3.353946371457025523e-04    9.496923401768409388e-07    1.138132866000037013e-06    1.728114663162373318e-03
9.580838323353294598e-11    9.999999998092246045e-01    -1.847212531938339292e-07    1.515795507142065016e-07    2.965945488484320481e-04    1.022248031147332477e-06    1.223585117647040986e-06    1.606309116358030191e-03
9.980039920159682519e-11    9.999999998589186312e-01    -1.629745052670076743e-07    1.319971472136311503e-07    2.597898166795306585e-04    1.074693811563925688e-06    1.287457668926906804e-06    1.496507909401531512e-03
1.037924151696606915e-10    9.999999999397874983e-01    -1.364324854434591491e-07    1.083375922811584282e-07    2.319427625757340683e-04    1.105336529987640078e-06    1.327712445592968959e-06    1.397528053476466189e-03
1.077844311377245578e-10    1.000000000042212456e+00    -1.087100993167630721e-07    8.390753422043439829e-08    2.175880254841205692e-04    1.115844339267643970e-06    1.345922740441290836e-06    1.308303170492857055e-03
1.117764471057884370e-10    1.000000000162994063e+00    -8.336168604859500954e-08    6.192474814893991039e-08    2.181891579139943885e-04    1.110820317069286582e-06    1.346842741480521049e-06    1.227871981434576357e-03
1.157684630738523162e-10    1.000000000300261593e+00    -6.324220642992255495e-08    4.494287394137285977e-08    2.321555874438522454e-04    1.096886565684675688e-06    1.337442303003871080e-06    1.155367937171239076e-03
1.197604790419161696e-10    1.000000000446348514e+00    -5.002445365254017404e-08    3.442105270654342505e-08    2.554527803143608489e-04    1.081446795421498583e-06    1.325587348512554580e-06    1.090009769831294922e-03
1.237524950099800488e-10    1.000000000584145621e+00    -4.395686293764114373e-08    3.051382987089964858e-08    2.826283642318742537e-04    1.071353341198609180e-06    1.318609023279733666e-06    1.031093031279747742e-03
1.277445109780439280e-10    1.000000000692498947e+00    -4.389513375888921946e-08    3.210930912711919988e-08    3.080129331537653911e-04    1.071718009046173931e-06    1.322020422700637885e-06    9.779827141808308637e-04
1.317365269461078072e-10    1.000000000754854623e+00    -4.758724373430366422e-08    3.709768527255642335e-08    3.268444414614627260e-04    1.085077238192441239e-06    1.338607962395403304e-06    9.301065766185842489e-04
1.357285429141716864e-10    1.000000000771079645e+00    -5.214877758740971010e-08    4.281056086682707891e-08    3.361051028323982582e-04    1.111051297711419670e-06    1.368048883853147727e-06    8.869489220541030249e-04
1.397205588822355398e-10    1.000000000755637108e+00    -5.462935461376388460e-08    4.654047699620541319e-08    3.349365208396599546e-04    1.146537843215029378e-06    1.407100877529475159e-06    8.480448442024149510e-04
1.437125748502994190e-10    1.000000000729632577e+00    -5.256000722590949159e-08    4.603806653364760436e-08    3.245939177344174596e-04    1.186376149675848191e-06    1.450299070015354297e-06    8.129751759614069727e-04
1.477045908183632982e-10    1.000000000722998328e+00    -4.438080777133238210e-08    3.989686482718500605e-08    3.079936321855566744e-04    1.224335534985939802e-06    1.491006086620541682e-06    7.813618859121690928e-04
1.516966067864271515e-10    1.000000000748752615e+00    -2.967850455940096457e-08    2.776393822336048029e-08    2.889820249342766136e-04    1.254234735601398580e-06    1.522608203574981893e-06    7.528641657257149509e-04
1.556886227544910308e-10    1.000000000801386069e+00    -9.204803316246688031e-09    1.035006747041632881e-08    2.714955190970461791e-04    1.270987724770107033e-06    1.539639275602226560e-06    7.271749323809163171e-04
1.596806387225549100e-10    1.000000000874254891e+00    1.531383880773681771e-08    -1.074871177478098030e-08    2.587858511814235046e-04    1.271399858054516871e-06    1.538641600480145814e-06    7.040174354565470471e-04
1.636726546906187892e-10    1.000000000959674340e+00    4.152645871047410143e-08    -3.337454023095454948e-08    2.528549137853528883e-04    1.254594488938999696e-06    1.518633652213234880e-06    6.831422257910803580e-04
1.676646706586826684e-10    1.000000001045567855e+00    6.689533707816600961e-08    -5.520890613869145232e-08    2.541884786048249608e-04    1.222023456542013071e-06    1.481131865556769332e-06    6.643244018701767754e-04
1.716566866267465218e-10    1.000000001120249005e+00    8.913587403104662066e-08    -7.417407423926264409e-08    2.618111439326759222e-04    1.177087964840467476e-06    1.429753224561210358e-06    6.473611217197176903e-04
1.756487025948104010e-10    1.000000001181939435e+00    1.065801829443830036e-07    -8.876391654853375849e-08    2.736200925271616859e-04    1.124460263201297538e-06    1.369494839864438833e-06    6.320695331173965511e-04
1.796407185628742802e-10    1.000000001238348535e+00    1.184081951621092979e-07    -9.825236179073643555e-08    2.869052950965289778e-04    1.069242380126682104e-06    1.305835286805812669e-06    6.182848837353245889e-04
1.836327345309381335e-10    1.000000001299125030e+00    1.247145519674863804e-07    -1.027520537685726290e-07    2.989365931961373646e-04    1.016116285998688895e-06    1.243823929492771305e-06    6.058586963177183546e-04
1.876247504990020127e-10    1.000000001371248226e+00    1.264114024819705170e-07    -1.031225408332290385e-07    3.074968459810117362e-04    9.686305523997256502e-07    1.187313995978381600e-06    5.946571049784293329e-04
1.916167664670658920e-10    1.000000001457149512e+00    1.249974490661095766e-07    -1.007563306571584138e-07    3.112627273704415224e-04    9.287334231602189370e-07    1.138457865534377975e-06    5.845594130704866815e-04
1.956087824351297712e-10    1.000000001559631091e+00    1.222443600344067975e-07    -9.729064241681280921e-08    3.099740777750107940e-04    8.966128847346376698e-07    1.097530606344330258e-06    5.754567963014909065e-04
1.996007984031936504e-10    1.000000001678210015e+00    1.198622948474343608e-07    -9.430105277348786424e-08    3.043797309981106426e-04    8.708473813956008302e-07    1.063085871508433144e-06    5.672511440045478227e-04
2.035928143712575037e-10    1.000000001805518623e+00    1.192052042732312426e-07    -9.303221051130482410e-08    2.959923877388469650e-04    8.488153209137830779e-07    1.032390431514133299e-06    5.598540397504991536e-04
2.075848303393213830e-10    1.000000001925278603e+00    1.210634485350512979e-07    -9.420844003489215929e-08    2.867190410132026577e-04    8.272725762180258003e-07    1.002039336011194247e-06    5.531858280971710048e-04
2.115768463073852622e-10    1.000000002014085121e+00    1.255720256176725642e-07    -9.795105006660131140e-08    2.784511394225762750e-04    8.029862637925711796e-07    9.686327762850446096e-07    5.471747322764294787e-04
2.155688622754491155e-10    1.000000002060869253e+00    1.322405517771751608e-07    -1.038066416987377730e-07    2.726981386976309461e-04    7.733131995896679069e-07    9.293957073678422046e-07    5.417559972002229966e-04
2.195608782435129947e-10    1.000000002068420546e+00    1.400886815703374446e-07    -1.108718769575279207e-07    2.703314545620387910e-04    7.366321729436365156e-07    8.826407667970028341e-07    5.368711997599694878e-04
2.235528942115768740e-10    1.000000002043874403e+00    1.478546731734880453e-07    -1.179851670363680786e-07    2.714778330402173225e-04    6.925693672003074040e-07    8.280108594242391582e-07    5.324676489600177866e-04
2.275449101796407532e-10    1.000000002006045108e+00    1.542335080798344354e-07    -1.239454683337701758e-07    2.755680698970778327e-04    6.419972273300410453e-07    7.664794149317946445e-07    5.284978877705329278e-04
2.315369261477046324e-10    1.000000001979503672e+00    1.581006157731070090e-07    -1.277175643759354690e-07    2.815163140512780314e-04    5.868289742622433113e-07    7.001325253956435947e-07    5.249192074147849933e-04
2.355289421157685116e-10    1.000000001983501585e+00    1.586853894083368519e-07    -1.285907629154157436e-07    2.879822303365348339e-04    5.296617377470782889e-07    6.317881981787433238e-07    5.216931317547006224e-04
2.395209580838323391e-10    1.000000002024902246e+00    1.556691864634146129e-07    -1.262692711982775033e-07    2.936568573841951573e-04    4.733404502268912942e-07    5.645305892922234609e-07    5.187849415558225654e-04
2.435129740518962183e-10    1.000000002105883246e+00    1.491988561248446545e-07    -1.208847816920500185e-07    2.975141726278003715e-04    4.205206804518719483e-07    5.012430835282991811e-07    5.161633030381793325e-04
2.475049900199600975e-10    1.000000002225166051e+00    1.398208403224961947e-07    -1.129359694196457511e-07    2.989828083228844211e-04    3.733040925613022727e-07    4.442182023064106011e-07    5.137999456090716274e-04
2.514970059880239767e-10    1.000000002373978125e+00    1.283565192304243992e-07    -1.031737959240384914e-07    2.980124066754914649e-04    3.329980776957056307e-07    3.949001978784567006e-07    5.116693794754771608e-04
2.554890219560878559e-10    1.000000002535339050e+00    1.157455830009224510e-07    -9.245815789828382077e-08    2.950320886646957334e-04    3.000252210814571957e-07    3.537875254071332306e-07    5.097486533711283315e-04
2.594810379241517352e-10    1.000000002690226708e+00    1.028874264150659669e-07    -8.161217180045397161e-08    2.908197214161225273e-04    2.739812816467493701e-07    3.204944651002912722e-07    5.080171092686744426e-04
2.634730538922156144e-10    1.000000002824450229e+00    9.050709306171468581e-08    -7.129847944396270887e-08    2.863162169779769821e-04    2.538174931931481725e-07    2.939450758159202989e-07    5.064561371489116571e-04
2.674650698602794936e-10    1.000000002928469023e+00    7.906562208772499874e-08    -6.193637199923383785e-08    2.824263980921345703e-04    2.381043759812228015e-07    2.726537715907739988e-07    5.050489514320132727e-04
2.714570858283433728e-10    1.000000002993652659e+00    6.872489344523193400e-08    -5.366865846366797857e-08    2.798465371478579757e-04    2.253244041962017584e-07    2.550372613341826117e-07    5.037804036857432581e-04
2.754491017964072003e-10    1.000000003014586136e+00    5.936635063038469270e-08    -4.637893854756048624e-08    2.789494516312876677e-04    2.141437155321115636e-07    2.397036638186206121e-07    5.026368168456204306e-04
2.794411177644710795e-10    1.000000002989591685e+00    5.065510513677526357e-08    -3.975017717479822094e-08    2.797438599278067998e-04    2.036211030426997221e-07    2.256749077316265289e-07    5.016058435493820581e-04
2.834331337325349587e-10    1.000000002929812393e+00    4.213190336365115799e-08    -3.334919301469076244e-08    2.819085720369408584e-04    1.933283846671681602e-07    2.125144549985409617e-07    5.006763559834892432e-04
2.874251497005988379e-10    1.000000002862238668e+00    3.331480124504461031e-08    -2.671965603637724927e-08    2.848874466502641901e-04    1.833734572326874419e-07    2.003509222788732102e-07    4.998383642185405887e-04
2.914171656686627172e-10    1.000000002811696431e+00    2.379279582841467756e-08    -1.946882562935137029e-08    2.880207473976865973e-04    1.743327852672424064e-07    1.898055365438735391e-07    4.990828836181606049e-04
2.954091816367265964e-10    1.000000002798436816e+00    1.329666891851272419e-08    -1.133378046337812053e-08    2.906837100182849652e-04    1.671144628118774322e-07    1.818464781853311127e-07    4.984018081328824316e-04
2.994011976047904756e-10    1.000000002837818425e+00    1.738052066345825552e-09    -2.218024181113137950e-09    2.924046247861208036e-04    1.627817956999298790e-07    1.776012923559292832e-07    4.977878094267672261e-04
3.033932135728543031e-10    1.000000002934690491e+00    -1.078600958310996568e-08    7.803613663888564344e-09    2.929415152365189901e-04    1.623703110143578245e-07    1.781627761808318066e-07    4.972342580186132465e-04
3.073852295409181823e-10    1.000000003078953092e+00    -2.401907880450247330e-08    1.850841030947820881e-08    2.923065806683015715e-04    1.667274699542473224e-07    1.844188087346661622e-07    4.967351733671864856e-04
3.113772455089820615e-10    1.000000003252350833e+00    -3.759345742150641279e-08    2.956862231916103867e-08    2.907387879006749542e-04    1.763960118554293734e-07    1.969292791506639827e-07    4.962851799076017922e-04
3.153692614770459407e-10    1.000000003434198259e+00    -5.108896974436995517e-08    4.060567089567261696e-08    2.886350232429184715e-04    1.915535592038777708e-07    2.158630636474998003e-07    4.958794469381322964e-04
3.193612774451098199e-10    1.000000003599490705e+00    -6.409291912997818604e-08    5.124604742721661747e-08    2.864573305674391430e-04    2.120116131259330257e-07    2.409974311391128787e-07    4.955136324246910097e-04
3.233532934131736991e-10    1.000000003721282837e+00    -7.625148155473659118e-08    6.116899744399303096e-08    2.846366206062426150e-04    2.372664343303624251e-07    2.717726450602907104e-07    4.951838218807415835e-04
3.273453093812375784e-10    1.000000003780580959e+00    -8.730490505560694478e-08    7.013967710128539173e-08    2.834919242730930388e-04    2.665863785662281816e-07    3.073849598063564989e-07    4.948864686800284263e-04
3.313373253493014576e-10    1.000000003775782575e+00    -9.710301315400255436e-08    7.802382934164594773e-08    2.831793485637987490e-04    2.991187164673311011e-07    3.468999399135899969e-07    4.946183560413914106e-04
3.353293413173653368e-10    1.000000003723758191e+00    -1.056023494944782638e-07    8.478612237860385673e-08    2.836777451239144753e-04    3.339983854590054776e-07    3.893671720725254064e-07    4.943765839820394139e-04
3.393213572854291643e-10    1.000000003650151070e+00    -1.128490973510711102e-07    9.047515938772924119e-08    2.848102882614907193e-04    3.704426788554933775e-07    4.339196506704296066e-07    4.941585525988259316e-04
3.433133732534930435e-10    1.000000003584627928e+00    -1.189519328317047844e-07    9.519851348567339037e-08    2.862942068065968924e-04    4.078194489233158521e-07    4.798460963583753767e-07    4.939619339848523583e-04
3.473053892215569227e-10    1.000000003552057537e+00    -1.240497769999880232e-07    9.909286468429960992e-08    2.878062238782861781e-04    4.456831549286016484e-07    5.266284516570158664e-07    4.937846347139490839e-04
3.512974051896208019e-10    1.000000003568274121e+00    -1.282812624359713584e-07    1.022948243015337772e-07    2.890494385978211378e-04    4.837785139855648820e-07    5.739460393358094468e-07    4.936247598583163665e-04
3.552894211576846811e-10    1.000000003641010382e+00    -1.317607285374177654e-07    1.049187723798099919e-07    2.898084692993928182e-04    5.220165144200635627e-07    6.216506642945621507e-07    4.934805881899302724e-04
3.592814371257485604e-10    1.000000003760197265e+00    -1.345631958897761666e-07    1.070421511925373437e-07    2.899833214296521056e-04    5.604300354511387120e-07    6.697202823410630124e-07    4.933505594737521956e-04
3.632734530938124396e-10    1.000000003900006984e+00    -1.367174781530838206e-07    1.086980011650366161e-07    2.895975090044678596e-04    5.991168927723876221e-07    7.182002063688039339e-07    4.932332745301004065e-04
3.672654690618762671e-10    1.000000004036192935e+00    -1.382073201842888897e-07    1.098750480220608126e-07    2.887813109226633739e-04    6.381808564356781687e-07    7.671417477693681358e-07    4.931274824701653786e-04
3.712574850299401463e-10    1.000000004152905131e+00    -1.389800460365975400e-07    1.105255439380242338e-07    2.877359013017535090e-04    6.776793661326821993e-07    8.165485312668881250e-07    4.930320593460327727e-04
3.752495009980040255e-10    1.000000004241298646e+00    -1.389593308929017928e-07    1.105777499080369768e-07    2.866872277837245958e-04    7.175840140926276583e-07    8.663348071841005163e-07    4.929459897225288174e-04
3.792415169660679047e-10    1.000000004297855183e+00    -1.380594111314832445e-07    1.099487869162661434e-07    2.858396263838867881e-04    7.577559543243344918e-07    9.163003908183028119e-07    4.928683538598831659e-04
3.832335329341317839e-10    1.000000004326928149e+00    -1.361986344989752607e-07    1.085575617902948629e-07    2.853381913667443889e-04    7.979384303641330908e-07    9.661234541804924581e-07    4.927983188552038712e-04
3.872255489021956631e-10    1.000000004335240389e+00    -1.333106956527909552e-07    1.063361361475584966e-07    2.852463789007400607e-04    8.377668233790800466e-07    1.015370911627131642e-06    4.927351330968885498e-04
3.912175648702595423e-10    1.000000004329479220e+00    -1.293534414574469644e-07    1.032389302438481062e-07    2.855417087074784408e-04    8.767917676648684624e-07    1.063522466430313101e-06    4.926781200527879977e-04
3.952095808383234216e-10    1.000000004317641134e+00    -1.243148700649131541e-07    9.924854711422330818e-08    2.861286070176647799e-04    9.145117749697866867e-07    1.110004293270901434e-06    4.926266711839036175e-04
3.992015968063873008e-10    1.000000004312190605e+00    -1.182150387944492302e-07    9.437782635908434881e-08    2.868641912761325840e-04    9.504103276920974062e-07    1.154228173911165752e-06    4.925802406503035618e-04
4.031936127744511283e-10    1.000000004326678127e+00    -1.111050976732097518e-07    8.866888605690115362e-08    2.875907173253107528e-04    9.839941951295994646e-07    1.195631256575751505e-06    4.925383377850445568e-04
4.071856287425150075e-10    1.000000004366908835e+00    -1.030641986771911210e-07    8.219030346762266777e-08    2.881677315509080474e-04    1.014827685702311818e-06    1.233711990589111011e-06    4.925005179841551251e-04
4.111776447105788867e-10    1.000000004429822065e+00    -9.419485127874172757e-08    7.503265827163691271e-08    2.884977066069175354e-04    1.042558374934033572e-06    1.268057948802276264e-06    4.924663776253411507e-04
4.151696606786427659e-10    1.000000004508287299e+00    -8.461676057840043061e-08    6.730211939021911642e-08    2.885407789183133112e-04    1.066933275586818080e-06    1.298363491435588121e-06    4.924355521417714829e-04
4.191616766467066451e-10    1.000000004592410230e+00    -7.445923096078222507e-08    5.911280918063694600e-08    2.883168311101513988e-04    1.087804131888678000e-06    1.324436262320563443e-06    4.924077147577316698e-04
4.231536926147705243e-10    1.000000004676902421e+00    -6.385350780186881524e-08    5.057906741556274557e-08    2.878957311688934233e-04    1.105121640174058659e-06    1.346192108285172789e-06    4.923825720062308771e-04
4.271457085828344036e-10    1.000000004756981697e+00    -5.292550922309602352e-08    4.180904696989568056e-08    2.873788058211398217e-04    1.118919662642043094e-06    1.363639596578614152e-06    4.923598593969743132e-04
4.311377245508982311e-10    1.000000004822943600e+00    -4.178972928047172196e-08    3.289884661545264346e-08    2.868760529971752611e-04    1.129292327701776478e-06    1.376856570418155715e-06    4.923393393796943272e-04
4.351297405189621103e-10    1.000000004869583847e+00    -3.054438766713840216e-08    2.392786563699019790e-08    2.864838908339617475e-04    1.136367119736077437e-06    1.385962657890731067e-06    4.923207967095748075e-04
4.391217564870259895e-10    1.000000004899120887e+00    -1.926841175684576887e-08    1.495662139885209626e-08    2.862677251973683450e-04    1.140277736878273888e-06    1.391090703931170378e-06    4.923040357851290322e-04
4.431137724550898687e-10    1.000000004917581675e+00    -8.021335403497975289e-09    6.027179437662983420e-09    2.862522735442744946e-04    1.141140539417313820e-06    1.392361469214476674e-06    4.922888801470471634e-04
4.471057884231537479e-10    1.000000004929385566e+00    3.153895327831291374e-09    -2.833474222371046140e-09    2.864207775648454227e-04    1.139037238800750432e-06    1.389864708844289948e-06    4.922751708806803999e-04
4.510978043912176271e-10    1.000000004942109388e+00    1.422576783857404906e-08    -1.160866928411667844e-08    2.867223489609512237e-04    1.134006065017584981e-06    1.383649215378709162e-06    4.922627656294032306e-04
4.550898203592815063e-10    1.000000004965616140e+00    2.516812079993944333e-08    -2.028584668581834200e-08    2.870852174050687400e-04    1.126042491378298864e-06    1.373723139047855297e-06    4.922515374528562814e-04
4.590818363273453855e-10    1.000000005007052328e+00    3.595294087292211734e-08    -2.884956301955386800e-08    2.874327483261649861e-04    1.115109597443623241e-06    1.360063538395926480e-06    4.922413718759257022e-04
4.630738522954092648e-10    1.000000005067428477e+00    4.654326787483426696e-08    -3.727507504671951372e-08    2.876988302653489538e-04    1.101155516857408183e-06    1.342634280879181144e-06    4.922321643818994763e-04
4.670658682634730923e-10    1.000000005141410409e+00    5.688774876104962560e-08    -4.552307951618658846e-08    2.878397052517840215e-04    1.084135250716557362e-06    1.321409031025035333e-06    4.922238194417519414e-04
4.710578842315370232e-10    1.000000005218612431e+00    6.691769284800588221e-08    -5.353741622444516097e-08    2.878402791326556106e-04    1.064034414415139110e-06    1.296396114731599165e-06    4.922162509326244700e-04
4.750499001996008507e-10    1.000000005284140459e+00    7.654750873148058713e-08    -6.124587792248825203e-08    2.877142437647359392e-04    1.040890308675980842e-06    1.267660926850664265e-06    4.922093824141737491e-04
4.790419161676646782e-10    1.000000005324294561e+00    8.567775082576433478e-08    -6.856335091984725012e-08    2.874985952198444049e-04    1.014807410705350164e-06    1.235342761471756965e-06    4.922031468005389323e-04
4.830339321357286091e-10    1.000000005337625231e+00    9.420071719503014679e-08    -7.539706670514022260e-08    2.872441347245991827e-04    9.859650872005492904e-07    1.199663585120586011e-06    4.921974834778812015e-04
4.870259481037924366e-10    1.000000005333697928e+00    1.020084209675330827e-07    -8.165392077995759809e-08    2.870042178269202300e-04    9.546166200314967900e-07    1.160926844105129646e-06    4.921923361137114277e-04
4.910179640718563675e-10    1.000000005330594188e+00    1.090009727738603274e-07    -8.724858661797629554e-08    2.868241153028348563e-04    9.210794076335703803e-07    1.119507484180874439e-06    4.921876527894591480e-04
4.950099800399201951e-10    1.000000005346910470e+00    1.150943859425677338e-07    -9.211015499054032484e-08    2.867329848937156199e-04    8.857178923253538742e-07    1.075833765399467003e-06    4.921833874693357916e-04
4.990019960079841260e-10    1.000000005390273117e+00    1.202267831687981440e-07    -9.618762716924209069e-08    2.867397907755129356e-04    8.489218176116910709e-07    1.030363891210465773e-06    4.921794999198298489e-04
5.029940119760479535e-10    1.000000005459763974e+00    1.243614872591970887e-07    -9.945257857587724140e-08    2.868335560978907818e-04    8.110826917295187213e-07    9.835609157322913079e-07    4.921759541441411614e-04
5.069860279441118844e-10    1.000000005551462401e+00    1.274869191324287633e-07    -1.018990269890793069e-07    2.869874501123816611e-04    7.725729142564876359e-07    9.358699570270804686e-07    4.921727174242253094e-04
5.109780439121757119e-10    1.000000005656391799e+00    1.296137584967768635e-07    -1.035404884816703638e-07    2.871655671190814925e-04    7.337297175839757205e-07    8.877005907629992428e-07    4.921697594367919733e-04
5.149700598802395394e-10    1.000000005757853083e+00    1.307698765241324991e-07    -1.044050022220567097e-07    2.873308230973833574e-04    6.948458321632944259e-07    8.394157242786166999e-07    4.921670517722152643e-04
5.189620758483034703e-10    1.000000005837712092e+00    1.309933722063994960e-07    -1.045289337070210788e-07    2.874523074667745867e-04    6.561676408758225325e-07    7.913293427424976215e-07    4.921645688687171193e-04
5.229540918163672978e-10    1.000000005884964738e+00    1.303251446864148973e-07    -1.039498913909076269e-07    2.875106853733534382e-04    6.179008038511469816e-07    7.437117845590150041e-07    4.921622887461032892e-04
5.269461077844312287e-10    1.000000005896118038e+00    1.288025155879057490e-07    -1.027010734277061114e-07    2.875008206255875521e-04    5.802222079053085516e-07    6.968017673751785235e-07    4.921601926983310915e-04
5.309381237524950563e-10    1.000000005875180786e+00    1.264549594541669563e-07    -1.008075068134049119e-07    2.874313770341427776e-04    5.432949013270479776e-07    6.508214974591230168e-07    4.921582640639905358e-04
5.349301397205589872e-10    1.000000005833129091e+00    1.233021499067164628e-07    -9.828441517220061210e-08    2.873217745484019201e-04    5.072834444089009991e-07    6.059927884560016602e-07    4.921564871120566323e-04
5.389221556886228147e-10    1.000000005787851975e+00    1.193544870388605127e-07    -9.513762797194077814e-08    2.871973390987173622e-04    4.723674626896455888e-07    5.625516195801207570e-07    4.921548463451461651e-04
5.429141716566867456e-10    1.000000005758828525e+00    1.146159163597944085e-07    -9.136648582820255593e-08    2.870837796193097995e-04    4.387509820509996387e-07    5.207577056566455093e-07    4.921533270470252602e-04
5.469061876247505731e-10    1.000000005760776522e+00    1.090891398074937334e-07    -8.696880282463345131e-08    2.870021448331677716e-04    4.066652740721534265e-07    4.808976762418571938e-07    4.921519163696697324e-04
5.508982035928144006e-10    1.000000005803458825e+00    1.027817110606897757e-07    -8.194625130750238960e-08    2.869651811389851330e-04    3.763653847754133061e-07    4.432813570435341404e-07    4.921506037672361946e-04
5.548902195608783315e-10    1.000000005888409982e+00    9.571138347667533715e-08    -7.630940306410754767e-08    2.869756595163443376e-04    3.481216226051202621e-07    4.082325766469340898e-07    4.921493809440715284e-04
5.588822355289421590e-10    1.000000006005927755e+00    8.791015313514203896e-08    -7.008133252179184737e-08    2.870268327895867614e-04    3.222066665825492395e-07    3.760753833758987668e-07    4.921482406088393624e-04
5.628742514970060899e-10    1.000000006140425279e+00    7.942703190552316009e-08    -6.330043903397326929e-08    2.871046879508310618e-04    2.988801334376478878e-07    3.471173777022989072e-07    4.921471753678904187e-04
5.668662674650699175e-10    1.000000006271619890e+00    7.032874068622232987e-08    -5.602084633465798570e-08    2.871913995464566924e-04    2.783734585970965212e-07    3.216335460897319185e-07    4.921461772984828077e-04
5.708582834331338484e-10    1.000000006381103201e+00    6.069771526967276836e-08    -4.831067316619661245e-08    2.872691899868126219e-04    2.608777516851857945e-07    2.998525986024945645e-07    4.921452385644897081e-04
5.748502994011976759e-10    1.000000006459788704e+00    5.062814024584108907e-08    -4.024844034594606199e-08    2.873237785740291681e-04    2.465354735443428373e-07    2.819480568283063682e-07    4.921443524110308276e-04
5.788423153692615034e-10    1.000000006504772498e+00    4.022089477829494569e-08    -3.191826132298191026e-08    2.873468118563345022e-04    2.354367990485339337e-07    2.680339934939088598e-07    4.921435136613629092e-04
5.828343313373254343e-10    1.000000006513358519e+00    2.957847154454436914e-08    -2.340545236773884976e-08    2.873369131988145965e-04    2.276213452021798870e-07    2.581665162164176090e-07    4.921427186481529140e-04
5.868263473053892618e-10    1.000000006483675374e+00    1.880022069825420435e-08    -1.479209367743357599e-08    2.872992795875764808e-04    2.230841714235864854e-07    2.523501584731866946e-07    4.921419646197908128e-04
5.908183632734531927e-10    1.000000006423519494e+00    7.977987799292899330e-09    -6.153234457232451236e-09    2.872440138612437259e-04    2.217852185458133078e-07    2.505478801739974710e-07    4.921412485730874368e-04
5.948103792415170202e-10    1.000000006349736070e+00    -2.806252691462542272e-09    2.445372708253662990e-09    2.871836599777777147e-04    2.236599998840874114e-07    2.526924603834141734e-07    4.921405665137734611e-04
5.988023952095809512e-10    1.000000006283967569e+00    -1.348085730848474483e-08    1.094747047111010312e-08    2.871305141146766903e-04    2.286299879848179793e-07    2.586970930670582718e-07    4.921399140009673039e-04
6.027944111776447787e-10    1.000000006246970718e+00    -2.398331598001626127e-08    1.930488735772853323e-08    2.870942501865513257e-04    2.366111541919515126e-07    2.684647385976484396e-07    4.921392871536661327e-04
6.067864271457086062e-10    1.000000006255797880e+00    -3.425783435298392907e-08    2.747565944820361729e-08    2.870802885887606317e-04    2.475191778351041438e-07    2.818940671636564279e-07    4.921386834082257722e-04
6.107784431137725371e-10    1.000000006319423429e+00    -4.425250668398335393e-08    3.542117126841072019e-08    2.870891464047870315e-04    2.612710231030299790e-07    2.988813011038030883e-07    4.921381015546329044e-04
6.147704590818363646e-10    1.000000006433445998e+00    -5.391619083760092986e-08    4.310330786446983598e-08    2.871168220646848454e-04    2.777827358127253185e-07    3.193180095626739884e-07    4.921375407971269366e-04
6.187624750499002955e-10    1.000000006582169254e+00    -6.319580177190989790e-08    5.048183163375090882e-08    2.871560297254641689e-04    2.969647811564651029e-07    3.430863397185340701e-07    4.921369997702419686e-04
6.227544910179641230e-10    1.000000006743462677e+00    -7.203437785687930765e-08    5.751269677428293112e-08    2.871979421393349124e-04    3.187156722597768601e-07    3.700524657185322819e-07    4.921364763194061237e-04
6.267465069860280539e-10    1.000000006890882087e+00    -8.037101557438705760e-08    6.414776467044009451e-08    2.872340794939874371e-04    3.429150952250978917e-07    4.000593677650981569e-07    4.921359679243587091e-04
6.307385229540918814e-10    1.000000007002055158e+00    -8.814205501637315719e-08    7.033554415604286018e-08    2.872579374367850626e-04    3.694176566143348938e-07    4.329207965676971153e-07    4.921354725823319813e-04
6.347305389221558124e-10    1.000000007063206908e+00    -9.528281844430267060e-08    7.602310480327041955e-08    2.872660622557902011e-04    3.980488890071597452e-07    4.684170365029028927e-07    4.921349892948724504e-04
6.387225548902196399e-10    1.000000007070668495e+00    -1.017300151455139472e-07    8.115813992396822773e-08    2.872584315387623319e-04    4.286042687720411868e-07    5.062938591152001719e-07    4.921345177947131135e-04
6.427145708582834674e-10    1.000000007033565064e+00    -1.074248151504482200e-07    8.569180219758523855e-08    2.872381158844948068e-04    4.608507935339677886e-07    5.462642707551599955e-07    4.921340576586199318e-04
6.467065868263473983e-10    1.000000006970407362e+00    -1.123159868930927198e-07    8.958149622513600969e-08    2.872103629384239803e-04    4.945310970307596086e-07    5.880131848669059201e-07    4.921336077473683398e-04
6.506986027944112258e-10    1.000000006901192728e+00    -1.163619801271916720e-07    9.279294025008803598e-08    2.871813544942697274e-04    5.293694694743425410e-07    6.312042359240337454e-07    4.921331666010356600e-04
6.546906187624751567e-10    1.000000006843342781e+00    -1.195322052542698315e-07    9.530125654144228294e-08    2.871569112138413604e-04    5.650792550267179858e-07    6.754875857333649342e-07    4.921327330948546208e-04
6.586826347305389842e-10    1.000000006813523079e+00    -1.218075450176158419e-07    9.709124388591980671e-08    2.871413831246851693e-04    6.013703180976676433e-07    7.205085995243344489e-07    4.921323067604367650e-04
6.626746506986029151e-10    1.000000006824599108e+00    -1.231799944401497125e-07    9.815733570287841604e-08    2.871369288206149944e-04    6.379556589649248477e-07    7.659152442731297689e-07    4.921318875464700563e-04
6.666666666666667427e-10    1.000000006878123404e+00    -1.236516748758719406e-07    9.850254971255892018e-08    2.871433124836540360e-04    6.745568542533924965e-07    8.113642315629957242e-07    4.921314754054905089e-04
6.706586826347306736e-10    1.000000006962949994e+00    -1.232328492998563178e-07    9.813670936860927388e-08    2.871581981304549992e-04    7.109073290637175804e-07    8.565249119249316258e-07    4.921310698160408963e-04
6.746506986027945011e-10    1.000000007061246698e+00    -1.219399156019693499e-07    9.707447210159546549e-08    2.871778257092913109e-04    7.467538927773665219e-07    9.010815117479480865e-07    4.921306697732754894e-04
6.786427145708583286e-10    1.000000007157584081e+00    -1.197938965967817354e-07    9.533411311112655187e-08    2.871978830072115609e-04    7.818566194533199156e-07    9.447334198461686869e-07    4.921302743126265613e-04
6.826347305389222595e-10    1.000000007241414357e+00    -1.168192081379087649e-07    9.293614861159259572e-08    2.872144024247071559e-04    8.159875171175911843e-07    9.871936932188156526e-07    4.921298829466242385e-04
6.866267465069860870e-10    1.000000007308186500e+00    -1.130427021788703623e-07    8.990249966523675745e-08    2.872245059201938540e-04    8.489282539424147148e-07    1.028187073177616212e-06    4.921294957427400484e-04
6.906187624750500179e-10    1.000000007360274168e+00    -1.084932920919961868e-07    8.625640895932507051e-08    2.872268544499620825e-04    8.804682201120067637e-07    1.067448075302890457e-06    4.921291129763304432e-04
6.946107784431138454e-10    1.000000007401561142e+00    -1.032022488843004642e-07    8.202249576037530978e-08    2.872217528067093784e-04    9.104032397139298686e-07    1.104719746928775902e-06    4.921287347230321853e-04
6.986027944111777763e-10    1.000000007434929783e+00    -9.720401388463356921e-08    7.722764348724103577e-08    2.872109326526861291e-04    9.385344818541719821e-07    1.139753026715288345e-06    4.921283607503896184e-04
7.025948103792416039e-10    1.000000007462636065e+00    -9.053694536719473603e-08    7.190170327404398289e-08    2.871970661085977033e-04    9.646688596298446588e-07    1.172307284198566904e-06    4.921279904855187714e-04
7.065868263473054314e-10    1.000000007484186160e+00    -8.324412483153329051e-08    6.607845523035746629e-08    2.871831562344587382e-04    9.886208574539934665e-07    1.202152436232983980e-06    4.921276231980879420e-04
7.105788423153693623e-10    1.000000007498985877e+00    -7.537423116013312849e-08    5.979621726365452398e-08    2.871719222941375113e-04    1.010215576612586134e-06    1.229072121566843128e-06    4.921272583982641297e-04
7.145708582834331898e-10    1.000000007508268673e+00    -6.698200853969987994e-08    5.309815802056784012e-08    2.871652943083997326e-04    1.029292026473038167e-06    1.252867829196685690e-06    4.921268960504878885e-04
7.185628742514971207e-10    1.000000007513837774e+00    -5.812812271728630846e-08    4.603250934747018483e-08    2.871641146255741323e-04    1.045706460113127320e-06    1.273362707633424461e-06    4.921265363327205966e-04
7.225548902195609482e-10    1.000000007516515854e+00    -4.887861208581228506e-08    3.865201962307601694e-08    2.871680861625492895e-04    1.059336071119347839e-06    1.290405475024639364e-06    4.921261794139648697e-04
7.265469061876248791e-10    1.000000007518891953e+00    -3.930417705510087554e-08    3.101337861105456025e-08    2.871759437978975557e-04    1.070081950745905356e-06    1.303873801653611768e-06    4.921258253732034267e-04
7.305389221556887066e-10    1.000000007526004930e+00    -2.947902716931797935e-08    2.317612917690193103e-08    2.871857848468911136e-04    1.077871101476062348e-06    1.313676709946741558e-06    4.921254741949923498e-04
7.345309381237525342e-10    1.000000007540284841e+00    -1.947941515136171903e-08    1.520152043567137186e-08    2.871955025453229188e-04    1.082657229055232889e-06    1.319755625706335393e-06    4.921251256543156694e-04
7.385229540918164651e-10    1.000000007560742254e+00    -9.382420480110509281e-09    7.151358985217993040e-09    2.872032236701010845e-04    1.084420685031670471e-06    1.322084319969008432e-06    4.921247793645651056e-04
7.425149700598802926e-10    1.000000007586275608e+00    7.352445544707543973e-10    -9.129350579141791650e-10    2.872076545151586407e-04    1.083167610132359158e-06    1.320668270896141592e-06    4.921244348907254616e-04
7.465069860279442235e-10    1.000000007620917231e+00    1.079837180779815709e-08    -8.931109833842722598e-09    2.872082665940688746e-04    1.078928296346360348e-06    1.315542718896688241e-06    4.921240919143937730e-04
7.504990019960080510e-10    1.000000007670416302e+00    2.073408834973606299e-08    -1.684502224384637605e-08    2.872053133053395838e-04    1.071755203590916521e-06    1.306770301923774001e-06    4.921237503895591016e-04
7.544910179640719819e-10    1.000000007736713048e+00    3.047233470806869918e-08    -2.459888254620993012e-08    2.871997084105217305e-04    1.061720721244111324e-06    1.294438544514018452e-06    4.921234106332934453e-04
7.584830339321358094e-10    1.000000007817665182e+00    3.994609974345237281e-08    -3.213937144988519486e-08    2.871927862791618128e-04    1.048915235711808291e-06    1.278657774342961590e-06    4.921230730837883880e-04
7.624750499001997403e-10    1.000000007907108301e+00    4.909157722094802279e-08    -3.941563233592882875e-08    2.871859982610154853e-04    1.033445365104067792e-06    1.259558949505239731e-06    4.921227380311064999e-04
7.664670658682635678e-10    1.000000007995323292e+00    5.784799243122318339e-08    -4.637939508242376837e-08    2.871806263112692843e-04    1.015432613716340935e-06    1.237291907914542498e-06    4.921224053198614435e-04
7.704590818363273954e-10    1.000000008073204993e+00    6.615758247399661474e-08    -5.298490218568553982e-08    2.871775486719976519e-04    9.950124255252818404e-07    1.212024415558286772e-06    4.921220744073382574e-04
7.744510978043913263e-10    1.000000008131662010e+00    7.396547151975684894e-08    -5.918853183014236999e-08    2.871771126751198363e-04    9.723339957444737332e-07    1.183941572579381161e-06    4.921217446397882934e-04
7.784431137724551538e-10    1.000000008162400533e+00    8.121950548311670261e-08    -6.494887041768733817e-08    2.871791286302298224e-04    9.475602753720986498e-07    1.153245681611015088e-06    4.921214156892409364e-04
7.824351297405190847e-10    1.000000008160396803e+00    8.787043313762968628e-08    -7.022692123795363275e-08    2.871829644514710270e-04    9.208677603251110319e-07    1.120156091932823145e-06    4.921210877606520305e-04
7.864271457085829122e-10    1.000000008125739193e+00    9.387221638508719542e-08    -7.498635195839540952e-08    2.871877126255088417e-04    8.924465668958944247e-07    1.084909285189815735e-06    4.921207615146463423e-04
7.904191616766468431e-10    1.000000008064134471e+00    9.918255955775287588e-08    -7.919368691353834802e-08    2.871923956459758042e-04    8.625003058980342257e-07    1.047758477610198288e-06    4.921204376016639686e-04
7.944111776447106706e-10    1.000000007989084949e+00    1.037634455361306028e-07    -8.281888330902326283e-08    2.871961616814444162e-04    8.312455094376101455e-07    1.008972496543317812e-06    4.921201161874715069e-04
7.984031936127746015e-10    1.000000007922371426e+00    1.075816709355025979e-07    -8.583580726402583732e-08    2.871984213436141976e-04    7.989103618508502974e-07    9.688343990615836329e-07    4.921197967489681887e-04
8.023952095808384291e-10    1.000000007886870934e+00    1.106096385996186000e-07    -8.822271400717120932e-08    2.871989220647124083e-04    7.657331284767758204e-07    9.276393869849236210e-07    4.921194784836332037e-04
8.063872255489022566e-10    1.000000007898834253e+00    1.128260417746319032e-07    -8.996291527120370289e-08    2.871977586691560301e-04    7.319598911203965478e-07    8.856921471513309507e-07    4.921191608997904079e-04
8.103792415169661875e-10    1.000000007964259474e+00    1.142163302812376507e-07    -9.104496725696350349e-08    2.871953180428617582e-04    6.978415720116998994e-07    8.433033982374312549e-07    4.921188441495553175e-04
8.143712574850300150e-10    1.000000008079298119e+00    1.147729166512514503e-07    -9.146290783020652853e-08    2.871921711308644408e-04    6.636309647710105460e-07    8.007864249237976483e-07    4.921185288313550564e-04
8.183632734530939459e-10    1.000000008229684711e+00    1.144952348767179935e-07    -9.121624227320464589e-08    2.871889408362758730e-04    6.295798764316597726e-07    7.584535560640562320e-07    4.921182154931112501e-04
8.223552894211577734e-10    1.000000008389923201e+00    1.133896829976195195e-07    -9.031005028263222520e-08    2.871861940438566506e-04    5.959365261158809090e-07    7.166128665801448594e-07    4.921179041722172727e-04
8.263473053892217043e-10    1.000000008531109152e+00    1.114693286213725729e-07    -8.875481465802572748e-08    2.871843570202869847e-04    5.629428872636219326e-07    6.755653015017439447e-07    4.921175944336344003e-04
8.303393213572855318e-10    1.000000008630637760e+00    1.087533216231407195e-07    -8.656585986023627228e-08    2.871836547929683186e-04    5.308326377316384521e-07    6.356020338986754509e-07    4.921172858109473152e-04
8.343313373253493593e-10    1.000000008676398267e+00    1.052662746101461139e-07    -8.376306062256664830e-08    2.871840929294638815e-04    4.998298679389891637e-07    5.970026010049018566e-07    4.921169781928828304e-04
8.383233532934132903e-10    1.000000008669070128e+00    1.010377120135280248e-07    -8.037032029352621211e-08    2.871854798215607075e-04    4.701480617432972641e-07    5.600335970734831170e-07    4.921166718233790623e-04
8.423153692614771178e-10    1.000000008619100766e+00    9.610174389320649000e-08    -7.641516215092268118e-08    2.871874776747293610e-04    4.419896411006723248e-07    5.249477907823135710e-07    4.921163670024918894e-04
8.463073852295410487e-10    1.000000008541813257e+00    9.049661299309880439e-08    -7.192832008301434084e-08    2.871896820576520337e-04    4.155453804892400976e-07    4.919833616731342293e-07    4.921160638147461467e-04
8.502994011976048762e-10    1.000000008455625533e+00    8.426426436493436223e-08    -6.694344614020762588e-08    2.871916991709923240e-04    3.909939596279976888e-07    4.613631606582516155e-07    4.921157620548350341e-04
8.542914171656688071e-10    1.000000008380160788e+00    7.745019715236908613e-08    -6.149701351053832803e-08    2.871932086406391482e-04    3.685013965974838384e-07    4.332942316321770906e-07    4.921154614178896826e-04
8.582834331337326346e-10    1.000000008332594614e+00    7.010355873470274817e-08    -5.562822165939887833e-08    2.871940071876994392e-04    3.482204267552186926e-07    4.079667992336388995e-07    4.921151617691728189e-04
8.622754491017964621e-10    1.000000008324405609e+00    6.227692453495118650e-08    -4.937903109585140796e-08    2.871940332349421981e-04    3.302896725040527397e-07    3.855532715960704408e-07    4.921148632549414729e-04
8.662674650698603930e-10    1.000000008360834025e+00    5.402609657554969702e-08    -4.279398272885553263e-08    2.871933602716950583e-04    3.148321876768266658e-07    3.662067356071978014e-07    4.921145662620100315e-04
8.702594810379242206e-10    1.000000008438884036e+00    4.541014699777812490e-08    -3.592019353092124265e-08    2.871921665317157422e-04    3.019540857585372436e-07    3.500594477230874681e-07    4.921142711200688713e-04
8.742514970059881515e-10    1.000000008546494179e+00    3.649129671867088184e-08    -2.880716726320722459e-08    2.871906989395057661e-04    2.917431557113276815e-07    3.372211539798946162e-07    4.921139777540141152e-04
8.782435129740519790e-10    1.000000008666523721e+00    2.733442960654861329e-08    -2.150663372004849163e-08    2.871892284381017996e-04    2.842675658309177733e-07    3.277774218327496451e-07    4.921136856789336310e-04
8.822355289421159099e-10    1.000000008782604644e+00    1.800662261247342622e-08    -1.407214827877503137e-08    2.871880014647544403e-04    2.795744845440105844e-07    3.217882461322954439e-07    4.921133943650317019e-04
8.862275449101797374e-10    1.000000008882673264e+00    8.576521904363196846e-09    -6.558518140504966259e-09    2.871871936988264554e-04    2.776893436984861780e-07    3.192868923816592793e-07    4.921131036476523871e-04
8.902195608782436683e-10    1.000000008956669406e+00    -8.863939512139130824e-10    9.786955566789742851e-10    2.871868898300571158e-04    2.786156821691938215e-07    3.202795430759862568e-07    4.921128138929876808e-04
8.942115768463074958e-10    1.000000008997270706e+00    -1.031257994689441859e-08    8.483918012606656450e-09    2.871870886729082631e-04    2.823351721319491334e-07    3.247454338109038649e-07    4.921125257831599105e-04
8.982035928143713233e-10    1.000000009003987334e+00    -1.963317919744346801e-08    1.590213077379881692e-08    2.871877097236428113e-04    2.888080526017928524e-07    3.326373866919230960e-07    4.921122398028028935e-04
9.021956087824352542e-10    1.000000008982448785e+00    -2.878068852994794146e-08    2.317950937194848784e-08    2.871886103623884682e-04    2.979739109894853168e-07    3.438825144313939795e-07    4.921119558776555032e-04
9.061876247504990818e-10    1.000000008942467433e+00    -3.768968471854428993e-08    3.026395179769682484e-08    2.871896182647572389e-04    3.097530931144252847e-07    3.583836047154812737e-07    4.921116734107108120e-04
9.101796407185630127e-10    1.000000008896287484e+00    -4.629735845396920982e-08    3.710565890997654628e-08    2.871905606862013992e-04    3.240482691955848978e-07    3.760210130342125310e-07    4.921113917685710805e-04
9.141716566866268402e-10    1.000000008856010814e+00    -5.454383663896811414e-08    4.365731261815835697e-08    2.871912959655539940e-04    3.407457374715439017e-07    3.966541586680094536e-07    4.921111107206660798e-04
9.181636726546907711e-10    1.000000008832891085e+00    -6.237240897127120895e-08    4.987401329177332457e-08    2.871917310648692406e-04    3.597163468075302167e-07    4.201227854099411001e-07    4.921108305353329203e-04
9.221556886227545986e-10    1.000000008835973508e+00    -6.972977792445089978e-08    5.571357675260314901e-08    2.871918268511129777e-04    3.808164798832523183e-07    4.462483790260956145e-07    4.921105517128773451e-04
9.261477045908185295e-10    1.000000008868592083e+00    -7.656622058319122642e-08    6.113676074663551147e-08    2.871915942886755168e-04    4.038892845669587989e-07    4.748356780556478686e-07    4.921102746861242454e-04
9.301397205588823570e-10    1.000000008925510553e+00    -8.283570294937667491e-08    6.610731078666051232e-08    2.871910937527172411e-04    4.287654171766738597e-07    5.056737316097497788e-07    4.921099995554453722e-04
9.341317365269461845e-10    1.000000008995151068e+00    -8.849604591165762201e-08    7.059176043249501361e-08    2.871904277089263745e-04    4.552634293370829680e-07    5.385367772923296107e-07    4.921097260305035267e-04
9.381237524950100121e-10    1.000000009064508699e+00    -9.350908146428637606e-08    7.455966470518456089e-08    2.871897202704581085e-04    4.831904758599221981e-07    5.731855221778492528e-07    4.921094536453365876e-04
9.421157684630740464e-10    1.000000009122687494e+00    -9.784099895888272327e-08    7.798409735819836155e-08    2.871890979948500591e-04    5.123434874842631789e-07    6.093684072968566740e-07    4.921091821140546451e-04
9.461077844311378739e-10    1.000000009164512260e+00    -1.014626853940340316e-07    8.084183124245136168e-08    2.871886688530906587e-04    5.425105373642779484e-07    6.468230603523633771e-07    4.921089114552255287e-04
9.500998003992017014e-10    1.000000009192236083e+00    -1.043499604094935704e-07    8.311350679762521799e-08    2.871885023342006190e-04    5.734720328692388410e-07    6.852777713768202554e-07    4.921086418666871867e-04
9.540918163672655289e-10    1.000000009214054408e+00    -1.064837947376762255e-07    8.478380812221350530e-08    2.871886117676920760e-04    6.050022997488815282e-07    7.244534327085836791e-07    4.921083735328298826e-04
9.580838323353293564e-10    1.000000009237595799e+00    -1.078505821855287861e-07    8.584195876431361727e-08    2.871889514057544878e-04    6.368715513562714008e-07    7.640656738088248916e-07    4.921081065724651525e-04
9.620758483033933907e-10    1.000000009265658241e+00    -1.084425208406610289e-07    8.628203203227993748e-08    2.871894363244441089e-04    6.688479087798598384e-07    8.038272067778942484e-07    4.921078410349584561e-04
9.660678642714572182e-10    1.000000009298428028e+00    -1.082576007457435899e-07    8.610290089700468303e-08    2.871899602078683807e-04    7.006992252926516457e-07    8.434501907986588955e-07    4.921075769004992512e-04
9.700598802395210457e-10    1.000000009334339746e+00    -1.072996172392494339e-07    8.530814671016338033e-08    2.871904120256203209e-04    7.321951070018233349e-07    8.826484715853032521e-07    4.921073140796004180e-04
9.740518962075848733e-10    1.000000009368780196e+00    -1.055782505920346457e-07    8.390604162707570967e-08    2.871907011571770709e-04    7.631090738124223681e-07    9.211401229899515666e-07    4.921070523944773029e-04
9.780439121756489076e-10    1.000000009395544565e+00    -1.031089699255733431e-07    8.190956882004799115e-08    2.871907792128413793e-04    7.932204483530286571e-07    9.586498703723494132e-07    4.921067916158299287e-04
9.820359281437127351e-10    1.000000009408570367e+00    -9.991284232996215972e-08    7.933611198230725434e-08    2.871906505197723198e-04    8.223160487099676954e-07    9.949113644212734555e-07    4.921065316234294901e-04
9.860279441117765626e-10    1.000000009405207502e+00    -9.601625377976484195e-08    7.620699102271503724e-08    2.871903705847116735e-04    8.501914751775402451e-07    1.029669065103232330e-06    4.921062725695455687e-04
9.900199600798403901e-10    1.000000009388268829e+00    -9.145053312067550300e-08    7.254717947113670087e-08    2.871900272166277618e-04    8.766525057873374395e-07    1.062680003450963936e-06    4.921060147828917831e-04
9.940119760479042176e-10    1.000000009365554776e+00    -8.625154417908857035e-08    6.838522931761985550e-08    2.871897157897953059e-04    9.015163524354341119e-07    1.093715476358001257e-06    4.921057585200306998e-04
9.980039920159682519e-10    1.000000009346519336e+00    -8.045939270255272285e-08    6.375314224159814954e-08    2.871895172606831023e-04    9.246128703825352203e-07    1.122562290117489038e-06    4.921055037743992094e-04


==> data/amm_h6_k01_e01.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654253099092e-01	 1.927679933182110e+01	 2.279471092108861e+01	 0.000000000000000e+00	 2.279471092108861e+01
0.019887378220872	 -7.923703942654228e-01	 1.815106231937111e+01	 2.199488679105661e+01	 7.068141580219363e-01	 2.270170094907854e+01
0.039774756441743	 -7.960087161290152e-01	 1.625373185157903e+01	 2.004407424528781e+01	 2.552769931345595e+00	 2.259684417663341e+01
0.059662134662615	 -8.020230424573044e-01	 1.481142856140185e+01	 1.785477045139851e+01	 4.513916161924259e+00	 2.236868661332277e+01
0.079549512883487	 -8.100967597481370e-01	 1.498811614136267e+01	 1.613070225787682e+01	 6.132226660314798e+00	 2.226292891819162e+01
0.099436891104358	 -8.197075635547482e-01	 1.750225461816618e+01	 1.512179360061141e+01	 6.999302214236629e+00	 2.212109581484804e+01
0.119324269325230	 -8.300040210859920e-01	 2.209619474029477e+01	 1.475499402818024e+01	 7.121825882920827e+00	 2.187681991110106e+01
0.139211647546102	 -8.401997297984894e-01	 2.949659811443537e+01	 1.480367324557560e+01	 6.821072161953288e+00	 2.162474540752889e+01
0.159099025766973	 -8.497834862986628e-01	 3.831494682411505e+01	 1.503829346263846e+01	 6.370679734496266e+00	 2.140897319713472e+01
0.178986403987845	 -8.585184309779565e-01	 4.854144902914015e+01	 1.528557140398794e+01	 5.896693215519527e+00	 2.118226461950746e+01
0.198873782208716	 -8.663981914147145e-01	 6.011206320715203e+01	 1.540362075594103e+01	 5.521218939856955e+00	 2.092483969579799e+01
0.218761160429588	 -8.734310184717847e-01	 7.320917426019564e+01	 1.530846789675947e+01	 5.387589516695338e+00	 2.069605741345481e+01
0.238648538650460	 -8.796692909659776e-01	 8.805554796871246e+01	 1.490971193935674e+01	 5.547041386738379e+00	 2.045675332609512e+01
0.258535916871331	 -8.850831690726042e-01	 1.049974831259897e+02	 1.402337784828912e+01	 6.166329369050045e+00	 2.018970721733917e+01
0.278423295092203	 -8.894019972975404e-01	 1.212545001447286e+02	 1.237031697429722e+01	 7.510685538068714e+00	 1.988100251236594e+01
0.298310673313075	 -8.913083055042127e-01	 1.279102497486477e+02	 1.117981095944895e+01	 8.467464018631667e+00	 1.964727497808061e+01
0.318198051533946	 -8.895285915818870e-01	 1.251283226598868e+02	 1.174346276338937e+01	 7.640350857109908e+00	 1.938381362049928e+01
0.338085429754818	 -8.849871756722892e-01	 1.233734727574095e+02	 1.250607302189418e+01	 6.581928583965858e+00	 1.908800160586004e+01
0.357972807975690	 -8.789985340765258e-01	 1.242245204307760e+02	 1.306502778738934e+01	 5.767188701849085e+00	 1.883221648923843e+01
0.377860186196561	 -8.725334557088322e-01	 1.261667867303926e+02	 1.347112569222169e+01	 5.140736315241430e+00	 1.861186200746312e+01
0.397747564417433	 -8.662841963014817e-01	 1.275789935022682e+02	 1.381584197195480e+01	 4.599827321684236e+00	 1.841566929363903e+01
0.417634942638305	 -8.607966122656763e-01	 1.279788253357869e+02	 1.411369530874461e+01	 4.121726234184075e+00	 1.823542154292868e+01
0.437522320859176	 -8.565646455228946e-01	 1.279852419774120e+02	 1.426264972780258e+01	 3.804129098554782e+00	 1.806677882635736e+01
0.457409699080048	 -8.539545052289703e-01	 1.279804688900832e+02	 1.422152827251849e+01	 3.686031879009906e+00	 1.790756015152839e+01
0.477297077300920	 -8.531355016980888e-01	 1.279905926884793e+02	 1.404664245725434e+01	 3.708488450373518e+00	 1.775513090762786e+01
0.497184455521791	 -8.541111880907774e-01	 1.280029695332032e+02	 1.380965833281797e+01	 3.795348107750578e+00	 1.760500644056854e+01
0.517071833742663	 -8.567796299877398e-01	 1.279981704748736e+02	 1.355299751231254e+01	 3.897115249742222e+00	 1.745011276205476e+01
0.536959211963535	 -8.609466659588655e-01	 1.263128843961362e+02	 1.304881828929063e+01	 4.187365798821446e+00	 1.723618408811207e+01
0.556846590184406	 -8.666559927825817e-01	 3.532469484151035e+01	 5.860231288219765e+00	 1.062736176211292e+01	 1.648759305033268e+01
0.576733968405278	 -8.718787399111538e-01	 9.114524785008356e+01	 1.077186976365292e+01	 5.963868412515672e+00	 1.673573817616859e+01
0.596621346626150	 -8.774269909436943e-01	 3.688640576182928e+01	 6.718933860046717e+00	 9.860462477206209e+00	 1.657939633725293e+01
0.616508724847021	 -8.817716215283848e-01	 6.451845531983945e+01	 7.475883045615800e+00	 8.209420906708198e+00	 1.568530395232400e+01
0.636396103067893	 -8.852764893053996e-01	 6.851415727084817e+01	 9.111055419812796e+00	 6.603196955388813e+00	 1.571425237520161e+01
0.656283481288765	 -8.887014686518099e-01	 2.441578752357902e+01	 7.338651370333340e+00	 8.092034133191270e+00	 1.543068550352461e+01
0.676170859509636	 -8.921446354713052e-01	 3.514019265787832e+01	 7.745946492990470e+00	 7.062810058236538e+00	 1.480875655122701e+01
0.696058237730508	 -8.961950340453264e-01	 3.889493696579055e+01	 8.707727199737915e+00	 6.012464107645393e+00	 1.472019130738331e+01
0.715945615951380	 -9.013420798151035e-01	 2.202100518950350e+01	 7.592905844209035e+00	 6.927323747856912e+00	 1.452022959206595e+01
0.735832994172251	 -9.074616526837334e-01	 3.204720459131389e+01	 7.199251080181847e+00	 6.784243758127309e+00	 1.398349483830916e+01
0.755720372393123	 -9.144274969299828e-01	 4.158472744183573e+01	 7.800648841795969e+00	 5.966011082711285e+00	 1.376665992450725e+01
0.775607750613994	 -9.221174177606706e-01	 2.342569948685560e+01	 6.913065123411705e+00	 6.726512216422843e+00	 1.363957733983455e+01
0.795495128834866	 -9.300001574331281e-01	 1.659652354374532e+01	 6.111964018989243e+00	 7.079061479700087e+00	 1.319102549868933e+01
0.815382507055738	 -9.377231093188900e-01	 3.291933388874504e+01	 6.713977657443620e+00	 6.168106322434096e+00	 1.288208397987772e+01
0.835269885276609	 -9.453409483780797e-01	 2.352515307322103e+01	 6.407434768009158e+00	 6.346756441219894e+00	 1.275419120922905e+01
0.855157263497481	 -9.525559922759342e-01	 1.347715142124948e+01	 5.372238070556699e+00	 7.016600278538137e+00	 1.238883834909484e+01
0.875044641718353	 -9.588692324624439e-01	 2.793766905902028e+01	 5.596620734528282e+00	 6.426791995478033e+00	 1.202341273000632e+01
0.894932019939224	 -9.642957497849156e-01	 2.505007975583752e+01	 5.843107470096006e+00	 6.041393694144144e+00	 1.188450116424015e+01
0.914819398160096	 -9.690220245264918e-01	 1.166900789328142e+01	 5.207894657445400e+00	 6.406604072659135e+00	 1.161449873010454e+01
0.934706776380968	 -9.730292649206135e-01	 1.832862226162066e+01	 5.162239802527260e+00	 6.066264939642767e+00	 1.122850474217003e+01
0.954594154601839	 -9.763357023767774e-01	 2.312228765740943e+01	 5.422671097175181e+00	 5.623323673242247e+00	 1.104599477041743e+01
0.974481532822711	 -9.789514449110936e-01	 1.048029133036969e+01	 4.848825856313976e+00	 6.007235199712816e+00	 1.085606105602679e+01
0.994368911043583	 -9.807117200798738e-01	 1.407255992467508e+01	 4.545125028160906e+00	 5.959110568808399e+00	 1.050423559696931e+01
1.014256289264454	 -9.815968327954132e-01	 2.285959153520078e+01	 4.943387690564959e+00	 5.328956326038801e+00	 1.027234401660376e+01
1.034143667485326	 -9.817802059109861e-01	 1.453621082510998e+01	 4.666626807898366e+00	 5.452787429929465e+00	 1.011941423782783e+01
1.054031045706198	 -9.811884877051258e-01	 7.761069047093583e+00	 4.084672562948997e+00	 5.733824131504263e+00	 9.818496694453259e+00
1.073918423927069	 -9.796322667857722e-01	 1.931267472005538e+01	 4.340705119870288e+00	 5.215986475160549e+00	 9.556691595030838e+00
1.093805802147941	 -9.772773584338494e-01	 1.611083799015002e+01	 4.544841983175742e+00	 4.883571648238489e+00	 9.428413631414230e+00
1.113693180368813	 -9.744594858327126e-01	 7.884373888863087e+00	 4.302420670527157e+00	 4.898381134037259e+00	 9.200801804564417e+00
1.133580558589684	 -9.714323317935422e-01	 1.493421974071869e+01	 4.372688074126859e+00	 4.546972889103191e+00	 8.919660963230051e+00
1.153467936810556	 -9.683200003089460e-01	 1.651019677328878e+01	 4.565186680567513e+00	 4.233127530188789e+00	 8.798314210756303e+00
1.173355315031428	 -9.652657169093969e-01	 7.962287628229305e+00	 4.452831849761164e+00	 4.193576552406781e+00	 8.646408402167946e+00
1.193242693252299	 -9.625400665119571e-01	 1.086353636496938e+01	 4.482829217979933e+00	 3.922176925868940e+00	 8.405006143848873e+00
1.213130071473171	 -9.604479606392716e-01	 1.673112306231581e+01	 5.033584845666226e+00	 3.233184200782106e+00	 8.266769046448331e+00
1.233017449694042	 -9.594402844637355e-01	 9.221439685349424e+00	 4.788665315692255e+00	 3.366597443496893e+00	 8.155262759189148e+00
1.252904827914914	 -9.594739408623406e-01	 6.560940484964747e+00	 4.434021422273699e+00	 3.522707098601956e+00	 7.956728520875656e+00
1.272792206135786	 -9.603140008745512e-01	 1.563931496059099e+01	 4.197872684800293e+00	 3.570747884575155e+00	 7.768620569375448e+00
1.292679584356657	 -9.614779741026255e-01	 1.222329459224359e+01	 3.838207460711339e+00	 3.834930679659954e+00	 7.673138140371293e+00
1.312566962577529	 -9.624226684873795e-01	 5.608384055492477e+00	 3.075416900977994e+00	 4.404523514430181e+00	 7.479940415408175e+00
1.332454340798401	 -9.625517889995449e-01	 1.254013864909661e+01	 3.011428452398716e+00	 4.252775455886280e+00	 7.264203908284996e+00
1.352341719019272	 -9.616662363208284e-01	 1.443409172090928e+01	 2.944623297262014e+00	 4.198973708693336e+00	 7.143597005955350e+00
1.372229097240144	 -9.597479133121931e-01	 5.876861878134881e+00	 2.917217824994203e+00	 4.056056526799426e+00	 6.973274351793629e+00
1.392116475461016	 -9.570144110862964e-01	 9.801838718556962e+00	 2.725004025790162e+00	 4.037192449202791e+00	 6.762196474992953e+00
1.412003853681887	 -9.535009406218020e-01	 1.373469912713494e+01	 3.055655882185967e+00	 3.556739573057497e+00	 6.612395455243464e+00
1.431891231902759	 -9.494720021914492e-01	 8.420932180877637e+00	 2.965822104995357e+00	 3.548632917520883e+00	 6.514455022516239e+00
1.451778610123631	 -9.451560528646310e-01	 8.240319070868269e+00	 3.181892592221303e+00	 3.148289100374540e+00	 6.330181692595843e+00
1.471665988344502	 -9.410766925962482e-01	 1.372667862919143e+01	 3.732871805511227e+00	 2.483804116950821e+00	 6.216675922462048e+00
1.491553366565374	 -9.379066093091371e-01	 1.015686090496176e+01	 4.109450822801615e+00	 2.032179197902797e+00	 6.141630020704413e+00
1.511440744786246	 -9.362195899281539e-01	 6.634255337815372e+00	 4.078527313836633e+00	 1.951104822725481e+00	 6.029632136562115e+00
1.531328123007117	 -9.362337719754980e-01	 1.139241336064310e+01	 4.129037548700090e+00	 1.777771161553305e+00	 5.906808710253395e+00
1.551215501227989	 -9.379236460361418e-01	 1.075023531608086e+01	 4.007425368860110e+00	 1.850852047217594e+00	 5.858277416077705e+00
1.571102879448861	 -9.410269536821023e-01	 5.768940349205404e+00	 3.528276025926754e+00	 2.234198227839022e+00	 5.762474253765776e+00
1.590990257669732	 -9.450902623049360e-01	 9.082681436840010e+00	 3.213111612426225e+00	 2.420746577616684e+00	 5.633858190042909e+00
1.610877635890604	 -9.496677979406989e-01	 1.200134035492719e+01	 2.974805307343373e+00	 2.569259480027800e+00	 5.544064787371173e+00
1.630765014111476	 -9.543540668284936e-01	 6.471045909444820e+00	 2.642292018198162e+00	 2.808560848711679e+00	 5.450852866909841e+00
1.650652392332347	 -9.588107582489959e-01	 6.070725350722737e+00	 2.299691803164978e+00	 3.006503090423332e+00	 5.306194893588311e+00
1.670539770553219	 -9.627297061973592e-01	 1.177178804688688e+01	 2.198997800553137e+00	 2.974965105917318e+00	 5.173962906470456e+00
1.690427148774091	 -9.659007894523571e-01	 9.266235348704598e+00	 2.091348038270419e+00	 2.996697679099471e+00	 5.088045717369890e+00
1.710314526994962	 -9.682461860367199e-01	 4.563860441378020e+00	 1.898240541006062e+00	 3.050115427247722e+00	 4.948355968253784e+00
1.730201905215834	 -9.697825812007604e-01	 9.445127519576289e+00	 2.069583380300166e+00	 2.743100350546232e+00	 4.812683730846397e+00
1.750089283436705	 -9.707408642697860e-01	 7.532681069964962e+00	 2.307392108497179e+00	 2.431163758372592e+00	 4.738555866869770e+00
1.769976661657577	 -9.714731187747871e-01	 5.221500463380225e+00	 2.288880519680599e+00	 2.340052314162373e+00	 4.628932833842972e+00
1.789864039878449	 -9.722347794556460e-01	 6.794008483262673e+00	 2.484333472886027e+00	 2.030050684767425e+00	 4.514384157653451e+00
1.809751418099320	 -9.733150650852684e-01	 9.362129941704447e+00	 2.646015890881936e+00	 1.797977533982243e+00	 4.443993424864178e+00
1.829638796320192	 -9.748895381238724e-01	 5.713120789825796e+00	 2.493087730398600e+00	 1.877973954822946e+00	 4.371061685221546e+00
1.849526174541064	 -9.769271749939469e-01	 7.361420116717514e+00	 2.441542170213275e+00	 1.827567874178380e+00	 4.269110044391654e+00
1.869413552761935	 -9.793943833757776e-01	 9.606331437125936e+00	 2.350068292112998e+00	 1.839763082317119e+00	 4.189831374430117e+00
1.889300930982807	 -9.821226370560824e-01	 6.226772011877317e+00	 2.174009214827577e+00	 1.954925095741293e+00	 4.128934310568870e+00
1.909188309203679	 -9.849268810887201e-01	 5.317021710538419e+00	 1.942793269939308e+00	 2.082460812040184e+00	 4.025254081979492e+00
1.929075687424550	 -9.875854200743643e-01	 6.364969747102090e+00	 1.752740865013008e+00	 2.175450489663690e+00	 3.928191354676697e+00
1.948963065645422	 -9.898113635327218e-01	 6.430022648769061e+00	 1.553158326858601e+00	 2.297011128554496e+00	 3.850169455413097e+00
1.968850443866294	 -9.913439117087305e-01	 4.204355591267762e+00	 1.343996403826336e+00	 2.418263957655452e+00	 3.762260361481788e+00
1.988737822087165	 -9.920703231509047e-01	 6.165236740230151e+00	 1.438402009744097e+00	 2.217148579866154e+00	 3.655550589610250e+00
1.999786365543205	 -9.921890893332417e-01	 4.836273176736495e+00	 1.478197593675764e+00	 2.144705970733682e+00	 3.622903564409446e+00


==> data/constraint_violation_k_integral_error_nodal_max.dat <==
k   integral_error  nodalmax
3.319406793989999882e-02    2.124998223390590795e+02    2.181120293825583367e+00
1.659703396994999941e-02    1.163858742456461783e+02    1.801035788726205400e+00
8.298516984974999705e-03    6.012900495741646267e+01    1.505127888545973125e+00
4.149258492487499853e-03    3.022486744559656913e+01    1.287412098305321440e+00
3.319406793990000056e-03    2.423623788829701553e+01    1.247835467944939936e+00
1.659703396995000028e-03    1.227476232224158181e+01    1.145492205329849078e+00
8.298516984975000139e-04    6.186774221554896869e+00    1.080142388187600222e+00
3.319406793990000272e-04    2.485659651319697794e+00    1.034662274756761757e+00
1.659703396995000136e-04    1.244297161091204140e+00    1.017743311503372716e+00
9.958220381969999191e-05    7.469029762332312083e-01    1.010746233618057710e+00
1.659703396994999865e-05    1.245401949974646316e-01    1.001812296494795085e+00


==> data/theta_variance.dat <==
t   theta50000005   theta505    theta6    theta7    theta8    theta9   theta10
0.000000000000000000e+00    4.749550844359818598e+02    4.749550844359818598e+02    4.749550844359818598e+02    4.749550844359818598e+02    4.749550844359818598e+02    4.749550844359818598e+02    4.749550844359818598e+02
4.999999999999999521e-14    4.749423085897913097e+02    4.749421481239912168e+02    4.749390992416031736e+02    4.749358898890743035e+02    4.749326805353344980e+02    4.749294711818758969e+02    4.749262618301828525e+02
9.999999999999999042e-14    4.749295052097885446e+02    4.749291836543841896e+02    4.749230740245212701e+02    4.749166428040468304e+02    4.749102115546673986e+02    4.749037802794233016e+02    4.748973489813129731e+02
1.499999999999999919e-13    4.749166684854202458e+02    4.749161850716606068e+02    4.749070000768325031e+02    4.748973315787945353e+02    4.748876630008500683e+02    4.748779943476484391e+02    4.748683256237848127e+02
1.999999999999999808e-13    4.749037922406556618e+02    4.749031460532682445e+02    4.748908682933824821e+02    4.748779441819986573e+02    4.748650199193563139e+02    4.748520955118207212e+02    4.748391709656494868e+02
2.499999999999999950e-13    4.748908700712898963e+02    4.748900600515615906e+02    4.748746694023105306e+02    4.748584684767111526e+02    4.748422673107519927e+02    4.748260659126407859e+02    4.748098642904166695e+02
2.999999999999999839e-13    4.748778955147073475e+02    4.748769204678984579e+02    4.748583942214761464e+02    4.748388925633522035e+02    4.748193905601757479e+02    4.747998882221040731e+02    4.747803855591435536e+02
3.499999999999999728e-13    4.748648622776920547e+02    4.748637208843953772e+02    4.748420339650861024e+02    4.748192051651026873e+02    4.747963759013558160e+02    4.747735461861238377e+02    4.747507160315777810e+02
3.999999999999999617e-13    4.748517645264030307e+02    4.748504553574360898e+02    4.748255806041315736e+02    4.747993960587666606e+02    4.747732109179271447e+02    4.747470251962359953e+02    4.747208389082294957e+02
4.499999999999999506e-13    4.748385972190873190e+02    4.748371187534802402e+02    4.748090272613129059e+02    4.747794565319275648e+02    4.747498850628593345e+02    4.747203128713126716e+02    4.746907399744231384e+02
4.999999999999999899e-13    4.748253564462090708e+02    4.748237070918983704e+02    4.747923686052035350e+02    4.747593798312794888e+02    4.747263901609850336e+02    4.746933996143913532e+02    4.746604082115209735e+02
5.499999999999999788e-13    4.748120397382263604e+02    4.748102178550342387e+02    4.747756012038163362e+02    4.747391615620661582e+02    4.747027208544694190e+02    4.746662791043102629e+02    4.746298363348289513e+02
5.999999999999999677e-13    4.747986463067679779e+02    4.747966502312287389e+02    4.747587238027226135e+02    4.747188000032716673e+02    4.746788749552540025e+02    4.746389486855478026e+02    4.745990212209866854e+02
6.499999999999999566e-13    4.747851771953991715e+02    4.747830052669240786e+02    4.747417375027882827e+02    4.746982963125635138e+02    4.746548536773561864e+02    4.746114096280545596e+02    4.745679641954998260e+02
6.999999999999999455e-13    4.747716353270571403e+02    4.747692859148900197e+02    4.747246458234079114e+02    4.746776546054754817e+02    4.746306617321625936e+02    4.745836672388557531e+02    4.745366711608580772e+02
7.499999999999999344e-13    4.747580254414828573e+02    4.747554969718042344e+02    4.747074546431229578e+02    4.746568818993596324e+02    4.746063072759096144e+02    4.745557308131749323e+02    4.745051525514489299e+02
7.999999999999999233e-13    4.747443539554184326e+02    4.747416449379328469e+02    4.746901720493719381e+02    4.746359879528329770e+02    4.745818017389278793e+02    4.745276134536101722e+02    4.744734231427282225e+02
8.499999999999999122e-13    4.747306287197625920e+02    4.747277377730533203e+02    4.746728080710703352e+02    4.746149849738192756e+02    4.745571595091453219e+02    4.744993317291542780e+02    4.744415016858663989e+02
8.999999999999999011e-13    4.747168587565183202e+02    4.747137846314753347e+02    4.746553743770734286e+02    4.745938872794699250e+02    4.745323975535043814e+02    4.744709052580938078e+02    4.744094104520558517e+02
9.499999999999997890e-13    4.747030539672055625e+02    4.746997955678939434e+02    4.746378839333029305e+02    4.745727109019576915e+02    4.745075349723388740e+02    4.744423562108091232e+02    4.743771746836601437e+02
9.999999999999999799e-13    4.746892248418284339e+02    4.746857812432627384e+02    4.746203506497539593e+02    4.745514731733549070e+02    4.744825925218733573e+02    4.744137087697828292e+02    4.743448219915692903e+02
1.049999999999999969e-12    4.746753821807931786e+02    4.746717526432134378e+02    4.746027890324272676e+02    4.745301923073502621e+02    4.744575921255430444e+02    4.743849885703269251e+02    4.743123817250502157e+02
1.099999999999999958e-12    4.746615368313770773e+02    4.746577208108047330e+02    4.745852138450784423e+02    4.745088869859918077e+02    4.744325563855516066e+02    4.743562221366265703e+02    4.742798843321334630e+02
1.149999999999999947e-12    4.746476994358633306e+02    4.746436965908442858e+02    4.745676397810675553e+02    4.744875759550875500e+02    4.744075081015105866e+02    4.743274363234663724e+02    4.742473607241327613e+02
1.199999999999999935e-12    4.746338801925653570e+02    4.746296903871606219e+02    4.745500811494794675e+02    4.744662776351910338e+02    4.743824698061493450e+02    4.742986577764339131e+02    4.742148416601770577e+02
1.249999999999999924e-12    4.746200886399610113e+02    4.746157119431712204e+02    4.745325515876481859e+02    4.744450097624164187e+02    4.743574633342515199e+02    4.742699124288756138e+02    4.741823571720702262e+02
1.299999999999999913e-12    4.746063334776954434e+02    4.746017701595180824e+02    4.745150638147287054e+02    4.744237890745386608e+02    4.743325094413106626e+02    4.742412250530641700e+02    4.741499360479079996e+02
1.349999999999999902e-12    4.745926224338294901e+02    4.745878729581411903e+02    4.744976294356028461e+02    4.744026310515991440e+02    4.743076274808457242e+02    4.742126188742860222e+02    4.741176053830093338e+02
1.399999999999999891e-12    4.745789621806300715e+02    4.745740271950472220e+02    4.744802587963005180e+02    4.743815497111396553e+02    4.742828351395913842e+02    4.741841152461142883e+02    4.740853901954266121e+02
1.449999999999999880e-12    4.745653582925050387e+02    4.745602386153163366e+02    4.744629608834947021e+02    4.743605574493698214e+02    4.742581482205544035e+02    4.741557333756036314e+02    4.740533130934061887e+02
1.499999999999999869e-12    4.745518152298008658e+02    4.745465118340205777e+02    4.744457432506505370e+02    4.743396649100072864e+02    4.742335804547963107e+02    4.741274900781895667e+02    4.740213939737593023e+02
1.549999999999999858e-12    4.745383363244375801e+02    4.745328503190052061e+02    4.744286119469207392e+02    4.743188808566976604e+02    4.742091433176348119e+02    4.740993995380086972e+02    4.739896497265198718e+02
1.599999999999999847e-12    4.745249237454870581e+02    4.745192563537177080e+02    4.744115714278930795e+02    4.742982120292283525e+02    4.741848458306337193e+02    4.740714730558958649e+02    4.739580939292500261e+02
1.649999999999999836e-12    4.745115784336429670e+02    4.745057309691531486e+02    4.743946244394699647e+02    4.742776629770042973e+02    4.741606943449377809e+02    4.740437187828874244e+02    4.739267365309249271e+02
1.699999999999999824e-12    4.744983000085574076e+02    4.744922738490095639e+02    4.743777718818932385e+02    4.742572358800018151e+02    4.741366923193427851e+02    4.740161414555550436e+02    4.738955835447970344e+02
1.749999999999999813e-12    4.744850866710877426e+02    4.744788832303078152e+02    4.743610126794562234e+02    4.742369303861357821e+02    4.741128401254384244e+02    4.739887421691553300e+02    4.738646367896351990e+02
1.799999999999999802e-12    4.744719351386792141e+02    4.744655558378648834e+02    4.743443436976055523e+02    4.742167435101052888e+02    4.740891349283052705e+02    4.739615182401564084e+02    4.738338937341874839e+02
1.849999999999999589e-12    4.744588406554244102e+02    4.744522868942769378e+02    4.743277597515870525e+02    4.741966696405692687e+02    4.740655706921733099e+02    4.739344632103896515e+02    4.738033474998373435e+02
1.899999999999999578e-12    4.744457971056875749e+02    4.744390702343978887e+02    4.743112537371409871e+02    4.741767006877984727e+02    4.740421383449215114e+02    4.739075670283108934e+02    4.737729870584532250e+02
1.949999999999999567e-12    4.744327972389115757e+02    4.744258985319659132e+02    4.742948168913646896e+02    4.741568263804341541e+02    4.740188261105210472e+02    4.738808164168714256e+02    4.737427976355456849e+02
1.999999999999999960e-12    4.744198329900868885e+02    4.744127636227772200e+02    4.742784391675450024e+02    4.741370346943783147e+02    4.739956199916640003e+02    4.738541954097094049e+02    4.737127612997269921e+02
2.049999999999999949e-12    4.744068958592379204e+02    4.743996568877432765e+02    4.742621096855479550e+02    4.741173123737020205e+02    4.739725043609656154e+02    4.738276860122422249e+02    4.736828576934129842e+02
2.099999999999999938e-12    4.743939773023502653e+02    4.743865696480659153e+02    4.742458172075553762e+02    4.740976454909247764e+02    4.739494626053925117e+02    4.738012689299189333e+02    4.736530648445340717e+02
2.149999999999999926e-12    4.743810690046303193e+02    4.743734934432724799e+02    4.742295505176355164e+02    4.740780199218457938e+02    4.739264777067581917e+02    4.737749242433530981e+02    4.736233599359974278e+02
2.199999999999999915e-12    4.743681629417714589e+02    4.743604200976350853e+02    4.742132985427722360e+02    4.740584215689743246e+02    4.739035325241993633e+02    4.737486317926323522e+02    4.735937197915823731e+02
2.249999999999999904e-12    4.743552527828002781e+02    4.743473431283242121e+02    4.741970519264305040e+02    4.740388380410080345e+02    4.738806116441988365e+02    4.737223731328489293e+02    4.735641229366996185e+02
2.299999999999999893e-12    4.743423334183290763e+02    4.743342572788982920e+02    4.741808026320146041e+02    4.740192583608910013e+02    4.738577011634436076e+02    4.736961314212956040e+02    4.735345496034863118e+02
2.349999999999999882e-12    4.743293996406304700e+02    4.743211572043559840e+02    4.741645426785115660e+02    4.739996718009279562e+02    4.738347875795782329e+02    4.736698904077032353e+02    4.735049807660768693e+02
2.399999999999999871e-12    4.743164479170736172e+02    4.743080392490533654e+02    4.741482660858173404e+02    4.739800699180884749e+02    4.738118599985250512e+02    4.736436367317031682e+02    4.734754006098944501e+02
2.449999999999999860e-12    4.743034760315177323e+02    4.742949010918856629e+02    4.741319685372455410e+02    4.739604462923899746e+02    4.737889098944139619e+02    4.736173597590347413e+02    4.734457963898934736e+02
2.499999999999999849e-12    4.742904830863725465e+02    4.742817417512496831e+02    4.741156474531007916e+02    4.739407966586986731e+02    4.737659313134508352e+02    4.735910518441557997e+02    4.734161587658292092e+02
2.549999999999999838e-12    4.742774695135955199e+02    4.742685615978598435e+02    4.740993020387658134e+02    4.739211189922204994e+02    4.737429209971582509e+02    4.735647084915768232e+02    4.733864820019921353e+02
2.599999999999999827e-12    4.742644370063422912e+02    4.742553622871182597e+02    4.740829332306293509e+02    4.739014134690696665e+02    4.737198783580194572e+02    4.735383283469425919e+02    4.733567639740873574e+02
2.649999999999999815e-12    4.742513883475730267e+02    4.742421465872594126e+02    4.740665435156599870e+02    4.738816822772452610e+02    4.736968052822227264e+02    4.735119129919168017e+02    4.733270059567147428e+02
2.699999999999999804e-12    4.742383271373460616e+02    4.742289181050673506e+02    4.740501366273899180e+02    4.738619292816783286e+02    4.736737057641768160e+02    4.734854665486064391e+02    4.732972121980449742e+02
2.749999999999999793e-12    4.742252569889342908e+02    4.742156804794203708e+02    4.740337166909920370e+02    4.738421591186523756e+02    4.736505849642614407e+02    4.734589946874117459e+02    4.732673888781513369e+02
2.799999999999999782e-12    4.742121824082585135e+02    4.742024382574023775e+02    4.740172890358306859e+02    4.738223779418862591e+02    4.736274498342800143e+02    4.734325051866591707e+02    4.732375446031637125e+02
2.849999999999999771e-12    4.741991075641590783e+02    4.741891956606494318e+02    4.740008588880676257e+02    4.738025920376919089e+02    4.736043077373176970e+02    4.734060064755537383e+02    4.732076888715628229e+02
2.899999999999999760e-12    4.741860359595089562e+02    4.741759562523207592e+02    4.739844309586312079e+02    4.737828073299713765e+02    4.735811658152803147e+02    4.733795069190950358e+02    4.731778312766537056e+02
2.949999999999999749e-12    4.741729704937495171e+02    4.741627229954710288e+02    4.739680094224587492e+02    4.737630292762233921e+02    4.735580308154181921e+02    4.733530145615333709e+02    4.731479811669875630e+02
2.999999999999999738e-12    4.741599134057819924e+02    4.741494981919851170e+02    4.739515977826021071e+02    4.737432626529112554e+02    4.735349087968737081e+02    4.733265367539911495e+02    4.731181471950159221e+02
3.049999999999999727e-12    4.741468662819801239e+02    4.741362834870950564e+02    4.739351988079611147e+02    4.737235114225891834e+02    4.735118049270666347e+02    4.733000798799156428e+02    4.730883369714106266e+02
3.099999999999999716e-12    4.741338303271063523e+02    4.741230801373382633e+02    4.739188147385852403e+02    4.737037788856579255e+02    4.734887235732325621e+02    4.732736493862449834e+02    4.730585570354410265e+02
3.149999999999999704e-12    4.741208056609530104e+02    4.741098883048528592e+02    4.739024465601866041e+02    4.736840668831175662e+02    4.734656674578050115e+02    4.732472488905452224e+02    4.730288119135580587e+02
3.199999999999999693e-12    4.741077920976031237e+02    4.740967078349582948e+02    4.738860947123630467e+02    4.736643765067818777e+02    4.734426383331361876e+02    4.732208808199866326e+02    4.729991047219706388e+02
3.249999999999999682e-12    4.740947890086184202e+02    4.740835381182700985e+02    4.738697589546444533e+02    4.736447079186789892e+02    4.734196367780530750e+02    4.731945461844217107e+02    4.729694369156855487e+02
3.299999999999999671e-12    4.740817953304587604e+02    4.740703780976281223e+02    4.738534383576571827e+02    4.736250603374601269e+02    4.733966621729288704e+02    4.731682445395485388e+02    4.729398082391356866e+02
3.349999999999999660e-12    4.740688096324381604e+02    4.740572263360658667e+02    4.738371313711974153e+02    4.736054321060738062e+02    4.733737127663740694e+02    4.731419740520534560e+02    4.729102167893211117e+02
3.399999999999999649e-12    4.740558302285617174e+02    4.740440811291356908e+02    4.738208359454553715e+02    4.735858208218627965e+02    4.733507858138471533e+02    4.731157316462345079e+02    4.728806591700342210e+02
3.449999999999999638e-12    4.740428551951943632e+02    4.740309405234537508e+02    4.738045495661003201e+02    4.735662233889018466e+02    4.733278776467320199e+02    4.730895130896635692e+02    4.728511305937998941e+02
3.499999999999999627e-12    4.740298824758208411e+02    4.740178024227219566e+02    4.737882693842700519e+02    4.735466361728821312e+02    4.733049838521245647e+02    4.730633131976442201e+02    4.728216251099854048e+02
3.549999999999999616e-12    4.740169100148009989e+02    4.740046647230972212e+02    4.737719923825872570e+02    4.735270551993604045e+02    4.732820995032835754e+02    4.730371260957792856e+02    4.727921359029473933e+02
3.599999999999999604e-12    4.740039357790690815e+02    4.739915253368211552e+02    4.737557154353952455e+02    4.735074762526774634e+02    4.732592192971944769e+02    4.730109453963785313e+02    4.727626555022035859e+02
3.649999999999999189e-12    4.739909577738135340e+02    4.739783822101049395e+02    4.737394353685203328e+02    4.734878949799493171e+02    4.732363377030051765e+02    4.729847643914737318e+02    4.727331760236351670e+02
3.699999999999999178e-12    4.739779741112316742e+02    4.739652333942917153e+02    4.737231490765062176e+02    4.734683070569964798e+02    4.732134491768435396e+02    4.729585763167260097e+02    4.727036894818182873e+02
3.749999999999999167e-12    4.739649830664397996e+02    4.739520771043117406e+02    4.737068536294121941e+02    4.734487083462287274e+02    4.731905483710136764e+02    4.729323746121159502e+02    4.726741881023987162e+02
3.799999999999999156e-12    4.739519831347826084e+02    4.739389117785249255e+02    4.736905463809906678e+02    4.734290950558574878e+02    4.731676303444376117e+02    4.729061531837938333e+02    4.726446646354499990e+02
3.849999999999999145e-12    4.739389730840584889e+02    4.739257361333488916e+02    4.736742250688736249e+02    4.734094638881804826e+02    4.731446907591471245e+02    4.728799066488450080e+02    4.726151126486990961e+02
3.899999999999999134e-12    4.739259519961693741e+02    4.739125492069948677e+02    4.736578878980521381e+02    4.733898121649623363e+02    4.731217260475999069e+02    4.728536305446248207e+02    4.725855267788383571e+02
3.949999999999999931e-12    4.739129192942324948e+02    4.738993503882056189e+02    4.736415336004739629e+02    4.733701379195238701e+02    4.730987335372936400e+02    4.728273214858128313e+02    4.725559029210158997e+02
3.999999999999999920e-12    4.738998747520380448e+02    4.738861394267194100e+02    4.736251614648298869e+02    4.733504399468057500e+02    4.730757115210138295e+02    4.728009772547972034e+02    4.725262383392181391e+02
4.049999999999999908e-12    4.738868184830849373e+02    4.738729164226249395e+02    4.736087713315782253e+02    4.733307178043095291e+02    4.730526592635423526e+02    4.727745968140665127e+02    4.724965316842450989e+02
4.099999999999999897e-12    4.738737509065244922e+02    4.738596817918147508e+02    4.735923635494110613e+02    4.733109717589516663e+02    4.730295769388824283e+02    4.727481802336495207e+02    4.724667829112354980e+02
4.149999999999999886e-12    4.738606726879095277e+02    4.738464362055125321e+02    4.735759388911860697e+02    4.732912026781276040e+02    4.730064654962970394e+02    4.727217285320732003e+02    4.724369930954832171e+02
4.199999999999999875e-12    4.738475846547153765e+02    4.738331805038466769e+02    4.735594984306872561e+02    4.732714118676877888e+02    4.729833264594882394e+02    4.726952434367197498e+02    4.724071641539197230e+02
4.249999999999999864e-12    4.738344876903312866e+02    4.738199155873429049e+02    4.735430433865641362e+02    4.732516008658953410e+02    4.729601616706379446e+02    4.726687270779968912e+02    4.723772984895284139e+02
4.299999999999999853e-12    4.738213826147056693e+02    4.738066422946826606e+02    4.735265749453137687e+02    4.732317712088428721e+02    4.729369729984052810e+02    4.726421816401201568e+02    4.723473985850221766e+02
4.349999999999999842e-12    4.738082700640383678e+02    4.737933612793273710e+02    4.735100940798448050e+02    4.732119241881271705e+02    4.729137620349673057e+02    4.726156090102535927e+02    4.723174665918798496e+02
4.399999999999999831e-12    4.737951509892845934e+02    4.737800735049845002e+02    4.734936019872744168e+02    4.731920612282078196e+02    4.728905304133169238e+02    4.725890109862667714e+02    4.722875044788110017e+02
4.449999999999999820e-12    4.737820247285476398e+02    4.737667783153499954e+02    4.734770981084979553e+02    4.731721818537147328e+02    4.728672777226935864e+02    4.725623872151330715e+02    4.722575119190565829e+02
4.499999999999999809e-12    4.737688908666823409e+02    4.737534752913618377e+02    4.734605819409154037e+02    4.731522854555587401e+02    4.728440032284801759e+02    4.725357368176761952e+02    4.722274878699409442e+02
4.549999999999999797e-12    4.737557485711654408e+02    4.737401635854741357e+02    4.734440523428548886e+02    4.731323705643864628e+02    4.728207051151562723e+02    4.725090576138093184e+02    4.721974297684636781e+02
4.599999999999999786e-12    4.737425966043016956e+02    4.737268419330841311e+02    4.734275075298971274e+02    4.731124348313669543e+02    4.727973804519230612e+02    4.724823460733469460e+02    4.721673334677820435e+02
4.649999999999999775e-12    4.737294333632666508e+02    4.737135086926587064e+02    4.734109451173177376e+02    4.730924750733648807e+02    4.727740252408950141e+02    4.724555973675144855e+02    4.721371932923210579e+02
4.699999999999999764e-12    4.737162569428347751e+02    4.737001619095927936e+02    4.733943622048686279e+02    4.730724873799095462e+02    4.727506345464398692e+02    4.724288055208405126e+02    4.721070022123516310e+02
4.749999999999999753e-12    4.737030651985807026e+02    4.736867993814737474e+02    4.733777554818262843e+02    4.730524672601518432e+02    4.727272026840585681e+02    4.724019636419382664e+02    4.720767521167274481e+02
4.799999999999999742e-12    4.736898557978098552e+02    4.736734187120688944e+02    4.733611213386710688e+02    4.730324098152125885e+02    4.727037234532530192e+02    4.723750642168018317e+02    4.720464341663952723e+02
4.849999999999999731e-12    4.736766262727692833e+02    4.736600173683963817e+02    4.733444559974579988e+02    4.730123099454950193e+02    4.726801904215808463e+02    4.723480994692915260e+02    4.720160392310752968e+02
4.899999999999999720e-12    4.736633740882618895e+02    4.736465927528094539e+02    4.733277556688792060e+02    4.729921625969245724e+02    4.726565972598141343e+02    4.723210617849183564e+02    4.719855584012397571e+02
4.949999999999999709e-12    4.736500967264797168e+02    4.736331422926532468e+02    4.733110167334157268e+02    4.729719630382483615e+02    4.726329381150876543e+02    4.722939441795230096e+02    4.719549835519849807e+02
4.999999999999999697e-12    4.736367917803634668e+02    4.736196635384668525e+02    4.732942359314727128e+02    4.729517071478150569e+02    4.726092079941698785e+02    4.722667407788410969e+02    4.719243079186406362e+02
5.049999999999999686e-12    4.736234570354789639e+02    4.736061542503654209e+02    4.732774105353199161e+02    4.729313916756579488e+02    4.725854031157783197e+02    4.722394472609991567e+02    4.718935266293680115e+02
5.099999999999999675e-12    4.736100905331630315e+02    4.735926124649837448e+02    4.732605384886643947e+02    4.729110144598474790e+02    4.725615212039814992e+02    4.722120612272557310e+02    4.718626371535103203e+02
5.149999999999999664e-12    4.735966906341952267e+02    4.735790365619902218e+02    4.732436185272709963e+02    4.728905746046647778e+02    4.725375617244344539e+02    4.721845824968884244e+02    4.718316396556003838e+02
5.199999999999999653e-12    4.735832561156084921e+02    4.735654253625610295e+02    4.732266503092115499e+02    4.728700726450464344e+02    4.725135260838675890e+02    4.721570133424580717e+02    4.718005372671971713e+02
5.249999999999999642e-12    4.735697863194906745e+02    4.735517782785516374e+02    4.732096345719758119e+02    4.728495107129448911e+02    4.724894178066068662e+02    4.721293586774444861e+02    4.717693362866669418e+02
5.299999999999999631e-12    4.735562813463731118e+02    4.735380955050945317e+02    4.731925733100053435e+02    4.728288926998631041e+02    4.724652426830497802e+02    4.721016261916667531e+02    4.717380463024782671e+02
5.349999999999999620e-12    4.735427422740759766e+02    4.735243782375430897e+02    4.731754699560402173e+02    4.728082244015176911e+02    4.724410088784235882e+02    4.720738264249853273e+02    4.717066802327369146e+02
5.399999999999999609e-12    4.735291713788844845e+02    4.735106288898724074e+02    4.731583295469359314e+02    4.727875136286648399e+02    4.724167269891703427e+02    4.720459727698394659e+02    4.716752542745888377e+02
5.449999999999999598e-12    4.735155723214845693e+02    4.734968512771168321e+02    4.731411588397697869e+02    4.727667702535981107e+02    4.723924100200729299e+02    4.720180813792429717e+02    4.716437877433919539e+02
5.499999999999999586e-12    4.735019502512058125e+02    4.734830507155596138e+02    4.731239663349412581e+02    4.727460061519349210e+02    4.723680732446023285e+02    4.719901709455388641e+02    4.716123027698502597e+02
5.549999999999999575e-12    4.734883117928915226e+02    4.734692340051007022e+02    4.731067621726314201e+02    4.727252350080943870e+02    4.723437339188897113e+02    4.719622623225571942e+02    4.715808238298321271e+02
5.599999999999999564e-12    4.734746649017004074e+02    4.734554092791514108e+02    4.730895578892234425e+02    4.727044719726217181e+02    4.723194108392114003e+02    4.719343779823375371e+02    4.715493770996384910e+02
5.649999999999999553e-12    4.734610185916823752e+02    4.734415857280147861e+02    4.730723660412570553e+02    4.726837331805446638e+02    4.722951237536785811e+02    4.719065413192158189e+02    4.715179896514488860e+02
5.699999999999999542e-12    4.734473825613496842e+02    4.734277732190552683e+02    4.730551997227685774e+02    4.726630351592477268e+02    4.722708926594929153e+02    4.718787758352451647e+02    4.714866885256951718e+02
5.749999999999999531e-12    4.734337667524667950e+02    4.734139818501434434e+02    4.730380720162430634e+02    4.726423941703125138e+02    4.722467370343192101e+02    4.718511042597257870e+02    4.714554997374114578e+02
5.799999999999999520e-12    4.734201808843070580e+02    4.734002214788387732e+02    4.730209954250343003e+02    4.726218255387042859e+02    4.722226750608562611e+02    4.718235476677638189e+02    4.714244472873290306e+02
5.849999999999999509e-12    4.734066340042713250e+02    4.733865012685998863e+02    4.730039813347648305e+02    4.726013430234646648e+02    4.721987229054030308e+02    4.717961246653164267e+02    4.713935522519454366e+02
5.899999999999999498e-12    4.733931340902619809e+02    4.733728292876608066e+02    4.729870395455562289e+02    4.725809582785173575e+02    4.721748941058633591e+02    4.717688507030081269e+02    4.713628320218430758e+02
5.949999999999999487e-12    4.733796877339959792e+02    4.733592121901369296e+02    4.729701779101112038e+02    4.725606804443085025e+02    4.721511991157470334e+02    4.717417375713028491e+02    4.713322997468827111e+02
5.999999999999999475e-12    4.733662999287792559e+02    4.733456550029732171e+02    4.729534021048978616e+02    4.725405159014041487e+02    4.721276450392141442e+02    4.717147931160710073e+02    4.713019640313632408e+02
6.049999999999999464e-12    4.733529739783959371e+02    4.733321610355195617e+02    4.729367155523621591e+02    4.725204682053412171e+02    4.721042355779191553e+02    4.716880211967542209e+02    4.712718289028458685e+02
6.099999999999999453e-12    4.733397115357906841e+02    4.733187319203066181e+02    4.729201195012590233e+02    4.725005382082309779e+02    4.720809711935518180e+02    4.716614218894967507e+02    4.712418940555895688e+02
6.149999999999999442e-12    4.733265127696508898e+02    4.733053677829216781e+02    4.729036132589645263e+02    4.724807243568615718e+02    4.720578494715801980e+02    4.716349919165090228e+02    4.712121553455037315e+02
6.199999999999999431e-12    4.733133766416496542e+02    4.732920675234167902e+02    4.728871945523638374e+02    4.724610231373145552e+02    4.720348656498804871e+02    4.716087252588863521e+02    4.711826054872969394e+02
6.249999999999999420e-12    4.733003012563744960e+02    4.732788291709223358e+02    4.728708599715743048e+02    4.724414296129428408e+02    4.720120132513347926e+02    4.715826138841339912e+02    4.711532348773481544e+02
6.299999999999999409e-12    4.732872842282570218e+02    4.732656502553723499e+02    4.728546054330604989e+02    4.724219379841767932e+02    4.719892847408210628e+02    4.715566485008993709e+02    4.711240324465659910e+02
6.349999999999999398e-12    4.732743230090385964e+02    4.732525281395198817e+02    4.728384265982431316e+02    4.724025420989116242e+02    4.719666721279382955e+02    4.715308192545341512e+02    4.710949864493512109e+02
6.399999999999999387e-12    4.732614151371782896e+02    4.732394602723141475e+02    4.728223192029151392e+02    4.723832358625685970e+02    4.719441674583171675e+02    4.715051163003277566e+02    4.710660851193114809e+02
6.449999999999999375e-12    4.732485583953052242e+02    4.732264443495720343e+02    4.728062792790969979e+02    4.723640135250366825e+02    4.719217631663943848e+02    4.714795302226833655e+02    4.710373171555443150e+02
6.499999999999999364e-12    4.732357508816371023e+02    4.732134783876790038e+02    4.727903032727102186e+02    4.723448698453171914e+02    4.718994522877152349e+02    4.714540522958854467e+02    4.710086720325554666e+02
6.549999999999999353e-12    4.732229910147171950e+02    4.732005607296879361e+02    4.727743880755954820e+02    4.723258001515938531e+02    4.718772285478581239e+02    4.714286746026598962e+02    4.709801401492658215e+02
6.599999999999999342e-12    4.732102774982654978e+02    4.731876900105900177e+02    4.727585309995121179e+02    4.723068003251621008e+02    4.718550863570739580e+02    4.714033900403929351e+02    4.709517128478063910e+02
6.649999999999999331e-12    4.731976092705706378e+02    4.731748651063662692e+02    4.727427297186613941e+02    4.722878667368137258e+02    4.718330207414842334e+02    4.713781922480793583e+02    4.709233823371984613e+02
6.699999999999999320e-12    4.731849854511883677e+02    4.731620850796700779e+02    4.727269821966298764e+02    4.722689961548560404e+02    4.718110272329905683e+02    4.713530754791739810e+02    4.708951415502100986e+02
6.749999999999999309e-12    4.731724052840377794e+02    4.731493491214753817e+02    4.727112866007908565e+02    4.722501856315194004e+02    4.717891017286368651e+02    4.713280344348640938e+02    4.708669839517374953e+02
6.799999999999999298e-12    4.731598680700585646e+02    4.731366564820531266e+02    4.726956412014555440e+02    4.722314323693374831e+02    4.717672403250506363e+02    4.713030640677119436e+02    4.708389033127766083e+02
6.849999999999999287e-12    4.731473730868285656e+02    4.731240063888606642e+02    4.726800442575047896e+02    4.722127335734147096e+02    4.717454391382150902e+02    4.712781593698638289e+02    4.708108934682966833e+02
6.899999999999999276e-12    4.731349195018598834e+02    4.731113979583136597e+02    4.726644938990359606e+02    4.721940863039383771e+02    4.717236941266247072e+02    4.712533151678316017e+02    4.707829480847394166e+02
6.949999999999999264e-12    4.731225062923424503e+02    4.730988301143034391e+02    4.726489880229425466e+02    4.721754873480468291e+02    4.717020009400607705e+02    4.712285259490198541e+02    4.707550604653300184e+02
6.999999999999999253e-12    4.731101321830115580e+02    4.730863015252950277e+02    4.726335242153855916e+02    4.721569331271300030e+02    4.716803548121835092e+02    4.712037857402628447e+02    4.707272234153946897e+02
7.049999999999999242e-12    4.730977956089892587e+02    4.730738105668953608e+02    4.726180997090905294e+02    4.721384196486567930e+02    4.716587505070476141e+02    4.711790880494328917e+02    4.706994291796544871e+02
7.099999999999999231e-12    4.730854947080822512e+02    4.730613553143867307e+02    4.726027113800746520e+02    4.721199425069843869e+02    4.716371823239445575e+02    4.711544258743628575e+02    4.706716694554025366e+02
7.149999999999999220e-12    4.730732273491147453e+02    4.730489335717309700e+02    4.725873557892569465e+02    4.721014969376594195e+02    4.716156441638885326e+02    4.711297917811568823e+02    4.706439354824157135e+02
7.199999999999999209e-12    4.730609911992253274e+02    4.730365429399054733e+02    4.725720292699329548e+02    4.720830779242039057e+02    4.715941296547821935e+02    4.711051780469018126e+02    4.706162182025805123e+02
7.249999999999999198e-12    4.730487838179125220e+02    4.730241809122040308e+02    4.725567280465633075e+02    4.720646803402361797e+02    4.715726323156378044e+02    4.710805768447863215e+02    4.705885084647317171e+02
7.299999999999998379e-12    4.730366027531938471e+02    4.730118449717621161e+02    4.725414483572694166e+02    4.720462990968744634e+02    4.715511457272483540e+02    4.710559804364777392e+02    4.705607972373013581e+02
7.349999999999999176e-12    4.730244456172891319e+02    4.729995326685390751e+02    4.725261865551123606e+02    4.720279292679919649e+02    4.715296636796857683e+02    4.710313813401143079e+02    4.705330757951991245e+02
7.399999999999998357e-12    4.730123101289370879e+02    4.729872416628236920e+02    4.725109391733278130e+02    4.720095661767400088e+02    4.715081802784607135e+02    4.710067724543984014e+02    4.705053358602794447e+02
7.449999999999999153e-12    4.730001941180478298e+02    4.729749697308595273e+02    4.724957029489366960e+02    4.719912054369618204e+02    4.714866900022462914e+02    4.709821471312011454e+02    4.704775696875809103e+02
7.499999999999998335e-12    4.729880954968183460e+02    4.729627147367090743e+02    4.724804748087288999e+02    4.719728429532124778e+02    4.714651877160253548e+02    4.709574992009638663e+02    4.704497701022107776e+02
7.549999999999999131e-12    4.729760122110566272e+02    4.729504745841298359e+02    4.724652518316752889e+02    4.719544748942290653e+02    4.714436686553742675e+02    4.709328229675045350e+02    4.704219305046958652e+02
7.599999999999998312e-12    4.729639421906644543e+02    4.729382471674621797e+02    4.724500312077408353e+02    4.719360976607342195e+02    4.714221284037624855e+02    4.709081131954407056e+02    4.703940448691357687e+02
7.649999999999999109e-12    4.729518833139474054e+02    4.729260303362108289e+02    4.724348102086448193e+02    4.719177078641948810e+02    4.714005628806576738e+02    4.708833651088535248e+02    4.703661077536662560e+02
7.699999999999998290e-12    4.729398333892272603e+02    4.729138218768800357e+02    4.724195861750184804e+02    4.718993023217119571e+02    4.713789683461743039e+02    4.708585744075245998e+02    4.703381143298441316e+02
7.749999999999999087e-12    4.729277901491147986e+02    4.729016195074327698e+02    4.724043565157057287e+02    4.718808780632716662e+02    4.713573414187507069e+02    4.708337372971138279e+02    4.703100604266808205e+02
7.799999999999998268e-12    4.729157512507179035e+02    4.728894208776616210e+02    4.723891187130410572e+02    4.718624323451933265e+02    4.713356790994800463e+02    4.708088505262569470e+02    4.702819425813973453e+02
7.849999999999999065e-12    4.729037142753457488e+02    4.728772235690833554e+02    4.723738703277658146e+02    4.718439626635233708e+02    4.713139787964685183e+02    4.707839114232234579e+02    4.702537580881798931e+02
7.899999999999999861e-12    4.728916767250504449e+02    4.728650250916707023e+02    4.723586090012582872e+02    4.718254667649615612e+02    4.712922383464496079e+02    4.707589179285910177e+02    4.702255050403048813e+02
7.949999999999999042e-12    4.728796360249662030e+02    4.728528228864541347e+02    4.723433324642388698e+02    4.718069426644564146e+02    4.712704560424513147e+02    4.707338686321490400e+02    4.701971823731416862e+02
7.999999999999999839e-12    4.728675895509472298e+02    4.728406143534515422e+02    4.723280385714730301e+02    4.717883886887943277e+02    4.712486306864821586e+02    4.707087628325735409e+02    4.701687899262275323e+02
8.049999999999999020e-12    4.728555346993340436e+02    4.728283969217531535e+02    4.723127253789958218e+02    4.717698035621911004e+02    4.712267616826898688e+02    4.706836006349513468e+02    4.701403285395602438e+02
8.099999999999999817e-12    4.728434689988310993e+02    4.728161681617426098e+02    4.722973912629132656e+02    4.717511865320238940e+02    4.712048491682059534e+02    4.706583830828347459e+02    4.701118001808944200e+02
8.149999999999998998e-12    4.728313902426393156e+02    4.728039259174742028e+02    4.722820350564025489e+02    4.717325375097979077e+02    4.711828941556605059e+02    4.706331122981312660e+02    4.700832080775390409e+02
8.199999999999999795e-12    4.728192966058468869e+02    4.727916684241462804e+02    4.722666561682248130e+02    4.717138571889614695e+02    4.711608986474313383e+02    4.706077915881878084e+02    4.700545568120808753e+02
8.249999999999998976e-12    4.728071867213697601e+02    4.727793943838828454e+02    4.722512546543402436e+02    4.716951471095428019e+02    4.711388656905727998e+02    4.705824254883328308e+02    4.700258523503910055e+02
8.299999999999999772e-12    4.727950597106228088e+02    4.727671029959143425e+02    4.722358312374433922e+02    4.716764096633810368e+02    4.711167993652189239e+02    4.705570197323979755e+02    4.699971019944837849e+02
8.349999999999998954e-12    4.727829151832169146e+02    4.727547939554742698e+02    4.722203872880969584e+02    4.716576480530848698e+02    4.710947047195182904e+02    4.705315811640214747e+02    4.699683142729430188e+02
8.399999999999999750e-12    4.727707532258391439e+02    4.727424674414753554e+02    4.722049247877039306e+02    4.716388662252294921e+02    4.710725876718112204e+02    4.705061176099078466e+02    4.699394987903126548e+02
8.449999999999998931e-12    4.727585743980270081e+02    4.727301241107806504e+02    4.721894462915881832e+02    4.716200687967725571e+02    4.710504548998255814e+02    4.704806377352267077e+02    4.699106660554189716e+02
8.499999999999999728e-12    4.727463797411061250e+02    4.727177651053491445e+02    4.721739548992215418e+02    4.716012609827492383e+02    4.710283137259400519e+02    4.704551508906675963e+02    4.698818272981338851e+02
8.549999999999998909e-12    4.727341707883932713e+02    4.727053920603750043e+02    4.721584542206181823e+02    4.715824485155417847e+02    4.710061719898330921e+02    4.704296669431904547e+02    4.698529942665900876e+02
8.599999999999999706e-12    4.727219495506507769e+02    4.726930070874852277e+02    4.721429483141055243e+02    4.715636375321025753e+02    4.709840378862571129e+02    4.704041960692059092e+02    4.698241789839051421e+02
8.649999999999998887e-12    4.727097184515089907e+02    4.726806127077213660e+02    4.721274415713375561e+02    4.715448344068499864e+02    4.709619197472489986e+02    4.703787484908214083e+02    4.697953934462563552e+02
8.699999999999999684e-12    4.726974802025949884e+02    4.726682117241694527e+02    4.721119385412645215e+02    4.715260455239242674e+02    4.709398257648151116e+02    4.703533341534716214e+02    4.697666492621460179e+02
8.749999999999998865e-12    4.726852376314718072e+02    4.726558070474244460e+02    4.720964437083333110e+02    4.715072770066678345e+02    4.709177636745067161e+02    4.703279623678106987e+02    4.697379572583861886e+02
8.799999999999999661e-12    4.726729934979584868e+02    4.726434015095936729e+02    4.720809612632361905e+02    4.714885344454793312e+02    4.708957404439330503e+02    4.703026414629733267e+02    4.697093271024985484e+02
8.849999999999998843e-12    4.726607503435402577e+02    4.726309977116770256e+02    4.720654949135584388e+02    4.714698226740948712e+02    4.708737620190347002e+02    4.702773785065239736e+02    4.696807669992961110e+02
8.899999999999999639e-12    4.726485104021680286e+02    4.726185979327414657e+02    4.720500477650056155e+02    4.714511456270291205e+02    4.708518331626581244e+02    4.702521791275376586e+02    4.696522834997529685e+02
8.949999999999998820e-12    4.726362755670367619e+02    4.726062040955864632e+02    4.720346222692085689e+02    4.714325062753977704e+02    4.708299573837611547e+02    4.702270474417525747e+02    4.696238814217462618e+02
8.999999999999999617e-12    4.726240473844557073e+02    4.725938177600056065e+02    4.720192202097057930e+02    4.714139066127506794e+02    4.708081369282875812e+02    4.702019860493489318e+02    4.695955638526235703e+02
9.049999999999998798e-12    4.726118270438937543e+02    4.725814401127356064e+02    4.720038426943987133e+02    4.713953476577929109e+02    4.707863727969367460e+02    4.701769960684975445e+02    4.695673321949463457e+02
9.099999999999999595e-12    4.725996153410521856e+02    4.725690719308443022e+02    4.719884901293341954e+02    4.713768294464193218e+02    4.707646647593308558e+02    4.701520771710463578e+02    4.695391862188236018e+02
9.149999999999998776e-12    4.725874126038835357e+02    4.725567135083744574e+02    4.719731621612802428e+02    4.713583509974596950e+02    4.707430113454504408e+02    4.701272275977510731e+02    4.695111240951563900e+02
9.199999999999999573e-12    4.725752185889004977e+02    4.725443645534588768e+02    4.719578575939401048e+02    4.713399102538589887e+02    4.707214098126779618e+02    4.701024441478190852e+02    4.694831424013513583e+02
9.249999999999998754e-12    4.725630323688693011e+02    4.725320240769498810e+02    4.719425742968633131e+02    4.713215040159275304e+02    4.706998561021785576e+02    4.700777221536960155e+02    4.694552361079987008e+02
9.299999999999999550e-12    4.725508522383029799e+02    4.725196902988922716e+02    4.719273091323512404e+02    4.713031278902825534e+02    4.706783448065220341e+02    4.700530554614844618e+02    4.694273985656921582e+02
9.349999999999998732e-12    4.725386756613252714e+02    4.725073605974733937e+02    4.719120579248167360e+02    4.712847762784960537e+02    4.706568691722082463e+02    4.700284364404090525e+02    4.693996215154036236e+02
9.399999999999999528e-12    4.725264992777650264e+02    4.724950315162534480e+02    4.718968154890058599e+02    4.712664424224703339e+02    4.706354211547624118e+02    4.700038560401761742e+02    4.693718951425360046e+02
9.449999999999998709e-12    4.725143189667878687e+02    4.724826988291506495e+02    4.718815757174065197e+02    4.712481185079411148e+02    4.706139915294269827e+02    4.699793039010004350e+02    4.693442081814428093e+02
9.499999999999999506e-12    4.725021299508544530e+02    4.724703576458949215e+02    4.718663317102945030e+02    4.712297958107844806e+02    4.705925700438209560e+02    4.699547685049149663e+02    4.693165480610162490e+02
9.549999999999998687e-12    4.724899269201009133e+02    4.724580025381099517e+02    4.718510759288808458e+02    4.712114648675256490e+02    4.705711455955458291e+02    4.699302373530809405e+02    4.692889010777047929e+02
9.599999999999999484e-12    4.724777041694437116e+02    4.724456276782762529e+02    4.718358003635248110e+02    4.711931156624484629e+02    4.705497064280703512e+02    4.699056971635265540e+02    4.692612525912715569e+02
9.649999999999998665e-12    4.724654557543034912e+02    4.724332269973862708e+02    4.718204967220967205e+02    4.711747378363740495e+02    4.705282403504515401e+02    4.698811340954097204e+02    4.692335872495557965e+02
9.699999999999999462e-12    4.724531756745237772e+02    4.724207943708478297e+02    4.718051566472720992e+02    4.711563209257052449e+02    4.705067349896167457e+02    4.698565340086800575e+02    4.692058892508507597e+02
9.749999999999998643e-12    4.724408580880471504e+02    4.724083238340974731e+02    4.717897719634387954e+02    4.711378546323719547e+02    4.704851780760403699e+02    4.698318827599871383e+02    4.691781426448433763e+02
9.799999999999999439e-12    4.724284975407019829e+02    4.723958098142742870e+02    4.717743349391831771e+02    4.711193291104634682e+02    4.704635577487998717e+02    4.698071665211939489e+02    4.691503316587264294e+02
9.849999999999998620e-12    4.724160891864312362e+02    4.723832473522259647e+02    4.717588385392303962e+02    4.711007352435887015e+02    4.704418628541849898e+02    4.697823720950109418e+02    4.691224410235888058e+02
9.899999999999999417e-12    4.724036289703205966e+02    4.723706322871793759e+02    4.717432766376697941e+02    4.710820648845737537e+02    4.704200832096018985e+02    4.697574871998464801e+02    4.690944562740525043e+02
9.949999999999998598e-12    4.723911137540717959e+02    4.723579613836735120e+02    4.717276441717982038e+02    4.710633110365245670e+02    4.703982098116968587e+02    4.697325007029455151e+02    4.690663640009138931e+02
9.999999999999999395e-12    4.723785413758949403e+02    4.723452323927868974e+02    4.717119372282310223e+02    4.710444679665648664e+02    4.703762349795827618e+02    4.697074027927329780e+02    4.690381520482719679e+02


==> data/tps_h6_k01_e01.dat <==
t	 m3	 W1infty	 mag	 kin	 tot
0.000000000000000	 -7.911654253099092e-01	 1.927679933182110e+01	 2.279471092108861e+01	 0.000000000000000e+00	 2.279471092108861e+01
0.019887378220872	 -7.924898030753249e-01	 1.802696574800690e+01	 2.191635414980995e+01	 7.652913138439654e-01	 2.268164546365392e+01
0.039774756441743	 -7.961846463070261e-01	 1.612003030702756e+01	 1.995612369738826e+01	 2.546410553266012e+00	 2.250253425065428e+01
0.059662134662615	 -8.021694880698766e-01	 1.463403976773794e+01	 1.778407212946220e+01	 4.441209513647129e+00	 2.222528164310933e+01
0.079549512883487	 -8.101007540928871e-01	 1.465131084260307e+01	 1.605569342967261e+01	 5.808451765499161e+00	 2.186414519517177e+01
0.099436891104358	 -8.193194871200484e-01	 1.701777761060231e+01	 1.501750920439996e+01	 6.437874564496198e+00	 2.145538376889616e+01
0.119324269325230	 -8.290149948617462e-01	 2.215660850276430e+01	 1.459840622635638e+01	 6.438549864894664e+00	 2.103695609125104e+01
0.139211647546102	 -8.384744785750216e-01	 2.878703390304917e+01	 1.458121736523190e+01	 6.055138103444135e+00	 2.063635546867604e+01
0.159099025766973	 -8.472409980368842e-01	 3.620014662542143e+01	 1.474079112512855e+01	 5.526714696906114e+00	 2.026750582203466e+01
0.178986403987845	 -8.551182413842328e-01	 4.424667287764785e+01	 1.490782870961544e+01	 5.025383520699354e+00	 1.993321223031479e+01
0.198873782208716	 -8.620792775786839e-01	 5.286910180878240e+01	 1.497758245102811e+01	 4.650996464517229e+00	 1.962857891554534e+01
0.218761160429588	 -8.681515951509284e-01	 6.206928311679159e+01	 1.489662952344178e+01	 4.447483787126000e+00	 1.934411331056778e+01
0.238648538650460	 -8.733276366623408e-01	 7.192776428850709e+01	 1.464651800172613e+01	 4.421000828729944e+00	 1.906751883045608e+01
0.258535916871331	 -8.775304657844094e-01	 8.268456619659865e+01	 1.422819193789498e+01	 4.554729962497025e+00	 1.878292190039200e+01
0.278423295092203	 -8.806447504196795e-01	 9.472120786686632e+01	 1.363454342961427e+01	 4.830040564719337e+00	 1.846458399433361e+01
0.298310673313075	 -8.825792609034424e-01	 1.080305381297382e+02	 1.278782519461529e+01	 5.270005108056298e+00	 1.805783030267159e+01
0.318198051533946	 -8.831875502745918e-01	 1.204374124066228e+02	 1.159962481981749e+01	 5.865741606227957e+00	 1.746536642604544e+01
0.338085429754818	 -8.819218829096691e-01	 1.272181749006431e+02	 1.071814221544578e+01	 5.999261350578997e+00	 1.671740356602478e+01
0.357972807975690	 -8.783822771257732e-01	 1.277417393954534e+02	 1.094600388436177e+01	 5.186524369886003e+00	 1.613252825424777e+01
0.377860186196561	 -8.733189173762612e-01	 1.267595699739126e+02	 1.161344067994314e+01	 4.179559161669253e+00	 1.579299984161240e+01
0.397747564417433	 -8.678426452567226e-01	 1.266320257101062e+02	 1.212769236125962e+01	 3.423773360175630e+00	 1.555146572143525e+01
0.417634942638305	 -8.627717962883323e-01	 1.270848036916532e+02	 1.239248195018733e+01	 2.946779668682109e+00	 1.533926161886944e+01
0.437522320859176	 -8.586001644285155e-01	 1.275833158360703e+02	 1.245235659854289e+01	 2.689320348206732e+00	 1.514167694674962e+01
0.457409699080048	 -8.555835620456084e-01	 1.278630065441544e+02	 1.237144978383211e+01	 2.586139566674908e+00	 1.495758935050701e+01
0.477297077300920	 -8.538236484704786e-01	 1.279678753761681e+02	 1.221388937155366e+01	 2.570051150287471e+00	 1.478394052184114e+01
0.497184455521791	 -8.533367823447884e-01	 1.279949264906576e+02	 1.204618427023368e+01	 2.570665283604114e+00	 1.461684955383780e+01
0.517071833742663	 -8.541085145302455e-01	 1.279992487917239e+02	 1.191889693834933e+01	 2.536076403339421e+00	 1.445497334168875e+01
0.536959211963535	 -8.561102989744003e-01	 1.279996639330678e+02	 1.183433422712384e+01	 2.464609024032743e+00	 1.429894325115658e+01
0.556846590184406	 -8.592582476193388e-01	 1.279998291543375e+02	 1.174258666103215e+01	 2.406287909994565e+00	 1.414887457102672e+01
0.576733968405278	 -8.633461220805899e-01	 1.279982416852850e+02	 1.158981385139907e+01	 2.412679555234514e+00	 1.400249340663359e+01
0.596621346626150	 -8.680367272783753e-01	 1.275140777474093e+02	 1.132303486175012e+01	 2.514779108645052e+00	 1.383781397039517e+01
0.616508724847021	 -8.731168610767515e-01	 9.075090091850535e+01	 7.508547347931210e+00	 4.934057360933022e+00	 1.244260470886423e+01
0.636396103067893	 -8.782285206709304e-01	 4.149474696376965e+01	 4.354051144837230e+00	 3.905161858950607e+00	 8.259213003787837e+00
0.656283481288765	 -8.830649688848722e-01	 1.714545025426664e+01	 3.533286991146747e+00	 3.579384327343067e+00	 7.112671318489815e+00
0.676170859509636	 -8.878894463918050e-01	 2.357957352646618e+01	 3.686756969540939e+00	 2.723387743391761e+00	 6.410144712932700e+00
0.696058237730508	 -8.930243735562822e-01	 1.042037093553405e+01	 3.396540826773827e+00	 2.545810788645279e+00	 5.942351615419106e+00
0.715945615951380	 -8.986482718039142e-01	 7.797256043616234e+00	 3.235187493875406e+00	 2.371643499863155e+00	 5.606830993738561e+00
0.735832994172251	 -9.049248246832129e-01	 1.054445310740522e+01	 3.190785229624893e+00	 2.157858821677874e+00	 5.348644051302767e+00
0.755720372393123	 -9.119251922973363e-01	 7.451590006317319e+00	 3.025067467288065e+00	 2.114012146725624e+00	 5.139079614013689e+00
0.775607750613994	 -9.195576964458660e-01	 5.240581519460974e+00	 2.782296274420444e+00	 2.176766951089136e+00	 4.959063225509579e+00
0.795495128834866	 -9.275964212870746e-01	 7.177163936352665e+00	 2.521972492853501e+00	 2.273163524361537e+00	 4.795136017215038e+00
0.815382507055738	 -9.357484187149385e-01	 6.315417808518719e+00	 2.276496583251319e+00	 2.363847854777549e+00	 4.640344438028868e+00
0.835269885276609	 -9.437407140715165e-01	 4.702183558907198e+00	 2.087913324740012e+00	 2.404584784620136e+00	 4.492498109360148e+00
0.855157263497481	 -9.513723675916098e-01	 4.762868732779423e+00	 1.944281431889855e+00	 2.406588168366762e+00	 4.350869600256618e+00
0.875044641718353	 -9.584949222744089e-01	 3.789726721700733e+00	 1.807732980767489e+00	 2.406636833928921e+00	 4.214369814696410e+00
0.894932019939224	 -9.649816814161569e-01	 3.706287421800852e+00	 1.679393641645093e+00	 2.402526661503135e+00	 4.081920303148228e+00
0.914819398160096	 -9.707387977659071e-01	 3.827851343002453e+00	 1.578142327200430e+00	 2.375210238255204e+00	 3.953352565455635e+00
0.934706776380968	 -9.757224239693394e-01	 3.774671319620412e+00	 1.496749845954883e+00	 2.332205189105665e+00	 3.828955035060548e+00
0.954594154601839	 -9.799172906537633e-01	 3.409875106897849e+00	 1.408551012747940e+00	 2.299804551438489e+00	 3.708355564186429e+00
0.974481532822711	 -9.832947832191665e-01	 2.927549779838522e+00	 1.299548946951777e+00	 2.290845015089046e+00	 3.590393962040824e+00
0.994368911043583	 -9.857951082007232e-01	 2.674149491894838e+00	 1.184515910644697e+00	 2.289567293466805e+00	 3.474083204111502e+00
1.014256289264454	 -9.873514065090503e-01	 2.451259354129364e+00	 1.095441778091076e+00	 2.264137388515592e+00	 3.359579166606669e+00
1.034143667485326	 -9.879356198013020e-01	 2.603738341015113e+00	 1.054583878249306e+00	 2.193647252814237e+00	 3.248231131063543e+00
1.054031045706198	 -9.875891647286146e-01	 2.690046775893612e+00	 1.058937794932453e+00	 2.082788434838191e+00	 3.141726229770644e+00
1.073918423927069	 -9.864190945747600e-01	 2.530560170255820e+00	 1.091671243994329e+00	 1.949560340833587e+00	 3.041231584827916e+00
1.093805802147941	 -9.845741557435251e-01	 2.563819065975983e+00	 1.142527841969643e+00	 1.804776794107674e+00	 2.947304636077317e+00
1.113693180368813	 -9.822260722933831e-01	 2.552550649139138e+00	 1.208606366290438e+00	 1.651654352610320e+00	 2.860260718900758e+00
1.133580558589684	 -9.795591893849273e-01	 2.632845206061502e+00	 1.282315721654450e+00	 1.497894776249605e+00	 2.780210497904055e+00
1.153467936810556	 -9.767577343655010e-01	 2.616682230975844e+00	 1.356769869594515e+00	 1.350165112372239e+00	 2.706934981966754e+00
1.173355315031428	 -9.739979679623149e-01	 2.592057699210750e+00	 1.435584994284289e+00	 1.204614046032483e+00	 2.640199040316772e+00
1.193242693252299	 -9.714521015148982e-01	 2.518057382245552e+00	 1.516653098603602e+00	 1.063235862669877e+00	 2.579888961273479e+00
1.213130071473171	 -9.692818830177445e-01	 2.582463699156039e+00	 1.578626762569655e+00	 9.467792590918751e-01	 2.525406021661530e+00
1.233017449694042	 -9.676077325586430e-01	 2.608532172706834e+00	 1.590664003031139e+00	 8.844292858749674e-01	 2.475093288906106e+00
1.252904827914914	 -9.664676310703161e-01	 2.612653170750389e+00	 1.526922682619468e+00	 8.992923507413054e-01	 2.426215033360773e+00
1.272792206135786	 -9.657864425491004e-01	 2.548724546197066e+00	 1.382578566299296e+00	 9.929517158119042e-01	 2.375530282111200e+00
1.292679584356657	 -9.653758842146749e-01	 2.420108556196863e+00	 1.179866584298316e+00	 1.140445556399844e+00	 2.320312140698160e+00
1.312566962577529	 -9.649714419226099e-01	 2.216782734254455e+00	 9.588278182151697e-01	 1.300399006416210e+00	 2.259226824631380e+00
1.332454340798401	 -9.642933008415006e-01	 2.143865701282904e+00	 7.637011450301425e-01	 1.428994072721763e+00	 2.192695217751905e+00
1.352341719019272	 -9.631119304195019e-01	 2.082427164451026e+00	 6.322755469210692e-01	 1.490476473532706e+00	 2.122752020453775e+00
1.372229097240144	 -9.613019689248834e-01	 2.083151857414629e+00	 5.874437942854945e-01	 1.465110570914971e+00	 2.052554365200466e+00
1.392116475461016	 -9.588704241784586e-01	 1.983380439245589e+00	 6.287510816073243e-01	 1.356814877639674e+00	 1.985565959246998e+00
1.412003853681887	 -9.559485421133158e-01	 1.837558966019100e+00	 7.348727309054339e-01	 1.189753800897943e+00	 1.924626531803377e+00
1.431891231902759	 -9.527544784490521e-01	 2.176672889158176e+00	 8.794080971309083e-01	 9.920576744196578e-01	 1.871465771550566e+00
1.451778610123631	 -9.495508015451808e-01	 2.652590792827625e+00	 1.043121121257679e+00	 7.837184507145719e-01	 1.826839571972251e+00
1.471665988344502	 -9.466141654919349e-01	 2.957894587515942e+00	 1.212955403831623e+00	 5.779123376787501e-01	 1.790867741510373e+00
1.491553366565374	 -9.442151105841680e-01	 3.100939010721522e+00	 1.373188113898431e+00	 3.899378506700268e-01	 1.763125964568458e+00
1.511440744786246	 -9.425950746644698e-01	 3.088603944276869e+00	 1.499963376097555e+00	 2.424589618233940e-01	 1.742422337920949e+00
1.531328123007117	 -9.419336308940471e-01	 2.983512881276248e+00	 1.566667973455985e+00	 1.599190786164066e-01	 1.726587052072392e+00
1.551215501227989	 -9.423143424061583e-01	 2.831006401747731e+00	 1.556385629479441e+00	 1.562718539674749e-01	 1.712657483446916e+00
1.571102879448861	 -9.437063056427113e-01	 2.691913130598590e+00	 1.470772594156071e+00	 2.267301652036487e-01	 1.697502759359719e+00
1.590990257669732	 -9.459722869465889e-01	 2.514336560823200e+00	 1.328680057414448e+00	 3.498828948855713e-01	 1.678562952300020e+00
1.610877635890604	 -9.489000049095565e-01	 2.276362042474426e+00	 1.157008912682339e+00	 4.973117641644782e-01	 1.654320676846817e+00
1.630765014111476	 -9.522429147454468e-01	 2.177429747118232e+00	 9.811364259639628e-01	 6.432252261950602e-01	 1.624361652159023e+00
1.650652392332347	 -9.557570392091346e-01	 2.024572347750902e+00	 8.202660608106507e-01	 7.688877654112913e-01	 1.589153826221942e+00
1.670539770553219	 -9.592279870010576e-01	 2.033104305537098e+00	 6.877400779348100e-01	 8.620307678117031e-01	 1.549770845746513e+00
1.690427148774091	 -9.624893829347781e-01	 2.065934176657048e+00	 5.925830295410534e-01	 9.150978203264081e-01	 1.507680849867461e+00
1.710314526994962	 -9.654350432645216e-01	 2.057181875437590e+00	 5.394774444295758e-01	 9.250919838048722e-01	 1.464569428234448e+00
1.730201905215834	 -9.680243753621486e-01	 1.917007202487735e+00	 5.278145925348445e-01	 8.943198014185855e-01	 1.422134393953430e+00
1.750089283436705	 -9.702792340556162e-01	 1.776285554830760e+00	 5.515875063094144e-01	 8.302753757425787e-01	 1.381862882051993e+00
1.769976661657577	 -9.722723287539548e-01	 1.952111058484257e+00	 6.003586650397367e-01	 7.444856769042941e-01	 1.344844341944031e+00
1.789864039878449	 -9.741092983426352e-01	 2.125593124560655e+00	 6.602748376646348e-01	 6.513658007165696e-01	 1.311640638381204e+00
1.809751418099320	 -9.759065324828253e-01	 2.333266557007438e+00	 7.148323746403955e-01	 5.673613352413540e-01	 1.282193709881750e+00
1.829638796320192	 -9.777662345094935e-01	 2.510674126044403e+00	 7.470369678178518e-01	 5.087465361080561e-01	 1.255783503925908e+00
1.849526174541064	 -9.797521172583201e-01	 2.578190800307643e+00	 7.440779936946628e-01	 4.870443832044533e-01	 1.231122376899116e+00
1.869413552761935	 -9.818724252758787e-01	 2.527035710404087e+00	 7.021583754233104e-01	 5.044870491089138e-01	 1.206645424532224e+00
1.889300930982807	 -9.840768191127034e-01	 2.353697672873264e+00	 6.279993112345998e-01	 5.529209538274805e-01	 1.180920265062080e+00
1.909188309203679	 -9.862687398307702e-01	 2.074789955300791e+00	 5.361895362657481e-01	 6.168223976620931e-01	 1.153011933927841e+00
1.929075687424550	 -9.883289412607504e-01	 1.751029941293564e+00	 4.441679312280444e-01	 6.785038832632687e-01	 1.122671814491313e+00
1.948963065645422	 -9.901425678766742e-01	 1.434414488354860e+00	 3.674108335550300e-01	 7.229071848258948e-01	 1.090318018380925e+00
1.968850443866294	 -9.916224684298652e-01	 1.205006552712528e+00	 3.164026311952315e-01	 7.404593835809015e-01	 1.056862014776133e+00
1.988737822087165	 -9.927239981500990e-01	 1.161966869547469e+00	 2.951909261632701e-01	 7.282677463640066e-01	 1.023458672527277e+00
1.999786365543205	 -9.931714140233424e-01	 1.202499074708068e+00	 2.954997224560280e-01	 7.098467955788854e-01	 1.005346518034913e+00

